Quantum neural networks

This PhD thesis combines two of the most exciting research areas of the last decades: quantum computing and machine learning. We introduce dissipative quantum neural networks (DQNNs), which are designed for fully quantum learning tasks, are capable of universal quantum computation and have low memory requirements while training. These networks are optimised with training data pairs in form of input and desired output states and therefore can be used for characterising unknown or untrusted quantum devices. We not only demonstrate the generalisation behaviour of DQNNs using classical simulations, but also implement them successfully on actual quantum computers. To understand the ultimate limits for such quantum machine learning methods, we discuss the quantum no free lunch theorem, which describes a bound on the probability that a quantum device, which can be modelled as a unitary process and is optimised with quantum examples, gives an incorrect output for a random input. Moreover we expand the area of applications of DQNNs in two directions. In the first case, we include additional information beyond just the training data pairs: since quantum devices are always structured, the resulting data is always structured as well. We modify the DQNN's training algorithm such that knowledge about the graph-structure of the training data pairs is included in the training process and show that this can lead to better generalisation behaviour. Both the original DQNN and the DQNN including graph structure are trained with data pairs in order to characterise an underlying relation. However, in the second extension of the algorithm we aim to learn characteristics of a set of quantum states in order to extend it to quantum states which have similar properties. Therefore we build a generative adversarial model where two DQNNs, called the generator and discriminator, are trained in a competitive way.

==> numerics/2_2_network_nflC.txt <==
n,nflC
1,0.5625
2,0.375
3,0.1875
4,0



==> numerics/2_2_network_nflCinv.txt <==
n,nflCinv
1,0.5
2,0.25
3,0
4,0



==> numerics/2_2_network_nflQ.txt <==
n,nflQ
1,0.7
2,0.55
3,0.3
4,0



==> numerics/2_2_network_raw.txt <==
n,numeric
1,0.7175401822475377
2,0.5797978237034822
3,0.34204528491678254
4,0.0071021831838704716



==> numerics/DeepWalk_32pairs10sv_2-3network_g-0i5_delta0_lda1_ep0i01_plot.csv <==
step times epsilon,SsvTraining,SsvTestingAll,SsvTestingUsv,SsvGraphTraining,SsvGraphTestingAll,SsvGraphTestingUsv
0.0,0.14117536977380923,0.132315248898762,0.128287921228286,-76.63798564584725,0.132315248898762,0.128287921228286
0.01,0.14218303832858634,0.13275464466893247,0.1284690111872716,-48.682779624482215,0.11957309269571652,0.12168614563547692
0.02,0.14319723540313137,0.1331971355433815,0.12865163560713155,-36.310662472632586,0.11977972821836728,0.1198742611521509
0.03,0.1442179506818845,0.13364272092630772,0.12883579831013645,-27.932180182350734,0.1191169896874804,0.1218033438475055
0.04,0.14524517241878163,0.13409139954631408,0.12902150278610156,-22.59724156578518,0.11949280458786746,0.12288583387581338
0.05,0.14627888741254447,0.13454316944184722,0.12920875218243938,-17.98434595205593,0.11560855975784698,0.11907963123917531
0.060000000000000005,0.14731908098218227,0.1349980279466817,0.12939754929418143,-15.197291132070166,0.11850285380935101,0.12046669160862603
0.07,0.14836573694273542,0.13545597167546566,0.12958789655397943,-20.220799731411343,0.10682268024144806,0.1103641141029882
0.08,0.14941883758129196,0.1359169965093446,0.1297797960220958,-29.02623884059171,0.11487548502020917,0.1123555316469215
0.09,0.15047836363330866,0.13638109758168168,0.1299732493763967,-42.83618595130568,0.11137150708776217,0.11391228241237318
0.09999999999999999,0.15154429425926866,0.13684826926389015,0.13016825790235448,-23.954965328585644,0.11795763383216051,0.11656543262870259
0.10999999999999999,0.15261660702170993,0.13731850515139882,0.1303648224830756,-23.00344160372468,0.11321183311216003,0.11638898858861721
0.11999999999999998,0.15369527786265783,0.13779179804976802,0.13056294358936357,-29.450676630496872,0.12239685522802307,0.12273645524745376
0.12999999999999998,0.15478028108149797,0.13826813996097648,0.13076262126983035,-25.431507243928213,0.11479950455098951,0.11574795166000755
0.13999999999999999,0.15587158931332312,0.13874752206989796,0.13096385514106834,-21.481545184377445,0.12168003544804436,0.12346990475633779
0.15,0.15696917350779305,0.13922993473098982,0.13116664437789743,-20.638792403844825,0.1160723914797408,0.11874321928325707
0.16,0.15807300290854262,0.13971536745521343,0.13137098770370015,-20.5538117186432,0.12272066049286806,0.12587516975900206
0.17,0.15918304503317604,0.14020380889720738,0.131576883380858,-19.70953651107398,0.1168847380572037,0.11931146891289636
0.18000000000000002,0.16029926565388689,0.1406952468427368,0.13178432920130492,-16.93405896281125,0.12077290185552274,0.12399678774002905
0.19000000000000003,0.16142162877874122,0.1411896681964403,0.1319933224772126,-15.680367245082403,0.11743728930120849,0.12040741038930215
0.20000000000000004,0.16255009663366393,0.14168705896989645,0.13220386003182033,-14.100572158754165,0.11884976745897247,0.12194645052444839
0.21000000000000005,0.16368462964516844,0.14218740427003412,0.13241593819042763,-12.719908807854361,0.11690365562587017,0.11991796066822571
0.22000000000000006,0.16482518642386917,0.14269068828790943,0.13262955277156407,-10.9724940773536,0.1166487787142792,0.119024350767331
0.23000000000000007,0.16597172374881752,0.14319689428787194,0.13284469907835122,-9.441357417187142,0.11565892451499545,0.11855393905479925
0.24000000000000007,0.16712419655270314,0.14370600459714622,0.1330613718900749,-7.90049759208674,0.11439576276086638,0.11597141247394846
0.25000000000000006,0.16828255790795954,0.14421800059584994,0.13327956545398195,-6.663394208472511,0.11422144003218933,0.11710905521210377
0.26000000000000006,0.16944675901381642,0.14473286270747474,0.1334992734773194,-5.577365841641757,0.11236531708979125,0.1130840163460391
0.2700000000000001,0.17061674918434017,0.14525057038985423,0.13372048911963336,-4.788326895049289,0.11299098968608293,0.11612249426045737
0.2800000000000001,0.17179247583750223,0.14577110212664143,0.13394320498534107,-4.331499103628546,0.110741385271852,0.11038172255166186
0.2900000000000001,0.17297388448531678,0.14629443541932255,0.13416741311659788,-4.309225901227977,0.11208411099911965,0.11591990669213317
0.3000000000000001,0.17416091872508938,0.14682054677979026,0.13439310498647247,-4.878462525860207,0.10972463786252583,0.10785141499374694
0.3100000000000001,0.17535352023181572,0.14734941172350077,0.13462027149244854,-5.98109337561968,0.11141158854870137,0.11636222845210352
0.3200000000000001,0.17655162875177077,0.14788100476323923,0.13484890295027036,-6.807076379702576,0.10962429811541101,0.10655310461738653
0.3300000000000001,0.1777551820973285,0.14841529940351733,0.13507898908814864,-6.643220130610177,0.11129962917715633,0.11627541237824408
0.34000000000000014,0.17896411614305038,0.148952268135627,0.13531051904134364,-5.7497022516121845,0.10991567993654482,0.10729543522860902
0.35000000000000014,0.18017836482308117,0.14949188243337402,0.1355434813471435,-4.686823826970219,0.11149873686977249,0.11545166494327944
0.36000000000000015,0.18139786012988984,0.15003411274951364,0.13577786394025174,-3.9676286475325013,0.11001205122063977,0.10819952932323056
0.37000000000000016,0.1826225321143911,0.1505789285129124,0.13601365414860392,-3.4186404840280487,0.11143222366754618,0.11458551291482362
0.38000000000000017,0.18385230888748472,0.15112629812645717,0.13625083868962645,-3.1255172266825317,0.11008648375410976,0.10884629149737067
0.3900000000000002,0.18508711662304564,0.15167618896573404,0.13648940366695603,-2.9314558107784316,0.11137146186685934,0.11396425912318624
0.4000000000000002,0.18632687956239918,0.1522285673784978,0.13672933456763353,-2.885674046022163,0.11029447309132878,0.10944222124919412
0.4100000000000002,0.18757152002031258,0.1527833986849523,0.13697061625978854,-2.9067834732424136,0.1113678953314769,0.11347775492494838
0.4200000000000002,0.18882095839253385,0.1533406471788618,0.13721323299082908,-3.025820988087577,0.11061291997918367,0.11008992334972655
0.4300000000000002,0.1900751131649071,0.15390027612951232,0.13745716838615107,-3.1903172096190078,0.11140146071029142,0.11301957979049493
0.4400000000000002,0.19133390092409108,0.15446224778454076,0.13770240544838153,-3.407211444641328,0.11099287514087283,0.11080583363888014
0.45000000000000023,0.19259723636990683,0.15502652337364883,0.13794892655716792,-3.6359264407386793,0.11146560007594668,0.11257355624618101
0.46000000000000024,0.19386503232933874,0.1555930631132186,0.13819671346952764,-3.85946994288546,0.11138913297270832,0.1115415122516393
0.47000000000000025,0.1951371997722096,0.15616182621184427,0.1384457473207691,-4.052759666710483,0.11158403014770069,0.11221478096789887
0.48000000000000026,0.19641364782855084,0.156732770876794,0.13869600862599543,-4.1906080057386905,0.11176191057986849,0.11220757463465762
0.49000000000000027,0.19769428380768428,0.15730585432141536,0.13894747728220222,-4.276089215511287,0.11179709126335559,0.11205392741627106
0.5000000000000002,0.19897901321903122,0.15788103277349538,0.1392001325709791,-4.292055983315788,0.11208530925296047,0.11272682950243378
0.5100000000000002,0.20026773979466156,0.15845826148458517,0.13945395316182319,-4.267466658580348,0.11212330893329732,0.11214240012651015
0.5200000000000002,0.20156036551359385,0.15903749474029885,0.13970891711607386,-4.190588741549755,0.11234922256641504,0.11307444369771925
0.5300000000000002,0.20285679062785356,0.15961868587159359,0.13996500189147543,-4.099740199049541,0.11254383534185253,0.11244261245040033
0.5400000000000003,0.20415691369029504,0.1602017872670369,0.14022218434737413,-3.9787607650345653,0.11255422891399368,0.11327071484139095
0.5500000000000003,0.2054606315841899,0.1607867503860661,0.1404804407505553,-3.864890468711083,0.11302254089085104,0.11287923719982661
0.5600000000000003,0.20676783955458142,0.1613735257732419,0.14073974678172393,-3.7343331474106503,0.11270749108288995,0.11335225540955474
0.5700000000000003,0.20807843124140174,0.16196206307349828,0.14100007754263308,-3.6221519663375656,0.11352740299848807,0.1133884376229389
0.5800000000000003,0.20939229871434573,0.1625523110483878,0.14126140756386146,-3.4984271286522355,0.11281889163966456,0.11335239036846864
0.5900000000000003,0.21070933250949272,0.16314421759332026,0.14152371081324186,-3.397803464515908,0.11403743790525091,0.11393156269861063
0.6000000000000003,0.2120294216676642,0.16373772975579118,0.14178696070493982,-3.2862845313778606,0.11289777698540292,0.1132949037120695
0.6100000000000003,0.2133524537745009,0.16433279375459361,0.14205113010918122,-3.1994931775788267,0.11454158483796952,0.11449108982837991
0.6200000000000003,0.21467831500224338,0.16492935500000708,0.14231619136262694,-3.1007823150620624,0.1129517353605343,0.11319424805103323
0.6300000000000003,0.21600689015319227,0.16552735811495362,0.1425821162793906,-3.0274144281181212,0.11503619773610539,0.11506495422218971
0.6400000000000003,0.21733806270482486,0.16612674695711016,0.1428488761626944,-2.9411529880439877,0.11298697561330005,0.11305690349923961
0.6500000000000004,0.21867171485653963,0.16672746464196317,0.1431164418171557,-2.88111952887053,0.11552363911375861,0.11566448561821008
0.6600000000000004,0.22000772757799775,0.16732945356679313,0.14338478356170012,-2.808751592962065,0.11300950821751311,0.11288157118120026
0.6700000000000004,0.22134598065902744,0.16793265543556973,0.14365387124308895,-2.765181922696378,0.11601275931805273,0.11631714082646716
0.6800000000000004,0.22268635276105422,0.16853701128474075,0.1439236742500528,-2.7138006739615737,0.11302675018295003,0.11265703368426523
0.6900000000000004,0.2240287214700143,0.1691424615098934,0.14419416152802028,-2.6984081854204107,0.11652232234845838,0.1170751493513304
0.7000000000000004,0.22537296335071072,0.1697489458932665,0.14446530159442822,-2.688775591484327,0.11304867559279917,0.112356398448442
0.7100000000000004,0.22671895400256217,0.170356403632089,0.14473706255460123,-2.7326421191658925,0.11708954447727948,0.11802948462474264
0.7200000000000004,0.2280665681166966,0.17096477336771904,0.1450094121181838,-2.8110499669545477,0.11308360628590026,0.1119282760943729
0.7300000000000004,0.22941567953433598,0.1715739932155561,0.1452823176161107,-2.9691397826448807,0.1177814101710096,0.11930781754355525
0.7400000000000004,0.23076616130641575,0.17218400079569632,0.14555574601809657,-3.183332642931947,0.11311472288989849,0.11130514673534776
0.7500000000000004,0.23211788575438225,0.17279473326430067,0.14582966395062724,-3.453175743616594,0.11866651518668109,0.12095796921288761
0.7600000000000005,0.23347072453210443,0.17340612734564304,0.14610403771543332,-3.7044436710643893,0.11307351535422171,0.11050945547441544
0.7700000000000005,0.23482454868883645,0.17401811936480255,0.1463788333084235,-3.8957080644999214,0.1196698743181384,0.12267627825399335
0.7800000000000005,0.2361792287331657,0.17463064528096683,0.14665401643905826,-3.9856595126923713,0.11294810209365441,0.10980681090242912
0.7900000000000005,0.23753463469787492,0.17524364072130613,0.1469295525501385,-4.008254988275671,0.12057337019583302,0.1240102021045398
0.8000000000000005,0.23889063620564932,0.17585704101538163,0.14720540683798725,-3.97805179900712,0.11287527470935506,0.1094475561691414
0.8100000000000005,0.2402471025355529,0.17647078123004634,0.1474815442729979,-3.934490951479871,0.12132281782674016,0.12493187712291927
0.8200000000000005,0.2416039026901992,0.1770847962047979,0.14775792962052456,-3.871733636562138,0.11293932001882619,0.10941746689600491
0.8300000000000005,0.24296090546353916,0.17769902058754058,0.1480345274620867,-3.8108714457325794,0.12199003129332289,0.12561034901861962
0.8400000000000005,0.2443179795091861,0.17831338887071338,0.14831130221686215,-3.731391213808732,0.11313647667906629,0.10963301213482445
0.8500000000000005,0.24567499340919713,0.17892783542773788,0.14858821816343823,-3.6578046221016276,0.1226170565151358,0.12614347064919804
0.8600000000000005,0.2470318157432279,0.1795422945497426,0.14886523946179475,-3.561733508589444,0.11344342917650746,0.1100319847465534
0.8700000000000006,0.24838831515797732,0.18015670048251467,0.1491423301754862,-3.478444875984827,0.12321498696193041,0.12657961545741828
0.8800000000000006,0.2497443604368383,0.18077098746363515,0.14941945429399736,-3.371648400159052,0.11383360816913979,0.11056004369392305
0.8900000000000006,0.2510998205696668,0.18138508975974704,0.14969657575523806,-3.2862870178856425,0.12378688620249682,0.12695204802153348
0.9000000000000006,0.2524545648225847,0.1819989417039094,0.1499736584681479,-3.1783588352671424,0.11427883427991697,0.1111667552559266
0.9100000000000006,0.2538084628077276,0.18261247773298867,0.15025066633538006,-3.0998443849231,0.12433471245900508,0.12728419957684045
0.9200000000000006,0.2551613845528523,0.1832256324250388,0.15052756327603267,-3.0001470603200144,0.1147518347013091,0.1118097272737856
0.9300000000000006,0.2565132005707141,0.18383834053662002,0.15080431324839544,-2.9363009020642483,0.12485894469367032,0.12758888157724213
0.9400000000000006,0.2578637819281281,0.18445053704000794,0.1510808802726806,-2.8521997334641065,0.11522893818171749,0.11245682306282304
0.9500000000000006,0.259213000314627,0.18506215716024385,0.15135722845370606,-2.808959156708249,0.1253569484091239,0.12786875660711347
0.9600000000000006,0.26056072811062736,0.18567313641197722,0.1516333220034999,-2.745453602625092,0.11569151808682393,0.11308563088033886
0.9700000000000006,0.2619068384550199,0.18628341063605133,0.1519091252637929,-2.726728267772208,0.12582182513446896,0.12811755472832315
0.9800000000000006,0.26325120531209695,0.186892916035785,0.15218460272837048,-2.686430286513734,0.11612607124672311,0.11368177361258117
0.9900000000000007,0.26459370353773404,0.18750158921290144,0.15245971906525027,-2.6938960355574193,0.1262419781170297,0.1283212352693464
1.0000000000000007,0.2659342089447406,0.1881093672030582,0.1527344391386571,-2.6767886636851306,0.11652348083837988,0.1142370958145467
1.0100000000000007,0.2672725983673005,0.18871618751093067,0.15300872803076257,-2.7093377561224514,0.12660159464617826,0.12845941823172088
1.0200000000000007,0.26860874972441906,0.1893219881448052,0.15328255106316255,-2.712233152122147,0.11687795926162328,0.11474806555885272
1.0300000000000007,0.26994254208230195,0.18992670765063577,0.1535558738180602,-2.7652509075070824,0.12688259094542317,0.1285080560344893
1.0400000000000007,0.27127385571558577,0.19053028514552184,0.15382866215912913,-2.7813618077750606,0.11718592426161224,0.1152144413448473
1.0500000000000007,0.27260257216734834,0.19113266035056406,0.15410088225202576,-2.846482973721443,0.12706853499671092,0.12844409820678715
1.0600000000000007,0.2739285743078253,0.19173377362305746,0.15437250058452665,-2.86592160767806,0.11744493336495763,0.11563829307216518
1.0700000000000007,0.27525174639176414,0.1923335659879822,0.15464348398626315,-2.932161660007033,0.1271501945566708,0.12825160913130418
1.0800000000000007,0.27657197411434703,0.1929319791687526,0.15491379964802784,-2.9440785974809454,0.11765278662852308,0.11602362268859807
1.0900000000000007,0.27788914466562026,0.19352895561718855,0.1551834151406287,-3.000766159868556,0.12713079604314972,0.12792680028802889
1.1000000000000008,0.2792031467833668,0.19412443854267483,0.1554522984332694,-2.996952346623935,0.11780689876946975,0.11637685396095655
1.1100000000000008,0.2805138708043621,0.19471837194047079,0.1557204179114293,-3.0377605623225126,0.12702796096334407,0.12747831251849223
1.1200000000000008,0.2818212087139626,0.195310700619144,0.15598774239422644,-3.016480758802355,0.11790421575177187,0.11670831475253468
1.1300000000000008,0.28312505419396844,0.195901370227093,0.15625424115124054,-3.043104555619104,0.12686987191663562,0.1269206087636067
1.1400000000000008,0.28442530266871374,0.19649032727813273,0.15651988391877772,-3.0118311168470187,0.11794308454676777,0.11703486803459473
1.1500000000000008,0.28572185134934036,0.19707751917611677,0.15678464091556057,-3.0360293928266064,0.12668497919854393,0.12626245691359467
1.1600000000000008,0.28701459927620954,0.1976628942385698,0.15704848285782447,-3.0117724933625456,0.11793140993968122,0.11738395974584397
1.1700000000000008,0.28830344735941466,0.19824640171931002,0.15731138097380792,-3.052917632995011,0.12648623090937205,0.12549873940826292
1.1800000000000008,0.28958829841735884,0.1988279918300387,0.15757330701762046,-3.054703160205412,0.11790787414503746,0.11779733301490863
1.1900000000000008,0.29086905721336614,0.19940761576087981,0.15783423328247695,-3.122997392718876,0.12625740637239372,0.12462467327318912
1.2000000000000008,0.29214563049029757,0.19998522569985291,0.15809413261328717,-3.1457666442616166,0.1179699657803311,0.11832549814580942
1.2100000000000009,0.29341792700314717,0.2005607748512633,0.15835297841858884,-3.209112818614614,0.1259696567697015,0.12369230961394656
1.2200000000000009,0.29468585754959925,0.20113421745299942,0.15861074468181768,-3.203273470954696,0.11825407570457545,0.11900216318122302
1.2300000000000009,0.29594933499852727,0.20170550879272517,0.15886740597190602,-3.200274897770296,0.12564342658069141,0.1228502211759161
1.2400000000000009,0.297208274316422,0.20227460522295945,0.15912293745320377,-3.1286451428728914,0.1188230705014523,0.11981869039680096
1.2500000000000009,0.29846259259173796,0.20284146417503654,0.1593773148947177,-3.0527107618710154,0.12535572755100846,0.12223464808414745
1.260000000000001,0.2997122090571552,0.20340604417194347,0.15963051467866543,-2.946197725073702,0.11960952467911491,0.12073899479927115
1.270000000000001,0.300957045109748,0.20396830484003134,0.15988251380834193,-2.849580121241109,0.12514919756687376,0.12184180949062244
1.280000000000001,0.3021970243290669,0.2045282069196002,0.16013328991529716,-2.7598019706176555,0.12051582816196292,0.1217363558205012
1.290000000000001,0.30343207249313536,0.20508571227436154,0.16038282126582798,-2.688952290495187,0.1250058683811972,0.12158710206285091
1.300000000000001,0.3046621175923689,0.20564078389977702,0.16063108676678073,-2.643775422844098,0.12149080290719146,0.12280140665332179
1.310000000000001,0.3058870898414291,0.20619338593028527,0.16087806597067444,-2.614888571051624,0.12489495710300315,0.12140896101635529
1.320000000000001,0.30710692168902465,0.2067434836454178,0.16112373908014196,-2.614550313609182,0.12251539551007626,0.12391954862753254
1.330000000000001,0.3083215478256795,0.2072910434748176,0.16136808695169857,-2.6172744220639133,0.1248044483260456,0.12129999270285337
1.340000000000001,0.3095309051894865,0.20783603300216924,0.16161109109884322,-2.6410834379286796,0.12356961687699267,0.1250514017680417
1.350000000000001,0.310734932969871,0.20837842096805323,0.1618527336944997,-2.648779503106687,0.12474139008446282,0.12128524272172209
1.360000000000001,0.3119335726093908,0.20891817727173823,0.16209299757280524,-2.667848434152013,0.12462070712947332,0.12614021952175306
1.370000000000001,0.31312676780360066,0.20945527297192765,0.1623318662302581,-2.6552744964010726,0.12471493122072821,0.12137911981265471
1.380000000000001,0.3143144644990151,0.2099896802864769,0.16256932382623226,-2.6508992498089636,0.12563588371417936,0.12714405119356892
1.390000000000001,0.3154966108892019,0.2105213725911004,0.16280535518287245,-2.610472273434181,0.12472227318208252,0.12155817734822619
1.400000000000001,0.3166731574090432,0.21105032441708746,0.16303994578438027,-2.5834907007158656,0.12660150420982566,0.12806199706728916
1.410000000000001,0.31784405672720434,0.21157651144804807,0.16327308177570432,-2.5254859410769503,0.12474987968584177,0.1217714595161352
1.420000000000001,0.3190092637368518,0.21209991051571278,0.1635047499606496,-2.4895667786618314,0.12752840476162072,0.1289303640637894
1.430000000000001,0.32016873554465963,0.21262049959480614,0.1637349377994182,-2.4305933275007856,0.12478209937751342,0.12196781490359228
1.440000000000001,0.32132243145815476,0.21313825779702225,0.16396363340559839,-2.4010319113510237,0.12844273593909636,0.12979984875654005
1.450000000000001,0.3224703129714442,0.21365316536412515,0.16419082554261652,-2.354939503768127,0.1248067074712343,0.12211252498444214
1.460000000000001,0.32361234374937314,0.21416520366020103,0.16441650361966825,-2.343057333004811,0.12937387043350407,0.13071610760763644
1.470000000000001,0.32474848961016456,0.21467435516308975,0.16464065768714667,-2.3185869276994895,0.12481676071728588,0.12218968337454068
1.480000000000001,0.3258787185065904,0.21518060345502177,0.1648632784315815,-2.3313187450437294,0.13034629735144804,0.13171093950558915
1.490000000000001,0.3270030005057276,0.21568393321249182,0.1650843571701119,-2.333037403953448,0.1248117307607064,0.12219927729223591
1.500000000000001,0.32812130776735093,0.21618433019539532,0.1653038858445064,-2.3739189561806344,0.13137493465315891,0.13279937808531503
1.5100000000000011,0.3292336145210174,0.21668178123545753,0.1655218570147485,-2.4030583385281257,0.12479922730706704,0.12215515068054324
1.5200000000000011,0.3303398970418979,0.21717627422398775,0.16573826385221038,-2.472353199855595,0.13246117231729382,0.1339772744552768
1.5300000000000011,0.33144013362541147,0.21766779809898534,0.16595310013242803,-2.5263252474096394,0.1247965573500085,0.12208444657612572
1.5400000000000011,0.3325343045607155,0.21815634283162988,0.16616636022750006,-2.619952540622961,0.13358912040300394,0.1352184481479972
1.5500000000000012,0.33362239210311306,0.2186418994121863,0.1663780390981287,-2.691147749661341,0.12482961723578329,0.12202530484672626
1.5600000000000012,0.33470438044543116,0.2191244598353549,0.16658813228532024,-2.7997650323722816,0.13472512827728908,0.13647548574215077
1.5700000000000012,0.33578025568842573,0.21960401708509678,0.16679663590176544,-2.8757600364797944,0.12492632034973156,0.1220187814562256
1.5800000000000012,0.33685000581027336,0.22008056511896756,0.1670035466229195,-2.9863206481546976,0.13582495311327553,0.13768957994459266
1.5900000000000012,0.3379136206352041,0.22055409885198732,0.1672088616777979,-3.0533619024697494,0.12510554097405469,0.1220955528086364
1.6000000000000012,0.33897109180133284,0.22102461414007962,0.16741257883950997,-3.1536600964310777,0.13684788804952178,0.1388081773984783
1.6100000000000012,0.3400224127277449,0.22149210776310832,0.16761469641554624,-3.2018592941811694,0.12536876639529126,0.12226556586381927
1.6200000000000012,0.3410675785808924,0.22195657740754404,0.16781521323784024,-3.2848404529177007,0.1377691871724001,0.13979978757987574
1.6300000000000012,0.3421065862403561,0.22241802164878904,0.1680141286526222,-3.3108629042345044,0.12570142442851953,0.12251869337890273
1.6400000000000012,0.3431394342640276,0.22287643993318962,0.16821144251008144,-3.3753224294496826,0.13858275380066437,0.1406567929572869
1.6500000000000012,0.34416612285276627,0.2233318325597669,0.16840715515385812,-3.38101652598338,0.1260818274758256,0.12283420935008169
1.6600000000000013,0.345186653814583,0.2237842006616924,0.1686012674103785,-3.429281205852393,0.13929556220739464,0.14138844554992563
1.6700000000000013,0.3462010305284041,0.22423354618753893,0.16879378057805478,-3.418619924634619,0.1264898021015633,0.1231904863077429
1.6800000000000013,0.3472092579074677,0.22467987188233265,0.16898469641636218,-3.453919646693943,0.13992054568157888,0.14201191983736486
1.6900000000000013,0.3482113423624,0.22512318126843398,0.16917401713481306,-3.4307431018679946,0.12691059589384607,0.12357013129661282
1.7000000000000013,0.3492072917640243,0.22556347862627463,0.16936174538184295,-3.4557506744126356,0.14047198281314088,0.14254613019831244
1.7100000000000013,0.350197115405949,0.22600076897497537,0.16954788423362374,-3.422898391796387,0.12733495948655107,0.12396116428706419
1.7200000000000013,0.35118082396698125,0.22643505805286995,0.16973243718281938,-3.439376570734771,0.1409635771760526,0.14300883001620115
1.7300000000000013,0.35215842947341486,0.22686635229796187,0.16991540812730144,-3.398718764538838,0.1277577489534091,0.12435630900519808
1.7400000000000013,0.3531299452612337,0.2272946588283341,0.1700968013588343,-3.407735329621516,0.14140805527949224,0.14341583627235072
1.7500000000000013,0.35409538593827666,0.22771998542253846,0.17027662155174836,-3.360537932585444,0.1281764602140726,0.12475176071064009
1.7600000000000013,0.3550547673464039,0.2281423404999841,0.17045487375161147,-3.362828891549268,0.14181729545580807,0.14378118084102068
1.7700000000000014,0.35600810652370685,0.22856173310134972,0.17063156336391466,-3.3101235208006754,0.12859012975907144,0.12514602127321137
1.7800000000000014,0.3569554216668009,0.22897817286903774,0.17080669614278177,-3.3063951286622726,0.1422024869243987,0.14411743976099095
1.7900000000000014,0.35789673209323625,0.2293916700276909,0.17098027817971576,-3.249226328341934,0.12899860486283488,0.12553899120873033
1.8000000000000014,0.3588320582040681,0.22980223536479336,0.17115231589239574,-3.2403300449282915,0.14257415793671593,0.1444359243318069
1.8100000000000014,0.3597614214466155,0.23020988021137048,0.17132281601353183,-3.1798634619911743,0.12940208975606865,0.1259313416660862
1.8200000000000014,0.360684844277447,0.23061461642280845,0.17149178557979092,-3.166850698378276,0.1429420742662667,0.14474668414558126
1.8300000000000014,0.3616023501256233,0.23101645635980914,0.1716592319208027,-3.1043728109644926,0.12980089088238111,0.12632413034884227
1.8400000000000014,0.3625139633562261,0.2314154128694968,0.1718251626482562,-3.088463172583211,0.1433150581855186,0.14505838420134412
1.8500000000000014,0.36341970923420497,0.23181149926669123,0.17198958564509406,-3.0253136188608116,0.1301953186569464,0.12671861292869435
1.8600000000000014,0.36431961388856826,0.23220472931536248,0.1721525090548144,-3.0078120057927085,0.1437007725826837,0.14537813826085727
1.8700000000000014,0.3652137042769451,0.23259511721028187,0.1723139412708895,-2.945282455751049,0.13058572774175994,0.1271162051654435
1.8800000000000014,0.3661020081505426,0.2329826775588797,0.17247389092630563,-2.927471094713501,0.1441054940304403,0.14571136471700205
1.8900000000000015,0.3669845540195212,0.23336742536332405,0.17263236688323447,-2.866692456422156,0.13097268794887057,0.12751855574355342
1.9000000000000015,0.36786137111881295,0.2337493760028321,0.17278937822284082,-2.8497133208066683,0.14453388315252214,0.14606171036241108
1.9100000000000015,0.3687324893743992,0.23412854521622267,0.17294493423523336,-2.791543744852891,0.1313572741774304,0.1279276921829674
1.9200000000000015,0.36959793937007057,0.23450494908472266,0.17309904440956453,-2.776280593226901,0.14498875547110646,0.14643106558678562
1.9300000000000015,0.3704577523146855,0.23487860401503435,0.17325171842428386,-2.7212037969813343,0.1317414497279195,0.12834620789271287
1.9400000000000015,0.3713119600099418,0.23524952672267246,0.17340296613755005,-2.7081725425241663,0.14547085168783175,0.14681965433230212
1.9500000000000015,0.37216059481868247,0.23561773421558102,0.17355279757780764,-2.656217560713298,0.13212850085572758,0.1287774787003931
1.9600000000000015,0.37300368963374353,0.23598324377803423,0.17370122293453,-2.6454742670891265,0.14597858506910738,0.14722610147542567
1.9700000000000015,0.37384127784735965,0.23634607295482904,0.1738482525491333,-2.5961656776382664,0.1325234708201952,0.12922593403216898
1.9800000000000015,0.37467339332113914,0.23670623953577577,0.17399389690606515,-2.5872339787056045,0.14650770167072338,0.14764727380010628
1.9900000000000015,0.37550007035661814,0.23706376154049158,0.17413816662407042,-2.5395677096474394,0.13293352931636884,0.12969742149459587
2.0000000000000013,0.3763213436664038,0.2374186572035012,0.17428107244763638,-2.53137148694442,0.14705078546523698,0.14807767288359228
2.010000000000001,0.37713724834591256,0.2377709449596483,0.1744226252386191,-2.48379863048002,0.13336813789396862,0.13019958512781227
2.020000000000001,0.3779478198457157,0.2381206434298241,0.17456283596805525,-2.474595645078782,0.1475967244838828,0.14850845064735907
2.0300000000000007,0.3787530939444911,0.23846777140701148,0.17470171570815712,-2.425038982647344,0.13383865341146087,0.13074182482519078
2.0400000000000005,0.3795531067225924,0.23881234784265007,0.17483927562449447,-2.41244958529201,0.14813073187600231,0.1489268290628903
2.0500000000000003,0.3803478945362357,0.23915439183332388,0.17497552696836396,-2.3585135810281046,0.13435675928038368,0.131334004880952
2.06,0.38113749399231045,0.2394939226077723,0.17511048106934587,-2.3398967607582306,0.14863596489071979,0.1493173394990883
2.07,0.3819219419238116,0.23983095951422487,0.17524414932804908,-2.2795203776493453,0.13493137190674515,0.13198335694678073
2.0799999999999996,0.38270127536590126,0.2401655220080613,0.17537654320904314,-2.2528971279716883,0.14909727983802065,0.149665649699777
2.0899999999999994,0.38347553153259345,0.24049762963979712,0.17550767423398062,-2.185418261276189,0.13556495674626992,0.13269058346450108
2.099999999999999,0.3842447477940675,0.24082730204339256,0.17563755397490396,-2.1506306516726266,0.14950573878750778,0.14996335573453595
2.109999999999999,0.3850089616546043,0.24115455892488602,0.17576619404774135,-2.077633566734438,0.13625163784955807,0.13344788622778167
2.1199999999999988,0.3857682107311485,0.24147942005135004,0.17589360610598712,-2.036906793060868,0.1498608305543444,0.15021021004778976
2.1299999999999986,0.3865225327324887,0.24180190524016798,0.17601980183456767,-1.9620995342922547,0.13697898995166954,0.1342410309049458
2.1399999999999983,0.38727196543905873,0.24212203434863072,0.17614479294389074,-1.9194889217812594,0.15016848967590046,0.15041174410752917
2.149999999999998,0.38801654668335084,0.24243982726384963,0.17626859116407637,-1.8476198572185516,0.13773283093396466,0.13505461601755697
2.159999999999998,0.3887563143309408,0.24275530389298544,0.17639120823936938,-1.8077552505636179,0.15043608781175685,0.15057379366486298
2.1699999999999977,0.3894913062621164,0.24306848415378754,0.17651265592272897,-1.7433384912644103,0.1385025507677333,0.13587782624369274
2.1799999999999975,0.3902215603541074,0.24337938796544373,0.17663294597059662,-1.710306571370491,0.15066709007677712,0.15069686874365962
2.1899999999999973,0.3909471144639095,0.24368803523973523,0.17675209013783783,-1.656861898069697,0.13928522724805842,0.13670886163987014
2.199999999999997,0.39166800641169547,0.24399444587249353,0.1768701001728563,-1.6337203760441683,0.15085695835642612,0.15077186187473807
2.209999999999997,0.39238427396480896,0.24429863973535737,0.1769869878128794,-1.5937231646046337,0.14008852613095563,0.13755812135289652
2.2199999999999966,0.39309595482232995,0.244600636667822,0.1771027647794093,-1.5826929064036483,0.15099025645904698,0.1507768957778351
2.2299999999999964,0.39380308660021013,0.24490045646958222,0.17721744277384227,-1.5581536332999817,0.1409333335503808,0.1384511285420772
2.239999999999996,0.3945057068169657,0.24519811889315982,0.17733103347324805,-1.5614347560911461,0.15103863545996446,0.15067510171683257
2.249999999999996,0.39520385287991994,0.24549364363681406,0.1774435485263114,-1.5550662326330638,0.14185660775143613,0.13943151857273386
2.259999999999996,0.3958975620719912,0.24578705033772977,0.1775549995494291,-1.5762145886531518,0.15096146051421655,0.1504159080359
2.2699999999999956,0.396586871539012,0.24607835856547824,0.17766539812296292,-1.5927549367282938,0.14291190379969396,0.14056069509896935
2.2799999999999954,0.3972718182775754,0.24636758781574686,0.17777475578764299,-1.6372034809641474,0.15071788608908757,0.1499514768053396
2.289999999999995,0.39795243912339584,0.2466547575043324,0.17788308404112177,-1.6811553259183594,0.14415497462565408,0.14189879605174077
2.299999999999995,0.39862877074017744,0.24693988696139194,0.17799039433467126,-1.748462070797564,0.15031351560298328,0.14929804902322302
2.3099999999999947,0.3993008496089797,0.247222995425948,0.17809669807002448,-1.8070482076718881,0.14558423110037513,0.14343275037982725
2.3199999999999945,0.3999687120180705,0.24750410204064296,0.1782020065963577,-1.8658700653049642,0.14989330500694137,0.14865468184670635
2.3299999999999943,0.4006323940532573,0.24778322584673465,0.1783063312074062,-1.8871689979089767,0.14704091279566742,0.14496689982785768
2.339999999999994,0.40129193158868776,0.24806038577933323,0.17840968313871755,-1.8810284281471592,0.1497464516498836,0.14839996116739856
2.349999999999994,0.4019473602781062,0.2483356006628679,0.1785120735650323,-1.8282645754703646,0.148252749647041,0.1461954528549688
2.3599999999999937,0.40259871554656107,0.24860888920678387,0.17861351359779423,-1.7621651390861617,0.15004649523371588,0.14874731834982677
2.3699999999999934,0.40324603258254915,0.2488802700014607,0.17871401428278416,-1.6804490747044107,0.14908826386470922,0.14698732228204714
2.3799999999999932,0.40388934633058915,0.24914976151434787,0.17881358659787458,-1.6199408461325462,0.15071558307748642,0.14958459043319752
2.389999999999993,0.4045286914842121,0.24941738208631303,0.17891224145090437,-1.5744643488024626,0.1496009231258719,0.14739381263029314
2.399999999999993,0.40516410247936213,0.24968314992819612,0.17900998967766613,-1.5748352680090374,0.15162335267808505,0.15075210602961572
2.4099999999999926,0.40579561348819293,0.24994708311756608,0.17910684204000843,-1.6105944858371972,0.14987377097629384,0.14746852064757815
2.4199999999999924,0.40642325841325455,0.25020919959567317,0.17920280922404527,-1.7123871818547893,0.1526976398970851,0.15218437191659373
2.429999999999992,0.40704707088205627,0.2504695171645923,0.17929790183847236,-1.8677832114145774,0.14996239007181295,0.14722545776730672
2.439999999999992,0.40766708424199843,0.25072805348455285,0.17939213041298668,-2.110534907909349,0.15389768756824143,0.15386048538637925
2.4499999999999917,0.40828333155566304,0.250984826071449,0.17948550539680627,-2.417672856092002,0.14992191684160322,0.14669064918218078
2.4599999999999915,0.40889584559645087,0.25123985229452533,0.17957803715728646,-2.8201402784019973,0.15515328726077288,0.1557035122716704
2.4699999999999913,0.40950465884455883,0.2514931493742345,0.17966973597863253,-3.2567226404789866,0.14984881450229423,0.14598768008282612
2.479999999999991,0.41010980348328496,0.2517447343802587,0.1797606120607013,-3.748708342074606,0.15630670134403513,0.1574719739536044
2.489999999999991,0.4107113113956527,0.2519946242296933,0.1798506755178936,-4.171177477998399,0.1498849761508952,0.1453883074167024
2.4999999999999907,0.4113092141613451,0.2522428356853863,0.17993993637813233,-4.575623583846362,0.15714638560675556,0.15879674131191687
2.5099999999999905,0.4119035430539393,0.2524893853544274,0.18002840458192199,-4.80102410051678,0.1501413238033843,0.14518054541167935
2.5199999999999902,0.412494329038431,0.252734289686785,0.18011608998149142,-4.999064406824236,0.15758519840184668,0.15948744735479128
2.52999999999999,0.4130816027690412,0.25297756497408425,0.1802030023400129,-4.999124632915149,0.1506241362141407,0.14543622808245937
2.53999999999999,0.4136653945872964,0.2532192273485212,0.18028915133089612,-5.0316300873527515,0.15772974495270686,0.15969050439297858
2.5499999999999896,0.4142457345203702,0.2534592927819109,0.1803745465371567,-4.9039388794890035,0.1512797967226457,0.14603632245373166
2.5599999999999894,0.41482265227968246,0.2536977770848623,0.18045919745085312,-4.859900480145097,0.157724199201298,0.15964315468517262
2.569999999999989,0.41539617725974265,0.2539346959060768,0.18054311347259233,-4.693551149076304,0.1520727968141555,0.14686434689477154
2.579999999999989,0.4159663385372312,0.25417006473176634,0.18062630391110052,-4.6317284817780395,0.15764862480276282,0.15948395634365947
2.5899999999999888,0.41653316487031083,0.25440389888518655,0.18070877798285734,-4.473388374636214,0.15299810151100549,0.14787290014557805
2.5999999999999885,0.41709668469815914,0.2546362135262801,0.1807905448117896,-4.42263566222871,0.15754012212496657,0.1592699388192922
2.6099999999999883,0.4176569261407116,0.2548670236514271,0.18087161342902505,-4.28928519016282,0.1540489760804112,0.14904305831606537
2.619999999999988,0.41821391699861304,0.25509634409329845,0.18095199277270094,-4.256248040572465,0.15744678898636585,0.15905200783394452
2.629999999999988,0.41876768475336335,0.25532418952080727,0.18103169168782723,-4.139631018663459,0.15516970386516488,0.15031730819099481
2.6399999999999877,0.41931825656765503,0.2555505744391562,0.18111071892620217,-4.105696255379948,0.1574689169286585,0.15893572949267523
2.6499999999999875,0.41986565928589015,0.2557755131899744,0.18118908314637633,-3.9757913679290025,0.15622989984128405,0.15155601515091663
2.6599999999999873,0.420409919434875,0.25599901995154406,0.18126679291366637,-3.9099411284783496,0.15773277957036203,0.1590670214309126
2.669999999999987,0.4209510632246799,0.25622110873910914,0.18134385670021336,-3.7469844391834157,0.15709088992562237,0.15259710509504992
2.679999999999987,0.4214891165496602,0.2564417934052649,0.18142028288508524,-3.6449776446374633,0.158287589183682,0.15952269511212022
2.6899999999999866,0.4220241049896317,0.25666108764042483,0.18149607975442172,-3.466990705723587,0.15771817041783862,0.15337801152631886
2.6999999999999864,0.42255605381119227,0.2568790049733612,0.1815712555016198,-3.356351987841828,0.15906757544729527,0.16025483325673057
2.709999999999986,0.42308498796918304,0.25709555877181495,0.1816458182275567,-3.195328687679233,0.15817821650970465,0.15394390009379993
2.719999999999986,0.42361093210828554,0.25731076224317384,0.18171977594085034,-3.1037485689059734,0.15996557057064234,0.16115622106884162
2.7299999999999858,0.42413391056474425,0.25752462843521456,0.1817931365581556,-2.9798905701981795,0.15855678839538026,0.15437178895491047
2.7399999999999856,0.4246539473682137,0.2577371702369051,0.1818659079044921,-2.9229775150211337,0.16089376507986936,0.16212434186882183
2.7499999999999853,0.42517106624371764,0.25794840037926614,0.1819380977136064,-2.8473430045829526,0.15891857147114632,0.15473105212633273
2.759999999999985,0.42568529061372173,0.2581583314362871,0.18200971362836224,-2.8385190317535054,0.16179332100859642,0.16307475902535998
2.769999999999985,0.4261966436003074,0.25836697582589496,0.18208076320116204,-2.827415116993726,0.15930725155369535,0.15508208082445632
2.7799999999999847,0.42670514802744763,0.2585743458109731,0.18215125389439377,-2.8920408629286367,0.1626257676646532,0.16392651268549835
2.7899999999999845,0.4272108264233725,0.25878045350042567,0.1822211930809044,-2.9748358154672307,0.1597543877217328,0.1554910640678999
2.7999999999999843,0.42771370102302686,0.2589853108502894,0.18229058804449966,-3.141823598487166,0.16336756876178543,0.16457614844486687
2.809999999999984,0.42821379377060864,0.2591889296648846,0.18235944598046458,-3.3137924376617933,0.1602950711601322,0.15606328405762795
2.819999999999984,0.42871112632218544,0.2593913215980076,0.18242777399610857,-3.5159987855798995,0.1640150541088835,0.16490096861720854
2.8299999999999836,0.42920572004838703,0.25959249815415986,0.18249557911132933,-3.610218799361266,0.16100000838825756,0.1569578505977552
2.8399999999999834,0.4296975960371638,0.2597924706898127,0.18256286825919857,-3.629779896413844,0.16460238901573881,0.16491151418400485
2.849999999999983,0.43018677509661185,0.2599912504147039,0.18262964828656392,-3.480232703940624,0.16191392284655148,0.15819819078096214
2.859999999999983,0.4306732777578574,0.2601888483931663,0.18269592595467035,-3.290272307443908,0.16521226218941726,0.16490371717518781
2.869999999999983,0.4311571242779957,0.260385275545484,0.1827617079397969,-3.0149113693110494,0.16290990308750786,0.15951524997404876
2.8799999999999826,0.4316383346430845,0.2605805426492758,0.18282700083390827,-2.7724657599889455,0.16589875118486033,0.16513311462097147
2.8899999999999824,0.43211692857118295,0.260774660340904,0.18289181114532269,-2.506650546344929,0.1638570392040304,0.1606956002764282
2.899999999999982,0.4325929255154354,0.260967639116904,0.18295614529938975,-2.2927118690309736,0.16665432554631507,0.16560500347698565
2.909999999999982,0.4330663446671947,0.2611594893354377,0.18302000963918452,-2.0754705133572116,0.16472361987787962,0.16170365775328688
2.9199999999999817,0.4335372049591831,0.26135022121776436,0.1830834104262104,-1.9052369775367992,0.16746258029859498,0.1662474854796133
2.9299999999999815,0.43400552506868556,0.26153984484972953,0.18314635384111316,-1.7365944796411583,0.16551212556323086,0.1625606707788681
2.9399999999999813,0.4344713234207731,0.2617283701832704,0.1832088459844055,-1.6068498350211233,0.16831448298818869,0.16700807959623912
2.949999999999981,0.4349346181915525,0.2619158070379351,0.18327089287719991,-1.4798086359489242,0.16622817188242794,0.16328941702005342
2.959999999999981,0.43539542731143943,0.2621021651024155,0.18333250046195013,-1.3857043730798824,0.16920686675045607,0.16786019762983864
2.9699999999999807,0.43585376846845136,0.2622874539360909,0.18339367460319975,-1.2951299265154934,0.1668762960761844,0.1639051547183755
2.9799999999999804,0.43630965911151903,0.2624716829705816,0.18345442108833732,-1.234686446950276,0.17013931294398343,0.16879259884723755
2.9899999999999802,0.43676311645381105,0.26265486151131207,0.18351474562835798,-1.1796294923537523,0.16746164113656395,0.16441850495492985
2.99999999999998,0.43721415747607156,0.2628369987390808,0.18357465385863045,-1.1555545891481749,0.17111004276972525,0.16979889181533023
3.00999999999998,0.4376627989299663,0.26301810371163653,0.18363415133966848,-1.1408840698680773,0.1679942451733637,0.1648421389886437
3.0199999999999796,0.4381090573414358,0.2631981853652589,0.18369324355790578,-1.1629941143131093,0.17210913708947126,0.17086625100309322
3.0299999999999794,0.4385529490140523,0.263377252516344,0.18375193592647657,-1.2024830555368156,0.16849765724718166,0.1652023980127645
3.039999999999979,0.43899449003237906,0.26355531386299064,0.1838102337859959,-1.2923561610206145,0.1731064798489125,0.17195859268339805
3.049999999999979,0.4394336962653293,0.2637323779865907,0.1838681424053459,-1.4140493903380489,0.16902428536855285,0.1655597773719382
3.0599999999999787,0.43987058336952245,0.2639084533534175,0.1839256669824607,-1.6111527283061267,0.17403563022123206,0.1729930127835862
3.0699999999999785,0.44030516679263576,0.26408354831621506,0.18398281264511476,-1.8581516998158407,0.16966933002828294,0.16603206615403862
3.0799999999999783,0.44073746177674894,0.26425767111578585,0.18403958445171173,-2.2061341057799266,0.17480459489292663,0.17384337890990134
3.089999999999978,0.4411674833616819,0.26443082988257594,0.18409598739207325,-2.58113751428076,0.17052004929626144,0.16675004085086884
3.099999999999978,0.44159524638832054,0.264603032638257,0.18415202638822814,-3.0060495127519293,0.1754342536984759,0.17450074821591177
3.1099999999999777,0.44202076550193026,0.2647742872973041,0.18420770629520136,-3.2993460960787,0.17144248954368924,0.16761495938484705
3.1199999999999775,0.44244405515545787,0.26494460166856904,0.1842630319018014,-3.510857300788281,0.17619280624203523,0.1752756824719374
3.1299999999999772,0.44286512961281516,0.26511398345684767,0.1843180079314079,-3.501710836114026,0.17212582506757032,0.16829748631604718
3.139999999999977,0.44328400295214926,0.2652824402644413,0.1843726390427559,-3.4600180212874916,0.1771289798243206,0.1762733743256987
3.149999999999977,0.4437006890690901,0.26544997959271033,0.18442692983071954,-3.306124055052614,0.17260848588484468,0.1688073494328847
3.1599999999999766,0.4441152016799827,0.26561660884362137,0.1844808848270935,-3.1986343623974327,0.17802941382125093,0.1772499420817504
3.1699999999999764,0.44452755432509533,0.265782335321285,0.18453450850137118,-3.045092443600355,0.1730508045215308,0.1692946272782131
3.179999999999976,0.444937760371806,0.26594716623348463,0.18458780526152038,-2.951805092713103,0.17884728954229223,0.17812735236958516
3.189999999999976,0.4453458330177667,0.2661111086931968,0.18464077945475596,-2.8286445471778077,0.1735047571062809,0.1697952392158433
3.1999999999999758,0.44575178529404164,0.2662741697201011,0.18469343536830996,-2.7593762605913357,0.17959393270953178,0.17891729832269423
3.2099999999999755,0.4461556300682196,0.2664363562420779,0.1847457772301953,-2.66131408284289,0.17399131464347095,0.17031697063097653
3.2199999999999753,0.44655738004750073,0.2665976750966979,0.18479780920996935,-2.6088549573419932,0.18026614338235322,0.17962394354465794
3.229999999999975,0.4469570477817545,0.26675813303269796,0.18484953541949048,-2.5258569285386945,0.1745322332950846,0.17087802677211067
3.239999999999975,0.4473546456665495,0.26691773671144586,0.1849009599136715,-2.4817468657749164,0.18084808066936586,0.18023548041832213
3.2499999999999747,0.4477501859461535,0.2670764927083929,0.184952086691229,-2.406300848659447,0.17515546739811128,0.17150829924248182
3.2599999999999745,0.44814368071650357,0.26723440751451294,0.1850029196954263,-2.364893673635185,0.18131302833733576,0.18072646953931462
3.2699999999999743,0.4485351419281448,0.2673914875377295,0.18505346281481347,-2.2939627933819806,0.17590129650338487,0.17225086829235955
3.279999999999974,0.44892458138913643,0.2675477391043281,0.18510371988396068,-2.254240331883857,0.1816161009955718,0.18105247678658315
3.289999999999974,0.44931201076792726,0.2677031684603562,0.18515369468418752,-2.1913520620991696,0.1768349322228378,0.17317198443404722
3.2999999999999736,0.44969744159619685,0.2678577817730081,0.18520339094428598,-2.1605655498430227,0.18167698296499651,0.1811328454591823
3.3099999999999734,0.450080885271663,0.268011585131996,0.1852528123412383,-2.122252030345855,0.17806758259368796,0.17438178066326726
3.319999999999973,0.4504623530608554,0.2681645845509063,0.18530196250092945,-2.1270026252984464,0.18135596250891725,0.18082131790787212
3.329999999999973,0.45084185610185407,0.26831678596854075,0.18535084499885288,-2.1602668184803093,0.1797740792159379,0.17605750070622037
3.3399999999999728,0.45121940540699274,0.2684681952502429,0.18539946336081117,-2.269407853525114,0.1804655882809355,0.1798953408007131
3.3499999999999726,0.45159501186552786,0.2686188181892104,0.18544782106361157,-2.4664941341247717,0.182117670633385,0.17839430691097738
3.3599999999999723,0.4519686862462701,0.26876866050778897,0.1854959215357521,-2.7612718790607995,0.17901684736485876,0.17824748279712296
3.369999999999972,0.452340439200179,0.26891772785875345,0.18554376815810547,-3.1099801776560265,0.18483885725352478,0.18124593988438548
3.379999999999972,0.45271028126292484,0.2690660258265726,0.18559136426459427,-3.395416006591375,0.17785161332796998,0.1765369139436029
3.3899999999999717,0.4530782228574074,0.26921355992865637,0.18563871314286046,-3.519138671039567,0.18698936364512364,0.18377238635509965
3.3999999999999715,0.45344427429624395,0.2693603356165889,0.1856858180349275,-3.4726489668786695,0.17800291406833788,0.1759042174105698
3.4099999999999713,0.4538084457842152,0.269506358277345,0.1857326821378585,-3.311665834287321,0.18836167808046764,0.18559783360186174
3.419999999999971,0.4541707474206766,0.26965163323448976,0.18577930860440484,-3.1172987265361414,0.178955102797759,0.17622635353441893
3.429999999999971,0.4545311892019301,0.2697961657493622,0.18582570054364955,-2.916756317923569,0.1895234785528551,0.18706999498716523
3.4399999999999706,0.4548897810235598,0.2699399610222429,0.1858718610216443,-2.7347309530853496,0.18001213924452814,0.1769391401874451
3.4499999999999704,0.45524653268272697,0.27008302419350405,0.1859177930620391,-2.570405117068766,0.19066137382426107,0.18835618243060023
3.45999999999997,0.45560145388043133,0.2702253603447448,0.1859634996467055,-2.4242881604316677,0.1810340959788885,0.1778171388346073
3.46999999999997,0.4559545542237302,0.27036697449990815,0.1860089837163527,-2.2958053715968454,0.19176503714928025,0.18950976777709758
3.47999999999997,0.456305843227922,0.2705078716263829,0.18605424817113786,-2.177725969374991,0.18203773913146382,0.17878107788677228
3.4899999999999696,0.45665533031869077,0.2706480566360874,0.18609929587126767,-2.074380593403642,0.1928087329461188,0.19055529888796557
3.4999999999999694,0.457003024834213,0.2707875343865386,0.18614412963759566,-1.975381043423528,0.18304229446784112,0.17979433390748423
3.509999999999969,0.4573489360272268,0.2709263096819028,0.18618875225221004,-1.8898461726172577,0.19377958477761834,0.19150448507449952
3.519999999999969,0.4576930730670624,0.2710643872740306,0.18623316645901614,-1.8058608788506278,0.1840484157345041,0.18083040178402726
3.5299999999999687,0.45803544504163607,0.27120177186347616,0.18627737496431257,-1.736437606545246,0.19468019653919644,0.19236991237298662
3.5399999999999685,0.45837606095940425,0.2713384681004979,0.18632138043735863,-1.6686379046832187,0.18504101946687235,0.18186000820489628
3.5499999999999683,0.4587149297512835,0.2714744805860449,0.18636518551093645,-1.6184666121586269,0.1955243327629832,0.19316965900708732
3.559999999999968,0.459052060272529,0.2716098138727254,0.18640879278190564,-1.5720217047533862,0.1859969478556457,0.18285035089517415
3.569999999999968,0.4593874613045795,0.27174447246575995,0.18645220481175107,-1.5477156360054365,0.19632888944382038,0.1939231618364916
3.5799999999999677,0.45972114155686256,0.2718784608239173,0.18649542412712403,-1.5306533025029774,0.18689280515663093,0.18376979108416097
3.5899999999999674,0.4600531096685646,0.27201178336043486,0.18653845322037588,-1.5413994218217815,0.1971049717432645,0.19464341588573816
3.5999999999999672,0.4603833742103632,0.27214444444392294,0.18658129455008649,-1.5639399989482172,0.18771228224013262,0.1845944537550002
3.609999999999967,0.4607119436861235,0.27227644839925275,0.18662395054158423,-1.620776573263009,0.19784865029463933,0.195327566901566
3.619999999999967,0.46103882653455963,0.2724077995084282,0.18666642358745936,-1.6942013646881242,0.18845513701199654,0.1853179081226394
3.6299999999999666,0.46136403113085656,0.27253850201144214,0.18670871604807196,-1.8080280722672657,0.19853080933375195,0.19594571689662832
3.6399999999999664,0.46168756578826137,0.27266856010711754,0.18675083025205216,-1.9412509844674681,0.18915021644446725,0.18596670056267586
3.649999999999966,0.4620094387596344,0.27279797795393135,0.18679276849679358,-2.117712939196573,0.19908913660353056,0.19643133897350343
3.659999999999966,0.4623296582389694,0.2729267596708246,0.1868345330489406,-2.3099083365564983,0.1898695225173801,0.18661917823706636
3.6699999999999657,0.46264823236287445,0.27305490933799514,0.1868761261448682,-2.539995656782896,0.19943780207021905,0.1966909934895036
3.6799999999999655,0.46296516921202374,0.2731824309976781,0.18691754999115734,-2.76814752197218,0.1907227072155016,0.1874041860477341
3.6899999999999653,0.4632804768125702,0.27330932865490726,0.18695880676506046,-3.012155397747537,0.19953188532425617,0.19667828847851876
3.699999999999965,0.4635941631375274,0.2734356062782648,0.18699989861496363,-3.210413776954055,0.19178352058057901,0.18841893000809576
3.709999999999965,0.4639062361081173,0.2735612678006143,0.1870408276608402,-3.377704087431019,0.19950380938627674,0.19656104673510014
3.7199999999999647,0.4642167035950845,0.2736863171198196,0.18708159599469923,-3.4379225157098543,0.19295198377575365,0.18955583032400397
3.7299999999999645,0.46452557341997724,0.27381075809944855,0.18712220568102642,-3.436774014154524,0.1996783153974427,0.19675451384284476
3.7399999999999642,0.4648328533563979,0.2739345945694632,0.18716265875722013,-3.324936991946561,0.19399986499126146,0.19053111800005426
3.749999999999964,0.4651385511312194,0.2740578303268947,0.18720295723401983,-3.1942566711954146,0.2002321413001475,0.19749137961033716
3.759999999999964,0.4654426744257714,0.2741804691365046,0.18724310309592881,-3.0090619298997447,0.1948465309469797,0.19122836950427777
3.7699999999999636,0.46574523087699415,0.2743025147314321,0.18728309830163115,-2.855292543322064,0.20105366932669533,0.198603300040656
3.7799999999999634,0.46604622807856255,0.2744239708138269,0.18732294478440162,-2.685269795307674,0.1955579070413534,0.1917326688937446
3.789999999999963,0.4663456735819785,0.27454484105546884,0.1873626444525099,-2.562945163384348,0.2020025998626211,0.19986884894253693
3.799999999999963,0.46664357489763447,0.2746651290983741,0.18740219918961937,-2.436294792933275,0.19619424701862265,0.19213083155608543
3.8099999999999627,0.466939939495847,0.2747848385553878,0.18744161085517913,-2.35649677708533,0.2030124345220433,0.2011832589331109
3.8199999999999625,0.46723477480786035,0.2749039730107635,0.1874808812848104,-2.2740746134247534,0.19678245209146675,0.19246101949019387
3.8299999999999623,0.467528088226822,0.27502253602072896,0.18752001229068666,-2.2342065335314523,0.2040589267499772,0.20251501099551658
3.839999999999962,0.4678198871087291,0.27514053111404035,0.1875590056619091,-2.19080961110826,0.19733224244244854,0.1927355488582601
3.849999999999962,0.4681101787733476,0.2752579617925221,0.18759786316487417,-2.1862829721016643,0.20513329368330524,0.20385795793421788
3.8599999999999617,0.4683989705051042,0.27537483153159653,0.18763658654363852,-2.1765768174871725,0.19784617431004953,0.19295805114980993
3.8699999999999615,0.46868626955394876,0.275491143780798,0.18767517752027488,-2.203103528586823,0.20623154294590224,0.20521063145760957
3.8799999999999613,0.46897208313619404,0.27560690196427806,0.18771363779522535,-2.2219704478314726,0.1983233516298543,0.19313043019820106
3.889999999999961,0.4692564184353243,0.27572210948129594,0.1877519690476467,-2.2750353202021523,0.2073515388473667,0.20656995920661003
3.899999999999961,0.4695392826027822,0.27583676970669896,0.18779017293575204,-2.316601617614167,0.198760104563103,0.19325485532166883
3.9099999999999606,0.46982068275872846,0.2759508859913901,0.1878282510971454,-2.390585952572763,0.2084940927537756,0.20793161112010458
3.9199999999999604,0.4701006259927761,0.2760644616627854,0.1878662051491533,-2.4475818618891974,0.19914908742717638,0.19333339574333644
3.92999999999996,0.47037911936470067,0.27617750002525854,0.18790403668914848,-2.535731737384432,0.20966663586154832,0.20929375901687017
3.93999999999996,0.47065616990512726,0.2762900043605747,0.187941747294869,-2.6001273053831575,0.19947823950208263,0.19336739533958733
3.9499999999999598,0.4709317846161921,0.2764019779283148,0.18797933852473417,-2.6960488246866796,0.21088695982056743,0.2106604382743991
3.9599999999999596,0.4712059704721819,0.2765134239662871,0.1880168119181531,-2.7610894672389508,0.19973353182048856,0.19336179905968245
3.9699999999999593,0.4714787344201504,0.2766243456909286,0.18805416899582778,-2.8609481687411864,0.21217933316952883,0.21203492879384367
3.979999999999959,0.47175008338051205,0.2767347462976973,0.18809141126005421,-2.922118480295191,0.19991490642089227,0.193345785362038
3.989999999999959,0.47202002424761436,0.27684462896145245,0.18812854019501524,-3.0226190659396677,0.21354658086561354,0.21338656489594948
3.9999999999999587,0.4722885638902884,0.2769539968368262,0.18816555726707065,-3.0705886018549995,0.20007550494081586,0.19341663870416725
4.009999999999959,0.47255570915237666,0.27706285305858325,0.18820246392504078,-3.1552311013506946,0.21490922884620475,0.21459543170425785
4.019999999999959,0.4728214668532442,0.2771712007419739,0.18823926160048737,-3.1609796938844714,0.20035427524548516,0.19375335810383845
4.0299999999999585,0.47308584378826496,0.2772790429830741,0.18827595170798733,-3.1906955718029124,0.2160813868016424,0.21547753819075088
4.039999999999958,0.47334884672929195,0.2773863828591197,0.18831253564540507,-3.1193682353358594,0.20089837478389047,0.19447571578908293
4.049999999999958,0.47361048242510506,0.27749322342882765,0.1883490147941561,-3.069985905294306,0.21691155289931077,0.2159845512803759
4.059999999999958,0.4738707576018425,0.2775995677327111,0.1883853905194696,-2.9286803271952775,0.2017121133326708,0.19547757430866694
4.069999999999958,0.4741296789634114,0.27770541879338406,0.18842166417064438,-2.826413563949507,0.21744206219751092,0.21629148047765218
4.079999999999957,0.47438725319188196,0.2778107796158584,0.1884578370813023,-2.661682989484325,0.20267485627837173,0.19654681472780708
4.089999999999957,0.474643486947863,0.2779156531878317,0.18849391056963563,-2.5553376672631325,0.2178363928230526,0.21660708543338847
4.099999999999957,0.474898386870861,0.2780200424799665,0.1885298859386508,-2.414480115415264,0.20365651840561932,0.19753043818739752
4.109999999999957,0.4751519595796204,0.2781239504461617,0.18856576447640777,-2.344110174883453,0.21824200500845925,0.2170589989830719
4.119999999999957,0.4754042116724496,0.27822738002381625,0.18860154745625565,-2.261199384442196,0.2045632359979889,0.19833541616403566
4.129999999999956,0.4756551497275299,0.2783303341340841,0.18863723613706326,-2.258174609052141,0.218748505820711,0.2177152282115276
4.139999999999956,0.47590478030320754,0.2784328156821226,0.1886728317634476,-2.2652120322837046,0.2053416282399711,0.19890366001669849
4.149999999999956,0.47615310993827364,0.2785348275573326,0.18870833556599578,-2.368311676765425,0.21938828429659937,0.2185922462132077
4.159999999999956,0.4764001451522252,0.27863637263359053,0.18874374876148386,-2.509135864615801,0.20599514315214512,0.19924114331493845
4.1699999999999555,0.4766458924455138,0.2787374537694749,0.18877907255309356,-2.7652863554147435,0.22010939317324513,0.2195854448360854
4.179999999999955,0.47689035829978144,0.27883807380848485,0.18881430813062278,-3.060541524237639,0.20664483463041572,0.19952727539964293
4.189999999999955,0.4771335491780778,0.2789382355792505,0.18884945667069264,-3.431927626248791,0.22073498023693325,0.2203711853461739
4.199999999999955,0.4773754715250713,0.2790379418957401,0.1888845193369532,-3.730591955537404,0.20754614993263595,0.20016595030246673
4.209999999999955,0.4776161317672393,0.2791371955574561,0.18891949728028187,-3.9767482732269563,0.22112518814444201,0.2206659542890386
4.2199999999999545,0.4778555363130524,0.2792359993496289,0.18895439163898187,-4.036681131669433,0.20880106676716395,0.2013500722365353
4.229999999999954,0.4780936915531406,0.27933435604340046,0.18898920353897314,-4.037781618105077,0.22144094826725166,0.22074413855191968
4.239999999999954,0.47833060386045323,0.27943226839600566,0.18902393409398402,-3.9100899616931244,0.21017984748013918,0.20276564179289921
4.249999999999954,0.47856627959040204,0.27952973915094453,0.18905858440573658,-3.803852195667623,0.22185061948529017,0.2209556018441872
4.259999999999954,0.4788007250809965,0.2796267710381502,0.18909315556412915,-3.637661019241492,0.21149245565762906,0.2041432282928584
4.269999999999953,0.47903394665296667,0.2797233667741503,0.18912764864741555,-3.530601135419651,0.22235231869870004,0.22133211767345937
4.279999999999953,0.4792659506098758,0.27981952906222407,0.18916206472238237,-3.3900850544598646,0.2127105034455632,0.20542136966480662
4.289999999999953,0.47949674323822283,0.27991526059255256,0.18919640484452063,-3.3143885359028102,0.222898816476486,0.22181389347996233
4.299999999999953,0.47972633080753563,0.28001056404236474,0.18923067005819616,-3.2110123783769278,0.21386211819127593,0.20661069169141097
4.3099999999999525,0.47995471957045216,0.28010544207607696,0.1892648613968155,-3.1664482694837695,0.22344618174935832,0.22234348468871065
4.319999999999952,0.48018191576279634,0.28019989734542994,0.1892989798829907,-3.0927212780854174,0.21498733154266067,0.20774913584115592
4.329999999999952,0.4804079256036407,0.28029393248961787,0.1893330265286984,-3.068805015706304,0.22395244973251663,0.22286294885412639
4.339999999999952,0.48063275529536337,0.28038755013541455,0.18936700233543782,-3.012884755761375,0.2161350895097488,0.2088963209946406
4.349999999999952,0.48085641102369614,0.2804807528972951,0.18940090829438558,-2.998422619037771,0.22436848521026725,0.22330486612567993
4.3599999999999515,0.48107889895776335,0.28057354337755214,0.18943474538654703,-2.951144587190679,0.2173705210623816,0.21013495515118671
4.369999999999951,0.48130022525011434,0.280665924166408,0.18946851458290512,-2.939894167261507,0.22462596745079838,0.22358154518553072
4.379999999999951,0.4815203960367477,0.280757897842123,0.18950221684456636,-2.9000682962895312,0.21878907779165754,0.21158172398163236
4.389999999999951,0.48173941743712845,0.2808494669710996,0.18953585312290464,-2.896519888673023,0.22462194651507272,0.22356816301385304
4.399999999999951,0.48195729555419853,0.28094063410798137,0.18956942435970087,-2.8773428514087893,0.2205352795354291,0.2134070246851649
4.40999999999995,0.4821740364743808,0.28103140179575037,0.189602931487282,-2.9043216830604663,0.2242140739228765,0.22309345988482818
4.41999999999995,0.4823896462675762,0.28112177256581805,0.18963637542865525,-2.938780634704639,0.22279572884931356,0.21582984319018397
4.42999999999995,0.48260413098715593,0.28121174893811535,0.18966975709764236,-3.0345411197861463,0.22329941714028903,0.22201833534254198
4.43999999999995,0.4828174966699456,0.28130133342117625,0.18970307739900835,-3.1459132310147266,0.22564357073303967,0.218947050882838
4.4499999999999496,0.4830297493362063,0.28139052851222035,0.18973633722859037,-3.289291373305526,0.22212422198154813,0.22057519435110817
4.459999999999949,0.483240894989609,0.281479336697231,0.18976953747342287,-3.376437305998288,0.22862789891245014,0.2222730283611119
4.469999999999949,0.4834509396172038,0.2815677604510301,0.18980267901186024,-3.402041598055847,0.22150872794973328,0.2196363494367092
4.479999999999949,0.48365988918938563,0.2816558022373504,0.1898357627136981,-3.320371308914407,0.2308769700434212,0.22485390248565096
4.489999999999949,0.48386774965985335,0.2817434645089045,0.18986878944029134,-3.1884654764722065,0.22195991255701614,0.21979050176989262
4.4999999999999485,0.4840745269655666,0.28183074970745053,0.18990176004467052,-3.0330824931802187,0.2321962050392227,0.22642503154345592
4.509999999999948,0.48428022702669693,0.28191766026385573,0.18993467537165518,-2.8988408583858547,0.22311256853867228,0.22076396655050032
4.519999999999948,0.48448485574657524,0.28200419859815684,0.18996753625796667,-2.809165288508267,0.23298972906864893,0.22730573706903784
4.529999999999948,0.48468841901163734,0.2820903671196181,0.19000034353233664,-2.759384955724166,0.2245195160366877,0.2221397060009374
4.539999999999948,0.48489092269136236,0.2821761682267864,0.19003309801561546,-2.7599991570694518,0.23354864512737855,0.22777676365432034
4.549999999999947,0.4850923726382124,0.28226160430754493,0.1900658005208779,-2.774924448880657,0.2260017930528516,0.2236645037877465
4.559999999999947,0.48529277468756477,0.28234667773916267,0.19009845185352534,-2.807731556401081,0.2339861752889834,0.2280369582031312
4.569999999999947,0.485492134657645,0.28243139088834396,0.19013105281138892,-2.814738897380789,0.22753382684242895,0.2252178713609127
4.579999999999947,0.4856904583494542,0.2825157461112732,0.19016360418482733,-2.8052464690154,0.23437106622365014,0.22825612732543107
4.589999999999947,0.48588775154669583,0.2825997457536609,0.19019610675682688,-2.7520995033138678,0.22910155520663436,0.22675079840054407
4.599999999999946,0.4860840200156997,0.2826833921507838,0.19022856130309476,-2.6772643429667915,0.23476845096714172,0.22854373433735897
4.609999999999946,0.48627926950534395,0.2827666876275266,0.19026096859215508,-2.5704671780782076,0.23066934816155735,0.22825805875377797
4.619999999999946,0.48647350574697346,0.2828496344984192,0.19029332938544002,-2.45638323474353,0.23519907911580057,0.2289049669287907
4.629999999999946,0.48666673445431885,0.2829322350676739,0.19032564443738076,-2.328980385940455,0.23221865380675946,0.22976260197904058
4.6399999999999455,0.48685896132341294,0.2830144916292199,0.19035791449549577,-2.2080127843210855,0.23563607481262558,0.2292813394040925
4.649999999999945,0.48705019203250516,0.2830964064667367,0.19039014030047835,-2.0865081358777875,0.23376193992862257,0.23129657718645982
4.659999999999945,0.48724043224197455,0.28317798185368565,0.1904223225862816,-1.9788854812088523,0.23603712955215547,0.22960858107449017
4.669999999999945,0.4874296875942433,0.2832592200533409,0.19045446208020347,-1.8780254480679734,0.2353297819208333,0.23289352799915358
4.679999999999945,0.4876179637136867,0.2833401233188168,0.19048655950296683,-1.7941260553837297,0.23636146045255346,0.22983410692682305
4.689999999999944,0.48780526620654524,0.2834206938930968,0.1905186155688021,-1.7221067647437251,0.23696027013814713,0.2345891343905481
4.699999999999944,0.48799160066083214,0.2835009340090587,0.1905506309855253,-1.6680933685284316,0.23657209582740082,0.22991530988744502
4.709999999999944,0.4881769726462446,0.2835808458894999,0.19058260645461594,-1.6313718865054743,0.2386927137372817,0.2364185163103606
4.719999999999944,0.48836138771407106,0.2836604317471616,0.19061454267129366,-1.6126651959807496,0.2366399168170904,0.22982400525581878
4.729999999999944,0.4885448513970996,0.2837396937847511,0.19064644032459271,-1.6180198153494636,0.2405558500487535,0.2384012476869045
4.739999999999943,0.4887273692095263,0.2838186341949633,0.19067830009743464,-1.6391901688836938,0.23656072302357756,0.22956922888079798
4.749999999999943,0.4889089466468632,0.28389725516050174,0.1907101226667011,-1.6912407852521918,0.24254009954362052,0.24050657482069082
4.759999999999943,0.48908958918584605,0.28397555885409925,0.19074190870330526,-1.7502304501692785,0.23638817517621022,0.22923792107213883
4.769999999999943,0.4892693022843423,0.28405354743853495,0.1907736588722589,-1.842965302860699,0.24455709157775074,0.24260955769039888
4.7799999999999425,0.48944809138125944,0.2841312230666538,0.19080537383274213,-1.9227322376031024,0.23625297547008023,0.2290093129860462
4.789999999999942,0.48962596189645363,0.2842085878813841,0.19083705423817068,-2.0353490976967494,0.24643895552080639,0.24450764572923847
4.799999999999942,0.4898029192306389,0.28428564401575296,0.19086870073625936,-2.1120721791118666,0.23629575198721245,0.22905184854574304
4.809999999999942,0.48997896876529634,0.2843623935929036,0.19090031396908874,-2.228433381275343,0.24804657586556303,0.24606639052174017
4.819999999999942,0.49015411586258406,0.28443883872610964,0.19093189457316675,-2.2991737767117115,0.23653258737555866,0.22935010726982802
4.8299999999999415,0.4903283658652497,0.2845149815187906,0.19096344317949104,-2.428629012227805,0.24939053351310878,0.24734635872648514
4.839999999999941,0.4905017240965398,0.28459082406452624,0.190994960413611,-2.5146432267232703,0.2368409879815228,0.22971054357954673
4.849999999999941,0.4906741958601136,0.28466636844706933,0.19102644689568554,-2.6796124270479473,0.2505904135831571,0.24852017409187005
4.859999999999941,0.49084578643995663,0.28474161674036,0.1910579032405434,-2.802414679680217,0.2370881659884896,0.2299400473411808
4.869999999999941,0.4910165011002946,0.2848165710085389,0.19108933005774087,-3.0171713522591315,0.25175202500090965,0.24971986079047326
4.87999999999994,0.4911863450855103,0.28489123330595856,0.19112072795161686,-3.1814872769245017,0.2372311999501744,0.22996741301663312
4.88999999999994,0.49135532362005857,0.2849656056771967,0.1911520975213504,-3.440103656506358,0.25290230794023666,0.25097065795916634
4.89999999999994,0.49152344190838565,0.2850396901570674,0.1911834393610137,-3.623564835102377,0.23734477126844405,0.22987359311026345
4.90999999999994,0.49169070513484836,0.28511348877063375,0.1912147540596271,-3.890020068016457,0.2539878869514642,0.2521928575206084
4.9199999999999395,0.4918571184636352,0.28518700353321885,0.1912460422012114,-4.038331047225558,0.23759023611719154,0.22986304524068718
4.929999999999939,0.49202268703868735,0.2852602364504163,0.19127730436483859,-4.25245604068968,0.25493100700094473,0.25326659391984
4.939999999999939,0.4921874159836227,0.2853331895181026,0.1913085411246844,-4.3066998524765445,0.23810554675570184,0.2301388258155768
4.949999999999939,0.4923513104016621,0.28540586472244744,0.19133975305007717,-4.426479445101334,0.25571583888642574,0.25414403842079947
4.959999999999939,0.49251437537555515,0.28547826403992504,0.19137094070554772,-4.374138397299484,0.2388907835235901,0.23074700896546335
4.9699999999999385,0.492676615967508,0.28555038943732425,0.1914021046508771,-4.4081894253703355,0.25640175236351637,0.25488207093037374
4.979999999999938,0.4928380372191151,0.2856222428717602,0.19143324544114432,-4.285410043685675,0.2398324556328362,0.23157736585746846
4.989999999999938,0.49299864415128986,0.2856938262906846,0.19146436362677316,-4.269443438242273,0.2570577718847083,0.2555647558380929
4.999999999999938,0.49315844176419776,0.2857651416318967,0.19149545975357804,-4.118805600982385,0.24081147383247364,0.23248912423416712
5.009999999999938,0.4933174350371927,0.28583619082355366,0.19152653436280864,-4.082567473402063,0.2577275709749898,0.25625028012069057
5.019999999999937,0.49347562892875435,0.2859069757841826,0.19155758799119546,-3.9297197941389133,0.24175253086353962,0.23338340740055183
5.029999999999937,0.4936330283764253,0.2859774984226898,0.1915886211709919,-3.8890008559375553,0.2584403477617948,0.2569778637660282
5.039999999999937,0.49378963829675404,0.2860477606383732,0.1916196344300183,-3.7447731129302078,0.24261184668581376,0.23419829807644615
5.049999999999937,0.4939454635852371,0.2861177643209333,0.19165062829170426,-3.7067073541816975,0.25922853799652795,0.2577882339300316
5.0599999999999365,0.4941005091162631,0.28618751135048365,0.19168160327512937,-3.5752951641285,0.24335264109802615,0.23488290052487693
5.069999999999936,0.49425477974306065,0.2862570035975634,0.19171255989506467,-3.544771809767048,0.2601408781512475,0.2587390882839369
5.079999999999936,0.49440828029764605,0.2863262429231482,0.1917434986620128,-3.4302174359729065,0.2439280171611776,0.23537784990191715
5.089999999999936,0.4945610155907755,0.28639523117866267,0.19177442008224777,-3.415227500897,0.26125059430826586,0.2599129630968867
5.099999999999936,0.4947129904118953,0.28646397020599135,0.1918053246578532,-3.32635594450768,0.2442795192886607,0.23561593714628637
5.1099999999999355,0.4948642095291005,0.28653246183749287,0.19183621288676214,-3.342188080053737,0.26264279263576196,0.26139594807480493
5.119999999999935,0.4950146776890881,0.28660070789601017,0.19186708526279295,-3.29293809943673,0.24438324857775406,0.23558593531506308
5.129999999999935,0.495164399617118,0.2866687101948851,0.19189794227568832,-3.353563751952117,0.26432009939255274,0.2631514764140174
5.139999999999935,0.4953133800169739,0.2867364705379704,0.19192878441115066,-3.3355244486280102,0.2444070192702513,0.23553688753878282
5.149999999999935,0.495461623570926,0.28680399071964346,0.1919596121508787,-3.4010373315585563,0.26597581990428626,0.26474769962001143
5.159999999999934,0.4956091349396966,0.28687127252482,0.19199042597260332,-3.331423532277961,0.24483557945668208,0.2361097069477835
5.169999999999934,0.495755918762427,0.2869383177289673,0.19202122635012195,-3.3043634412724465,0.2670397435496884,0.2654994847454571
5.179999999999934,0.49590197965664806,0.2870051280981191,0.19205201375333322,-3.137631251615289,0.2459626704873179,0.23761881898142725
5.189999999999934,0.49604732221825054,0.28707170538889004,0.19208278864827164,-3.0405274450715827,0.26742956517556093,0.2654529200781525
5.199999999999934,0.4961919510214597,0.28713805134849013,0.19211355149714035,-2.8698357704993076,0.24743720377377815,0.2395083582724772
5.209999999999933,0.4963358706188112,0.2872041677147403,0.1921443027583444,-2.8004146707428945,0.26756715229239453,0.2652292689812766
5.219999999999933,0.4964790855411275,0.28727005621608703,0.19217504288652318,-2.698898064917494,0.2488924116834196,0.2412651384573749
5.229999999999933,0.49662160029750063,0.28733571857162005,0.19220577233258343,-2.699250627678441,0.2677113045514796,0.2651273359096764
5.239999999999933,0.49676341937527263,0.2874011564910872,0.1922364915437302,-2.675456907489413,0.25023770926255856,0.2427850190402969
5.2499999999999325,0.49690454724001976,0.2874663716749106,0.1922672009634974,-2.7364371100433695,0.26789465115419553,0.2651395648816253
5.259999999999932,0.4970449883355396,0.287531365814205,0.1922979010317802,-2.759138137568909,0.25152021444159955,0.24414959623705382
5.269999999999932,0.49718474708383953,0.2875961405907942,0.1923285921848645,-2.840079893861668,0.26807753785853405,0.2651868978763533
5.279999999999932,0.497323827885127,0.28766069767722874,0.19235927485545679,-2.857805794241972,0.2528109116212687,0.24546974476048938
5.289999999999932,0.49746223511780263,0.2877250387368047,0.19238994947271476,-2.9113321399377847,0.26824155008730094,0.2652342407064405
5.299999999999931,0.4975999731384545,0.2877891654235814,0.19242061646227546,-2.8851165173062476,0.2541390601684424,0.24680583266707853
5.309999999999931,0.49773704628185567,0.2878530793824006,0.19245127624628472,-2.8904075378143603,0.26840736062165366,0.2653059063021891
5.319999999999931,0.4978734588609618,0.28791678224890604,0.19248192924342616,-2.817817437245237,0.25548737565970137,0.2481580993006516
5.329999999999931,0.4980092151669135,0.2879802756495618,0.1925125758689474,-2.787004913517008,0.2685956955693841,0.2654298720945068
5.339999999999931,0.49814431946903887,0.28804356120167446,0.19254321653469064,-2.6905463685033815,0.256835507874829,0.2495128013314388
5.34999999999993,0.49827877601485737,0.2881066405134115,0.19257385164911794,-2.648083742593619,0.26879546913401764,0.265593982620991
5.35999999999993,0.49841258903008806,0.2881695151838234,0.19260448161733945,-2.5525647222661307,0.25819445134724367,0.250882781200769
5.36999999999993,0.49854576271865847,0.28823218680286455,0.19263510684114005,-2.5191572549741643,0.26896093560632767,0.2657431804912591
5.37999999999993,0.4986783012627142,0.28829465695141404,0.1926657277190049,-2.4425014147366664,0.25961646628136764,0.2523241989383113
5.3899999999999295,0.498810208822633,0.288356927201299,0.1926963446461472,-2.4330751813032423,0.2690128716230892,0.26578313668132314
5.399999999999929,0.4989414895370395,0.2884189991153163,0.19272695801453307,-2.3891503999106085,0.26120165845772947,0.25394900697468753
5.409999999999929,0.4990721475228206,0.2884808742472556,0.19275756821290788,-2.419055495160055,0.2688334566548298,0.2655754466423415
5.419999999999929,0.49920218687514534,0.28854255414192154,0.19278817562681982,-2.4257383769397265,0.26310607798749386,0.25593488948522203
5.429999999999929,0.4993316116674847,0.288604040335159,0.19281878063864735,-2.518587537646799,0.2682845381774343,0.26496067971127124
5.4399999999999284,0.499460425951634,0.28866533435387576,0.19284938362762202,-2.598355927889453,0.2654978315800437,0.25846544281919015
5.449999999999928,0.49958863375773666,0.2887264377160674,0.19287998496985406,-2.7676454469961147,0.26736046932472163,0.26394409178536393
5.459999999999928,0.49971623909431057,0.2887873519308419,0.1929105850383561,-2.8927362878379324,0.26830165621678836,0.26141008198958293
5.469999999999928,0.4998432459482755,0.2888480784984449,0.19294118420306736,-3.052901560044364,0.26654757877623,0.2631232226132011
5.479999999999928,0.499969658284982,0.28890861891028474,0.1929717828308769,-3.0912832255095255,0.27085259775036946,0.26393787425220677
5.489999999999927,0.5000954800482439,0.2889689746489591,0.19300238128564784,-3.1277189567113877,0.2666147024987806,0.2633949844267373
5.499999999999927,0.5002207151603698,0.2890291471882806,0.19303297992824006,-3.0715950318768135,0.27251466135542957,0.265354266353333
5.509999999999927,0.500345367522198,0.2890891379933033,0.19306357911653302,-3.0561828659940757,0.26755590877402036,0.2646728855668414
5.519999999999927,0.5004694410131337,0.2891489485203507,0.19309417920544936,-3.0147631972877678,0.27346186907967934,0.2659635280537642
5.5299999999999265,0.5005929394911857,0.2892085802170419,0.19312478054697654,-3.0280691083225895,0.26889116697395676,0.26633616654775794
5.539999999999926,0.5007158667930054,0.2892680345223196,0.19315538349018968,-3.0322777111279016,0.2740825564364224,0.2662460716486972
5.549999999999926,0.5008382267339301,0.2893273128664788,0.19318598838127363,-3.079361049203223,0.27032536088786413,0.2680366034991913
5.559999999999926,0.5009600231080239,0.28938641667119425,0.1932165955635444,-3.1058804845427104,0.27458555676088364,0.266443205989273
5.569999999999926,0.501081259688122,0.28944534734954996,0.19324720537747178,-3.160580023884115,0.2717426932172231,0.26964807395749574
5.5799999999999255,0.5012019402258773,0.2895041063060674,0.19327781816069925,-3.177235664861384,0.27506100484085205,0.26666713770214456
5.589999999999925,0.5013220684518069,0.28956269493673625,0.19330843424806776,-3.213637306274586,0.2731056776461892,0.2711350657584839
5.599999999999925,0.501441648075341,0.28962111462904266,0.19333905397163437,-3.2000002133446777,0.2755491125034802,0.26697178543164163
5.609999999999925,0.5015606827848732,0.2896793667620004,0.1933696776606946,-3.205250417519032,0.27440580489219907,0.2724999853150209
5.619999999999925,0.501679176247812,0.2897374527061804,0.19340030564180238,-3.157240727900998,0.27606432377723233,0.2673706866679084
5.629999999999924,0.5017971321106336,0.28979537382374204,0.19343093823879137,-3.1316121548330016,0.2756457041738598,0.2737623104214974
5.639999999999924,0.5019145539989363,0.289853131468464,0.19346157577279477,-3.05639070704382,0.2766053793963725,0.2678498540669262
5.649999999999924,0.5020314455174962,0.2899107269857754,0.19349221856226595,-3.0074494074786373,0.2768336175616273,0.2749476994076941
5.659999999999924,0.502147810250325,0.2899681617127875,0.19352286692299775,-2.9161417902336164,0.27716315383202644,0.2683827855712467
5.6699999999999235,0.502263651760726,0.29002543697832517,0.193553521168143,-2.8532139578871023,0.2779809329637874,0.27608167474570866
5.679999999999923,0.5023789735913567,0.29008255410296013,0.1935841816082344,-2.756145871539209,0.2777265407699953,0.2689419539678653
5.689999999999923,0.5024937792642871,0.29013951439904206,0.19361484855120342,-2.6873847789648146,0.27909999811494113,0.277186282199818
5.699999999999923,0.5026080722810633,0.29019631917073224,0.19364552230239995,-2.5923063565590647,0.2782857276282995,0.26950461805016024
5.709999999999923,0.5027218561227695,0.2902529697140359,0.19367620316461157,-2.523838410617015,0.2802020516912875,0.27827849811637273
5.7199999999999225,0.5028351342500936,0.29030946731683605,0.1937068914380826,-2.435865337991353,0.2788336771928986,0.2700548127785211
5.729999999999922,0.5029479101033911,0.2903658132589265,0.1937375874205335,-2.3719229119010126,0.2812954031052305,0.279369299970121
5.739999999999922,0.5030601871027538,0.29042200881204583,0.19376829140717858,-2.2940825226428023,0.27936699165362444,0.2705839260531423
5.749999999999922,0.5031719686480753,0.290478055239911,0.19379900369074538,-2.237428327415825,0.2823837748273715,0.2804627151234749
5.759999999999922,0.5032832581191213,0.29053395379825203,0.19382972456149325,-2.1712800414624835,0.27988684531971886,0.2710912041383403
5.769999999999921,0.5033940588755988,0.29058970573484616,0.1938604543072313,-2.123655431896383,0.28346472459905503,0.2815546548744404
5.779999999999921,0.503504374257227,0.2906453122895528,0.19389119321333728,-2.0698498034950896,0.28040008398692406,0.27158446904445355
5.789999999999921,0.5036142075838088,0.2907007746943475,0.19392194156277423,-2.0324137871424326,0.28452828881305997,0.2826317558947174
5.799999999999921,0.5037235621553038,0.2907560941733584,0.19395269963611053,-1.991216364630707,0.2809202115665651,0.2720807815125596
5.809999999999921,0.5038324412519024,0.29081127194290024,0.1939834677115356,-1.965000477355059,0.28555619441094476,0.2836706050375124
5.81999999999992,0.5039408481340993,0.29086630921151063,0.1940142460648794,-1.9367831786373813,0.2814679724581894,0.2726068923562525
5.82999999999992,0.5040487860427705,0.29092120717998543,0.1940450349696286,-1.9230856633775502,0.28652190579842296,0.2846374123312297
5.83999999999992,0.5041562581992477,0.29097596704141454,0.19407583469694492,-1.9086058163494324,0.2820716671390358,0.27320008407112784
5.84999999999992,0.5042632678053973,0.29103058998121784,0.1941066455156817,-1.9090167448823991,0.28739136489414935,0.28548754321673203
5.8599999999999195,0.5043698180436967,0.2910850771771817,0.19413746769240212,-1.9090578607552533,0.2827679010707618,0.2739108092898964
5.869999999999919,0.5044759120773151,0.29113942979949514,0.19416830149139513,-1.9246239414779067,0.28812403581303664,0.28616419646731206
5.879999999999919,0.5045815530501909,0.2911936490107861,0.194199147174693,-1.938586173808724,0.28360334585618235,0.2748080131447928
5.889999999999919,0.504686744087113,0.2912477359661587,0.19423000500208856,-1.9679775912031539,0.2886745597325298,0.2865971719304174
5.899999999999919,0.504791488293802,0.2913016918132294,0.19426087523115096,-1.9919155489216764,0.28463650804278906,0.27598490283941574
5.909999999999918,0.5048957887569917,0.29135551769216433,0.1942917581172428,-2.029985464830672,0.2889973492018326,0.28670655571132286
5.919999999999918,0.504999648544511,0.29140921473571624,0.1943226539135368,-2.056538524803371,0.2859345995976697,0.27755636579534565
5.929999999999918,0.5051030707053676,0.29146278406926174,0.19435356287103175,-2.0961893310005286,0.28906148693631245,0.28642338580458515
5.939999999999918,0.5052060582698307,0.2915162268108387,0.19438448523856966,-2.118101434664986,0.2875495371296905,0.27962395515303956
5.949999999999918,0.5053086142495162,0.2915695440711836,0.19441542126285052,-2.1529440673566143,0.2888985826513303,0.2857588061441913
5.959999999999917,0.5054107416374712,0.29162273695376845,0.19444637118844899,-2.1602081193226237,0.2894338911671825,0.2821520222804468
5.969999999999917,0.505512443408259,0.29167580655483993,0.19447733525783129,-2.1708373378316295,0.2887129334635871,0.28496639968412524
5.979999999999917,0.5056137225180447,0.2917287539634557,0.1945083137113698,-2.1289076096712973,0.2912975215607205,0.28474632481035206
5.989999999999917,0.5057145819046834,0.2917815802615228,0.19453930678735887,-2.0690373135619096,0.2889254460503391,0.28463544332441554
5.9999999999999165,0.5058150244878049,0.29183428652383564,0.19457031472203143,-1.9440100018181532,0.2926811360265782,0.28672703793814963
6.009999999999916,0.5059150531689032,0.29188687381811423,0.19460133774957383,-1.8128406897978087,0.28982658624812313,0.28522545911549807
6.019999999999916,0.5060146708314216,0.29193934320504095,0.19463237610214065,-1.6514794659023202,0.2934021219083778,0.28778932748684377
6.029999999999916,0.506113880340844,0.29199169573830047,0.1946634300098716,-1.5206129341887706,0.2912838177694711,0.2865841663423717
6.039999999999916,0.5062126845447817,0.2920439324646167,0.1946944997009053,-1.3944072802521135,0.29361118897050303,0.2881483389308821
6.0499999999999154,0.5063110862730631,0.2920960544237915,0.1947255854013953,-1.320777216985975,0.29306651626195507,0.2883654286318134
6.059999999999915,0.5064090883378232,0.29214806264874293,0.19475668733552468,-1.265891005727091,0.2934440608765158,0.2880295198584657
6.069999999999915,0.506506693533593,0.29219995816554345,0.19478780572552093,-1.2790628109744764,0.29509074693551246,0.29041280006684944
6.079999999999915,0.5066039046373906,0.29225174199345866,0.19481894079167145,-1.317722570971339,0.29290601720675297,0.28748160045858645
6.089999999999915,0.5067007244088096,0.29230341514498465,0.19485009275233692,-1.4485599388947337,0.2973871716586641,0.29272494508394636
6.099999999999914,0.5067971555901132,0.29235497862588833,0.19488126182396798,-1.611758743157028,0.29192386293375927,0.2864446605464422
6.109999999999914,0.5068932009063222,0.292406433435244,0.19491244822111753,-1.9044074010993142,0.30001720195259063,0.2953425383765347
6.119999999999914,0.5069888630653077,0.29245778056547284,0.19494365215645698,-2.223982938718785,0.29045413797906366,0.28486691341711884
6.129999999999914,0.5070841447578825,0.29250902100238135,0.1949748738407899,-2.7010910069227814,0.3029504412136834,0.29822460014325597
6.1399999999999135,0.5071790486578938,0.29256015572519956,0.19500611348306585,-3.134033033217526,0.2887020268606385,0.2829206773185258
6.149999999999913,0.507273577422312,0.29261118570661926,0.19503737129039525,-3.681846115721737,0.30588068887045505,0.30109015601941114
6.159999999999913,0.5073677336913274,0.29266211191283303,0.19506864746806288,-4.009833518171196,0.28732208862382885,0.28123526716565994
6.169999999999913,0.5074615200884393,0.2927129353035731,0.19509994221954308,-4.364658551738857,0.3082362657495381,0.3034275033657166
6.179999999999913,0.5075549392205497,0.2927636568321487,0.1951312557465119,-4.381961747198027,0.2869919578432165,0.28055030348129967
6.1899999999999125,0.5076479936780559,0.2928142774454851,0.19516258824886204,-4.446040175873846,0.30966519579140206,0.3049021539020041
6.199999999999912,0.5077406860349438,0.2928647980841624,0.1951939399247163,-4.233486554868807,0.2876607544957474,0.2809267634721243
6.209999999999912,0.5078330188488793,0.29291521968245343,0.19522531097044166,-4.141365951895245,0.3103259492402211,0.30562952646312
6.219999999999912,0.5079249946613034,0.2929655431683621,0.1952567015806615,-3.8697653247698494,0.28882058585046516,0.2818968760283489
6.229999999999912,0.5080166159975235,0.2930157694636619,0.1952881119482703,-3.745020270674699,0.31057363861072523,0.305931706091404
6.239999999999911,0.5081078853668075,0.29306589948393474,0.19531954226444714,-3.496626135135369,0.2900988396825286,0.28306223193820945
6.249999999999911,0.5081988052624771,0.29311593413860787,0.19535099271866732,-3.3866499246937636,0.3106662846049917,0.3060627914253819
6.259999999999911,0.5082893781620007,0.29316587433099384,0.195382463498718,-3.1791306801374453,0.29134246130927993,0.28423356203908257
6.269999999999911,0.5083796065270868,0.29321572095832693,0.1954139547907088,-3.0928579552418456,0.31073221333473827,0.30615821842576196
6.2799999999999105,0.5084694928037776,0.2932654749118022,0.1954454667790861,-2.922178726884405,0.2925103738875477,0.28534437744857805
6.28999999999991,0.508559039422542,0.29331513707661405,0.1954769996466468,-2.856880458026852,0.31082428296838455,0.30627871919196764
6.29999999999991,0.5086482487983688,0.2933647083319927,0.19550855357454902,-2.715234663443875,0.29360064019347026,0.2863777082503927
6.30999999999991,0.5087371233308602,0.2934141895512431,0.19554012874232624,-2.66646502660914,0.3109609700173243,0.3064493136927799
6.31999999999991,0.5088256654043248,0.29346358160178276,0.19557172532790001,-2.5474442535958133,0.2946210637137175,0.28733230892744194
6.3299999999999095,0.5089138773878721,0.29351288534517955,0.19560334350759204,-2.511914509407525,0.31114661200671606,0.3066798505948444
6.339999999999909,0.5090017616355026,0.29356210163718865,0.19563498345613686,-2.411477037613489,0.29557982026087015,0.28820991610588237
6.349999999999909,0.5090893204862048,0.2936112313277909,0.19566664534669362,-2.3876336156286313,0.31138013099298567,0.30697438051288867
6.359999999999909,0.5091765562640448,0.29366027526123045,0.19569832935086032,-2.3039465357693745,0.29648335838272316,0.2890111122864692
6.369999999999909,0.5092634712782607,0.29370923427605095,0.1957300356386829,-2.291915108320624,0.31165846930173646,0.30733516807730066
6.379999999999908,0.5093500678233551,0.29375810920513457,0.19576176437867066,-2.2249984810793753,0.29733671722351257,0.28973446815308446
6.389999999999908,0.5094363481791888,0.29380690087573785,0.19579351573780562,-2.2264077253769656,0.311977651519779,0.3077642044294246
6.399999999999908,0.5095223146110704,0.2938556101095297,0.19582528988155665,-2.1778080173154324,0.29814473540625136,0.29037706936934515
6.409999999999908,0.5096079693698521,0.2939042377226281,0.19585708697388993,-2.195603947414506,0.31233267547040583,0.30826340099811433
6.419999999999908,0.5096933146920195,0.2939527845256368,0.195888907177281,-2.168075970161037,0.29891387893828986,0.2909360187939673
6.429999999999907,0.5097783527997847,0.29400125132368227,0.19592075065272663,-2.20626138517307,0.31271663447051845,0.3088337691350131
6.439999999999907,0.5098630859011781,0.29404963891645075,0.19595261755975651,-2.203313546873547,0.29965493386851877,0.29141127982707693
6.449999999999907,0.5099475161901393,0.2940979480982247,0.19598450805644532,-2.2664329496541575,0.31311907800843003,0.3094733222793952
6.459999999999907,0.5100316458466105,0.29414617965791867,0.19601642229942237,-2.2915120270357203,0.30038706812847504,0.2918108403075663
6.4699999999999065,0.5101154770366256,0.2941943343791169,0.19604836044388568,-2.3836266872199667,0.3135234253448625,0.3101728957979419
6.479999999999906,0.5101990119124024,0.2942424130401079,0.19608032264361044,-2.438698295837966,0.3011437735885565,0.29215974410941553
6.489999999999906,0.5102822526124331,0.29429041641392173,0.196112309050962,-2.561557576778867,0.31390340696762253,0.31090860908008194
6.499999999999906,0.5103652012615758,0.29433834526836583,0.19614431981690678,-2.644830225776995,0.3019803195735215,0.292514391398455
6.509999999999906,0.510447859971144,0.2943862003660607,0.19617635509102288,-2.7947912794856054,0.31422001882130834,0.31163054309004495
6.519999999999905,0.5105302308389967,0.2944339824644754,0.19620841502151112,-2.89712435348691,0.3029784362589393,0.29297950256561067
6.529999999999905,0.5106123159496297,0.29448169231596333,0.19624049975520588,-3.0601261995341815,0.31442558073065435,0.31225385328058775
6.539999999999905,0.5106941173742634,0.29452933066779796,0.19627260943758643,-3.1601691614047636,0.30423373588249214,0.29370986671802013
6.549999999999905,0.5107756371709329,0.294576898262207,0.19630474421278618,-3.3067536086228353,0.3144883344285284,0.3126754152356575
6.559999999999905,0.5108568773845783,0.2946243958364096,0.19633690422360564,-3.371114325491696,0.3058036579346973,0.294855668046281
6.569999999999904,0.510937840047132,0.294671824122649,0.1963690896115203,-3.463954923220481,0.3144358063488999,0.3128409330864829
6.579999999999904,0.5110185271776084,0.2947191838482292,0.19640130051669322,-3.4663646014126868,0.30763322916796826,0.29644236796596096
6.589999999999904,0.5110989407821913,0.294766475735549,0.1964335370779843,-3.4886410040211695,0.31436132625268576,0.3128131565376017
6.599999999999904,0.5111790828543217,0.2948137005021359,0.19646579943296053,-3.4353128020328754,0.3095558760941779,0.29830940793449817
6.6099999999999035,0.5112589553747869,0.2948608588606817,0.19649808771790658,-3.4054268365663924,0.31435749304823424,0.3127348583042513
6.619999999999903,0.511338560311807,0.2949079515190762,0.19653040206783487,-3.3265424727066786,0.3113999362066729,0.3002188903350511
6.629999999999903,0.5114178996211218,0.2949549791804413,0.1965627426164956,-3.275454984047749,0.31446307822829367,0.3127250727124188
6.639999999999903,0.5114969752460776,0.29500194254316486,0.1965951094963863,-3.1968648443171452,0.31307135174774087,0.3020005122127365
6.649999999999903,0.5115757891177133,0.29504884230093414,0.19662750283876182,-3.144631680275106,0.3146767536961177,0.3128341762532474
6.659999999999902,0.5116543431548483,0.295095679142771,0.19665992277364502,-3.0763821696707887,0.31454756786304466,0.303587957802778
6.669999999999902,0.5117326392641652,0.2951424537530633,0.19669236942983515,-3.028228273357539,0.31498595364997517,0.31306213321555826
6.679999999999902,0.5118106793402984,0.29518916681159935,0.19672484293491796,-2.9681511314141678,0.3158400341117518,0.30498221588525143
6.689999999999902,0.5118884652659167,0.295235818993601,0.1967573434152757,-2.9198821753651676,0.3153789090080781,0.31338676537662374
6.699999999999902,0.5119659989118094,0.2952824109697563,0.19678987099609585,-2.8604642299959204,0.3169697501418741,0.30621216019403175
6.709999999999901,0.5120432821369695,0.29532894340625243,0.19682242580138104,-2.805034737893567,0.31584517584759053,0.3137808128726272
6.719999999999901,0.5121203167886792,0.29537541696480824,0.1968550079539578,-2.739335138381554,0.31795873287749715,0.30731263808345394
6.729999999999901,0.5121971047025922,0.2954218323027069,0.19688761757548637,-2.6719387305430686,0.31637355998102157,0.3142196475679985
6.739999999999901,0.5122736477028174,0.29546819007282815,0.19692025478646943,-2.5970905536885596,0.3188286266228371,0.30831500972141435
6.7499999999999005,0.5123499476020019,0.29551449092368015,0.1969529197062612,-2.517428247849556,0.3169515903993042,0.31468436872727185
6.7599999999999,0.512426006201414,0.2955607354994318,0.19698561245307625,-2.4350933508862433,0.3196004700032492,0.3092437509016893
6.7699999999999,0.5125018252910241,0.2956069244399442,0.19701833314399878,-2.346795576495799,0.31756680220095557,0.3151624062330261
6.7799999999999,0.5125774066495872,0.2956530583808025,0.19705108189499132,-2.261497674837077,0.3202939704173614,0.31011623964091034
6.7899999999999,0.5126527520447245,0.2956991379533471,0.19708385882090287,-2.170139749686805,0.31820825051474294,0.3156463130026327
6.7999999999998995,0.5127278632330036,0.2957451637847048,0.19711666403547806,-2.087185939554728,0.32092674161052454,0.3109445119092785
6.809999999999899,0.5128027419600196,0.2957911364978203,0.19714949765136608,-1.9984518642564666,0.3188671124750981,0.31613152482730883
6.819999999999899,0.5128773899604756,0.29583705671148663,0.19718235978012802,-1.922546706703343,0.3215140347113543,0.3117378673642957
6.829999999999899,0.5129518089582619,0.29588292504037594,0.19721525053224598,-1.8412210675406566,0.31953634887971966,0.316614021804123
6.839999999999899,0.5130260006665354,0.29592874209507064,0.19724817001713216,-1.7759457375347139,0.3220690424706155,0.31250537377925214
6.849999999999898,0.5130999667877988,0.2959745084820922,0.19728111834313472,-1.70565761299033,0.32020988631341607,0.3170884454670135
6.859999999999898,0.513173709013979,0.29602022480393314,0.19731409561754867,-1.653518514819282,0.32260364710625683,0.31325789845548435
6.869999999999898,0.5132472290265057,0.29606589165908587,0.19734710194662233,-1.5969067863678992,0.3208817092924091,0.31754675480003414
6.879999999999898,0.5133205284963889,0.2961115096420727,0.19738013743556537,-1.5596262891937835,0.3231294563260063,0.3140097493661336
6.8899999999998975,0.5133936090842958,0.29615707934347557,0.19741320218855732,-1.518652674422614,0.32154508997403486,0.3179773331277895
6.899999999999897,0.5134664724406282,0.2962026013499653,0.1974462963087549,-1.4975065789014723,0.32365895797804717,0.3147800778567068
6.909999999999897,0.5135391202055997,0.29624807624433114,0.19747941989829998,-1.4737785863012467,0.32219213665420915,0.3183645651120179
6.919999999999897,0.5136115540093098,0.2962935046055094,0.19751257305832742,-1.4699154634715617,0.3242065785222952,0.31559401360946293
6.929999999999897,0.513683775471822,0.29633888700861266,0.19754575588897205,-1.4649873722929718,0.322813879982713,0.3186891074519419
6.9399999999998965,0.513755786203237,0.2963842240249581,0.1975789684893768,-1.4797372587013509,0.32478939408447205,0.31648326846183655
6.949999999999896,0.5138275878037692,0.2964295162220966,0.19761221095769999,-1.4953872419874887,0.32340110953478945,0.3189292446363172
6.959999999999896,0.5138991818638197,0.29647476416383994,0.19764548339112192,-1.5305348877032239,0.3254272821744553,0.3174857143441924
6.969999999999896,0.5139705699640513,0.29651996841029027,0.19767878588585341,-1.5688895541758692,0.32394599471892827,0.31906387907249073
6.979999999999896,0.5140417536754617,0.2965651295178671,0.19771211853714232,-1.6266217967629646,0.3261424081915163,0.3186429653584432
6.989999999999895,0.5141127345594565,0.29661024803933517,0.19774548143928,-1.6895229682628288,0.32444418597928504,0.3190781409549098
6.999999999999895,0.5141835141679226,0.29665532452383264,0.19777887468560992,-1.7710276102136953,0.3269578415657904,0.31999367270514034
7.009999999999895,0.5142540940432994,0.2967003595168975,0.197812298368533,-1.8570761819014652,0.3248969193531093,0.3189734811207924
7.019999999999895,0.5143244757186516,0.2967453535604957,0.19784575257951578,-1.9578426493710788,0.32789426757978596,0.3215582798980424
7.0299999999998946,0.5143946607177401,0.29679030719304694,0.1978792374090955,-2.055544278083435,0.3253130390128127,0.3187831919148512
7.039999999999894,0.5144646505550929,0.2968352209494525,0.19791275294688873,-2.1576290789760324,0.32896258149740143,0.3233136516100465
7.049999999999894,0.5145344467360762,0.296880095361122,0.19794629928159738,-2.239613921620783,0.32571052843884885,0.31858382664046764
7.059999999999894,0.5146040507569649,0.2969249309559988,0.1979798765010142,-2.3118797215007008,0.3301528102391366,0.3251744621893544
7.069999999999894,0.5146734641050112,0.29696972825858725,0.19801348469203087,-2.346481052261318,0.3261120449841007,0.3184735523784823
7.0799999999998935,0.5147426882585138,0.29701448778997774,0.1980471239406432,-2.366079291089654,0.3314309821192584,0.3270190923038934
7.089999999999893,0.5148117246868881,0.2970592100678737,0.1980807943319581,-2.344542692146837,0.3265256912252902,0.318506635700353
7.099999999999893,0.5148805748507341,0.2971038956066163,0.19811449595019917,-2.317340002017999,0.33275850070884533,0.3287598094114702
7.109999999999893,0.5149492402019036,0.2971485449172107,0.19814822887871397,-2.259181631518135,0.3269227017759264,0.3186463053954864
7.119999999999893,0.5150177221835681,0.29719315850735045,0.19818199319997878,-2.2100459182156875,0.3341210547724639,0.33038817959128913
7.129999999999892,0.515086022230287,0.29723773688144367,0.1982157889956058,-2.14315276482974,0.3272380599779791,0.31878765344942184
7.139999999999892,0.5151541417680727,0.2972822805406368,0.19824961634634777,-2.0978949480308953,0.33554039712724903,0.33196035753648245
7.149999999999892,0.5152220822144584,0.29732678998284096,0.19828347533210575,-2.0462249908277794,0.327388986645521,0.31880745651335796
7.159999999999892,0.515289844978562,0.2973712657027544,0.19831736603193278,-2.027631236866012,0.3370658520192179,0.3335560230914886
7.169999999999892,0.5153574314611542,0.29741570819188873,0.1983512885240408,-2.0126285677147444,0.327296366354523,0.3186029978251511
7.179999999999891,0.5154248430547204,0.29746011793859206,0.19838524288580645,-2.043206945512602,0.3387427628522536,0.3352244848400791
7.189999999999891,0.5154920811435277,0.29750449542807333,0.19841922919377591,-2.0832114251101954,0.3269303183197995,0.3181523615963979
7.199999999999891,0.5155591471036883,0.29754884114242586,0.1984532475236702,-2.175046469984726,0.3405309648190704,0.3368877404386641
7.209999999999891,0.515626042303223,0.29759315556065163,0.19848729795039197,-2.260915738858116,0.32641478652079764,0.3176373261605141
7.2199999999998905,0.5156927681021234,0.2976374391586839,0.19852138054802962,-2.3771151782573297,0.34218884117743326,0.3382381475406861
7.22999999999989,0.5157593258524173,0.2976816924094107,0.19855549538986228,-2.4373255011812516,0.32609622168397606,0.3174914563239413
7.23999999999989,0.515825716898229,0.2977259157826985,0.19858964254836647,-2.4898702374241566,0.34334419530643934,0.3388954462373804
7.24999999999989,0.5158919425758419,0.2977701097454139,0.19862382209521934,-2.451201981725135,0.3263026891006865,0.3180628852308724
7.25999999999989,0.5159580042137607,0.29781427476144784,0.19865803410130561,-2.4085092485963666,0.3438623793240853,0.3388205399764361
7.269999999999889,0.5160239031327716,0.2978584112917368,0.19869227863672095,-2.292002367459157,0.32701755097640445,0.3192659652124985
7.279999999999889,0.5160896406460029,0.29790251979428567,0.19872655577077783,-2.206238038267177,0.343939475150832,0.3382945521314626
7.289999999999889,0.5161552180589869,0.2979466007241899,0.19876086557200942,-2.0758218642695643,0.3280074053760354,0.3207978419474192
7.299999999999889,0.5162206366697182,0.29799065453365725,0.198795208108175,-2.0003870063980265,0.34381584952475097,0.3375809262416949
7.309999999999889,0.5162858977687137,0.2980346816720304,0.19882958344626528,-1.8949889393642096,0.32907790587490593,0.3224241816588566
7.319999999999888,0.5163510026390717,0.29807868258580733,0.19886399165250532,-1.8522623827499984,0.34362581482172944,0.3368165102152333
7.329999999999888,0.516415952556531,0.2981226577186637,0.19889843279236039,-1.7820298489006996,0.33013176211944123,0.32402406997567657
7.339999999999888,0.516480748789528,0.2981666075114735,0.19893290693053967,-1.773037819372334,0.34342021215102253,0.33605839788866515
7.349999999999888,0.5165453925992547,0.2982105324023302,0.19896741413100089,-1.7326817068260656,0.331133370717033,0.32554273225748176
7.3599999999998875,0.5166098852397176,0.2982544328265682,0.19900195445695484,-1.7480626004219735,0.3432137064377817,0.335336280335083
7.369999999999887,0.5166742279577935,0.2982983092167831,0.19903652797086924,-1.7257383370345492,0.3320747886197438,0.32695222419036335
7.379999999999887,0.5167384219932856,0.2983421620028518,0.1990711347344728,-1.7522628971640377,0.34301295237482826,0.33467779162202077
7.389999999999887,0.5168024685789807,0.29838599161195395,0.19910577480875996,-1.7352046237049057,0.33295786336666705,0.3282355335395454
7.399999999999887,0.5168663689407044,0.29842979846859097,0.19914044825399396,-1.7607862429847063,0.3428267513375674,0.3341111682242865
7.4099999999998865,0.5169301242973767,0.2984735829946072,0.19917515512971196,-1.7397407982697184,0.33378769155541327,0.32938573895964524
7.419999999999886,0.5169937358610671,0.2985173456092084,0.19920989549472717,-1.7572569960481286,0.34266458431079294,0.3336561987499222
7.429999999999886,0.5170572048370483,0.29856108672898274,0.19924466940713478,-1.729018409255058,0.3345719260193919,0.3304090869786559
7.439999999999886,0.5171205324238516,0.29860480676791934,0.19927947692431378,-1.7377410373515902,0.342531165711999,0.33331571647407227
7.449999999999886,0.5171837198133192,0.29864850613742766,0.1993143181029315,-1.7052000391296231,0.33532151001542176,0.3313247415141682
7.459999999999885,0.5172467681906596,0.2986921852463578,0.1993491929989479,-1.7100261103968202,0.34242303017633696,0.33307422556260635
7.469999999999885,0.517309678734498,0.29873584450101737,0.1993841016676171,-1.6808640084873123,0.33605050798306957,0.3321604775723708
7.479999999999885,0.5173724526169311,0.29877948430519247,0.1994190441634931,-1.690942590241888,0.34232844410257013,0.3329021755185279
7.489999999999885,0.5174350910035781,0.2988231050601645,0.1994540205404311,-1.6765815329236344,0.3367749200141044,0.3329471222791437
7.4999999999998845,0.5174975950536327,0.29886670716473007,0.19948903085159253,-1.704616175341886,0.3422288223430207,0.3327614888177812
7.509999999999884,0.5175599659199145,0.29891029101521804,0.19952407514944692,-1.7201143116772002,0.33751114283564687,0.33371381284207075
7.519999999999884,0.5176222047489204,0.2989538570055087,0.1995591534857761,-1.7824137653272594,0.34210026191300524,0.33261019328076363
7.529999999999884,0.5176843126808741,0.2989974055270509,0.1995942659116767,-1.8467217200155064,0.3382744083057329,0.3344843220466202
7.539999999999884,0.5177462908497774,0.29904093696888007,0.1996294124775631,-1.962702611785446,0.34191608867022283,0.33240753597786304
7.5499999999998835,0.5178081403834602,0.2990844517176363,0.19966459323317093,-2.0972149496229595,0.3390773123802223,0.33527425319634835
7.559999999999883,0.5178698624036286,0.2991279501575809,0.19969980822755923,-2.2853783278491693,0.341653894950714,0.3321237597079494
7.569999999999883,0.517931458025916,0.299171432670615,0.1997350575091146,-2.5069973655289988,0.3399291451366197,0.33609037375532946
7.579999999999883,0.5179929283599298,0.299214899636295,0.1997703411255519,-2.773411855122,0.34131164155984434,0.33175892862108064
7.589999999999883,0.5180542745093004,0.2992583514318505,0.1998056591239187,-3.0791168563379845,0.3408375962359745,0.33693556111947365
7.599999999999882,0.5181154975717303,0.29930178843220123,0.19984101155059714,-3.3993937883026155,0.34093108172582615,0.331366610084634
7.609999999999882,0.5181765986390395,0.2993452110099731,0.1998763984513065,-3.7494391084940433,0.3418123479044228,0.33782033911918613
7.619999999999882,0.5182375787972155,0.29938861953551527,0.19991181987110604,-4.061024050409343,0.34060690220153167,0.33105669625618156
7.629999999999882,0.5182984391264576,0.29943201437691624,0.19994727585439748,-4.384232119570202,0.3428628003709367,0.3387688526297256
7.6399999999998816,0.5183591807012243,0.2994753959000193,0.19998276644492613,-4.612641494476748,0.3404488744122679,0.33094570591316713
7.649999999999881,0.5184198045902799,0.2995187644684396,0.20001829168578494,-4.845176304198074,0.3439831811556404,0.33980141970458283
7.659999999999881,0.5184803118567399,0.29956212044357944,0.2000538516194156,-4.949828997173011,0.34051211962310024,0.3310812549364643
7.669999999999881,0.5185407035581161,0.2996054641846438,0.20008944628761094,-5.071014239229307,0.3451411654535581,0.3409078222048412
7.679999999999881,0.5186009807463612,0.2996487960486558,0.200125075731517,-5.060890299527868,0.34076986201326004,0.3314225212306254
7.6899999999998805,0.5186611444679154,0.299692116390473,0.2001607399916355,-5.089428063829376,0.3462905868587343,0.3420479213515715
7.69999999999988,0.5187211957637492,0.2997354255628012,0.2001964391078248,-5.000315682499644,0.3411521580234448,0.3318897893032666
7.70999999999988,0.5187811356694063,0.29977872391621047,0.20023217311930327,-4.9686430726041655,0.34739423739839803,0.3431760791624025
7.71999999999988,0.5188409652150499,0.2998220117991497,0.2002679420646496,-4.837136539563591,0.34159421713638805,0.3324160858794385
7.72999999999988,0.5189006854255045,0.2998652895579615,0.20030374598180561,-4.773811513994172,0.34843357785736356,0.3442588730000214
7.739999999999879,0.518960297320298,0.29990855753689616,0.20033958490807713,-4.62656098168614,0.34205572778544274,0.3329643334111046
7.749999999999879,0.5190198019137056,0.29995181607812693,0.20037545888013666,-4.551478861989381,0.34940522066177443,0.34527732243350406
7.759999999999879,0.5190792002147917,0.2999950655217641,0.20041136793402423,-4.404912830028707,0.3425184170735382,0.33352219712391723
7.769999999999879,0.5191384932274513,0.3000383062058684,0.20044731210514893,-4.3304222317324,0.35031408704458006,0.3462222004497525
7.779999999999879,0.5191976819504521,0.30008153846646596,0.2004832914282904,-4.193525031015319,0.34297785484541593,0.33409216675605186
7.789999999999878,0.5192567673774752,0.3001247626375615,0.20051930593760073,-4.126678811286987,0.35116844235556116,0.3470894177273782
7.799999999999878,0.5193157504971565,0.30016797905115244,0.20055535566660515,-4.003692036710023,0.3434368363190325,0.334683881754318
7.809999999999878,0.519374632293127,0.30021118803724217,0.2005914406482036,-3.948191095449439,0.35197727468969653,0.3478773045496746
7.819999999999878,0.5194334137440519,0.30025438992385334,0.20062756091467218,-3.8406633896615703,0.34390166452295484,0.3353096392609978
7.8299999999998775,0.5194920958236731,0.30029758503704124,0.20066371649766315,-3.7983454301843578,0.3527489344915479,0.34858514979063815
7.839999999999877,0.5195506795008459,0.30034077370090695,0.20069990742820742,-3.706577291468848,0.34438084059605195,0.3359824754746346
7.849999999999877,0.5196091657395796,0.30038395623761033,0.20073613373671523,-3.6784249439926935,0.353490000989096,0.3492120129015218
7.859999999999877,0.5196675554990758,0.30042713296738244,0.20077239545297637,-3.6022333687070582,0.34488525650944946,0.3367157760901184
7.869999999999877,0.5197258497337685,0.3004703042085387,0.20080869260616155,-3.5886731603647397,0.354203932847822,0.3497556159926118
7.879999999999876,0.5197840493933596,0.3005134702774913,0.2008450252248239,-3.527211013892239,0.34542847597185583,0.33752260839167497
7.889999999999876,0.5198421554228599,0.30055663148876144,0.20088139333689847,-3.5273803538104285,0.3548898137753918,0.35021235977606396
7.899999999999876,0.5199001687626239,0.30059978815499133,0.20091779696970377,-3.4778487981648087,0.3460250363999076,0.33841231694237817
7.909999999999876,0.5199580903483884,0.30064294058695673,0.20095423614994237,-3.4878803778113174,0.35554215708178827,0.350580190845004
7.919999999999876,0.5200159211113101,0.30068608909357936,0.20099071090370174,-3.4437516502876493,0.3466848947802629,0.3393829755693565
7.929999999999875,0.5200736619780006,0.30072923398193674,0.20102722125645317,-3.455334572558095,0.35615288946347934,0.35086478928075177
7.939999999999875,0.5201313138705639,0.30077237555727654,0.20106376723305502,-3.406175672729206,0.3474046689468471,0.34041236453971063
7.949999999999875,0.5201888777066326,0.3008155141230265,0.20110034885775097,-3.4079800204935835,0.35671570638722244,0.351085787092215
7.959999999999875,0.5202463543994023,0.3008586499808052,0.20113696615417015,-3.3431672548534745,0.34816103866634124,0.34145510534799267
7.9699999999998745,0.5203037448576682,0.3009017834304359,0.2011736191453303,-3.326152557513567,0.357230928323732,0.35127671303154007
7.979999999999874,0.5203610499858601,0.300944914769955,0.2012103078536345,-3.24088169325602,0.3489136067175064,0.34245233229972244
7.989999999999874,0.5204182706840762,0.30098804429562404,0.20124703230087304,-3.2034665316809066,0.3577074296733287,0.3514760247184174
7.999999999999874,0.5204754078481193,0.3010311723019412,0.20128379250822392,-3.1013597966936732,0.34961790861109376,0.34334982252097473
8.009999999999874,0.5205324623695293,0.3010742990816517,0.20132058849625273,-3.049409606511317,0.3581597146737571,0.3517151762822346
8.019999999999873,0.5205894351356178,0.3011174249257571,0.2013574202849113,-2.939490488580131,0.350239387869791,0.34411190972074934
8.029999999999873,0.5206463270295022,0.3011605501235281,0.2013942878935399,-2.882157044203082,0.35860266302767646,0.35201247300229543
8.039999999999873,0.5207031389301384,0.3012036749625127,0.20143119134086465,-2.7741537856600242,0.3507587537198801,0.3447229619797715
8.049999999999873,0.5207598717123536,0.30124679972854795,0.2014681306449999,-2.7200804612749687,0.35904875067886916,0.3523754961387631
8.059999999999873,0.52081652624688,0.3012899247057693,0.2015051058234463,-2.621747693994005,0.35116797545269773,0.3451790279883501
8.069999999999872,0.5208731034003858,0.30133305017662043,0.2015421168930907,-2.577574334687074,0.35950949800028226,0.35280848543748244
8.079999999999872,0.5209296040355091,0.3013761764218638,0.20157916387020683,-2.4942728614970187,0.3514621676272121,0.3454765919077155
8.089999999999872,0.5209860290108883,0.3014193037205898,0.20161624677045406,-2.4648141028202355,0.35999961046888906,0.3533205674481962
8.099999999999872,0.5210423791811943,0.3014624323502263,0.20165336560887717,-2.4002888001927993,0.3516313133646622,0.3456019916382809
8.109999999999872,0.5210986553971622,0.3015055625865479,0.2016905203999051,-2.3895552840721996,0.3605428384677413,0.35393426267030015
8.119999999999871,0.5211548585056208,0.30154869470368645,0.20172771115735263,-2.347379947687252,0.35165211333377655,0.3455204355905814
8.129999999999871,0.5212109893495257,0.3015918289741386,0.2017649378944172,-2.3604634087892,0.36118048548983384,0.3546965342892727
8.139999999999871,0.5212670487679877,0.3016349656687759,0.20180220062367962,-2.346738916521158,0.3514790535071032,0.3451622235143134
8.14999999999987,0.5213230375963044,0.30167810505685383,0.20183949935710357,-2.393932798706484,0.3619824968725349,0.35569300380677293
8.15999999999987,0.5213789566659888,0.3017212474060199,0.2018768341060341,-2.4233565772028323,0.35104052094056143,0.3444121384001479
8.16999999999987,0.5214348068048001,0.301764392982323,0.20191420488119702,-2.52893464137216,0.363046781703003,0.35704708807978813
8.17999999999987,0.5214905888367727,0.30180754205022164,0.20195161169269846,-2.6338614529006272,0.35028233767219097,0.34315718488060637
8.18999999999987,0.5215463035822452,0.3018506948725924,0.20198905455002297,-2.8373879279572023,0.3644092179517495,0.3588020629757381
8.19999999999987,0.521601951857889,0.30189385171073896,0.2020265334620344,-3.036404542281172,0.3494000482840257,0.34159681086725885
8.20999999999987,0.521657534476738,0.3019370128243995,0.20206404843697293,-3.2930930283550883,0.3657147158254609,0.3604875982671442
8.21999999999987,0.5217130522482153,0.3019801784717549,0.20210159948245474,-3.425935496301627,0.34918083975670455,0.3407755103666735
8.229999999999869,0.5217685059781623,0.30202334890943694,0.2021391866054709,-3.498174130067755,0.3661894413952397,0.36109644932176405
8.239999999999869,0.5218238964688663,0.3020665243925366,0.20217680981238678,-3.3996958707191687,0.3501195887848823,0.3414863716925404
8.249999999999869,0.5218792245190883,0.3021097051746112,0.2022144691089398,-3.2953160525896807,0.36585027788703345,0.36068764957039345
8.259999999999868,0.5219344909240895,0.3021528915076919,0.20225216450023847,-3.1248420168299895,0.3515174428508398,0.34290231047706266
8.269999999999868,0.5219896964756593,0.302196083642292,0.20228989599076141,-3.0139199692843306,0.36531735741124993,0.3600567566508006
8.279999999999868,0.5220448419621411,0.30223928182741405,0.20232766358435633,-2.8842246918126655,0.3528232402117611,0.34429932086152365
8.289999999999868,0.5220999281684598,0.3022824863105563,0.20236546728423654,-2.8219914916005955,0.3648613480567244,0.3595122263543086
8.299999999999867,0.5221549558761474,0.30232569733772163,0.20240330709298265,-2.748182765650061,0.3539195618656602,0.34550893114418146
8.309999999999867,0.5222099258633686,0.3023689151534224,0.2024411830125378,-2.7336717261619414,0.3645296687102414,0.35909877286552316
8.319999999999867,0.522264838904948,0.3024121400006899,0.20247909504420894,-2.7045947990256387,0.3548068120608433,0.3465239309633944
8.329999999999867,0.5223196957723941,0.30245537212107915,0.2025170431886633,-2.726410666407955,0.3643235407146581,0.35881198587007107
8.339999999999867,0.5223744972339261,0.3024986117546768,0.2025550274459271,-2.7302240595040823,0.3554984129178047,0.3473657022036612
8.349999999999866,0.5224292440544973,0.30254185914010706,0.20259304781538423,-2.7815230337279346,0.36424245886095447,0.35864027982909635
8.359999999999866,0.522483936995821,0.30258511451453896,0.20263110429577444,-2.8159724967565154,0.3560080698329379,0.34806770707310514
8.369999999999866,0.5225385768163943,0.3026283781136918,0.20266919688519072,-2.9036550557549194,0.3642856808191488,0.35856026744704056
8.379999999999866,0.5225931642715231,0.30267165017184244,0.20270732558107848,-2.9843121246908466,0.3563662114124264,0.348694849124608
8.389999999999866,0.5226477001133463,0.30271493092183127,0.20274549038023357,-3.134789428886298,0.36443512405804,0.35851316089340124
8.399999999999865,0.5227021850908586,0.3027582205950676,0.2027836912787989,-3.290472243596228,0.3566679109865125,0.3493886641932206
8.409999999999865,0.5227566199499352,0.3028015194215364,0.20282192827226422,-3.522289024636279,0.36462801062986383,0.358385410191607
8.419999999999865,0.5228110054333541,0.3028448276298042,0.20286020135546332,-3.7272163020130846,0.3571304019795332,0.35038136665626596
8.429999999999865,0.5228653422808207,0.302888145447024,0.20289851052257096,-3.94581423207148,0.36478848228464095,0.3581054079740019
8.439999999999864,0.5229196312289888,0.30293147309894225,0.2029368557671029,-4.033744294306719,0.3579479065467634,0.3517561528882809
8.449999999999864,0.522973873011485,0.3029748108099032,0.20297523708191148,-4.070118445033787,0.36498369263290825,0.3578810822985808
8.459999999999864,0.5230280683589299,0.3030181588028548,0.20301365445918432,-3.9616437648861567,0.3589105757722306,0.3531273393101625
8.469999999999864,0.5230822179989615,0.3030615172993549,0.20305210789044278,-3.8576957584929152,0.3653409632297552,0.3579848230807001
8.479999999999864,0.5231363226562558,0.30310488651957473,0.20309059736653792,-3.677645341129567,0.3596706483030411,0.3541214667284897
8.489999999999863,0.5231903830525496,0.303148266682306,0.20312912287764978,-3.555041738464724,0.3658140670569026,0.35836023354531754
8.499999999999863,0.5232443999066618,0.3031916580049642,0.20316768441328353,-3.389101421231992,0.36018891791187224,0.3547664428511264
8.509999999999863,0.5232983739345143,0.303235060703595,0.20320628196226811,-3.291139427074661,0.36630937223787485,0.35884395626128324
8.519999999999863,0.5233523058491537,0.3032784749928784,0.20324491551275328,-3.155664979725908,0.36055773385613116,0.3552032266006408
8.529999999999863,0.5234061963607717,0.3033219010861332,0.20328358505220664,-3.084781733572366,0.3667820738524896,0.35934514230434733
8.539999999999862,0.5234600461767261,0.3033653391953224,0.2033222905674116,-2.9753094952420156,0.3608461509164041,0.3555244460247597
8.549999999999862,0.5235138560015612,0.30340878953105727,0.2033610320444646,-2.92535244859828,0.367218517694296,0.3598297894899959
8.559999999999862,0.5235676265370268,0.30345225230260187,0.20339980946877237,-2.8350355505918583,0.36109198579251905,0.3557785623122281
8.569999999999862,0.523621358482101,0.3034957277178774,0.2034386228250485,-2.8000781949603195,0.3676159473876412,0.3602882793965198
8.579999999999862,0.5236750525330068,0.3035392159834673,0.20347747209731296,-2.723656664566399,0.36131574980933856,0.35599078370473103
8.589999999999861,0.5237287093832338,0.3035827173046193,0.20351635726888542,-2.699557733597318,0.3679752149454931,0.36072024172799594
8.599999999999861,0.5237823297235566,0.30362623188525173,0.20355527832238587,-2.6336634167837274,0.36152840429636185,0.35617403168972217
8.60999999999986,0.5238359142420548,0.3036697599279567,0.20359423523973033,-2.6178904064896127,0.36829894838452804,0.36112907236479314
8.61999999999986,0.5238894636241307,0.3037133016340036,0.2036332280021277,-2.5605721490768545,0.3617349719481784,0.3563338217202964
8.62999999999986,0.5239429785525291,0.3037568572033432,0.2036722565900769,-2.5516974868644233,0.3685912131214817,0.36152025700755824
8.63999999999986,0.5239964597073558,0.3038004268346117,0.20371132098336445,-2.5018883097155133,0.3619363161849895,0.3564703707137984
8.64999999999986,0.5240499077660943,0.30384401072513345,0.20375042116106037,-2.499126625367956,0.36885764122481235,0.3619012653797438
8.65999999999986,0.5241033234036265,0.3038876090709253,0.20378955710151567,-2.456231270397056,0.36212986073132564,0.3565791216340756
8.66999999999986,0.5241567072922487,0.3039312220666998,0.2038287287823594,-2.459116312806419,0.3691060196282872,0.3622824831002869
8.67999999999986,0.5242100601016901,0.3039748499058684,0.20386793618049495,-2.422771940772586,0.3623093774661549,0.3566498497481364
8.68999999999986,0.5242633824991298,0.3040184927805444,0.20390717927209648,-2.4310305652405777,0.3693476318550509,0.36267939778460756
8.699999999999859,0.5243166751492143,0.3040621508815467,0.20394645803260686,-2.4011171969086464,0.36246368234487625,0.3566639251835119
8.709999999999859,0.524369938714075,0.30410582439840284,0.2039857724367337,-2.414880284644264,0.36959984388727796,0.3631167769941176
8.719999999999859,0.5244231738533449,0.30414951351935116,0.20402512245844492,-2.392016937372772,0.36257390936113837,0.3565887759313902
8.729999999999858,0.5244763812241745,0.30419321843134467,0.2040645080709675,-2.412786905627805,0.36989060870082974,0.3636360817875653
8.739999999999858,0.5245295614812499,0.3042369393200532,0.204103929246782,-2.4000123612077933,0.3626093585295745,0.3563684755655446
8.749999999999858,0.5245827152768074,0.3042806763698664,0.20414338595762047,-2.43357119169127,0.3702650092680787,0.36430694261313684
8.759999999999858,0.5246358432606507,0.30432442976389584,0.20418287817446182,-2.4410272562886517,0.36252516552699243,0.35591292098068084
8.769999999999857,0.5246889460801667,0.30436819968397866,0.20422240586752957,-2.50483541585384,0.3707883968848627,0.36523603365647567
8.779999999999857,0.5247420243803405,0.3044119863106788,0.20426196900628715,-2.5596341778502523,0.3622817030921406,0.35511146754715905
8.789999999999857,0.5247950788037724,0.3044557898232901,0.20430156755943446,-2.692545000347194,0.37151318271475947,0.3665259025679491
8.799999999999857,0.5248481099906914,0.30449961039983814,0.2043412014949048,-2.835366715309467,0.36195954272032604,0.3539867925663557
8.809999999999857,0.5249011185789716,0.30454344821708274,0.20438087077986056,-3.0539833631342264,0.37231534667146615,0.3680346488362126
8.819999999999856,0.5249541052041471,0.30458730345051993,0.20442057538068942,-3.223425209802721,0.3620178828534853,0.3531324164245978
8.829999999999856,0.5250070704994261,0.304631176274384,0.20446031526300126,-3.3607595514598128,0.37271783944414866,0.3690661459030677
8.839999999999856,0.525060015095706,0.30467506686164936,0.20450009039162362,-3.350518586487742,0.36300408791266875,0.3534815464807176
8.849999999999856,0.5251129396215876,0.30471897538403214,0.20453990073059786,-3.2931466238693226,0.3724682425073068,0.36918770081864455
8.859999999999856,0.5251658447033895,0.30476290201199263,0.2045797462431759,-3.167734074361701,0.3645898320058123,0.3547686566267892
8.869999999999855,0.5252187309651617,0.30480684691473664,0.20461962689181615,-3.0724235699073024,0.37188050291693464,0.36885086080899826
8.879999999999855,0.5252715990287,0.3048508102602166,0.20465954263817868,-2.980458325712139,0.36628004740845743,0.35625590070391167
8.889999999999855,0.5253244495135596,0.30489479221513405,0.20469949344312244,-2.9402434899677834,0.37117073146770396,0.36839721752342347
8.899999999999855,0.5253772830370679,0.30493879294494003,0.2047394792667001,-2.923629200738338,0.36797027744543914,0.35771442538728915
8.909999999999854,0.5254301002143383,0.3049828126138376,0.20477950006815543,-2.950946263658527,0.37039831768199477,0.36790173869968534
8.919999999999854,0.5254829016582836,0.3050268513847815,0.204819555805917,-3.000300894916916,0.3696619494655314,0.35914241845512296
8.929999999999854,0.5255356879796277,0.30507090941948123,0.2048596464375965,-3.0713854255084905,0.36962495630651593,0.3673826765295403
8.939999999999854,0.5255884597869205,0.3051149868784012,0.20489977191998338,-3.1483550165635155,0.3713043358162894,0.36054835652969014
8.949999999999854,0.525641217686548,0.3051590839207613,0.20493993220904005,-3.21713718758925,0.36895927652012883,0.36688442273702554
8.959999999999853,0.5256939622827465,0.3052032007045386,0.2049801272598987,-3.2721263773716833,0.3727867489921861,0.36189254137866406
8.969999999999853,0.5257466941776138,0.3052473373864684,0.2050203570268569,-3.2972615939984236,0.3685046710825645,0.3664737971994641
8.979999999999853,0.5257994139711217,0.30529149412204415,0.20506062146337253,-3.3013838594005533,0.37400966739214514,0.36310605448025174
8.989999999999853,0.5258521222611281,0.30533567106551934,0.20510092052206083,-3.2712186818375746,0.368289178543752,0.36619297937995365
8.999999999999853,0.5259048196433879,0.305379868369907,0.2051412541546884,-3.2268491889962907,0.3749431745834626,0.3641399307787406
9.009999999999852,0.5259575067115648,0.3054240861869807,0.20518162231216974,-3.1535240710967325,0.368268052900571,0.3660369738142828
9.019999999999852,0.5260101840572429,0.3054683246672758,0.2052220249445635,-3.0779195528313665,0.3756183339432148,0.3649884018104215
9.029999999999852,0.5260628522699381,0.30551258396008873,0.2052624620010663,-2.9795483894066104,0.36837372981795335,0.3659726203071819
9.039999999999852,0.5261155119371081,0.30555686421347805,0.20530293343000983,-2.889773308143544,0.37609071124104954,0.36567760083733314
9.049999999999851,0.5261681636441645,0.30560116557426453,0.20534343917885545,-2.781223981561134,0.3685499491179932,0.3659639873912315
9.059999999999851,0.5262208079744821,0.30564548818803117,0.2053839791941898,-2.6893694020817427,0.3764158349765473,0.36624539211389173
9.069999999999851,0.5262734455094099,0.30568983219912377,0.20542455342172097,-2.580687442340065,0.3687597235799677,0.36598383781124755
9.07999999999985,0.5263260768282823,0.30573419775065075,0.20546516180627278,-2.494208257661473,0.3766399661347194,0.36672850164570986
9.08999999999985,0.5263787025084274,0.3057785849844829,0.20550580429178084,-2.391632220207747,0.36898148630005434,0.3660141298013403
9.09999999999985,0.5264313231251792,0.30582299404125396,0.20554648082128796,-2.314790138489948,0.37679872758556826,0.3671578157760413
9.10999999999985,0.526483939251885,0.3058674250603593,0.20558719133693854,-2.2220480331114323,0.36920336249717234,0.3660429172074556
9.11999999999985,0.5265365514599165,0.30591187817995724,0.20562793577997576,-2.1571502108449887,0.37691851716191216,0.36755801929130366
9.12999999999985,0.5265891603186799,0.3059563535369675,0.20566871409073462,-2.0764425645848563,0.3694188500059302,0.3660614250913191
9.13999999999985,0.5266417663956227,0.30600085126707144,0.20570952620863908,-2.0246686156695874,0.3770185144790956,0.3679487735850472
9.14999999999985,0.5266943702562454,0.3060453715047111,0.20575037207219554,-1.9573022683930839,0.3696242277506303,0.3660621924922139
9.15999999999985,0.5267469724641093,0.3060899143830896,0.2057912516189897,-1.919192892333823,0.3771125317978112,0.3683461796328629
9.169999999999849,0.5267995735808452,0.30613448003416976,0.20583216478568095,-1.8659500161777656,0.369817261580947,0.3660381493132458
9.179999999999849,0.526852174166162,0.3061790685886736,0.20587311150799703,-1.8416635686722103,0.3772105107476998,0.3687640790315978
9.189999999999849,0.5269047747778564,0.3062236801760819,0.20591409172072994,-1.8029959657884684,0.36999679631741733,0.36598237385096966
9.199999999999848,0.5269573759718191,0.30626831492463347,0.20595510535773087,-1.792426635539212,0.37731962988038414,0.3692150341026489
9.209999999999848,0.5270099783020442,0.30631297296132337,0.2059961523519048,-1.7685606399247786,0.37016301540601043,0.3658884151400107
9.219999999999848,0.5270625823206376,0.30635765441190366,0.20603723263520637,-1.7714112150870265,0.37744497565021284,0.36971084817826755
9.229999999999848,0.527115188577824,0.30640235940088073,0.2060783461386338,-1.762462069301665,0.3703183646021169,0.36575126301298866
9.239999999999847,0.5271677976219544,0.3064470880515154,0.20611949279222488,-1.7783863909603788,0.3775895888783139,0.37026231242345414
9.249999999999847,0.5272204099995141,0.3064918404858213,0.20616067252505182,-1.7846104205507496,0.3704693953527712,0.3655693419108436
9.259999999999847,0.527273026255131,0.306536616824564,0.2062018852652154,-1.8135684055801924,0.3777534007513421,0.37087743161674463
9.269999999999847,0.5273256469315798,0.3065814171872593,0.2062431309398409,-1.83588887505819,0.37063016744338967,0.36534845767000235
9.279999999999847,0.5273782725697923,0.30662624169217234,0.20628440947507237,-1.8788208217927411,0.3779300821095475,0.37155654320567827
9.289999999999846,0.5274309037088621,0.3066710904563161,0.20632572079606787,-1.9196267206613271,0.3708283486930188,0.3651096368023957
9.299999999999846,0.5274835408860529,0.30671596359544995,0.20636706482699407,-1.9792435568270528,0.37810033760627076,0.3722815499146127
9.309999999999846,0.5275361846368032,0.3067608612240779,0.20640844149102097,-2.0428497851913763,0.37111505939186706,0.3649038377336825
9.319999999999846,0.5275888354947343,0.30680578345544807,0.20644985071031793,-2.123261157929156,0.37822099666950587,0.37299654415315525
9.329999999999846,0.5276414939916562,0.3068507304015496,0.2064912924060466,-2.2138325330972335,0.37157561719372906,0.3648338016804945
9.339999999999845,0.5276941606575718,0.3068957021731116,0.20653276649835692,-2.315768473130618,0.37821578181693727,0.3735853786354093
9.349999999999845,0.5277468360206871,0.3069406988796023,0.20657427290638194,-2.42936815641571,0.3723237168056149,0.36506510426553296
9.359999999999845,0.5277995206074116,0.3069857206292259,0.2066158115482324,-2.539519161154699,0.37799014034085704,0.3738790703690462
9.369999999999845,0.5278522149423681,0.30703076752892094,0.20665738234099043,-2.654743326267735,0.3734428666727751,0.36577187490554525
9.379999999999844,0.5279049195483965,0.3070758396843593,0.20669898520070606,-2.742838097061007,0.3774938352909537,0.37374263771872585
9.389999999999844,0.5279576349465585,0.30712093719994343,0.2067406200423912,-2.8302828489273577,0.37488227195385765,0.3669917473782789
9.399999999999844,0.528010361656144,0.3071660601788043,0.20678228678001354,-2.8717957557730625,0.3767838334717025,0.37319348144784636
9.409999999999844,0.5280631001946758,0.30721120872279967,0.2068239853264923,-2.9210655365680314,0.3764400746741429,0.3685455552817256
9.419999999999844,0.5281158510779134,0.3072563829325115,0.20686571559369246,-2.919566770740997,0.37599104436963426,0.3723899234024893
9.429999999999843,0.5281686148198592,0.3073015829072441,0.20690747749241903,-2.9457251086592198,0.37790392508188575,0.37017475726438726
9.439999999999843,0.5282213919327619,0.30734680874502185,0.20694927093241275,-2.924983278772013,0.37522760963393875,0.3714993378034032
9.449999999999843,0.5282741829271218,0.3073920605425868,0.20699109582234357,-2.9521371064542627,0.3791698559371538,0.3717114895691335
9.459999999999843,0.5283269883116943,0.30743733839539605,0.2070329520698059,-2.9374733540931794,0.3745474832674181,0.37061857348484945
9.469999999999843,0.5283798085934939,0.30748264239761974,0.20707483958131334,-2.98482448746276,0.3802290347454985,0.37309793803946967
9.479999999999842,0.5284326442777987,0.30752797264213794,0.20711675826229214,-2.99314152425751,0.3739661591814665,0.36978557985220234
9.489999999999842,0.5284854958681546,0.307573329220539,0.20715870801707734,-3.070712007999634,0.38111040442647004,0.3743321553938601
9.499999999999842,0.5285383638663774,0.307618712223116,0.20720068874890626,-3.1088336772391587,0.37348842257723247,0.36901538477655366
9.509999999999842,0.5285912487725575,0.3076641217388645,0.2072427003599131,-3.217683076791708,0.38184754548719824,0.3754290331651687
9.519999999999841,0.5286441510850629,0.3077095578554803,0.2072847427511246,-3.2831515945289276,0.3731227661840829,0.3683238588710223
9.529999999999841,0.528697071300543,0.307755020659356,0.20732681582245283,-3.415808431612484,0.38246941179554883,0.3764050929699386
9.539999999999841,0.52875000991393,0.30780051023557814,0.20736891947269098,-3.497655386640661,0.37288403692104777,0.36773631880319047
9.54999999999984,0.5288029674184437,0.307846026667925,0.2074110535995074,-3.6389637696865766,0.38300111521780533,0.37727571810074956
9.55999999999984,0.5288559443055931,0.30789157003886275,0.20745321809943987,-3.719794417225791,0.37278802914363335,0.36728387320585154
9.56999999999984,0.5289089410651796,0.3079371404295437,0.207495412867891,-3.8502048117960532,0.38346593203842955,0.3780562487885198
9.57999999999984,0.5289619581852985,0.3079827379198019,0.20753763779912165,-3.9110669049370097,0.3728417246462657,0.36699142609138685
9.58999999999984,0.5290149961523427,0.30802836258815125,0.20757989278624603,-4.012576092280982,0.3838843442045023,0.37876161909504336
9.59999999999984,0.5290680554510041,0.3080740145117815,0.20762217772122576,-4.0392247155889125,0.3730351623693894,0.36686496783344397
9.60999999999984,0.5291211365642756,0.3081196937665559,0.20766449249486515,-4.101044800402545,0.384270539731239,0.37940353385687947
9.61999999999984,0.5291742399734529,0.308165400427007,0.20770683699680434,-4.087984507607492,0.3733408823083961,0.3668871000819717
9.62999999999984,0.5292273661581368,0.3082111345663345,0.20774921111551523,-4.108521297631092,0.3846300041816476,0.3799879912672377
9.639999999999839,0.5292805155962339,0.30825689625640057,0.2077916147382945,-4.058685737712329,0.3737214935588636,0.3670235950748251
9.649999999999839,0.5293336887639591,0.308302685567728,0.2078340477512593,-4.043415747454109,0.38496072275013465,0.3805156930794027
9.659999999999838,0.5293868861358361,0.30834850256949575,0.20787651003934107,-3.964797110891362,0.374139917375871,0.3672352853042165
9.669999999999838,0.5294401081846984,0.30839434732953563,0.2079190014862798,-3.9224677387688547,0.385256958791163,0.3809848023791828
9.679999999999838,0.5294933553816923,0.30844021991432946,0.20796152197461906,-3.8244609971451164,0.3745664919120715,0.3674876393706856
9.689999999999838,0.5295466281962741,0.30848612038900436,0.20800407138569996,-3.7640168997720638,0.38551297947246194,0.3813938584929603
9.699999999999838,0.5295999270962144,0.3085320488173303,0.20804664959965577,-3.6551179798255222,0.3749811997974821,0.3677548650289784
9.709999999999837,0.5296532525475971,0.308578005261716,0.20808925649540644,-3.5841532436384367,0.3857251690481319,0.3817434318511386
9.719999999999837,0.5297066050148199,0.30862398978320493,0.20813189195065265,-3.471105431866762,0.3753725895047325,0.36801979047570593
9.729999999999837,0.529759984960595,0.30867000244147214,0.20817455584187083,-3.3954960681322546,0.3858925120853831,0.38203642112893005
9.739999999999837,0.5298133928459489,0.3087160432948203,0.20821724804430727,-3.2833174097338484,0.37573553175945446,0.3682719529677303
9.749999999999837,0.5298668291302221,0.3087621124001755,0.2082599684319725,-3.2074472398878258,0.38601611964668237,0.3822775321500916
9.759999999999836,0.5299202942710701,0.30880820981308416,0.20830271687763596,-3.099814485318548,0.37606908462583827,0.36850551098463313
9.769999999999836,0.5299737887244628,0.3088543355877087,0.2083454932528205,-3.0269931415074125,0.38609844346021355,0.38247248931724653
9.779999999999836,0.5300273129446829,0.3089004897768229,0.2083882974277956,-2.926693110109598,0.3763748707337134,0.3687175915956059
9.789999999999836,0.5300808673843274,0.30894667243180973,0.20843112927157445,-2.8595807003558695,0.38614255559399724,0.38262730428730746
9.799999999999836,0.5301344524943052,0.30899288360265564,0.2084739886519058,-2.7689169784106173,0.37665593342890774,0.36890714475062825
9.809999999999835,0.5301880687238377,0.3090391233379476,0.20851687543527025,-2.709896218991042,0.38615163696257926,0.38274770253523777
9.819999999999835,0.5302417165204564,0.30908539168486776,0.20855978948687293,-2.6310230142260234,0.3769159169706445,0.36907422101834425
9.829999999999835,0.530295396330003,0.3091316886891907,0.20860273067063967,-2.5825078445445047,0.38612869244334713,0.38283866855286725
9.839999999999835,0.5303491085966282,0.3091780143952787,0.20864569884921075,-2.5176831786283485,0.3771584241398542,0.36921960552571936
9.849999999999834,0.5304028537627895,0.3092243688460774,0.20868869388393554,-2.482352567214738,0.38607647855599037,0.38290401756428694
9.859999999999834,0.5304566322692509,0.3092707520831117,0.20873171563486667,-2.434083541163246,0.3773864453364241,0.3693447974480762
9.869999999999834,0.5305104445550797,0.3093171641464817,0.20877476396075537,-2.4149940473220926,0.3859976498186735,0.382945916297607
9.879999999999834,0.5305642910576466,0.3093636050748579,0.20881783871904486,-2.385995483693779,0.3776018060987996,0.3694523623073669
9.889999999999834,0.5306181722126225,0.3094100749054771,0.2088609397658656,-2.386458503414852,0.3858951566486405,0.3829643528416276
9.899999999999833,0.5306720884539773,0.3094565736741385,0.20890406695602992,-2.3792698805683576,0.3778046648982042,0.3695466557590373
9.909999999999833,0.5307260402139768,0.3095031014151983,0.2089472201430263,-2.402293593067794,0.38577291407358477,0.3829567248249287
9.919999999999833,0.5307800279231815,0.3095496581615664,0.20899039917901405,-2.418338300830627,0.37799323124769124,0.36963473957540616
9.929999999999833,0.5308340520104438,0.3095962439447008,0.20903360391481768,-2.4654019924445385,0.3856366648705755,0.38291802134333286
9.939999999999833,0.5308881129029052,0.3096428587946042,0.2090768341999219,-2.503355565394265,0.378164015639634,0.36972688547727633
9.949999999999832,0.5309422110259934,0.30968950273981843,0.20912008988246616,-2.572490153423927,0.3854947906451369,0.3828424584931747
9.959999999999832,0.5309963468034206,0.30973617580742063,0.20916337080923883,-2.626282070808582,0.3783128525793976,0.36983549938892907
9.969999999999832,0.5310505206571797,0.3097828780230183,0.2092066768256722,-2.7101148860577755,0.3853586974696449,0.38272742190877285
9.979999999999832,0.5311047330075417,0.3098296094107451,0.20925000777583758,-2.7678152332703436,0.3784363877888105,0.3699713873733286
9.989999999999831,0.5311589842730514,0.3098763699932552,0.2092933635024387,-2.8532313525969797,0.38524246183488847,0.38257913287330036
9.999999999999831,0.5312132748705265,0.30992315979172047,0.20933674384680864,-2.8987266308140645,0.37853299609862023,0.3701383346322261
10.009999999999831,0.5312676052150509,0.3099699788258231,0.20938014864890137,-2.9698246091763285,0.3851615646038467,0.3824163634102657
10.01999999999983,0.5313219757199732,0.3100168271137533,0.20942357774728967,-2.987880873124662,0.37860240386898203,0.37033020115484744
10.02999999999983,0.5313763867969041,0.3100637046722039,0.20946703097915834,-3.031582365742387,0.3851306238417984,0.3822672882121752
10.03999999999983,0.5314308388557086,0.3101106115163641,0.2095105081802984,-3.013698702874203,0.37864487613583286,0.3705342084089487
10.04999999999983,0.5314853323045071,0.31015754765991693,0.20955400918510322,-3.0245939030485443,0.3851605613065911,0.38215969395879673
10.05999999999983,0.5315398675496662,0.3102045131150326,0.2095975338265628,-2.9718209465835432,0.3786614687755642,0.3707380906800025
10.06999999999983,0.5315944449957993,0.3102515078923652,0.2096410819362588,-2.9534154907520453,0.3852565510784481,0.3821114310563338
10.07999999999983,0.5316490650457585,0.31029853200104596,0.20968465334435846,-2.874999869491602,0.3786555554517682,0.37093563346442543
10.08999999999983,0.5317037281006324,0.31034558544868024,0.20972824787961108,-2.8375716726838336,0.38541752482344516,0.38212618657614883
10.09999999999983,0.5317584345597403,0.3103926682413415,0.20977186536934206,-2.747174187103907,0.3786348299241161,0.3711291345191549
10.109999999999829,0.5318131848206283,0.31043978038356645,0.20981550563944742,-2.7040748495041504,0.3856359133359818,0.3821925984039211
10.119999999999829,0.5318679792790635,0.3104869218783505,0.20985916851439004,-2.6155951404453326,0.3786130763290205,0.37133074587402265
10.129999999999828,0.53192281832903,0.3105340927271423,0.2099028538171933,-2.5793401007560575,0.3858959656362675,0.3822832124168467
10.139999999999828,0.5319777023627241,0.31058129292983944,0.20994656136943732,-2.5031456015386975,0.37861075222895013,0.37156298888181577
10.149999999999828,0.5320326317705468,0.3106285224847822,0.20999029099125277,-2.4816215535318706,0.38617174356905354,0.3823547916689191
10.159999999999828,0.5320876069411017,0.31067578138875046,0.2100340425013181,-2.421226285582917,0.3786523288942203,0.37185531351374157
10.169999999999828,0.5321426282611869,0.31072306963695623,0.21007781571685138,-2.414454915460483,0.3864291811909996,0.38235644757910753
10.179999999999827,0.532197696115791,0.31077038722304084,0.21012161045360897,-2.3647220807481455,0.37875830455920056,0.3722329985538712
10.189999999999827,0.5322528108880865,0.31081773413906844,0.21016542652587838,-2.364313871679285,0.38663571055757195,0.3822491505306903
10.199999999999827,0.5323079729594249,0.3108651103755212,0.2102092637464741,-2.3138346722443215,0.3789341454610323,0.3727013182683477
10.209999999999827,0.5323631827093303,0.31091251592129526,0.2102531219267339,-2.3076202593680266,0.3867730924119482,0.38202609506765955
10.219999999999827,0.5324184405154921,0.31095995076369337,0.2102970008765121,-2.2458781909449077,0.3791647511707874,0.37323802394520994
10.229999999999826,0.5324737467537617,0.31100741488842215,0.21034090040417694,-2.2259222012393565,0.386842924042265,0.3817146354857682
10.239999999999826,0.5325291017981428,0.3110549082795852,0.2103848203166045,-2.1505410906018554,0.3794204451246778,0.37380362036316683
10.249999999999826,0.5325845060207886,0.3111024309196794,0.2104287604191752,-2.11862772497573,0.3868613334837601,0.38135732749247847
10.259999999999826,0.5326399597919917,0.3111499827895884,0.21047272051576868,-2.037579819605953,0.37966898436964297,0.37436026069132905
10.269999999999825,0.5326954634801802,0.3111975638685781,0.21051670040875903,-2.0053936572984767,0.38684909413835433,0.3809903144738996
10.279999999999825,0.5327510174519098,0.31124517413429204,0.21056069989901124,-1.9350579800523113,0.3798843868282068,0.3748836249756992
10.289999999999825,0.5328066220718565,0.31129281356274463,0.2106047187858756,-1.9221540063139693,0.3868224063198695,0.38063255570075183
10.299999999999825,0.5328622777028108,0.31134048212831766,0.21064875686718443,-1.885585963703222,0.3800506950450245,0.37536448765934055
10.309999999999825,0.5329179847056699,0.3113881798037544,0.21069281393924735,-1.9184078969464,0.386785069483635,0.3802851508325418
10.319999999999824,0.5329737434394299,0.3114359065601538,0.21073688979684643,-1.9445861034679286,0.3801656390489559,0.37580680250127296
10.329999999999824,0.5330295542611803,0.3114836623669666,0.21078098423323316,-2.053448000897821,0.3867224614606508,0.37993757281070634
10.339999999999824,0.5330854175260941,0.3115314471919886,0.2108250970401225,-2.1696263974929173,0.38025101511192955,0.37622968125586226
10.349999999999824,0.5331413335874223,0.31157926100135686,0.21086922800769076,-2.3707487521904365,0.3866038483312343,0.379584642404726
10.359999999999824,0.5331973027964858,0.31162710375954367,0.21091337692456996,-2.5727931519812666,0.3803714559849688,0.3766764486644397
10.369999999999823,0.5332533255026667,0.3116749754293516,0.21095754357784471,-2.8263892332911222,0.38640831362277167,0.37925760198898034
10.379999999999823,0.5333094020534018,0.31172287597190795,0.21100172775304712,-3.039348704671702,0.3806390634083229,0.37721888490448
10.389999999999823,0.533365532794173,0.3117708053466598,0.2110459292341538,-3.235270877852208,0.3861673416325135,0.3790345099597783
10.399999999999823,0.5334217180685011,0.3118187635113698,0.2110901478035828,-3.348443843137603,0.38115531748925335,0.37792258659015865
10.409999999999823,0.5334779582179354,0.3118667504221082,0.21113438324218672,-3.3993283621946753,0.38595487194235156,0.378969944238139
10.419999999999822,0.5335342535820482,0.31191476603325125,0.21117863532925263,-3.3785690783259628,0.3819261770928034,0.3787912702923105
10.429999999999822,0.5335906044984232,0.311962810297473,0.21122290384249567,-3.305729643373618,0.38581165570755416,0.3790232645140411
10.439999999999822,0.5336470113026497,0.3120108831657416,0.21126718855805612,-3.209420584290185,0.38288707761390856,0.3797852843102575
10.449999999999822,0.5337034743283123,0.3120589845873136,0.21131148925049606,-3.092934740537165,0.3857168969546674,0.37910829125329265
10.459999999999821,0.5337599939069833,0.31210711450972956,0.21135580569279605,-2.997407668986872,0.3839884309509118,0.38087193827340643
10.469999999999821,0.5338165703682123,0.3121552728788074,0.21140013765635066,-2.902350657167641,0.3856351452588659,0.3791835710387986
10.479999999999821,0.5338732040395198,0.312203459638639,0.21144448491096593,-2.8478976891229073,0.3851866107923243,0.3819858267891172
10.48999999999982,0.5339298952463857,0.3122516747315835,0.21148884722485525,-2.7785798105026824,0.38559102094447006,0.37931392550055726
10.49999999999982,0.5339866443122407,0.3122999180982632,0.21153322436463703,-2.730402148437676,0.386363163817789,0.382954467635383
10.50999999999982,0.5340434515584589,0.3123481896775575,0.21157761609532963,-2.6244056262994913,0.38569159291698824,0.37963852703142353
10.51999999999982,0.5341003173043462,0.31239648940659903,0.21162202218035037,-2.5250586033363787,0.3873694609127774,0.38362465578333
10.52999999999982,0.5341572418671322,0.31244481722076756,0.21166644238151092,-2.3686974347200334,0.3859775542824727,0.3801593200332926
10.53999999999982,0.5342142255619597,0.31249317305368507,0.21171087645901476,-2.241613404255659,0.38818956487193795,0.38406249256412955
10.54999999999982,0.5342712687018762,0.3125415568372105,0.21175532417145337,-2.084928566570408,0.3863481515236031,0.3807179223629363
10.55999999999982,0.5343283715978238,0.3125899685014357,0.21179978527580479,-1.9718396548569288,0.38888913482753495,0.3844056149159467
10.569999999999819,0.5343855345586287,0.31263840797467923,0.21184425952742947,-1.8429405238542294,0.3867004602590426,0.3812063289858065
10.579999999999819,0.5344427578909923,0.3126868751834814,0.21188874668006744,-1.7579256703649069,0.3895096750552571,0.38471544384520456
10.589999999999819,0.5345000418994796,0.31273537005260016,0.21193324648583675,-1.660468740783475,0.38698926078344814,0.38160074505991387
10.599999999999818,0.5345573868865123,0.3127838925050054,0.21197775869522947,-1.603763517778991,0.39006931175804394,0.3850052233064631
10.609999999999818,0.5346147931523555,0.31283244246187414,0.21202228305710988,-1.5344846521616378,0.3872036554759251,0.3819078799687873
10.619999999999818,0.5346722609951083,0.3128810198425854,0.21206681931871132,-1.5035750126075687,0.3905779581507517,0.3852755783759878
10.629999999999818,0.5347297907106942,0.31292962456471574,0.21211136722563464,-1.4591094030757823,0.38734495723534673,0.38213813608339786
10.639999999999818,0.5347873825928497,0.3129782565440342,0.21215592652184537,-1.4521714388938551,0.39104106601286487,0.38552412863451446
10.649999999999817,0.5348450369331152,0.313026915694497,0.21220049694967053,-1.4306149376259927,0.3874173497993619,0.3822990347644492
10.659999999999817,0.5349027540208225,0.3130756019282432,0.21224507824979805,-1.4471986634788314,0.3914599041644409,0.3857464963321412
10.669999999999817,0.5349605341430852,0.3131243151555894,0.21228967016127315,-1.4481602725491802,0.38742510410503517,0.3823948422976529
10.679999999999817,0.5350183775847885,0.3131730552850256,0.212334272421497,-1.489051750379428,0.3918315894443843,0.3859361090168715
10.689999999999817,0.5350762846285765,0.3132218222232101,0.2123788847662254,-1.5132464528275085,0.3873724617347379,0.3824277041606113
10.699999999999816,0.5351342555548428,0.3132706158749641,0.21242350692956463,-1.5799700059921826,0.39214946751953306,0.3860844126993624
10.709999999999816,0.5351922906417198,0.3133194361432684,0.21246813864397232,-1.6285114324465315,0.38726473208299106,0.38239931524069504
10.719999999999816,0.535250390165066,0.31336828292925745,0.21251277964025356,-1.7224823229767725,0.39240419773631613,0.386181984780754
10.729999999999816,0.5353085543984559,0.31341715613221555,0.21255742964756086,-1.7958176695631176,0.38711008000631775,0.3823130703151398
10.739999999999815,0.5353667836131687,0.3134660556495717,0.21260208839339123,-1.917096002951768,0.3925859897576356,0.38622090194427294
10.749999999999815,0.5354250780781763,0.3135149813768952,0.21264675560358562,-2.0136046871894924,0.38692152672338315,0.38217656884402473
10.759999999999815,0.5354834380601332,0.3135639332078914,0.21269143100232693,-2.159396444656019,0.392688215913188,0.38619836954845194
10.769999999999815,0.5355418638233633,0.31361291103439665,0.21273611431213907,-2.2739888186372847,0.3867182456602906,0.3820037780669008
10.779999999999815,0.5356003556298499,0.31366191474637395,0.21278080525388493,-2.437437597223295,0.39271179631633013,0.3861206941540439
10.789999999999814,0.535658913739223,0.3137109442319094,0.21282550354676688,-2.56090339731639,0.3865247645452794,0.3818154475518989
10.799999999999814,0.5357175384087485,0.3137599993772068,0.21287020890832417,-2.731049715176673,0.39266850069752335,0.3860054756115345
10.809999999999814,0.5357762298933151,0.31380908006658315,0.21291492105443224,-2.8509927106356634,0.3863669942217959,0.3816363208181091
10.819999999999814,0.5358349884454243,0.3138581861824657,0.21295963969930268,-3.014528618581238,0.3925807049190406,0.385879635791378
10.829999999999814,0.535893814315177,0.31390731760538615,0.21300436455548125,-3.1180203138902107,0.38626572796260816,0.38148917380490927
10.839999999999813,0.5359527077502626,0.31395647421397765,0.2130490953338481,-3.2624185215584944,0.3924765608378745,0.38577287491552587
10.849999999999813,0.5360116689959453,0.31400565588496976,0.21309383174361726,-3.339273709072163,0.38623055082984514,0.3813882116765981
10.859999999999813,0.5360706982950552,0.31405486249318504,0.21313857349233498,-3.455783842857572,0.39238262236067745,0.38570950130295245
10.869999999999813,0.5361297958879713,0.3141040939115339,0.21318332028588052,-3.500770062903599,0.38625760450581953,0.3813354739394142
10.879999999999812,0.5361889620126143,0.3141533500110121,0.21322807182846557,-3.5858158574758137,0.392317902370019,0.38570306844339025
10.889999999999812,0.5362481969044313,0.3142026306606955,0.2132728278226338,-3.5988829187098315,0.3863322494885351,0.3813219786196189
10.899999999999812,0.5363075007963843,0.31425193572773696,0.2133175879692609,-3.653571955837365,0.39229202211818337,0.3857560865046478
10.909999999999812,0.5363668739189382,0.314301265077362,0.21336235196755463,-3.6385212742138298,0.38643452398096645,0.38133212585036186
10.919999999999812,0.5364263165000474,0.31435061857286495,0.21340711951505478,-3.6670714657262873,0.39230709778598716,0.38586358882771093
10.929999999999811,0.5364858287651441,0.3143999960756055,0.21345189030763342,-3.6297281355385085,0.3865442856767039,0.3813484290968903
10.939999999999811,0.5365454109371257,0.31444939744500505,0.2134966640394957,-3.637797938083297,0.3923612394579926,0.38601778688832217
10.949999999999811,0.5366050632363418,0.3144988225385424,0.21354144040317902,-3.5844956351078663,0.3866441897801434,0.38135454402842534
10.95999999999981,0.536664785880582,0.3145482712117511,0.21358621908955527,-3.5779645472724293,0.3924518140938238,0.3862118346564191
10.96999999999981,0.5367245790850624,0.3145977433182149,0.21363099978782962,-3.5146173629993447,0.38672036535010046,0.38133617186338226
10.97999999999981,0.5367844430624145,0.3146472387095654,0.21367578218554312,-3.4989100565235156,0.3925777475394925,0.38644218458258695
10.98999999999981,0.5368443780226706,0.3146967572354778,0.213720565968572,-3.430602175370264,0.38676154378215016,0.3812803776939777
10.99999999999981,0.536904384173252,0.3147462987436678,0.21376535082112946,-3.410440892635872,0.39274097475672415,0.38670991410526884
11.00999999999981,0.5369644617189558,0.31479586307988816,0.2138101364257665,-3.3413737125068814,0.3867574888916601,0.3811740723111752
11.01999999999981,0.5370246108619419,0.314845450087926,0.21385492246337337,-3.3208248542219074,0.39294740038798986,0.38702156271332877
11.02999999999981,0.5370848318017203,0.31489505960959874,0.2138997086131799,-3.254498315149351,0.38669740761404325,0.381002339132029
11.039999999999809,0.5371451247351385,0.31494469148475224,0.2139444945527585,-3.2372265555987756,0.3932075293178477,0.38738967655539663
11.049999999999809,0.5372054898563672,0.3149943455512563,0.21398927995802414,-3.1767792758210747,0.38656903023845746,0.38074742917435794
11.059999999999809,0.5372659273568887,0.3150440216450034,0.21403406450323734,-3.1664327760285835,0.393536326577853,0.3878324764919879
11.069999999999808,0.537326437425483,0.31509371959990407,0.21407884786100453,-3.1150192199014,0.38635952689772063,0.38038998273860297
11.079999999999808,0.537387020248215,0.3151434392478856,0.21412362970228135,-3.1155085478839046,0.39395072330005876,0.3883706488984867
11.089999999999808,0.5374476760084209,0.3151931804188883,0.21416840969637344,-3.0762796841189815,0.3860604450931499,0.37991554585692294
11.099999999999808,0.5375084048866958,0.3152429429408631,0.21421318751093912,-3.0911591275062453,0.39446155063360805,0.38901728959908205
11.109999999999808,0.5375692070608793,0.3152927266397693,0.21425796281199208,-3.0656712832363158,0.38567944399855875,0.3793305821338285
11.119999999999807,0.5376300827060438,0.3153425313395717,0.21430273526390253,-3.0949805309851146,0.39505648074062694,0.38975696426834133
11.129999999999807,0.53769103199448,0.315392356862238,0.2143475045294007,-3.078537454216904,0.38525764656190764,0.37868744690028616
11.139999999999807,0.5377520550956841,0.31544220302773657,0.21439227026957858,-3.1125648593541686,0.39567817333818556,0.39051942326831457
11.149999999999807,0.537813152176345,0.31549206965403537,0.21443703214389462,-3.0888994048870684,0.3848772778130535,0.378098787190256
11.159999999999807,0.53787432340033,0.31554195655709744,0.21448178981017355,-3.105752765111808,0.39622109368482683,0.39117626549224627
11.169999999999806,0.5379355689286723,0.3155918635508808,0.21452654292461196,-3.052062673922827,0.38463330728938816,0.3777044282691008
11.179999999999806,0.5379968889195569,0.31564179044733476,0.21457129114177925,-3.0310352499295585,0.39657374924002825,0.39159046076320536
11.189999999999806,0.5380582835283085,0.31569173705640025,0.21461603411462374,-2.9376649370855383,0.38457681425234325,0.37759505505682284
11.199999999999806,0.5381197529073765,0.315741703186005,0.2146607714944725,-2.8798187817453904,0.39668171659187107,0.3916883179231557
11.209999999999805,0.5381812972063234,0.31579168864206464,0.21470550293103796,-2.7626815213402645,0.3846893469197964,0.3777692292996192
11.219999999999805,0.5382429165718098,0.31584169322847894,0.21475022807241945,-2.6931619782081584,0.39656633877214026,0.391480813821329
11.229999999999805,0.5383046111475822,0.3158917167471311,0.2147949465651079,-2.5850643931060207,0.3849141841865799,0.37816658266761216
11.239999999999805,0.5383663810744591,0.31594175899788635,0.21483965805398966,-2.5404181216741226,0.3962860095529314,0.39101880321514254
11.249999999999805,0.5384282264903175,0.3159918197785902,0.2148843621823505,-2.4794393552461567,0.3852042215675367,0.3787304827479143
11.259999999999804,0.5384901475300798,0.31604189888506695,0.21492905859187925,-2.5005612409229494,0.39588325509863975,0.39033079953669725
11.269999999999804,0.5385521443257006,0.3160919961111189,0.2149737469226726,-2.527171340162812,0.38555425873077737,0.3794489294797922
11.279999999999804,0.5386142170061532,0.31614211124852526,0.21501842681323982,-2.655816401163664,0.3953479024880919,0.3893865485519754
11.289999999999804,0.5386763656974156,0.3161922440870404,0.2150630979005062,-2.8014821336732263,0.38602004649079735,0.38036242621120825
11.299999999999804,0.538738590522458,0.31624239441439395,0.2151077598198194,-3.051387535032194,0.39461080087898615,0.3881163622281603
11.309999999999803,0.5388008916012295,0.316292562016289,0.21515241220495246,-3.2867798822240752,0.38671277970875007,0.38152873430554446
11.319999999999803,0.5388632690506436,0.3163427466764016,0.2151970546881098,-3.5753362584032016,0.39360908469212375,0.3865275340050193
11.329999999999803,0.5389257229845664,0.316392948176381,0.21524168689993306,-3.7595031913136365,0.38771187494286347,0.3829294283740476
11.339999999999803,0.538988253513802,0.3164431662958472,0.2152863084695041,-3.91997020842381,0.39241337614737876,0.38483380021202507
11.349999999999802,0.5390508607460806,0.3164934008123927,0.21533091902435275,-3.9145794237599167,0.3889222740400402,0.3844000589908178
11.359999999999802,0.5391135447860442,0.31654365150158104,0.2153755181904614,-3.8779432405645267,0.3912167097871806,0.38332734441484884
11.369999999999802,0.5391763057352331,0.31659391813694604,0.21542010559227012,-3.7059477012406754,0.39011752854686654,0.38573442063013824
11.379999999999802,0.5392391436920737,0.3166442004899926,0.215464680852683,-3.5497281229208286,0.39015942594344355,0.3821353264293089
11.389999999999802,0.5393020587518648,0.31669449833019636,0.21550924359307436,-3.315531583129056,0.391148669681004,0.38684063224613785
11.399999999999801,0.5393650510067648,0.3167448114250043,0.21555379343329503,-3.129662011499036,0.38927432670597334,0.38123651122464336
11.409999999999801,0.5394281205457774,0.31679513953983357,0.2155983299916773,-2.9018453185918847,0.39198509740903664,0.38772330300634733
11.419999999999801,0.5394912674547402,0.31684548243807337,0.215642852885043,-2.7287044083561587,0.388554557584249,0.3805876651145195
11.4299999999998,0.5395544918163105,0.3168958398810842,0.21568736172870862,-2.5299063312823447,0.3926324613819391,0.38839710191737276
11.4399999999998,0.5396177937099529,0.31694621162819925,0.21573185613649307,-2.3795028214249387,0.38799649718729806,0.380169297571243
11.4499999999998,0.5396811732119254,0.31699659743672465,0.21577633572072427,-2.2110940129451007,0.3930949141574482,0.38886331550302605
11.4599999999998,0.5397446303952679,0.3170469970619397,0.21582080009224505,-2.082763687688332,0.38759855701873824,0.3799710317377864
11.4699999999998,0.5398081653297877,0.31709741025709903,0.21586524886042235,-1.9423137941667556,0.39338108021609036,0.38912638929739957
11.4799999999998,0.5398717780820482,0.31714783677343256,0.2159096816331527,-1.8360844264862217,0.3873505826846988,0.3799725520563458
11.4899999999998,0.5399354687153552,0.31719827636014686,0.21595409801687032,-1.7241666415192602,0.39351113175679864,0.38920432801173505
11.4999999999998,0.539999237289744,0.31724872876442645,0.21599849761655482,-1.6437111778384803,0.38723150722544325,0.38014072828983425
11.509999999999799,0.5400630838619674,0.31729919373143534,0.21604288003573893,-1.56447613435294,0.3935117260380701,0.38912270541932387
11.519999999999799,0.5401270084854821,0.3173496710043181,0.2160872448765163,-1.5163298138716477,0.38721370761612284,0.3804366961560765
11.529999999999799,0.5401910112104381,0.3174001603242022,0.21613159173954954,-1.4762113948902515,0.3934058464741863,0.3889028474151258
11.539999999999798,0.5402550920836635,0.31745066143019834,0.2161759202240778,-1.4684461848427612,0.3872681214677915,0.3808226430078084
11.549999999999798,0.540319251148654,0.3175011740594041,0.21622022992792686,-1.4748174110285985,0.39320552177149437,0.3885538646092584
11.559999999999798,0.5403834884455595,0.31755169794690447,0.21626452044751582,-1.5156484333280424,0.38736769618014444,0.3812646546648285
11.569999999999798,0.5404478040111723,0.3176022328257744,0.21630879137786624,-1.5748812659791376,0.39291040924877096,0.3880720729653601
11.579999999999798,0.540512197878915,0.3176527784270817,0.21635304231261196,-1.6700211698171337,0.387490109732181,0.3817332172570444
11.589999999999797,0.5405766700788277,0.31770333447988797,0.21639727284400628,-1.7836199374517543,0.3925128768679533,0.3874486473234386
11.599999999999797,0.540641220637556,0.31775390071125276,0.21644148256293308,-1.9313142989365015,0.3876216830342616,0.38220468376649236
11.609999999999797,0.5407058495783399,0.31780447684623486,0.2164856710589144,-2.090009228645762,0.39200937525381935,0.38668490225921237
11.619999999999797,0.5407705569210004,0.31785506260789587,0.2165298379201211,-2.275044622088744,0.3877628847250031,0.3826660588673372
11.629999999999797,0.5408353426819286,0.3179056577173024,0.2165739827333814,-2.45427514894664,0.39141424474564623,0.3858092609228882
11.639999999999796,0.5409002068740739,0.31795626189352977,0.21661810508419152,-2.6463489070581128,0.38793189542642426,0.38312136073603625
11.649999999999796,0.5409651495069316,0.31800687485366474,0.21666220455672525,-2.809854289971974,0.39076542251840857,0.3848815669592248
11.659999999999796,0.541030170586532,0.318057496312809,0.216706280733844,-2.972381427608667,0.3881599930340823,0.38359257062183244
11.669999999999796,0.5410952701154287,0.31810812598408245,0.2167503331971069,-3.0864871240155765,0.3901117535907827,0.38397275943480047
11.679999999999795,0.5411604480926867,0.318158763578627,0.2167943615267817,-3.1930888891270235,0.3884783711398555,0.38411013912233555
11.689999999999795,0.5412257045138719,0.3182094088056096,0.21683836530185402,-3.2423280770112117,0.3894880165953111,0.383131437286675
11.699999999999795,0.5412910393710388,0.3182600613722272,0.21688234410004004,-3.2879964185114163,0.3889070899446644,0.3846992000509205
11.709999999999795,0.5413564526527208,0.3183107209837098,0.21692629749779574,-3.279041102612423,0.38889912991930176,0.3823677122917324
11.719999999999795,0.5414219443439175,0.318361387343325,0.21697022507032837,-3.277741673757401,0.38945548362619953,0.38537154471561125
11.729999999999794,0.5414875144260847,0.3184120601523821,0.2170141263916082,-3.230885041748452,0.3883246092560459,0.38166779873357937
11.739999999999794,0.541553162877124,0.3184627391102368,0.21705800103437906,-3.2050973746809146,0.3901295702705751,0.38612307645799415
11.749999999999794,0.5416188896713708,0.3185134239142953,0.2171018485701701,-3.143000176150126,0.3877332912191234,0.38102383979462184
11.759999999999794,0.5416846947795853,0.3185641142600193,0.21714566856930753,-3.114915487015795,0.3909376315218786,0.3869308155946795
11.769999999999794,0.5417505781689401,0.3186148098409309,0.21718946060092667,-3.0567694071457434,0.38709405161380267,0.38045751166062786
11.779999999999793,0.5418165398030114,0.3186655103486171,0.21723322423298336,-3.046996783532234,0.3918936044402313,0.38775057171553134
11.789999999999793,0.5418825796417687,0.3187162154727362,0.21727695903226693,-3.012260352394676,0.3863796354626009,0.3800275966859123
11.799999999999793,0.5419486976415635,0.3187669249010214,0.2173206645644113,-3.0491024479579636,0.3930199756333958,0.38851867005928964
11.809999999999793,0.5420148937551196,0.31881763831928694,0.21736434039390848,-3.070895115804382,0.38558440358546886,0.3798328659636579
11.819999999999792,0.5420811679315247,0.31886835541143466,0.21740798608412099,-3.2025689860799447,0.3943268212113481,0.3891437093080587
11.829999999999792,0.5421475201162188,0.31891907585945817,0.21745160119729423,-3.324925481641106,0.38481268317266726,0.3800386655259816
11.839999999999792,0.542213950250986,0.31896979934344977,0.2174951852945697,-3.5769457577480397,0.39570559253920745,0.3894767840470211
11.849999999999792,0.5422804582739428,0.3190205255416059,0.2175387379359983,-3.752649245100585,0.38443127975243474,0.38087097925993746
11.859999999999792,0.5423470441195318,0.319071254130234,0.2175822586805532,-3.9816039919355743,0.39682300826475847,0.3893913829810524
11.869999999999791,0.5424137077185104,0.31912198478375786,0.2176257470861431,-4.007033646202843,0.3848270975266229,0.38231258208763225
11.879999999999791,0.5424804489979425,0.3191727171747255,0.21766920270962692,-4.038799809439979,0.3974421075221969,0.38906782693434716
11.889999999999791,0.542547267881189,0.31922345097381455,0.21771262510682615,-3.8877916520793554,0.38572158441487964,0.3838434340989719
11.89999999999979,0.5426141642879,0.31927418584983946,0.21775601383253923,-3.798341447798809,0.3976910231088452,0.38879590076272663
11.90999999999979,0.5426811381340051,0.31932492146975916,0.21779936844055647,-3.598284547062488,0.3866377395554853,0.385083721395094
11.91999999999979,0.5427481893317058,0.3193756574986831,0.21784268848367275,-3.4873314629410053,0.3977281866584167,0.3886069417527395
11.92999999999979,0.5428153177894661,0.3194263935998791,0.21788597351370323,-3.295663249686461,0.38745126738800695,0.38604210193451216
11.93999999999979,0.5428825234120058,0.319477129434781,0.217929223081497,-3.1941827918273114,0.3976271681311081,0.3884364640307653
11.94999999999979,0.5429498061002916,0.3195278646629958,0.21797243673695227,-3.02150332694215,0.38818339304011074,0.3868193523224179
11.95999999999979,0.5430171657515288,0.31957859894231144,0.21801561402903083,-2.934539626588174,0.39742329325341846,0.38824117295302935
11.96999999999979,0.5430846022591549,0.3196293319287053,0.21805875450577367,-2.7814037223264414,0.3888637159884064,0.38749261644238403
11.979999999999789,0.543152115512831,0.31968006327635157,0.21810185771431545,-2.709216291283509,0.3971387794220658,0.3880034563651129
11.989999999999789,0.5432197053984349,0.31973079263762977,0.21814492320090018,-2.575676978576904,0.3895140054175339,0.3881104668749364
11.999999999999789,0.5432873717980539,0.3197815196631333,0.21818795051089665,-2.5187861107631893,0.39678829601425136,0.3877191012747893
12.009999999999788,0.5433551145899775,0.3198322440016777,0.21823093918881414,-2.406077911527314,0.39015023497928325,0.3887016357377931
12.019999999999788,0.5434229336486918,0.3198829653003098,0.218273888778318,-2.3661769957115455,0.39638099932663107,0.38738987448679707
12.029999999999788,0.5434908288448707,0.3199336832043162,0.218316798822246,-2.2768918754139005,0.39078337107655126,0.3892806156687952
12.039999999999788,0.5435588000453715,0.3199843973572327,0.2183596688626242,-2.256884352838216,0.39592325008077595,0.38702202892838616
12.049999999999788,0.5436268471132268,0.3200351074008522,0.21840249844068196,-2.1949247332157493,0.39141908998321207,0.3898498380904335
12.059999999999787,0.543694969907641,0.32008581297523697,0.21844528709687153,-2.1987577712458055,0.39542191360264095,0.3866281765674607
12.069999999999787,0.5437631682839816,0.3201365137187248,0.2184880343708808,-2.169140011786079,0.3920569915913174,0.3903999593208036
12.079999999999787,0.5438314420937748,0.32018720926794136,0.21853073980165344,-2.201276050671122,0.39488807351706035,0.38623033126565887
12.089999999999787,0.5438997911846999,0.32023789925780816,0.21857340292740285,-2.209330380748055,0.39268988861784954,0.3909103418867893
12.099999999999786,0.5439682154005837,0.3202885833215537,0.21861602328563096,-2.273274348495431,0.3943408781538992,0.3858621647642562
12.109999999999786,0.5440367145813964,0.32033926109072347,0.2186586004131449,-2.3225163077278386,0.39330421824408757,0.39135225101032184
12.119999999999786,0.5441052885632454,0.32038993219519063,0.21870113384607484,-2.417807755884889,0.39381058897922033,0.38556811821701426
12.129999999999786,0.5441739371783709,0.32044059626316546,0.21874362311989023,-2.506152444778337,0.39388266859209486,0.39169683776422837
12.139999999999786,0.5442426602551421,0.3204912529212069,0.21878606776941814,-2.6243540210344154,0.39333882131688735,0.3853968045792061
12.149999999999785,0.5443114576180517,0.3205419017942335,0.2188284673288616,-2.7402568424342606,0.39440916557620626,0.39192734318685074
12.159999999999785,0.5443803290877124,0.3205925425055339,0.21887082133181637,-2.863085039737745,0.39297290372817484,0.3853876256033715
12.169999999999785,0.544449274480854,0.32064317467677844,0.21891312931128953,-2.9858263544627515,0.394874442103907,0.39204994636091606
12.179999999999785,0.5445182936103177,0.3206937979280305,0.21895539079971815,-3.0897632715119348,0.39275257609080344,0.38555439764606564
12.189999999999785,0.5445873862850543,0.32074441187775776,0.21899760532898657,-3.196786151958825,0.39527886480731145,0.39209449595056206
12.199999999999784,0.5446565523101203,0.320795016142844,0.2190397724304457,-3.263365704087095,0.3926937828396833,0.3858760559643981
12.209999999999784,0.5447257914866751,0.3208456103386014,0.2190818916349315,-3.340218830473689,0.39563044167494044,0.39210213635143465
12.219999999999784,0.5447951036119776,0.3208961940787815,0.21912396247278332,-3.363787136964623,0.39278105650046286,0.38630317208480736
12.229999999999784,0.5448644884793846,0.3209467669755889,0.21916598447386357,-3.408325094304567,0.3959398647013528,0.3921087594715312
12.239999999999783,0.5449339458783485,0.32099732863969244,0.21920795716757605,-3.395241021468007,0.39297515891674767,0.38677645593294263
12.249999999999783,0.5450034755944132,0.32104787868023743,0.21924988008288482,-3.41425641858824,0.3962165246950112,0.3921360868431057
12.259999999999783,0.5450730774092147,0.3210984167048603,0.21929175274833554,-3.3765899006493596,0.3932293507113912,0.38724408765594787
12.269999999999783,0.545142751100479,0.3211489423196991,0.21933357469207185,-3.379953476351254,0.3964673027227284,0.39219272849691134
12.279999999999783,0.5452124964420191,0.3211994551294082,0.21937534544185774,-3.3297389937556456,0.39350289792423165,0.38766960843338405
12.289999999999782,0.545282313203735,0.3212499547371702,0.2194170645250953,-3.32638700931722,0.39669711360925586,0.39227966599955927
12.299999999999782,0.5453522011516133,0.3213004407447107,0.21945873146884587,-3.272903203022212,0.39376688634506407,0.3880315621938529
12.309999999999782,0.5454221600477259,0.32135091275231087,0.21950034579984948,-3.269366776799684,0.3969096699658925,0.39239505199439184
12.319999999999782,0.5454921896502289,0.32140137035882094,0.21954190704454454,-3.2187469753178592,0.39400413012712976,0.3883196453006275
12.329999999999782,0.5455622897133637,0.3214518131616748,0.21958341472908893,-3.219192909790858,0.3971078433062613,0.39253677905649303
12.339999999999781,0.5456324599874558,0.3215022407569038,0.2196248683793802,-3.175046266773738,0.3942066368253836,0.3885307550631445
12.349999999999781,0.545702700218916,0.3215526527391502,0.21966626752107482,-3.181847401122236,0.39729368614175087,0.392703314488703
12.359999999999781,0.5457730101502414,0.321603048701683,0.21970761167961103,-3.1460623906695355,0.39437289328386294,0.38866622626668407
12.36999999999978,0.5458433895200145,0.3216534282364111,0.21974890038022768,-3.160391729230962,0.3974683241460007,0.39289361213274193
12.37999999999978,0.5459138380629062,0.32170379093389834,0.21979013314798568,-3.133789240865603,0.394505828267836,0.38873036397382904
12.38999999999978,0.5459843555096752,0.3217541363833788,0.21983130950778954,-3.1560603248192343,0.3976318594281584,0.39310661963274107
12.39999999999978,0.5460549415871718,0.321804464172771,0.21987242898440698,-3.13881614110149,0.3946115193899709,0.38872998428612426
12.40999999999978,0.5461255960183378,0.32185477388869405,0.21991349110249236,-3.168934658822196,0.3977833732291011,0.3933406345143673
12.41999999999978,0.5461963185222094,0.321905065116482,0.21995449538660586,-3.160778675230509,0.39469840959608327,0.388674608894248
12.42999999999978,0.5462671088139203,0.3219553374402004,0.2199954413612368,-3.198215987189465,0.3979211146396376,0.3935926625133991
12.43999999999978,0.5463379666047029,0.3220055904426604,0.22003632855082295,-3.1984403291780943,0.39477671588627844,0.38857693469960153
12.449999999999779,0.5464088916018921,0.3220558237054363,0.22007715647977452,-3.2421623093808836,0.39804296046039916,0.39385795104040666
12.459999999999779,0.5464798835089291,0.3221060368088804,0.22011792467249466,-3.2494969508633367,0.3948577091558576,0.3884531117746394
12.469999999999779,0.546550942025363,0.32215622933213905,0.2201586326534009,-3.297822016340391,0.3981471572889359,0.3941299147757853
12.479999999999778,0.5466220668468572,0.3222064008531702,0.22019927994694885,-3.3102892774064436,0.39495261037173424,0.388322266324762
12.489999999999778,0.5466932576651901,0.3222565509487582,0.22023986607765283,-3.360808248588089,0.3982331657287959,0.3944006193356236
12.499999999999778,0.5467645141682623,0.3223066791945312,0.22028039057010798,-3.375720245172287,0.39507104517024844,0.3882047999390639
12.509999999999778,0.5468358360401002,0.322356785164978,0.2203208529490134,-3.4254350257346284,0.3983021928172178,0.39466175801623554
12.519999999999778,0.5469072229608606,0.32240686843346533,0.22036125273919477,-3.439673633013774,0.395219335240554,0.3881194908416144
12.529999999999777,0.5469786746068354,0.32245692857225366,0.22040158946562563,-3.485425333776638,0.398356971972864,0.39490574011778923
12.539999999999777,0.5470501906504588,0.3225069651525154,0.22044186265345028,-3.4959882554562753,0.3953992052990606,0.3880802091947501
12.549999999999777,0.5471217707603107,0.3225569777443523,0.22048207182800766,-3.535054241259058,0.39840075870742053,0.3951264156434974
12.559999999999777,0.5471934146011243,0.3226069659168124,0.22052221651485251,-3.5396474255985937,0.395607450046328,0.38809354714925365
12.569999999999776,0.5472651218337915,0.32265692923790795,0.22056229623977908,-3.570240845345428,0.3984361461930186,0.3953192815350171
12.579999999999776,0.5473368921153708,0.32270686727463366,0.22060231052884402,-3.567635851316323,0.395836662306018,0.38815829806504615
12.589999999999776,0.5474087250990926,0.32275677959298404,0.22064225890838926,-3.5890898049532445,0.3984645230140061,0.39548144745075764
12.599999999999776,0.547480620434367,0.3228066657579722,0.22068214090506544,-3.5791147001928656,0.3960766255646658,0.3882667352355377
12.609999999999776,0.5475525777667914,0.322856525333647,0.2207219560458541,-3.591730524541208,0.398486484384188,0.39561169804056784
12.619999999999775,0.5476245967381581,0.3229063578831131,0.22076170385809266,-3.5749790554015926,0.3963158209264322,0.3884068719683611
12.629999999999775,0.547696676986462,0.3229561629685477,0.22080138386949574,-3.5796856911944004,0.3985027881203106,0.3957106830310611
12.639999999999775,0.5477688181459104,0.3230059401512212,0.22084099560818063,-3.5571383003804145,0.39654267701756496,0.38856478490136903
12.649999999999775,0.5478410198469289,0.3230556889915138,0.22088053860268878,-3.5551454340534887,0.39851520754472336,0.3957810336013772
12.659999999999775,0.5479132817161732,0.3231054090489369,0.22092001238201134,-3.5278658771485447,0.3967464244574091,0.3887264216900652
12.669999999999774,0.5479856033765367,0.32315509988215035,0.2209594164756111,-3.520428069576329,0.3985269242294058,0.3958272592781217
12.679999999999774,0.54805798444716,0.32320476104898227,0.2209987504134469,-3.4894051109541366,0.39691755185865557,0.3888787035962297
12.689999999999774,0.548130424543442,0.32325439210644935,0.22103801372599818,-3.4777248381712913,0.3985424949911127,0.39585545573336794
12.699999999999774,0.5482029232770484,0.323303992610775,0.22107720594428712,-3.4438459481688453,0.39704791923465854,0.389009992193742
12.709999999999773,0.5482754802559233,0.32335356211741,0.22111632659990396,-3.4290831812186857,0.39856761235438026,0.39587294745558427
12.719999999999773,0.5483480950842999,0.32340310018105184,0.22115537522502998,-3.3931884588006334,0.3971306136505141,0.3891101065035801
12.729999999999773,0.5484207673627104,0.32345260635566486,0.22119435135246235,-3.376525625628344,0.39860885380648353,0.39588796690618483
12.739999999999773,0.5484934966879993,0.32350208019450066,0.22123325451563766,-3.339489929036026,0.3971596491355004,0.3891701017094144
12.749999999999773,0.5485662826533327,0.3235515212501174,0.22127208424865585,-3.322210332379922,0.3986735023385226,0.3959093930902183
12.759999999999772,0.5486391248482125,0.3236009290744008,0.22131084008630458,-3.2850190643596,0.397129632092478,0.3891820152344918
12.769999999999772,0.5487120228584874,0.32365030321858546,0.22134952156408455,-3.2685734583963093,0.3987693971956794,0.3959464803928098
12.779999999999772,0.5487849762663657,0.3236996432332729,0.22138812821823067,-3.232372510836546,0.3970355554340192,0.38913880324751454
12.789999999999772,0.5488579846504285,0.32374894866845527,0.22142665958574018,-3.2184149173339653,0.39890465000220193,0.3960084055584035
12.799999999999772,0.5489310475856424,0.32379821907353423,0.22146511520439416,-3.1845127560366273,0.39687296753032447,0.38903475855867226
12.809999999999771,0.5490041646433733,0.3238474539973424,0.22150349461278288,-3.1748686605679337,0.39908692057306,0.3961033387698028
12.819999999999771,0.5490773353914007,0.32389665298816467,0.22154179735033014,-3.144636634543879,0.39663887949346893,0.3888668013256659
12.829999999999771,0.549150559393931,0.32394581559375973,0.22158002295731824,-3.141114425981115,0.39932180340911333,0.39623663804997034
12.83999999999977,0.5492238362116122,0.32399494136137985,0.2216181709749106,-3.1156683136796484,0.3963338428824279,0.38863704763313006
12.84999999999977,0.5492971654015486,0.3240440298377945,0.22165624094517902,-3.119552254571302,0.399609866638504,0.39640783237877597
12.85999999999977,0.5493705465173166,0.32409308056931013,0.22169423241112537,-3.0990509738468828,0.39596539246393414,0.38835667473165747
12.86999999999977,0.5494439791089794,0.3241420931017929,0.2217321449167082,-3.1101240284252105,0.39994237137399097,0.3966066456487914
12.87999999999977,0.5495174627231021,0.32419106698068967,0.22176997800686582,-3.092663636636892,0.3955520586013192,0.38804985139950754
12.88999999999977,0.5495909969027695,0.3242400017510504,0.22180773122754172,-3.107953087960198,0.4002971318973458,0.3968097415238736
12.89999999999977,0.5496645811876001,0.3242888969575501,0.22184540412570916,-3.0886196355908915,0.39512529024019494,0.3877544597886286
12.90999999999977,0.5497382151137645,0.3243377521445104,0.22188299624939486,-3.1018738787278983,0.4006379858025285,0.39698151725366365
12.919999999999769,0.549811898214002,0.3243865668559222,0.22192050714770414,-3.0733039003875486,0.39472543169744395,0.38751555628690554
12.929999999999769,0.5498856300176369,0.3244353406354684,0.22195793637084638,-3.0766620952430173,0.40092147088528923,0.39708172861820945
12.939999999999769,0.5499594100505977,0.32448407302654525,0.2219952834701578,-3.032016236632511,0.39439062545739023,0.3873715052271128
12.949999999999768,0.5500332378354329,0.3245327635722856,0.22203254799812774,-3.0197750808938015,0.4011097735267899,0.39707809406536754
12.959999999999768,0.5501071128913314,0.324581411815581,0.2220697295084217,-2.9565174699985235,0.39414415931237684,0.38734028033209567
12.969999999999768,0.5501810347341387,0.3246300172991046,0.22210682755590733,-2.9281891766840173,0.4011826826894638,0.39695681667319993
12.979999999999768,0.5502550028763776,0.32467857956533414,0.222143841696678,-2.8494536883040884,0.3939888718188715,0.3874154320559172
12.989999999999768,0.5503290168272663,0.32472709815657413,0.2221807714880777,-2.8095412940654207,0.4011410431036936,0.3967247094818788
12.999999999999767,0.5504030760927382,0.3247755726149797,0.22221761648872584,-2.722178472035318,0.39391145056511195,0.3875732220051831
13.009999999999767,0.5504771801754613,0.324824002482579,0.22225437625854158,-2.677473578790772,0.4010011152161688,0.39640309370871096
13.019999999999767,0.5505513285748587,0.3248723873012958,0.22229105035876726,-2.5889841555804196,0.39389177635634537,0.38778399241283484
13.029999999999767,0.5506255207871283,0.32492072661297466,0.22232763835199573,-2.5459683186415725,0.40078506323646945,0.3960186730283569
13.039999999999766,0.5506997563052639,0.3249690199594014,0.2223641398021912,-2.4625793377345553,0.3939114210596119,0.38802086285482673
13.049999999999766,0.5507740346190763,0.32501726688232874,0.22240055427471625,-2.4263697066455374,0.40051237411258783,0.39559599800184503
13.059999999999766,0.5508483552152132,0.32506546692349836,0.22243688133635525,-2.352858974019185,0.3939594193420867,0.3882639960561947
13.069999999999766,0.5509227175771831,0.3251136196246656,0.22247312055533947,-2.3277654338669884,0.40019323874471757,0.3951525359618587
13.079999999999766,0.5509971211853755,0.32516172452762127,0.22250927150136937,-2.2688645890805192,0.3940370018415978,0.3885023718790092
13.089999999999765,0.5510715655170828,0.3252097811742167,0.22254533374564126,-2.2605877812406274,0.39982176608454945,0.39469445420604693
13.099999999999765,0.5511460500465242,0.3252577891063876,0.22258130686087094,-2.224439499082678,0.3941645659745947,0.3887359909268576
13.109999999999765,0.5512205742448666,0.32530574786617605,0.22261719042131672,-2.245213795604881,0.3993650053122926,0.3942094797872663
13.119999999999765,0.5512951375802498,0.32535365699575636,0.22265298400280478,-2.2512258132543495,0.3943950336214685,0.38898175134423063
13.129999999999765,0.551369739517808,0.32540151603745765,0.22268868718275295,-2.3315079503367935,0.3987429011046057,0.393651602580491
13.139999999999764,0.5514443795196937,0.32544932453378805,0.22272429954019454,-2.42656324578974,0.3948368891928034,0.38928708225342545
13.149999999999764,0.5515190570451042,0.32549708202745914,0.22275982065580233,-2.6344831691779422,0.39780262230069763,0.39291594708858535
13.159999999999764,0.5515937715503012,0.3255447880614094,0.22279525011191312,-2.9055179322826317,0.3956730433769708,0.3897521013020455
13.169999999999764,0.5516685224886391,0.3255924421788282,0.22283058749255052,-3.3280005040020715,0.3963541759177278,0.39184983045681565
13.179999999999763,0.5517433093105885,0.32564004392318063,0.2228658323834498,-3.8021286401043985,0.3970817187353102,0.3905279649793036
13.189999999999763,0.5518181314637615,0.3256875928382311,0.22290098437208097,-4.324171653912736,0.39449012012542806,0.3904920895790589
13.199999999999763,0.5518929883929365,0.3257350884680675,0.22293604304767248,-4.6850076645859655,0.3989015484545328,0.39167035244568754
13.209999999999763,0.5519678795400845,0.32578253035712534,0.2229710080012348,-4.871517235290575,0.3929495449232408,0.3893846135502176
13.219999999999763,0.5520428043443952,0.32582991805021316,0.22300587882558495,-4.790641857622566,0.4004711148842762,0.39287984403934106
13.229999999999762,0.5521177622423027,0.3258772510925351,0.22304065511536805,-4.58029767527275,0.3922382720553149,0.3888778853413317
13.239999999999762,0.5521927526675128,0.3259245290297169,0.2230753364670824,-4.256633945402351,0.40135083469394733,0.393751292840049
13.249999999999762,0.5522677750510281,0.3259717514078285,0.22310992247910144,-3.9327415326901427,0.39206574624536383,0.3887379501589558
13.259999999999762,0.5523428288211775,0.3260189177734104,0.22314441275169813,-3.603135271878885,0.4016639157832096,0.39422033445806043
13.269999999999762,0.5524179134036418,0.3260660276734963,0.22317880688706654,-3.3151031594296168,0.3920895811040913,0.38872065017503116
13.279999999999761,0.5524930282214819,0.32611308065563893,0.22321310448934664,-3.052014590773532,0.4016667142640145,0.3944221602680047
13.289999999999761,0.5525681726951668,0.32616007626793336,0.22324730516464547,-2.8311504405463417,0.3921616339374662,0.38871857575820556
13.299999999999761,0.552643346242601,0.3262070140590424,0.2232814085210612,-2.6386144091518395,0.4015248204931764,0.3944809090848853
13.30999999999976,0.5527185482791546,0.32625389357822043,0.22331541416870493,-2.4818053123116326,0.3922350305862344,0.38869537120260184
13.31999999999976,0.5527937782176903,0.3263007143753385,0.22334932171972405,-2.349945918033258,0.40131841804701296,0.39446846516011747
13.32999999999976,0.552869035468593,0.32634747600090785,0.22338313078832372,-2.249264768629059,0.39229802054202706,0.38864027861026074
13.33999999999976,0.5529443194397994,0.32639417800610615,0.22341684099079107,-2.1688197813975285,0.4010802016679143,0.3944200203058434
13.34999999999976,0.5530196295368272,0.32644081994279994,0.22345045194551486,-2.118326529811615,0.392349646852194,0.3885505599124389
13.35999999999976,0.5530949651628045,0.3264874013635703,0.2234839632730093,-2.0828495564769525,0.40081913687418114,0.39434999881820343
13.36999999999976,0.5531703257185006,0.3265339218217377,0.22351737459593637,-2.079043599924172,0.3923923633094006,0.38842646174587875
13.37999999999976,0.5532457106023547,0.32658038087138525,0.2235506855391264,-2.0839165866715046,0.4005328461976166,0.3942615687222231
13.389999999999759,0.5533211192105087,0.3266267780673845,0.22358389572960077,-2.1243714975243466,0.3924303790091406,0.38827093444379124
13.399999999999759,0.5533965509368359,0.3266731129654189,0.223617004796593,-2.1648382405348148,0.40021475195751316,0.3941523918007537
13.409999999999759,0.5534720051729736,0.3267193851220094,0.22365001237157114,-2.2460762464329806,0.39246991293846706,0.38809126077254047
13.419999999999758,0.5535474813083524,0.32676559409453737,0.22368291808825783,-2.3149218337374173,0.3998594383410092,0.39401901119439553
13.429999999999758,0.5536229787302288,0.32681173944127,0.22371572158265238,-2.4300481235643088,0.3925198884241466,0.3879011561090902
13.439999999999758,0.553698496823718,0.3268578207213853,0.2237484224930523,-2.515687815186709,0.399467248854516,0.3938607552573638
13.449999999999758,0.5537740349718238,0.3269038374949949,0.2237810204600727,-2.652767545794741,0.39259203323214237,0.3877217231166117
13.459999999999757,0.5538495925554721,0.3269497893231697,0.22381351512666867,-2.7390619588210967,0.39904702935777486,0.3936823699796375
13.469999999999757,0.5539251689535425,0.32699567576796396,0.22384590613815555,-2.881663850195921,0.3926994783167079,0.3875794291551768
13.479999999999757,0.5540007635429014,0.327041496392439,0.22387819314222887,-2.9506122663409244,0.3986148139372805,0.39349354740294795
13.489999999999757,0.554076375698435,0.3270872507606879,0.22391037578898462,-3.0812559300720466,0.3928538407872157,0.3875005385462529
13.499999999999757,0.5541520047930819,0.32713293843786,0.223942453730941,-3.1180305368598518,0.39818758658107645,0.39330445003827613
13.509999999999756,0.554227650197866,0.3271785589901844,0.22397442662305636,-3.2232434492085877,0.3930625474236279,0.3875044446615351
13.519999999999756,0.5543033112819318,0.32722411198499474,0.22400629412275064,-3.220871611876726,0.39777473822906195,0.3931191753079157
13.529999999999756,0.554378987412575,0.3272695969907528,0.22403805588992456,-3.2950325925286563,0.39332914620431514,0.3876005237347085
13.539999999999756,0.5544546779552796,0.32731501357707254,0.22406971158697844,-3.2560013787625652,0.3973718237980719,0.3929308393334912
13.549999999999756,0.5545303822737503,0.32736036131474466,0.22410126087883303,-3.3021836921346988,0.39365787814520353,0.3877914251422739
13.559999999999755,0.5546060997299469,0.32740563977576015,0.22413270343294803,-3.236864745672172,0.39695889371431997,0.3927200881889813
13.569999999999755,0.5546818296841189,0.3274508485333337,0.22416403891934042,-3.2655815791099787,0.3940611505312148,0.3880815125445164
13.579999999999755,0.5547575714948405,0.3274959871619284,0.22419526701060474,-3.1899108327188612,0.3965018395170885,0.3924556697451131
13.589999999999755,0.5548333245190453,0.32754105523727883,0.22422638738193043,-3.2182920024852875,0.39456749478545655,0.38848683219273084
13.599999999999755,0.5549090881120612,0.32758605233641525,0.22425739971112166,-3.153389656852611,0.3959550352179386,0.3920957072997476
13.609999999999754,0.5549848616276456,0.3276309780376864,0.22428830367861405,-3.2067615083141785,0.395227388213912,0.38904293427261716
13.619999999999754,0.5550606444180212,0.32767583192078437,0.2243190989674949,-3.181042280378616,0.3952698982951887,0.3915942437276356
13.629999999999754,0.5551364358339115,0.32772061356676635,0.2243497852635186,-3.2951124325708006,0.39610955091513145,0.3898036173924096
13.639999999999754,0.5552122352245764,0.32776532255807966,0.22438036225512661,-3.342156981771769,0.3944286086547173,0.3909318546322917
13.649999999999753,0.5552880419378476,0.32780995847858363,0.22441082963346362,-3.5509116978159696,0.397265521235573,0.39081157653129506
13.659999999999753,0.555363855320166,0.32785452091357437,0.22444118709239635,-3.678920223361983,0.39353136174240855,0.3901991074556044
13.669999999999753,0.5554396747166168,0.32789900944980616,0.22447143432852862,-3.9588673413787756,0.39863854451673053,0.3920223878007663
13.679999999999753,0.5555154994709669,0.3279434236755161,0.2245015710412203,-4.0875983143465,0.39287259126930096,0.38966997752657984
13.689999999999753,0.5555913289257001,0.32798776318044603,0.2245315969326033,-4.315643857640386,0.39999714534305114,0.3932548979856868
13.699999999999752,0.5556671624220553,0.3280320275558657,0.22456151170759772,-4.32297216973613,0.39274051047236386,0.38960255812974204
13.709999999999752,0.5557429993000629,0.3280762163945958,0.22459131507392893,-4.409753438459211,0.401073071731408,0.3943005725641788
13.719999999999752,0.5558188388985804,0.3281203292910304,0.22462100674214405,-4.292996355335132,0.39308365242969195,0.38993093680404406
13.729999999999752,0.5558946805553326,0.3281643658411594,0.2246505864256261,-4.282971369102965,0.40176337188256017,0.39505529723280264
13.739999999999752,0.5559705236069458,0.3282083256425908,0.22468005384061127,-4.121888832295593,0.3936479899059945,0.3904276237993239
13.749999999999751,0.5560463673889862,0.3282522082945741,0.22470940870620495,-4.0871180785747105,0.40213007841661635,0.3955326634324507
13.759999999999751,0.556122211235999,0.3282960133980212,0.22473865074439495,-3.9346355395075534,0.3942473508867703,0.39094064049500066
13.76999999999975,0.556198054481544,0.32833974055552956,0.22476777968006845,-3.908787008057801,0.4022862343187705,0.3958097710513994
13.77999999999975,0.5562738964582337,0.3283833893714038,0.2247967952410266,-3.7797333481536444,0.3948013742304528,0.3914054984980106
13.78999999999975,0.5563497364977723,0.3284269594516772,0.22482569715799766,-3.7692952533327184,0.40232263245156624,0.39596389350057787
13.79999999999975,0.5564255739309927,0.32847045040413425,0.22485448516465317,-3.6616692198332124,0.3952878663733845,0.39180363240864113
13.80999999999975,0.5565014080878952,0.32851386183833203,0.22488315899762154,-3.663437299310455,0.4022961426230536,0.39604884451490785
13.81999999999975,0.5565772382976848,0.32855719336562167,0.2249117183965021,-3.5711365736981526,0.39570738451258414,0.39213577694431606
13.82999999999975,0.5566530638888109,0.32860044459916926,0.22494016310387763,-3.580133508938417,0.4022396421477267,0.3960973735202424
13.83999999999975,0.5567288841890046,0.32864361515397833,0.22496849286533008,-3.49751677220508,0.3960670870427165,0.3924093299959443
13.84999999999975,0.5568046985253176,0.32868670464691013,0.22499670742945221,-3.5095723506882806,0.402171778553265,0.39612827834212677
13.859999999999749,0.5568805062241602,0.32872971269670453,0.22502480654786108,-3.4326205596760087,0.3963748626701691,0.3926331858207573
13.869999999999749,0.556956306611341,0.3287726389240012,0.2250527899752104,-3.4449606108550057,0.40210302329309555,0.3961517873249507
13.879999999999749,0.5570320990121047,0.3288154829513606,0.2250806574692042,-3.3712975321680876,0.39663768183430226,0.39281596546231634
13.889999999999748,0.5571078827511716,0.32885824440328404,0.22510840879060787,-3.382471965796614,0.4020391172259418,0.39617293141371734
13.899999999999748,0.5571836571527757,0.3289009229062342,0.22513604370326074,-3.31104994069234,0.39686141830413185,0.39296562897854254
13.909999999999748,0.5572594215407045,0.32894351808865596,0.22516356197408843,-3.32066084699035,0.4019830783093802,0.3961936052161959
13.919999999999748,0.557335175238337,0.328986029580996,0.22519096337311373,-3.251381903050494,0.39705105823689535,0.3930895674719122
13.929999999999747,0.5574109175686834,0.32902845701572264,0.22521824767346776,-3.2597717036563436,0.4019364378076663,0.3962138464051867
13.939999999999747,0.5574866478544245,0.3290708000273465,0.225245414651402,-3.19313370459715,0.39721092098227206,0.3931947971690151
13.949999999999747,0.5575623654179495,0.32911305825243914,0.22527246408629809,-3.201089872742529,0.4019000326818035,0.39623264057168667
13.959999999999747,0.5576380695813971,0.32915523132965346,0.22529939576067912,-3.1378833860280624,0.39734479627740776,0.3932881076519791
13.969999999999747,0.5577137596666931,0.32919731889974285,0.22532620946022,-3.1463762917807285,0.40187450812708514,0.39624843049201103
13.979999999999746,0.5577894349955902,0.3292393206055793,0.22535290497375618,-3.087432088551979,0.3974560072652244,0.39337610824032093
13.989999999999746,0.5578650948897074,0.3292812360921744,0.2253794820932958,-3.097384906377379,0.4018605995149829,0.39625944580473255
13.999999999999746,0.5579407386705691,0.32932306500669667,0.22540594061402738,-3.0433616869793165,0.3975474407896447,0.3934651452041256
14.009999999999746,0.5580163656596445,0.3293648069984907,0.22543228033432985,-3.0554448653015207,0.40185922054803436,0.3962639361068843
14.019999999999746,0.5580919751783875,0.32940646171909604,0.22545850105578175,-3.006646148284378,0.39762158341353115,0.39356106522216144
14.029999999999745,0.5581675665482744,0.3294480288222642,0.2254846025831687,-3.0210918705537826,0.40187136835480275,0.3962603675373054
14.039999999999745,0.5582431390908449,0.32948950796397924,0.2255105847244949,-2.9773096934256897,0.39768057431835313,0.39366880156815337
14.049999999999745,0.5583186921277411,0.329530898802473,0.22553644729098749,-2.993755502459782,0.401897869016307,0.39624761975011485
14.059999999999745,0.5583942249807464,0.32957220099824525,0.22556219009710837,-2.954157851688865,0.3977262405332949,0.39379178261208786
14.069999999999744,0.558469736971825,0.3296134142140792,0.22558781296055838,-2.9715538180676035,0.4019390325154562,0.39622518996948436
14.079999999999744,0.5585452274231609,0.32965453811506074,0.22561331570228793,-2.9346597614509773,0.3977600364088429,0.393931230839542
14.089999999999744,0.558620695657198,0.32969557236859465,0.22563869814650223,-2.951301868799652,0.40199434846002924,0.39619337077102207
14.099999999999744,0.5586961409966792,0.3297365166444224,0.2256639601206693,-2.915107011479674,0.3977828129762978,0.3940855381248364
14.109999999999744,0.5587715627646845,0.32977737061463747,0.22568910145552515,-2.9288639572503046,0.40206238475388256,0.3961533293205077
14.119999999999743,0.5588469602846722,0.3298181339537042,0.22571412198508237,-2.891156879489575,0.39779443740302006,0.3942500149152369
14.129999999999743,0.5589223328805163,0.32985880633847275,0.22573902154663478,-2.899902340004883,0.40214099261409303,0.39610701048592195
14.139999999999743,0.5589976798765465,0.3298993874481957,0.22576379998076354,-2.858728849849735,0.3977934418445333,0.39441729581378093
14.149999999999743,0.5590730005975872,0.3299398769645441,0.22578845713134263,-2.8608773278913286,0.40222776977758234,0.39605684680750647
14.159999999999743,0.5591482943689965,0.3299802745716236,0.22581299284554504,-2.8150026599871096,0.3977769710891333,0.3945784470896759
14.169999999999742,0.5592235605167055,0.3300205799559905,0.22583740697384733,-2.80995187069191,0.4023205834687212,0.39600536449955215
14.179999999999742,0.5592987983672567,0.33006079280666567,0.22586169937003336,-2.7591372291499283,0.39774118405099823,0.3947244537780315
14.189999999999742,0.5593740072478435,0.3301009128151517,0.2258858698912009,-2.7474429389282413,0.4024179296224298,0.3959548424581845
14.199999999999742,0.5594491864863479,0.33014093967544655,0.22590991839776411,-2.6924438806242286,0.3976819944639936,0.39484754165350305
14.209999999999742,0.5595243354113808,0.3301808730840593,0.2259338447534586,-2.675693828191666,0.4025190243225205,0.39590714737720206
14.219999999999741,0.5595994533523195,0.33022071274002424,0.22595764882534455,-2.6180343487271704,0.39759584227727607,0.3949419063294632
14.229999999999741,0.5596745396393475,0.33026045834491585,0.22598133048381053,-2.5985318407943203,0.402623675086631,0.39586376895751985
14.23999999999974,0.5597495936034911,0.3303001096028622,0.2260048896025764,-2.540194003722793,0.39748022844435377,0.3950037646232779
14.24999999999974,0.5598246145766591,0.33033966622055955,0.2260283260586961,-2.520609339038463,0.40273204783174466,0.3958260027224542
14.25999999999974,0.5598996018916821,0.33037912790728613,0.2260516397325607,-2.463765547284308,0.3973339431079187,0.3950309308440392
14.26999999999974,0.5599745548823482,0.33041849437491544,0.2260748305079006,-2.4468683282675934,0.4028444213524338,0.3957952155102499
14.27999999999974,0.5600494728834429,0.33045776533792964,0.22609789827178728,-2.3937181446775817,0.3971570867211203,0.39502220016301914
14.28999999999974,0.560124355230787,0.3304969405134327,0.2261208429146353,-2.382228920762126,0.40296097124204555,0.3957731609686813
14.29999999999974,0.5601992012612744,0.33053601962116363,0.22614366433020422,-2.334940753966839,0.3969510352018693,0.39497674424373824
14.30999999999974,0.5602740103129092,0.3305750023835084,0.22616636241559893,-2.3314837396205705,0.40308160215514094,0.39576235705922697
14.31999999999974,0.560348781724844,0.3306138885255132,0.2261889370712719,-2.2922059523295024,0.3967184629327579,0.39489361023593716
14.329999999999739,0.5604235148374179,0.33065267777489626,0.22621138820102277,-2.2993164053590953,0.40320586002664943,0.3957665785704035
14.339999999999739,0.5604982089921925,0.3306913698620596,0.2262337157119992,-2.2702085618726837,0.39646347226628736,0.39477133366530376
14.349999999999739,0.5605728635319907,0.33072996452010134,0.22625591951469712,-2.2903409151662655,0.40333299307836207,0.3957915528030304
14.359999999999738,0.5606474778009332,0.3307684614848271,0.22627799952296065,-2.2735762046109436,0.3961918204628144,0.3946076399464068
14.369999999999738,0.5607220511444754,0.3308068604947609,0.22629995565398156,-2.309068057082863,0.40346228152453145,0.3958459765799561
14.379999999999738,0.5607965829094443,0.3308451612911565,0.2263217878282984,-2.3067776629762804,0.39591120263848717,0.39439921047496235
14.389999999999738,0.5608710724440752,0.33088336361800835,0.22634349596979614,-2.359764917943946,0.40359380255670846,0.3959429864818476
14.399999999999737,0.5609455190980493,0.3309214672220624,0.2263650800057047,-2.373963069954514,0.39563159487924676,0.39414154937965223
14.409999999999737,0.5610199222225283,0.3309594718528259,0.22638653986659757,-2.4463524297729795,0.4037297723262737,0.3961021522970306
14.419999999999737,0.5610942811701916,0.33099737726257766,0.22640787548638952,-2.4790436002028686,0.39536597302329757,0.39382924402366487
14.429999999999737,0.5611685952952731,0.33103518320637854,0.2264290868023356,-2.5728629830774943,0.4038762988328298,0.39635169407094
14.439999999999737,0.5612428639535955,0.3310728894420804,0.22645017375502813,-2.6267626582235413,0.3951327967858989,0.39345784134159817
14.449999999999736,0.561317086502607,0.3311104957303356,0.226471136288394,-2.74533967389154,0.40404424482163753,0.39672915705444395
14.459999999999736,0.5613912623014177,0.3311480018346071,0.2264919743496932,-2.8253705963712097,0.3949643095920059,0.393031351436958
14.469999999999736,0.561465390710833,0.3311854075211761,0.22651268788951384,-2.9745135735536166,0.40424501910414173,0.3972741855146095
14.479999999999736,0.5615394710933905,0.3312227125591514,0.22653327686177,-3.0868460730333394,0.3949278525127369,0.3925849623863247
14.489999999999736,0.5616135028133942,0.3312599167204781,0.22655374122369812,-3.2683581978430896,0.4044738156789442,0.39799831127639235
14.499999999999735,0.5616874852369491,0.3312970197799453,0.22657408093585266,-3.4035866011668956,0.39515502617221665,0.39222956740676534
14.509999999999735,0.5617614177319966,0.3313340215151944,0.2265942959621025,-3.585629130342236,0.4046851038716455,0.39882548940224877
14.519999999999735,0.5618352996683489,0.3313709217067269,0.22661438626962596,-3.685162702649116,0.3958033176054745,0.39216119021259244
14.529999999999735,0.5619091304177225,0.3314077201379117,0.22663435182890682,-3.7888158665080893,0.4048114605052033,0.3995834039262023
14.539999999999734,0.5619829093537719,0.3314444165949921,0.22665419261372852,-3.784417603673834,0.39686085801025556,0.3925017497981699
14.549999999999734,0.5620566358521257,0.3314810108670937,0.22667390860117004,-3.774107216437536,0.4048359515516435,0.400142019433655
14.559999999999734,0.5621303092904169,0.3315175027462302,0.2266934997715999,-3.6793534191441,0.3980840018949371,0.3931471975988648
14.569999999999734,0.5622039290483187,0.3315538920273105,0.22671296610867042,-3.595550068266283,0.4047890655794637,0.40049603812190365
14.579999999999734,0.5622774945075769,0.3315901785081443,0.22673230759931132,-3.4609426675521955,0.39925538011985945,0.393916638746259
14.589999999999733,0.562351005052043,0.3316263619894496,0.22675152423372535,-3.348282369095043,0.4046979973296956,0.4006898391440776
14.599999999999733,0.5624244600677061,0.33166244227485653,0.22677061600537946,-3.207095894258193,0.40029084363811757,0.39468749282360577
14.609999999999733,0.562497858942726,0.3316984191709143,0.22678958291099993,-3.090648454921654,0.4045790909316121,0.4007705999133136
14.619999999999733,0.5625712010674659,0.331734292487096,0.22680842495056425,-2.9587216869149113,0.40117750564582394,0.3953975734563514
14.629999999999733,0.5626444858345236,0.33177006203580384,0.22682714212729485,-2.849809915151243,0.4044428519140642,0.40077792758901076
14.639999999999732,0.562717712638763,0.3318057276323735,0.22684573444765094,-2.733200376054912,0.40192934381890033,0.3960252251428836
14.649999999999732,0.5627908808773471,0.3318412890950792,0.2268642019213211,-2.6358726987648025,0.4042955804564515,0.4007394520052837
14.659999999999732,0.5628639899497675,0.331876746245138,0.22688254456121554,-2.535855049005806,0.4025682031937509,0.3965704090563015
14.669999999999732,0.5629370392578761,0.331912098906713,0.2269007623834571,-2.450815118456372,0.4041406048499156,0.4006721945743285
14.679999999999731,0.5630100282059163,0.3319473469069189,0.22691885540737466,-2.3666370191710975,0.4031154415182057,0.39704148693479696
14.689999999999731,0.5630829562005528,0.3319824900758235,0.22693682365549195,-2.2932494682150333,0.403979482145402,0.40058603667847026
14.699999999999731,0.5631558226509026,0.3320175282464525,0.2269546671535206,-2.223475056498354,0.4035889959961657,0.3974485997955232
14.70999999999973,0.5632286269685636,0.33205246125479193,0.22697238593035027,-2.1606898701724107,0.40381284051291777,0.4004865295858231
14.71999999999973,0.5633013685676456,0.33208728893979145,0.22698998001803955,-2.103797576359218,0.40400295452881935,0.3978011118653402
14.72999999999973,0.5633740468647993,0.33212201114336637,0.22700744945180595,-2.050555538040792,0.403640877792136,0.40037664120480104
14.73999999999973,0.5634466612792454,0.33215662771040017,0.22702479427001598,-2.0051871521629616,0.4043679960511335,0.398106885613709
14.74999999999973,0.5635192112328031,0.33219113848874704,0.2270420145141761,-1.9605941670064118,0.4034636336168978,0.4002577481018915
14.75999999999973,0.5635916961499199,0.3322255433292332,0.2270591102289211,-1.925650456698609,0.40469198241431775,0.39837222650562365
14.76999999999973,0.563664115457698,0.3322598420856586,0.22707608146200436,-1.8890513329595087,0.40328113328617365,0.4001301794296987
14.77999999999973,0.5637364685859246,0.33229403461479873,0.22709292826428695,-1.8637215315705673,0.40498045541359107,0.39860201589956984
14.78999999999973,0.5638087549670976,0.3323281207764052,0.22710965068972688,-1.8347294862605685,0.4030934680427113,0.3999935093821955
14.799999999999729,0.5638809740364545,0.3323621004332069,0.2271262487953671,-1.818491605579395,0.40523698672710073,0.3987998615639655
14.809999999999729,0.5639531252319988,0.33239597345091065,0.22714272264132515,-1.7969968516042372,0.4029008515845127,0.39984671532064475
14.819999999999729,0.5640252079945268,0.33242973969820133,0.22715907229078064,-1.7896033366212898,0.40546339866017644,0.3989682201003358
14.829999999999728,0.5640972217676549,0.33246339904674255,0.22717529780996423,-1.7757695411716465,0.40270367656496786,0.3996882746884694
14.839999999999728,0.5641691659978451,0.33249695137117613,0.22719139926814483,-1.7772227858854732,0.4056598982013637,0.3991084939717442
14.849999999999728,0.5642410401344317,0.33253039654912175,0.22720737673761723,-1.7714734651862747,0.4025025844666924,0.39951625178918576
14.859999999999728,0.564312843629646,0.3325637344611768,0.22722323029369088,-1.7819911213656345,0.4058251776133352,0.3992211258476711
14.869999999999727,0.5643845759386427,0.3325969649909154,0.22723896001467575,-1.784984578210127,0.4022985551227668,0.3993284150729343
14.879999999999727,0.5644562365195245,0.3326300880248868,0.22725456598186966,-1.8049522084288803,0.40595654131275544,0.399305722099103
14.889999999999727,0.5645278248333664,0.3326631034526153,0.2272700482795466,-1.8175412349621918,0.4020930167560547,0.3991224200231835
14.899999999999727,0.5645993403442413,0.33269601116659797,0.22728540699494193,-1.8474479794434997,0.4060501214559509,0.39936123996845346
14.909999999999727,0.5646707825192434,0.33272881106230245,0.22730064221823837,-1.8706179598476713,0.40188797250230796,0.3988960870196806
14.919999999999726,0.5647421508285111,0.33276150303816626,0.22731575404255497,-1.9109684846083108,0.4061012400041284,0.3993862683419127
14.929999999999726,0.5648134447452531,0.3327940869955937,0.22733074256393038,-1.9457441299529359,0.40168613341484755,0.3986477931283968
14.939999999999726,0.5648846637457678,0.3328265628389533,0.2273456078813103,-1.9969370946863265,0.4061049589146172,0.39937941767577273
14.949999999999726,0.5649558073094704,0.3328589304755756,0.2273603500965325,-2.044244492598795,0.4014910387628358,0.3983769772923683
14.959999999999726,0.5650268749189121,0.33289118981575067,0.22737496931431367,-2.106405816707241,0.4060568293575348,0.3993398086795975
14.969999999999725,0.5650978660598037,0.3329233407727233,0.2273894656422322,-2.1668757088532082,0.4013071302994174,0.3980847263516868
14.979999999999725,0.5651687802210377,0.33295538326269175,0.22740383919071633,-2.239638301728417,0.40595380390674946,0.39926761249164094
14.989999999999725,0.5652396168947094,0.33298731720480323,0.2274180900730277,-2.3133440383323935,0.4011397294081507,0.39777436370108143
14.999999999999725,0.5653103755761382,0.33301914252114934,0.2274322184052453,-2.395580605796032,0.4057952124729502,0.3991645517455368
15.009999999999724,0.5653810557638881,0.33305085913676347,0.22744622430625228,-2.481726495269123,0.40099485194567913,0.39745190781587053
15.019999999999724,0.5654516569597888,0.33308246697961524,0.22746010789771817,-2.5712732731040866,0.4055836274200022,0.39903423177523367
15.029999999999724,0.5655221786689568,0.3331139659806072,0.2274738693040847,-2.6678885750764647,0.4008787986937994,0.39712621907048046
15.039999999999724,0.565592620399813,0.3331453560735693,0.2274875086525495,-2.761342125186746,0.40532537227658555,0.3988821508504614
15.049999999999724,0.5656629816641047,0.3331766371952546,0.22750102607305,-2.8650838421266527,0.4007974942722075,0.39680863898884267
15.059999999999723,0.5657332619769228,0.3332078092853335,0.22751442169824748,-2.957791698636312,0.40503040112376376,0.3987152616744552
15.069999999999723,0.5658034608567226,0.3332388722863889,0.22752769566350994,-3.063989033326189,0.40075562068349635,0.39651198640422985
15.079999999999723,0.5658735778253406,0.33326982614390993,0.22754084810689595,-3.1503527013099757,0.4047113521429539,0.3985410479769206
15.089999999999723,0.5659436124080142,0.3333006708062879,0.2275538791691396,-3.2533983040862626,0.4007556924983546,0.39624894207857947
15.099999999999723,0.566013564133398,0.3333314062248078,0.22756678899363042,-3.327529056488364,0.4043818036410075,0.39836624471715726
15.109999999999722,0.5660834325335833,0.33336203235364453,0.22757957772639967,-3.421612520387752,0.4007973149029592,0.39603011008880884
15.119999999999722,0.566153217144113,0.3333925491498543,0.22759224551610027,-3.4782308537634083,0.40405409524631475,0.3981955222394937
15.129999999999722,0.5662229175040012,0.3334229565733704,0.22760479251399274,-3.558249652768091,0.40087689760886114,0.39586228451449174
15.139999999999722,0.566292533155747,0.33345325458699404,0.22761721887392453,-3.593571421200898,0.40373735614748296,0.3980305658991618
15.149999999999721,0.566362063645352,0.33348344315638917,0.22762952475231515,-3.6559391357478352,0.40098801146002877,0.3957475022005679
15.159999999999721,0.5664315085223366,0.3335135222500738,0.22764171030813615,-3.6682544909091397,0.40343639115234864,0.3978698991936847
15.169999999999721,0.5665008673397547,0.3335434918394141,0.2276537757028957,-3.7113495114844506,0.40112236646830035,0.39568321824894376
15.17999999999972,0.5665701396542082,0.3335733518986154,0.2276657211006187,-3.701122765882615,0.40315173857675374,0.39770951292131057
15.18999999999972,0.5666393250258634,0.33360310240471464,0.22767754666782883,-3.7252804538548894,0.40127114915437556,0.3956634948458344
15.19999999999972,0.566708423018464,0.33363274333757326,0.227689252573532,-3.6948052123774535,0.40288071452127683,0.3975440279912096
15.20999999999972,0.5667774331993465,0.333662274679868,0.2277008389891959,-3.7019446895934154,0.4014263249025932,0.3956807118343828
15.21999999999972,0.5668463551394528,0.3336916964170836,0.227712306088734,-3.6547439515946056,0.4026189072831801,0.39736794106231443
15.22999999999972,0.5669151884133442,0.33372100853750203,0.22772365404848285,-3.647822583043382,0.4015815658344058,0.39572720738078715
15.23999999999972,0.5669839325992142,0.3337502110321967,0.22773488304718875,-3.5880126900121176,0.4023615577626821,0.39717656432328335
15.24999999999972,0.5670525872789012,0.33377930389502103,0.22774599326598458,-3.5704884239870633,0.40173265435289107,0.39579643645266416
15.25999999999972,0.567121152037901,0.33380828712260036,0.22775698488837276,-3.502256031650781,0.4021044841013291,0.3969664862002544
15.269999999999719,0.5671896264653788,0.33383716071432235,0.22776785810020575,-3.477661077347074,0.4018774112465108,0.39588351995637167
15.279999999999719,0.567258010154181,0.33386592467232806,0.22777861308966765,-3.4049074693634043,0.4018444868048779,0.3967355974788079
15.289999999999718,0.5673263027008458,0.3338945790015012,0.22778925004725367,-3.37655972394319,0.40201531076594693,0.3959852770851478
15.299999999999718,0.5673945037056152,0.33392312370945926,0.22779976916575204,-3.302699049469018,0.4015793612422371,0.3964828538501552
15.309999999999718,0.5674626127724449,0.33395155880654265,0.2278101706402234,-3.273531516796571,0.40214695649726717,0.39609992249198495
15.319999999999718,0.5675306295090146,0.3339798843058049,0.22782045466798234,-3.201400739043218,0.4013077168711395,0.3962079755714159
15.329999999999718,0.5675985535267385,0.3340081002230024,0.22783062144857694,-3.173873755526206,0.4022735362209531,0.3962265933757548
15.339999999999717,0.5676663844407742,0.3340362065765835,0.22784067118376955,-3.105710721905857,0.40102879749767256,0.3959112602640573
15.349999999999717,0.5677341218700325,0.3340642033876778,0.22785060407751656,-3.0817747623179894,0.40239629453414205,0.396364803341064
15.359999999999717,0.5678017654371853,0.3340920906800853,0.2278604203359489,-3.019232206066833,0.4007424686309143,0.39559365215104336
15.369999999999717,0.5678693147686757,0.33411986848026537,0.22787012016735156,-3.000319907354789,0.40251598554078394,0.3965138407210599
15.379999999999717,0.5679367694947243,0.33414753681732534,0.227879703782144,-2.9444991111760013,0.4004495262051692,0.39525720210127474
15.389999999999716,0.5680041292493389,0.33417509572300963,0.22788917139285997,-2.931540497375615,0.40263220000488054,0.39667205479893425
15.399999999999716,0.5680713936703211,0.33420254523168774,0.22789852321412712,-2.8830495215079077,0.4001525131267487,0.39490609102582125
15.409999999999716,0.5681385623992729,0.33422988538034215,0.2279077594626464,-2.8765307658777384,0.4027423876267745,0.39683589574161005
15.419999999999716,0.5682056350816052,0.33425711620855764,0.22791688035717242,-2.835613080057798,0.3998573449177774,0.3945485119526093
15.429999999999715,0.5682726113665424,0.334284237758508,0.22792588611849238,-2.8357636896868583,0.40284027360186386,0.39699845386987465
15.439999999999715,0.5683394909071303,0.33431125007494483,0.22793477696940598,-2.8026524165100737,0.3995763377294902,0.3942000077926334
15.449999999999715,0.5684062733602395,0.33433815320518434,0.2279435531347047,-2.8100348702061493,0.40291310317781925,0.3971469773405864
15.459999999999715,0.5684729583865737,0.3343649471990956,0.22795221484115102,-2.7860161690845056,0.39933392752885377,0.39388956759850197
15.469999999999715,0.5685395456506732,0.33439163210908807,0.22796076231745843,-2.8033669984981104,0.40293655436675374,0.3972581815472585
15.479999999999714,0.5686060348209201,0.33441820799009797,0.22796919579426972,-2.7940077572744255,0.3991778629033907,0.3936713039089595
15.489999999999714,0.5686724255695417,0.33444467489957597,0.22797751550413703,-2.8317702998146577,0.40286516293142866,0.3972886126346264
15.499999999999714,0.5687387175726172,0.3344710328974745,0.22798572168150055,-2.85601794714951,0.39920060714635774,0.3936467774293255
15.509999999999714,0.5688049105100784,0.3344972820462338,0.22799381456266807,-2.9462814917819418,0.4026171456306992,0.3971552171796491
15.519999999999714,0.5688710040657157,0.33452342241076893,0.22800179438579318,-3.0537114171349016,0.39956889919898997,0.3939988705433922
15.529999999999713,0.5689369979271792,0.33454945405845704,0.22800966139085607,-3.261097639629454,0.4020758072031705,0.39671138693815794
15.539999999999713,0.5690028917859833,0.33457537705912244,0.22801741581964025,-3.50460193866302,0.40048986052677843,0.39498200503627506
15.549999999999713,0.569068685337508,0.3346011914850244,0.22802505791571362,-3.808982085274293,0.4012350788355691,0.3958174967213756
15.559999999999713,0.5691343782810009,0.33462689741084184,0.22803258792440592,-4.017372754967807,0.40187368920088934,0.39663572511213724
15.569999999999713,0.5691999703195801,0.33465249491366117,0.22804000609278893,-4.116805232992979,0.40050024656583777,0.3946925990573422
15.579999999999712,0.5692654611602348,0.3346779840729603,0.22804731266965367,-4.018186697080089,0.40301278358028847,0.3982867335249208
15.589999999999712,0.5693308505138269,0.334703364970596,0.22805450790549103,-3.840946577270095,0.40021474590665673,0.39388020280981945
15.599999999999712,0.5693961380950917,0.33472863769078914,0.2280615920524698,-3.56913997559791,0.4034385591456729,0.39917320750378965
15.609999999999712,0.5694613236226382,0.33475380232011,0.2280685653644153,-3.310832037509339,0.40020969897436576,0.39352926438413893
15.619999999999711,0.5695264068189502,0.3347788589474638,0.22807542809678816,-3.0268878119332903,0.403329709123587,0.3993503922273595
15.629999999999711,0.569591387410385,0.33480380766407697,0.22808218050666423,-2.7866468701730347,0.40032441772260335,0.3934622611418156
15.639999999999711,0.5696562651271727,0.3348286485634807,0.22808882285271162,-2.5419306824868326,0.4029331196742649,0.3991487012102089
15.64999999999971,0.569721039703418,0.3348533817414979,0.22809535539517062,-2.3463960391645005,0.40051726211459704,0.39353557749335927
15.65999999999971,0.5697857108770967,0.33487800729622724,0.22810177839583204,-2.15127194159463,0.4023670393907608,0.39876462556679393
15.66999999999971,0.5698502783900552,0.33490252532802856,0.22810809211801644,-2.0066317927170783,0.40080147625857454,0.3936965831420608
15.67999999999971,0.5699147419880081,0.33492693593950706,0.22811429682655207,-1.8630598833353316,0.40166180059999734,0.3982714279296356
15.68999999999971,0.5699791014205382,0.33495123923549946,0.2281203927877546,-1.7736482449748814,0.40121256331110444,0.3939423637958595
15.69999999999971,0.5700433564410918,0.33497543532305696,0.22812638026940474,-1.6857531486350752,0.40080206227741977,0.3976767531957121
15.70999999999971,0.5701075068069781,0.33499952431143104,0.22813225954072786,-1.660412022964512,0.40179209632868546,0.39429076167813826
15.71999999999971,0.5701715522793643,0.3350235063120577,0.22813803087237286,-1.6376435517996417,0.39975167223993935,0.39695403112467725
15.729999999999709,0.570235492623276,0.33504738143854174,0.22814369453638983,-1.6901533852633124,0.4025710072190184,0.39476426709414175
15.739999999999709,0.5702993276075885,0.3350711498066406,0.22814925080620974,-1.7435738773408136,0.3984867127449504,0.39606866766231313
15.749999999999709,0.570363057005028,0.33509481153424997,0.22815469995662363,-1.8828825353182996,0.40353587585753203,0.3953688260036362
15.759999999999708,0.5704266805921645,0.3351183667413865,0.2281600422637602,-2.007901877401443,0.3970569869649504,0.3950247471522918
15.769999999999708,0.5704901981494088,0.33514181555017225,0.22816527800506473,-2.2131722178800386,0.4045810574917798,0.3960593601333217
15.779999999999708,0.570553609461008,0.33516515808482017,0.22817040745928024,-2.3643003260001474,0.3956477186462343,0.39392640493556225
15.789999999999708,0.570616914315039,0.33518839447161525,0.22817543090642262,-2.5697572648327847,0.4055056579734648,0.3967208228114092
15.799999999999708,0.5706801125034051,0.335211524838901,0.22818034862776276,-2.6722284816386273,0.3945264673114862,0.39296830417691964
15.809999999999707,0.5707432038218305,0.3352345493170621,0.2281851609058037,-2.809298957146053,0.4061212100319144,0.3972198097180179
15.819999999999707,0.570806188069853,0.33525746803850776,0.22818986802425992,-2.82087324751913,0.3938517838068069,0.3922999413413633
15.829999999999707,0.5708690650508191,0.33528028113765596,0.22819447026803635,-2.874120625366089,0.4063708913699133,0.3974897908324546
15.839999999999707,0.5709318345718777,0.33530298875091763,0.2281989679232085,-2.80963446351731,0.39358346654270837,0.391928719374437
15.849999999999707,0.5709944964439732,0.3353255910166784,0.22820336127699897,-2.8073332126074715,0.40631514987361034,0.39754452602728885
15.859999999999706,0.5710570504818386,0.33534808807528377,0.22820765061775883,-2.704534713146993,0.3935873070357061,0.39177449308155066
15.869999999999706,0.5711194965039889,0.3353704800690221,0.22821183623494629,-2.6812434858709695,0.40604714677720793,0.3974329337734257
15.879999999999706,0.5711818343327136,0.3353927671421076,0.22821591841910482,-2.5714404053390365,0.39374561758511795,0.39175248937111956
15.889999999999706,0.5712440637940681,0.3354149494406636,0.22821989746184337,-2.5514489297045198,0.40564129065677973,0.39720187277384206
15.899999999999705,0.5713061847178675,0.33543702711270645,0.22822377365581506,-2.453763835027275,0.3939869758482653,0.3918040802857881
15.909999999999705,0.5713681969376772,0.33545900030812864,0.2282275472946975,-2.451424171563375,0.4051421774917486,0.3968824579232371
15.919999999999705,0.571430100290804,0.33548086917868086,0.22823121867317037,-2.3764485488069576,0.3942758816731854,0.3918949312665519
15.929999999999705,0.5714918946182892,0.3355026338779566,0.22823478808689632,-2.400127194701168,0.40457026139426394,0.39649028913768075
15.939999999999705,0.5715535797648992,0.3355242945613746,0.22823825583249985,-2.3536754830193862,0.3945979192511361,0.3920061158510966
15.949999999999704,0.5716151555791141,0.33554585138616144,0.2282416222075466,-2.4083771652541794,0.4039305925763323,0.39603070711072486
15.959999999999704,0.5716766219131222,0.3355673045113361,0.22824488751052427,-2.3932494590928517,0.39494981622984116,0.39212716691979277
15.969999999999704,0.5717379786228067,0.3355886540976905,0.22824805204081952,-2.481336695158865,0.4032209727082186,0.3955052694995498
15.979999999999704,0.5717992255677382,0.3356099003077748,0.22825111609870055,-2.4973295636336967,0.39533403142057566,0.39225231153472173
15.989999999999704,0.571860362611163,0.3356310433058784,0.22825407998529448,-2.617815777446183,0.40243958406990404,0.39491853355884504
15.999999999999703,0.5719213896199946,0.335652083258015,0.2282569440025697,-2.660742582568267,0.39575609860147004,0.39237922426678057
16.009999999999703,0.5719823064648011,0.33567302033190305,0.22825970845331303,-2.808035681290171,0.4015921045072132,0.394284425408763
16.019999999999705,0.5720431130197954,0.33569385469695046,0.22826237364111188,-2.868963046861753,0.39622339968946674,0.39250927517380013
16.029999999999706,0.5721038091628243,0.3357145865242362,0.22826493987033253,-3.0324672788689906,0.4006966684654717,0.39363013122432894
16.039999999999708,0.5721643947753569,0.3357352159864934,0.22826740744610097,-3.0987647743781737,0.39674463778533603,0.3926481205354335
16.04999999999971,0.5722248697424731,0.3357557432580932,0.2282697766742842,-3.264891768295946,0.39978369703458083,0.39299448567973533
16.05999999999971,0.5722852339528515,0.33577616851502523,0.22827204786146785,-3.3240916498653488,0.3973299230583386,0.39280582322115587
16.069999999999713,0.5723454872987591,0.335796491934883,0.2282742213149393,-3.4809569751210385,0.3988891089231667,0.39241971398399683
16.079999999999714,0.5724056296760371,0.3358167136968441,0.22827629734266547,-3.5261915950312956,0.39799168419736947,0.3929967294651005
16.089999999999716,0.5724656609840896,0.33583683398165504,0.2282782762532757,-3.6685895625007303,0.398044494652877,0.3919403682918647
16.099999999999717,0.5725255811258713,0.33585685297161255,0.22828015835604043,-3.701727871196483,0.3987450870527386,0.39323964451616966
16.10999999999972,0.5725853900078735,0.33587677085054657,0.22828194396085255,-3.831817115822952,0.3972723945905434,0.3915768665266698
16.11999999999972,0.5726450875401129,0.33589658780380344,0.22828363337820823,-3.8598073156064854,0.39960238179273794,0.39355607557486894
16.129999999999722,0.5727046736361174,0.3359163040182284,0.22828522691918796,-3.979731801552904,0.39659271155431763,0.3913380303530648
16.139999999999723,0.5727641482129122,0.3359359196821475,0.22828672489543622,-4.00315131375285,0.40055301276135274,0.39395962216716746
16.149999999999725,0.5728235111910079,0.33595543498535146,0.228288127619144,-4.102372036711461,0.39603527385015386,0.3912281423623921
16.159999999999727,0.5728827624943845,0.33597485011907713,0.22828943540302832,-4.105301377520313,0.40153345702435744,0.3944326195195821
16.169999999999728,0.5729419020504799,0.3359941652759916,0.22829064856031508,-4.158214653249091,0.39563876945981175,0.3912456965320759
16.17999999999973,0.5730009297901736,0.3360133806501731,0.22829176740471835,-4.117233940240592,0.4024229349590869,0.39490960533515373
16.18999999999973,0.573059845647774,0.33603249643709565,0.2282927922504237,-4.103780244320669,0.3954220286102453,0.3913681805324635
16.199999999999733,0.5731186495610039,0.33605151283361073,0.22829372341206838,-4.011871186772382,0.4031008913449491,0.3953047916680608
16.209999999999734,0.5731773414709838,0.33607043003792914,0.2282945612047225,-3.9374237661827256,0.3953578780476617,0.39154541988934
16.219999999999736,0.5732359213222199,0.33608924824960573,0.22829530594387204,-3.8096357586523117,0.40351774167019705,0.3955681358853059
16.229999999999738,0.5732943890625868,0.33610796766952045,0.2282959579453994,-3.6971920021414055,0.39538841561205434,0.3917207251478077
16.23999999999974,0.5733527446433136,0.33612658849986204,0.22829651752556587,-3.5549454808843484,0.40369968441747106,0.3957041373399947
16.24999999999974,0.5734109880189677,0.33614511094411,0.22829698500099282,-3.42723246879273,0.39545872611600663,0.3918549535359302
16.259999999999742,0.573469119147441,0.3361635352070184,0.2282973606886445,-3.286335508743446,0.40370631746537106,0.3957477163757843
16.269999999999744,0.5735271379899318,0.3361818614945981,0.22829764490581006,-3.158396649191011,0.39553197404842105,0.3919298545086038
16.279999999999745,0.5735850445109307,0.3362000900140994,0.22829783797008518,-3.0274908262133793,0.40359798694365595,0.3957395755358224
16.289999999999747,0.5736428386782043,0.33621822097399534,0.22829794019935493,-2.907609946911195,0.3955863313217248,0.39193833330123423
16.29999999999975,0.5737005204627784,0.3362362545839643,0.22829795191177604,-2.790604097616673,0.40342558550526314,0.39571778545729075
16.30999999999975,0.5737580898389225,0.33625419105487286,0.22829787342575938,-2.6830836140762964,0.3956068358155331,0.3918739208597129
16.31999999999975,0.573815546784133,0.33627203059875943,0.22829770505995323,-2.5816373101107652,0.40323224530307644,0.39572009677357867
16.329999999999753,0.5738728912791171,0.33628977342881594,0.22829744713322453,-2.489216171686883,0.3955778621596195,0.39172243860320405
16.339999999999755,0.5739301233077746,0.3363074197593721,0.22829709996464373,-2.404821784727701,0.40305935090522443,0.39579144013693934
16.349999999999756,0.5739872428571837,0.33632496980587784,0.22829666387346606,-2.3311072336238534,0.39547644306389074,0.3914538504550872
16.359999999999758,0.5740442499175811,0.3363424237848864,0.22829613917911606,-2.2678478318397453,0.4029542686842724,0.39599506597805617
16.36999999999976,0.574101144482347,0.3363597819140372,0.22829552620116916,-2.221478709643254,0.3952663148861975,0.39101239858640097
16.37999999999976,0.5741579265479867,0.33637704441204014,0.22829482525933714,-2.1917905751191245,0.4029765424248089,0.396424375293909
16.389999999999763,0.5742145961141136,0.3363942114986566,0.22829403667344889,-2.1951730500296818,0.394899128168578,0.3903108461375964
16.399999999999764,0.5742711531834321,0.33641128339468535,0.2282931607634368,-2.2299575081154246,0.40318524008528644,0.3971920397150672
16.409999999999766,0.5743275977617195,0.3364282603219437,0.2282921978493183,-2.3268231527726977,0.3943565862846529,0.3892719320047891
16.419999999999767,0.5743839298578077,0.3364451425032517,0.22829114825118077,-2.4631159094751696,0.4035481814436481,0.39830219188958627
16.42999999999977,0.5744401494835668,0.3364619301624152,0.22829001228916448,-2.6594847256471934,0.3938096215436653,0.3880430229520571
16.43999999999977,0.5744962566538858,0.3364786235242099,0.22828879028344812,-2.817090263174611,0.4037636613790451,0.3993411009303313
16.449999999999772,0.5745522513866553,0.336495222814364,0.2282874825542316,-2.953012956277283,0.39372336980121875,0.3872411409941931
16.459999999999773,0.5746081337027493,0.3365117282595422,0.22828608942172074,-2.9670068274784174,0.40348739707678594,0.39971481069082837
16.469999999999775,0.574663903626006,0.3365281400873287,0.2282846112061117,-2.989480539477866,0.39427512664642983,0.3872554118843445
16.479999999999777,0.5747195611832099,0.3365444585262115,0.22828304822757586,-2.944227507587255,0.40286342968213446,0.39954380368230974
16.489999999999778,0.5747751064040745,0.3365606838055656,0.22828140080624335,-2.9876611945870417,0.39509424862658904,0.3877010825004248
16.49999999999978,0.5748305393212216,0.3365768161556367,0.22827966926218904,-2.9962150263211194,0.4021382886607701,0.3991867514269366
16.50999999999978,0.5748858599701647,0.33659285580752574,0.22827785391541713,-3.123835341967578,0.3958958119003508,0.38820633545908195
16.519999999999783,0.5749410683892882,0.33660880299317136,0.22827595508584558,-3.2089394996572267,0.40138560883586605,0.39876350854085446
16.529999999999784,0.5749961646198298,0.33662465794533447,0.22827397309329114,-3.4195339471440622,0.3966075062519234,0.38865641545327295
16.539999999999786,0.5750511487058615,0.3366404208975826,0.22827190825745586,-3.5586283733288417,0.4006367766285459,0.39830691702790744
16.549999999999788,0.5751060206942703,0.33665609208427344,0.22826976089791123,-3.8192842376135734,0.3972417726670807,0.3890603787102021
16.55999999999979,0.5751607806347387,0.33667167174053897,0.22826753133408456,-3.967104991607009,0.3999500150714752,0.39785959663961096
16.56999999999979,0.5752154285797264,0.33668716010226923,0.22826521988524326,-4.228719242990445,0.39783196767878826,0.3894678668890573
16.579999999999792,0.57526996458445,0.33670255740609706,0.22826282687048208,-4.336426348899337,0.3993990673545463,0.3974804414427655
16.589999999999794,0.5753243887068648,0.3367178638893823,0.22826035260870847,-4.554199406457817,0.3984029789166545,0.389918609851798
16.599999999999795,0.575378701007644,0.3367330797901958,0.22825779741862842,-4.59132295499385,0.39902978379914794,0.3972128793926282
16.609999999999797,0.5754329015501602,0.3367482053473038,0.22825516161873274,-4.742762310542254,0.398957036559021,0.3904145770255113
16.6199999999998,0.5754869904004657,0.33676324080015246,0.2282524455272828,-4.706336446354125,0.3988328917002008,0.39705870908339674
16.6299999999998,0.5755409676272731,0.33677818638885293,0.2282496494622983,-4.792809253117015,0.39947853335050243,0.3909256289919334
16.6399999999998,0.5755948333019348,0.3367930423541648,0.22824677374154206,-4.698654610111162,0.3987570211187457,0.3969840944405248
16.649999999999803,0.5756485874984238,0.33680780893748163,0.2282438186825079,-4.734308374632785,0.3999496129091266,0.39141466794893226
16.659999999999805,0.5757022302933137,0.3368224863808155,0.22824078460240727,-4.6031586722619435,0.3987406059967321,0.3969441252208693
16.669999999999806,0.5757557617657596,0.33683707492678194,0.2282376718181557,-4.604107946277998,0.40036114674850937,0.39185652625123235
16.679999999999808,0.5758091819974771,0.3368515748185839,0.22823448064635973,-4.4533560882412395,0.3987340536273604,0.3969015544875455
16.68999999999981,0.5758624910727228,0.33686598629999803,0.22823121140330496,-4.432690163697009,0.4007144635971709,0.39224229492259344
16.69999999999981,0.5759156890782744,0.3368803096153587,0.22822786440494247,-4.274370846217165,0.3987058425658837,0.396832628948736
16.709999999999813,0.5759687761034111,0.3368945450095438,0.22822443996687683,-4.241394081153797,0.40101816117440475,0.3925754192735281
16.719999999999814,0.5760217522398925,0.33690869272795937,0.22822093840435342,-4.083079434157944,0.3986395861291462,0.39672504284671384
16.729999999999816,0.5760746175819391,0.3369227530165252,0.22821736003224613,-4.044118959323867,0.40128439048937586,0.3928664555540038
16.739999999999817,0.5761273722262125,0.33693672612165976,0.22821370516504488,-3.890368482869468,0.3985286956712954,0.39657344231751523
16.74999999999982,0.5761800162717938,0.3369506122902663,0.2282099741168447,-3.849745142991189,0.401526360335422,0.3931294303650081
16.75999999999982,0.5762325498201654,0.33696441176971736,0.2282061672013319,-3.7032633039896083,0.3983714854543288,0.3963749036029148
16.769999999999822,0.5762849729751891,0.3369781248078414,0.22820228473177426,-3.664031030800673,0.401757289024758,0.393380328386065
16.779999999999824,0.5763372858430865,0.33699175165290773,0.22819832702100828,-3.5264573420663576,0.39816720725417853,0.39612476296462457
16.789999999999825,0.5763894885324187,0.33700529255361256,0.22819429438142796,-3.4909572548472494,0.4019906570945609,0.3936375872462635
16.799999999999827,0.576441581154066,0.33701874775906454,0.22819018712497297,-3.363481292875959,0.39791265253263935,0.3958123159313468
16.809999999999828,0.5764935638212072,0.33703211751877105,0.22818600556311824,-3.3339327000306267,0.4022416376341437,0.39392454895528173
16.81999999999983,0.5765454366492995,0.337045402082624,0.22818175000686247,-3.2180521357337906,0.3975989578292606,0.39541575099278087
16.82999999999983,0.5765971997560576,0.3370586017008857,0.22817742076671665,-3.1975622260135514,0.4025293571924537,0.39427371242810183
16.839999999999833,0.576648853261435,0.337071716624175,0.22817301815269322,-3.096469471372198,0.39720925575672617,0.3948966376155948
16.849999999999834,0.576700397287601,0.33708474710345454,0.22816854247429708,-3.0909965170935165,0.4028779792776202,0.39473070380010605
16.859999999999836,0.5767518319589227,0.3370976933900152,0.22816399404051182,-3.011935949730435,0.39672174398134935,0.39419928441750635
16.869999999999838,0.5768031574019425,0.33711055573546456,0.22815937315979276,-3.0326074498610964,0.4033083311886296,0.39534715830807055
16.87999999999984,0.57685437374536,0.3371233343917119,0.22815468014005366,-2.986922975240355,0.3961335859947901,0.3932773421660691
16.88999999999984,0.5769054811200094,0.3371360296109553,0.22814991528865797,-3.043393303240325,0.4037987478649812,0.39612924732424176
16.899999999999842,0.5769564796588396,0.3371486416456687,0.22814507891240923,-3.02634821438786,0.39552787821510055,0.39219469666349077
16.909999999999844,0.5770073694968947,0.3371611707485879,0.22814017131753941,-3.0880463839872037,0.40421275969991605,0.3969173522748201
16.919999999999845,0.5770581507712926,0.3371736171726986,0.22813519280970135,-3.036347009325869,0.3951140096504021,0.39124747895076406
16.929999999999847,0.5771088236212053,0.33718598117122167,0.22813014369395637,-3.0216900664105926,0.40434650395930727,0.39739307741896823
16.93999999999985,0.5771593881878376,0.3371982629976012,0.22812502427476647,-2.8807436468795764,0.3950241892452484,0.3907503698772972
16.94999999999985,0.577209844614407,0.3372104629054924,0.22811983485598572,-2.784045062366998,0.40417707928592295,0.3974284539598546
16.95999999999985,0.5772601930461243,0.33722258114874737,0.22811457574084876,-2.602876860953684,0.39514081581607835,0.390671162433823
16.969999999999853,0.5773104336301713,0.33723461798140275,0.2281092472319625,-2.4894934007981004,0.40385131897832727,0.3971629886277714
16.979999999999855,0.5773605665156823,0.33724657365766836,0.22810384963129837,-2.3242632011388764,0.3953026113512792,0.39081122399265794
16.989999999999856,0.5774105918537227,0.33725844843191255,0.22809838324018067,-2.23331409230624,0.40348846757601675,0.39674328543386733
16.999999999999858,0.5774605097972685,0.3372702425586523,0.22809284835928129,-2.1035924758633033,0.395424520825895,0.3910361561203069
17.00999999999986,0.5775103205011867,0.33728195629253865,0.22808724528860774,-2.0469660719264136,0.4031455032252103,0.396246515624215
17.01999999999986,0.5775600241222142,0.33729358988834557,0.2280815743274962,-1.9560476551906767,0.39547040138072564,0.3912829867971785
17.029999999999863,0.5776096208189384,0.3373051436009582,0.22807583577460358,-1.9371321479983095,0.40284536292205875,0.3957039567518258
17.039999999999864,0.5776591107517763,0.33731661768536,0.228070029927898,-1.8855375071288576,0.3954242772354626,0.39152624751874165
17.049999999999866,0.5777084940829544,0.33732801239662114,0.22806415708465147,-1.907525369623263,0.4025938062633785,0.39512090956828044
17.059999999999867,0.5777577709764887,0.33733932798988664,0.22805821754143113,-1.8975392696662212,0.3952824729437541,0.3917601023366832
17.06999999999987,0.577806941598164,0.3373505647203653,0.2280522115940931,-1.965717386296622,0.40238263084285963,0.3944867529246341
17.07999999999987,0.5778560061155146,0.33736172284331645,0.22804613953777186,-2.00142821873097,0.3950604342039519,0.39199309562772483
17.089999999999872,0.5779049646978034,0.33737280261404023,0.22804000166687516,-2.120883452316874,0.40218461695233976,0.3937820836949871
17.099999999999874,0.5779538175160022,0.337383804287865,0.2280337982750754,-2.2027078749420377,0.3948091667395633,0.3922487421004563
17.109999999999875,0.5780025647427717,0.3373947281201361,0.22802752965530174,-2.3688910810133588,0.40195014202546864,0.3929935987872436
17.119999999999877,0.5780512065524415,0.33740557436620505,0.22802119609973398,-2.4807262157780063,0.39462728310613465,0.39256481816545963
17.129999999999878,0.5780997431209899,0.337416343281418,0.22801479789979442,-2.6650510823223925,0.40162674576587803,0.3921467336819133
17.13999999999988,0.5781481746260241,0.3374270351211048,0.22800833534614148,-2.7645509905574692,0.39463426890628117,0.3929792130743403
17.14999999999988,0.5781965012467603,0.33743765014056804,0.2280018087286625,-2.9153753585154933,0.4012108202444878,0.3913374657243599
17.159999999999883,0.5782447231640043,0.3374481885950721,0.22799521833646652,-2.95249148744683,0.39488769873447477,0.39349346691282233
17.169999999999884,0.5782928405601309,0.3374586507398324,0.22798856445787852,-3.028490559222572,0.40077294254694706,0.3907013991856161
17.179999999999886,0.5783408536190648,0.3374690368300046,0.22798184738043178,-2.9842251646874485,0.39532499033644997,0.3940448710182391
17.189999999999888,0.5783887625262609,0.33747934712067473,0.22797506739086282,-2.9840422202963923,0.4003970405440656,0.3903193535290411
17.19999999999989,0.5784365674686843,0.33748958186684763,0.22796822477510367,-2.878176304204935,0.39582030395987405,0.39454026503103795
17.20999999999989,0.5784842686347911,0.3374997413234373,0.22796131981827647,-2.828452113031215,0.400112261707646,0.39017318786374516
17.219999999999892,0.578531866214508,0.3375098257452562,0.22795435280468715,-2.6932260306816738,0.3962779399620634,0.39491822257914194
17.229999999999894,0.5785793603992146,0.3375198353870055,0.22794732401781947,-2.6221477427142506,0.39989820231139517,0.3901890268877538
17.239999999999895,0.5786267513817223,0.3375297705032649,0.22794023374032973,-2.4822210464156975,0.3966588479510865,0.39516657796124316
17.249999999999897,0.5786740393562552,0.3375396313484818,0.22793308225403938,-2.4085469012105745,0.39972134513393937,0.39029277638228105
17.2599999999999,0.5787212245184312,0.3375494181769629,0.22792586983993182,-2.2781686829380576,0.3969607995253898,0.3953012764390523
17.2699999999999,0.5787683070652434,0.3375591312428629,0.2279185967781445,-2.2124756074210774,0.39955519880370205,0.39043429776114086
17.2799999999999,0.5788152871950396,0.33756877080017644,0.2279112633479659,-2.0994093653381327,0.3971969670234709,0.39534410403544196
17.289999999999903,0.5788621651075034,0.33757833710272644,0.2279038698278278,-2.0480554881732975,0.39938301546194505,0.39058768056277676
17.299999999999905,0.5789089410036364,0.33758783040415663,0.22789641649530218,-1.957628059833129,0.3973842842601255,0.3953117493025589
17.309999999999906,0.5789556150857375,0.3375972509579205,0.22788890362709457,-1.926013482748718,0.3991943102436262,0.39074401739446174
17.319999999999908,0.5790021875573854,0.33760659901727336,0.22788133149904058,-1.8640703449387561,0.39753873341093937,0.39521232539104983
17.32999999999991,0.579048658623418,0.33761587483526184,0.22787370038609991,-1.8590298096053468,0.3989811559498771,0.3909051327708081
17.33999999999991,0.5790950284899166,0.3376250786647164,0.2278660105623527,-1.8341465333993658,0.3976740172538087,0.39504460304042904
17.349999999999913,0.5791412973641833,0.33763421075823996,0.227858262300993,-1.8657288273875565,0.39873594359004455,0.3910800668395909
17.359999999999914,0.5791874654547254,0.33764327136820155,0.22785045587432706,-1.890678502974914,0.39780167318131054,0.39479837071123686
17.369999999999916,0.5792335329712355,0.33765226074672583,0.2278425915537669,-1.972673495283424,0.39845157107205026,0.39128377629885674
17.379999999999917,0.5792795001245732,0.3376611791456844,0.22783466960982582,-2.0636777169706315,0.39793207619914744,0.3944574981528778
17.38999999999992,0.579325367126747,0.3376700268166887,0.22782669031211672,-2.2102597269076956,0.3981265547937931,0.3915374902925995
17.39999999999992,0.5793711341908951,0.3376788040110791,0.22781865392934453,-2.380180703719403,0.3980769072909697,0.39401055754731956
17.409999999999922,0.579416801531268,0.3376875109799185,0.2278105607293051,-2.5941606841768214,0.39777928696327897,0.39187061459461053
17.419999999999924,0.5794623693632104,0.3376961479739835,0.22780241097888038,-2.835923289738872,0.3982538302244177,0.39347438062349016
17.429999999999925,0.5795078379031412,0.337704715243755,0.22779420494403402,-3.0891880250575294,0.39747055681192883,0.3923225392082004
17.439999999999927,0.5795532073685382,0.3377132130394113,0.2277859428898082,-3.357968705783245,0.39848997174252054,0.39292211786938663
17.44999999999993,0.5795984779779182,0.3377216416108202,0.2277776250803211,-3.5845381193066075,0.3973108755663892,0.39293562812749044
17.45999999999993,0.5796436499508195,0.3377300012075295,0.22776925177876134,-3.8077627208775144,0.39881226671730774,0.39247652491391466
17.46999999999993,0.5796887235077847,0.33773829207876105,0.22776082324738667,-3.937244098616905,0.3974124942178408,0.3937278863783778
17.479999999999933,0.5797336988703423,0.3377465144734017,0.22775233974751963,-4.061354455842918,0.39922075804695295,0.39223953008633394
17.489999999999934,0.5797785762609893,0.33775466863999626,0.2277438015395449,-4.068454206711269,0.3978065721924532,0.3946631038896498
17.499999999999936,0.5798233559031734,0.3377627548267392,0.22773520888290547,-4.091220194708154,0.3996744325543499,0.39222171083932206
17.509999999999938,0.5798680380212758,0.3377707732814682,0.22772656203610112,-4.001923130718152,0.39842288699652983,0.39566190662669715
17.51999999999994,0.5799126228405941,0.33777872425165584,0.22771786125668392,-3.9562859667687973,0.4001132330111981,0.3923537932603571
17.52999999999994,0.5799571105873239,0.3377866079844029,0.227709106801257,-3.815257559848319,0.39915171199039057,0.39664667189021025
17.539999999999942,0.5800015014885428,0.3377944247264306,0.22770029892547053,-3.738373944687501,0.40048925123299145,0.39254764076061477
17.549999999999944,0.5800457957721928,0.33780217472407414,0.22769143788402021,-3.5825161964953733,0.3999053197656237,0.39757109953954717
17.559999999999945,0.5800899936670629,0.3378098582232754,0.22768252393064473,-3.500807517679056,0.4007779049375594,0.3927364869982434
17.569999999999947,0.5801340954027724,0.33781747546957575,0.22767355731812272,-3.352555114699417,0.40063555773852205,0.39841997562589004
17.57999999999995,0.5801781012097542,0.3378250267081096,0.22766453829827113,-3.2808973414981235,0.4009726826964034,0.3928822123130386
17.58999999999995,0.5802220113192379,0.33783251218359706,0.22765546712194212,-3.1512883708049557,0.40132449779228924,0.3991960649171938
17.59999999999995,0.5802658259632326,0.3378399321403382,0.22764634403902254,-3.0965556457113146,0.40107707610647964,0.392968833627619
17.609999999999953,0.5803095453745115,0.3378472868222061,0.22763716929843092,-2.9895663987068617,0.4019699146435872,0.39990750711005935
17.619999999999955,0.5803531697865942,0.3378545764726399,0.22762794314811519,-2.953729923024126,0.40110019294043514,0.3929958076351983
17.629999999999956,0.5803966994337311,0.33786180133463917,0.22761866583505197,-2.869141616428856,0.4025735536100902,0.4005590570670773
17.639999999999958,0.5804401345508857,0.3378689616507571,0.22760933760524407,-2.8509937727431147,0.40105635606359136,0.39297457662645646
17.64999999999996,0.5804834753737209,0.33787605766309436,0.22759995870371866,-2.785823197786723,0.4031329833719258,0.40114694986898736
17.65999999999996,0.5805267221385806,0.33788308961329355,0.2275905293745267,-2.78184578844085,0.4009664217986566,0.392926599942497
17.669999999999963,0.5805698750824738,0.33789005774253233,0.22758104986074076,-2.7312378011568246,0.4036371534680128,0.40165778576564326
17.679999999999964,0.58061293444306,0.3378969622915179,0.2275715204044533,-2.736560735746218,0.4008576353446508,0.39287956549180836
17.689999999999966,0.5806559004586329,0.33790380350048155,0.22756194124677637,-2.695106836451633,0.4040668532326793,0.4020724627005105
17.699999999999967,0.5806987733681039,0.33791058160917237,0.22755231262783987,-2.705191197138415,0.40075968189678896,0.39286014113445894
17.70999999999997,0.5807415534109863,0.33791729685685135,0.22754263478679002,-2.6688356526248214,0.40440036292854514,0.4023740343266006
17.71999999999997,0.5807842408273814,0.3379239494822865,0.22753290796178877,-2.681358559028121,0.40069799303340803,0.39288602082439394
17.729999999999972,0.5808268358579614,0.3379305397237473,0.22752313239001365,-2.648819135760368,0.4046210509340149,0.40255468482514056
17.739999999999974,0.5808693387439543,0.3379370678189985,0.22751330830765495,-2.664412849013591,0.4006887217928358,0.3929625887018602
17.749999999999975,0.5809117497271299,0.3379435340052959,0.22750343594991687,-2.6370160822708857,0.4047217318378985,0.40261710545254037
17.759999999999977,0.5809540690497828,0.33794993851937993,0.227493515551015,-2.6583684102728102,0.4007386724948941,0.3930860640178464
17.76999999999998,0.580996296954718,0.33795628159747176,0.22748354734417803,-2.638605085566145,0.4047037247931138,0.4025705994838261
17.77999999999998,0.5810384336852373,0.33796256347526704,0.22747353156164418,-2.6688273292088756,0.40084904734720816,0.39324966015201135
17.78999999999998,0.5810804794851219,0.33796878438793176,0.22746346843466353,-2.658798448053089,0.4045730492364499,0.40242605633494555
17.799999999999983,0.5811224345986195,0.3379749445700971,0.22745335819349602,-2.7001183518307057,0.4010196432648985,0.39344849836221535
17.809999999999985,0.5811642992704293,0.3379810442558541,0.22744320106741087,-2.7005870725057997,0.4043371005437025,0.4021929483405927
17.819999999999986,0.5812060737456867,0.3379870836787502,0.22743299728468816,-2.753702781428236,0.40125136669603273,0.3936817564987331
17.829999999999988,0.5812477582699496,0.3379930630717834,0.22742274707261698,-2.763775999278429,0.4040032060311962,0.4018787519785794
17.83999999999999,0.581289353089184,0.33799898266739775,0.22741245065749494,-2.827730130210373,0.4015468088421561,0.39395264021305537
17.84999999999999,0.5813308584497492,0.33800484269748,0.2274021082646304,-2.8449670417855506,0.40357871053447175,0.401489730405172
17.859999999999992,0.5813722745983838,0.3380106433933538,0.22739172011834013,-2.9173626716357646,0.401909460765158,0.3942671709726825
17.869999999999994,0.5814136017821917,0.3380163849857755,0.22738128644195,-2.9381747507025295,0.4030716999465385,0.4010319313404792
17.879999999999995,0.5814548402486285,0.3380220677049316,0.22737080745779667,-3.0156455642560065,0.40234223556290094,0.39463251058673027
17.889999999999997,0.581495990245487,0.33802769178043246,0.22736028338722586,-3.03591692247787,0.4024916710088862,0.40051170836497524
17.9,0.5815370520208845,0.33803325744130963,0.22734971445059382,-3.114781945161688,0.40284587834547125,0.3950553190216474
17.91,0.5815780258232468,0.33803876491601076,0.22733910086726708,-3.13060777569079,0.40184989697049495,0.3999356285812409
17.92,0.5816189119012976,0.3380442144323966,0.22732844285562342,-3.20757594826486,0.4034177129374262,0.39554049886959625
17.930000000000003,0.5816597105040432,0.3380496062177368,0.22731774063305205,-3.215935662062205,0.4011597005493339,0.39931017433620764
17.940000000000005,0.5817004218807595,0.338054940498706,0.2273069944159544,-3.288644580399806,0.4040508422010303,0.39609034456788045
17.950000000000006,0.5817410462809791,0.3380602175013802,0.22729620441974435,-3.2877651729615085,0.4004372122018984,0.3986421167140054
17.960000000000008,0.5817815839544777,0.3380654374512332,0.22728537085884937,-3.3548911850926637,0.40473329535881897,0.39670340868513104
17.97000000000001,0.581822035151261,0.33807060057313326,0.2272744939467116,-3.3440402464491235,0.3997033015810531,0.3979407082475747
17.98000000000001,0.5818624001215521,0.33807570709133866,0.2272635738957871,-3.4047170729827663,0.40544600704195327,0.3973715880558572
17.990000000000013,0.5819026791157791,0.33808075722949615,0.22725261091754936,-3.3832288758651425,0.39898679934567566,0.3972224939060144
18.000000000000014,0.5819428723845612,0.33808575121063567,0.22724160522248768,-3.4356866489202,0.40615893872352216,0.3980741720277981
18.010000000000016,0.581982980178697,0.33809068925716795,0.22723055702010933,-3.401434428983149,0.39832704461248775,0.39651745709813907
18.020000000000017,0.5820230027491515,0.3380955715908821,0.22721946651894145,-3.441551688886098,0.406827623020345,0.39877094628530846
18.03000000000002,0.5820629403470438,0.33810039843294076,0.2272083339265303,-3.390222038128374,0.39777037450482805,0.3958706621055614
18.04000000000002,0.5821027932236348,0.33810517000387863,0.22719715944944402,-3.4120331063428435,0.40739709924848627,0.3994027829646857
18.050000000000022,0.582142561630315,0.3381098865235984,0.2271859432932727,-3.339316245647498,0.3973556206833337,0.39533124291917815
18.060000000000024,0.5821822458185918,0.338114548211369,0.22717468566263138,-3.3388704709062846,0.4078186765723515,0.3999083859945033
18.070000000000025,0.5822218460400792,0.33811915528582165,0.2271633867611591,-3.2448313003707265,0.3970952491695491,0.39493096175999426
18.080000000000027,0.5822613625464834,0.33812370796494795,0.22715204679152273,-3.224175380850609,0.40807053790249503,0.4002496033104575
18.09000000000003,0.5823007955895931,0.33812820646609626,0.22714066595541585,-3.1148729752651816,0.39697010610012284,0.39467091216734895
18.10000000000003,0.5823401454212668,0.3381326510059705,0.2271292444535631,-3.081362751174834,0.40816343820745293,0.400423085493572
18.11000000000003,0.5823794122934207,0.338137041800626,0.2271177824857193,-2.9657397763784012,0.39694331472261485,0.3945285851242498
18.120000000000033,0.582418596458019,0.33814137906546815,0.2271062802506723,-2.9279297693880713,0.4081279645192474,0.40045050582728997
18.130000000000035,0.5824576981670602,0.33814566301524956,0.22709473794624477,-2.81390270395218,0.3969783693792703,0.39447459870315776
18.140000000000036,0.5824967176725674,0.3381498938640679,0.22708315576929541,-2.778511814153354,0.40799766432966905,0.40036129316473407
18.150000000000038,0.5825356552265767,0.3381540718253632,0.22707153391572074,-2.671381844047242,0.3970486464072652,0.3944844238719062
18.16000000000004,0.5825745110811261,0.33815819711191647,0.22705987258045754,-2.642698159312051,0.4077990215522091,0.40018088658666334
18.17000000000004,0.5826132854882444,0.33816226993584675,0.22704817195748417,-2.545491046907284,0.39713872664053496,0.39454225741072585
18.180000000000042,0.5826519786999397,0.3381662905086091,0.22703643223982245,-2.5260694337376055,0.4075484352333651,0.39992622945950573
18.190000000000044,0.5826905909681896,0.33817025904099246,0.22702465361953922,-2.4404959525515686,0.39724266636971534,0.39464082482454155
18.200000000000045,0.5827291225449309,0.3381741757431192,0.2270128362877502,-2.4320879529844057,0.4072523502381962,0.3996051349969653
18.210000000000047,0.5827675736820471,0.338178040824441,0.22700098043462,-2.359462123366053,0.3973625603459557,0.39478047770495694
18.22000000000005,0.5828059446313599,0.3381818544937385,0.22698908624936515,-2.3638256950320655,0.40690763774521355,0.39921656910740355
18.23000000000005,0.5828442356446171,0.33818561695911886,0.22697715392025603,-2.305844498802971,0.3975086655594058,0.39496915205055355
18.24000000000005,0.5828824469734838,0.33818932842801425,0.226965183634619,-2.325466794865808,0.40650081903966345,0.3987503545939173
18.250000000000053,0.5829205788695315,0.33819298910718065,0.22695317557883934,-2.2849661278297315,0.39770152003630455,0.39522373356597773
18.260000000000055,0.5829586315842279,0.3381965992026954,0.22694112993836243,-2.323823679884596,0.4060055931758295,0.3981858317929818
18.270000000000056,0.582996605368927,0.33820015891995625,0.22692904689769683,-2.3056059379226013,0.3979762051473456,0.3955728318185142
18.280000000000058,0.5830345004748594,0.3382036684636797,0.22691692664041624,-2.36995252582935,0.40537903438832423,0.397490086502755
18.29000000000006,0.5830723171531227,0.33820712803789976,0.22690476934916207,-2.3814532085877413,0.3983878975102498,0.3960597831473748
18.30000000000006,0.5831100556546709,0.33821053784596655,0.22689257520564643,-2.479982269695454,0.4045596060217171,0.3966190641161045
18.310000000000063,0.5831477162303058,0.33821389809054453,0.22688034439065305,-2.5303336821013027,0.3990136046064485,0.3967406880016364
18.320000000000064,0.5831852991306672,0.3382172089736121,0.22686807708404164,-2.671035679760212,0.4034783003259242,0.39553191074411553
18.330000000000066,0.5832228046062229,0.3382204706964597,0.22685577346474922,-2.7640756892987643,0.39993335518779105,0.39766261218228155
18.340000000000067,0.5832602329072607,0.33822368345968934,0.22684343371079327,-2.941697937883465,0.4021080425750377,0.3942384743781803
18.35000000000007,0.5832975842838775,0.33822684746321247,0.22683105799927386,-3.0572938091254542,0.40116121677247757,0.398800582597605
18.36000000000007,0.5833348589859713,0.33822996290625035,0.22681864650637723,-3.2318559958305286,0.4005623267699655,0.3928784419492852
18.370000000000072,0.5833720572632326,0.3382330299873319,0.22680619940737703,-3.3124133752908627,0.4025408174662591,0.3999829397211852
18.380000000000074,0.5834091793651345,0.3382360489042938,0.226793716876639,-3.418374578185597,0.3991310198384248,0.3917181332159717
18.390000000000075,0.5834462255409238,0.3382390198542782,0.22678119908762104,-3.4123071486459784,0.4037696512245002,0.40095362307418675
18.400000000000077,0.5834831960396133,0.33824194303373417,0.22676864621288004,-3.4251634871981707,0.3980802879877446,0.3909467571112197
18.41000000000008,0.5835200911099726,0.3382448186384143,0.22675605842406968,-3.3436740577706687,0.40463832967920876,0.4015831661306508
18.42000000000008,0.5835569110005189,0.33824764686337566,0.22674343589194695,-3.2971888687320994,0.39744212966590714,0.39053383057816016
18.43000000000008,0.5835936559595101,0.33825042790297927,0.22673077878637435,-3.183528436775532,0.40515593462413474,0.40192274328627275
18.440000000000083,0.5836303262349352,0.338253161950889,0.22671808727632256,-3.118285674892674,0.39709535685681285,0.3903461281584219
18.450000000000085,0.5836669220745063,0.33825584920007024,0.226705361529872,-3.0036769436988133,0.4054286557268429,0.40207852409698325
18.460000000000086,0.583703443725651,0.33825848984279094,0.22669260171421823,-2.9429567650322017,0.3969176463290658,0.39027134918102585
18.470000000000088,0.5837398914355034,0.33826108407062017,0.22667980799567322,-2.8417415732675044,0.4055474254776918,0.4021300304182536
18.48000000000009,0.5837762654508973,0.3382636320744285,0.22666698053966997,-2.7954989777585015,0.39683217090613876,0.3902425318262595
18.49000000000009,0.5838125660183573,0.3382661340443863,0.22665411951076314,-2.71242205277142,0.40556550513104656,0.4021208649458556
18.500000000000092,0.5838487933840913,0.3382685901699648,0.22664122507263454,-2.683880094103898,0.39679877807842606,0.3902257062916346
18.510000000000094,0.5838849477939837,0.33827100063993504,0.22662829738809476,-2.6192160913859794,0.4055080649965548,0.40206968065434207
18.520000000000095,0.5839210294935855,0.33827336564236793,0.22661533661908723,-2.6084874778051197,0.39679950319520907,0.3902063262688237
18.530000000000097,0.5839570387281102,0.3382756853646343,0.2266023429266907,-2.5604593478614124,0.40538258460608584,0.4019802041791229
18.5400000000001,0.5839929757424234,0.3382779599934044,0.22658931647112304,-2.5661551461721905,0.39682990202940427,0.39018113559020423
18.5500000000001,0.5840288407810366,0.3382801897146479,0.22657625741174395,-2.531979715535323,0.4051848699705497,0.4018473341587351
18.5600000000001,0.5840646340881002,0.3382823747136337,0.22656316590705808,-2.5519648589099053,0.3968956393292599,0.3901545773337998
18.570000000000103,0.584100355907396,0.3382845151749308,0.22655004211471938,-2.5284521630424073,0.40490112770809455,0.40166001254810724
18.580000000000105,0.5841360064823305,0.3382866112824073,0.22653688619153306,-2.5605141450116546,0.39701292759080686,0.3901382331456981
18.590000000000106,0.5841715860559278,0.3382886632192308,0.22652369829345945,-2.54487043455337,0.40450622032135086,0.4014012816902027
18.600000000000108,0.5842070948708218,0.33829067116786876,0.2265104785756174,-2.587999020722488,0.3972128296400166,0.3901529031149587
18.61000000000011,0.5842425331692513,0.3382926353100888,0.22649722719228763,-2.57960049117203,0.4039569182278869,0.40104472121755175
18.62000000000011,0.5842779011930517,0.3382945558269587,0.22648394429691646,-2.6369983770019485,0.39755111089730066,0.3902346468023721
18.630000000000113,0.5843131991836488,0.3382964328988462,0.22647063004211773,-2.641609831973032,0.403178063331111,0.40054494135627167
18.640000000000114,0.5843484273820523,0.33829826670541996,0.226457284579678,-2.7276827878390035,0.39812587830604346,0.3904482798361677
18.650000000000116,0.5843835860288497,0.3383000574256498,0.22644390806055892,-2.7666741402558737,0.4020438277138465,0.3998199822988716
18.660000000000117,0.5844186753642003,0.3383018052378074,0.2264305006349015,-2.919865756381552,0.399095835535878,0.3909112068826637
18.67000000000012,0.584453695627827,0.3383035103194653,0.22641706245202817,-3.0404140231979726,0.4003900728995641,0.39874009548109335
18.68000000000012,0.5844886470590125,0.33830517284749956,0.22640359366044824,-3.3193168403450897,0.4006347312769656,0.3918028620796221
18.690000000000122,0.5845235298965913,0.33830679299808786,0.226390094407859,-3.545142298130317,0.39821474955221425,0.39722459383845277
18.700000000000124,0.5845583443789455,0.33830837094671207,0.22637656484115146,-3.8960385471226835,0.4026338495135542,0.39321691956636473
18.710000000000125,0.5845930907439969,0.3383099068681578,0.22636300510641277,-4.040050966075992,0.3961619539912765,0.3956033480153019
18.720000000000127,0.584627769229203,0.33831140093651546,0.2263494153489302,-4.182886170807933,0.4043570409213751,0.39476807168857403
18.73000000000013,0.5846623800715496,0.3383128533251797,0.22633579571319337,-4.047246555335674,0.3951290911440409,0.3945507792937382
18.74000000000013,0.5846969235075463,0.33831426420685196,0.2263221463429,-3.9458656304273836,0.40521805193652594,0.395835942037471
18.75000000000013,0.5847313997732204,0.33831563375354,0.22630846738095803,-3.675708013318643,0.394990978411115,0.3941519491681099
18.760000000000133,0.5847658091041114,0.33831696213655893,0.22629475896948967,-3.5054614133883915,0.4054378489749214,0.3963573735681399
18.770000000000135,0.5848001517352657,0.33831824952653156,0.22628102124983424,-3.236668063491014,0.39520535550679814,0.39407633277184834
18.780000000000136,0.5848344279012313,0.33831949609339035,0.22626725436255357,-3.081576607213994,0.4053588603362227,0.39655842087285614
18.790000000000138,0.5848686378360519,0.338320702006377,0.22625345844743386,-2.852001894447118,0.395498485176593,0.39410596946327864
18.80000000000014,0.5849027817732627,0.3383218674340441,0.22623963364349017,-2.729696482550562,0.40515627910149854,0.3966007084236558
18.81000000000014,0.5849368599458845,0.3383229925442558,0.22622578008897,-2.5408335158709034,0.39578247148118156,0.39415551951362265
18.820000000000142,0.5849708725864187,0.33832407750418836,0.22621189792135643,-2.4491529242310226,0.404905851004999,0.3965656031475161
18.830000000000144,0.5850048199268424,0.3383251224803317,0.22619798727737228,-2.2942482098923658,0.3960355233049542,0.3941964095866593
18.840000000000146,0.5850387021986047,0.3383261276384911,0.226184048292985,-2.22749187806423,0.404638313496521,0.3964907988699068
18.850000000000147,0.5850725196326195,0.338327093143786,0.22617008110340714,-2.099612643252716,0.39625556445915316,0.3942192828790499
18.86000000000015,0.585106272459263,0.33832801916065336,0.2261560858431035,-2.052718695583926,0.40436468601896725,0.39639361862645844
18.87000000000015,0.5851399609083678,0.33832890585284775,0.22614206264579317,-1.9464701328794156,0.3964453944828851,0.39422024833876745
18.88000000000015,0.5851735852092187,0.3383297533834422,0.22612801164445287,-1.915742132037384,0.4040877893545731,0.39628266785112926
18.890000000000153,0.5852071455905478,0.3383305619148298,0.22611393297132165,-1.827331842015575,0.3966083326217909,0.39419621167198604
18.900000000000155,0.585240642280531,0.33833133160872514,0.22609982675790433,-1.8103596760399014,0.40380750216468697,0.3961633880275017
18.910000000000156,0.585274075506783,0.3383320626261654,0.22608569313497556,-1.7373558313944009,0.396747017039158,0.39414312199298085
18.920000000000158,0.585307445496352,0.3383327551275101,0.22607153223258195,-1.732837247466222,0.40352325654827764,0.3960408946554969
18.93000000000016,0.5853407524757183,0.33833340927244504,0.22605734418004814,-1.673961721655369,0.3968630343833089,0.39405495693900944
18.94000000000016,0.5853739966707868,0.33833402521998174,0.22604312910597943,-1.6815964722293903,0.4032354038688683,0.39592176761504905
18.950000000000163,0.5854071783068854,0.33833460312845903,0.22602888713826524,-1.6366282636406149,0.3969567360942492,0.3939227953904643
18.960000000000164,0.58544029760876,0.3383351431555446,0.22601461840408302,-1.6571266621111618,0.4029462016518652,0.3958155194714569
18.970000000000166,0.5854733548005706,0.3383356454582367,0.22600032302990308,-1.6269312421044058,0.3970272119552174,0.3937339768432391
18.980000000000167,0.5855063501058875,0.3383361101928647,0.2259860011414907,-1.6621497336311517,0.4026606882474577,0.3957358656839389
18.99000000000017,0.5855392837476877,0.3383365375150917,0.22597165286391166,-1.6488232898660575,0.39707280667199535,0.39347194821605685
19.00000000000017,0.5855721559483507,0.338336927579914,0.22595727832153373,-1.7019852733420284,0.4023872614552796,0.39570122315306494
19.010000000000172,0.5856049669296558,0.3383372805416653,0.22594287763803322,-1.7089789001087632,0.3970931824906745,0.39311852404019404
19.020000000000174,0.5856377169127777,0.33833759655401596,0.225928450936397,-1.7846720266476406,0.40213711808418645,0.39573273732471875
19.030000000000175,0.5856704061182822,0.3383378757699746,0.22591399833892564,-1.8162708229580509,0.39709481107525485,0.3926622742505573
19.040000000000177,0.5857030347661252,0.33833811834189215,0.22589951996724078,-1.9190681303846608,0.4019209757188905,0.3958469009603608
19.05000000000018,0.5857356030756475,0.3383383244214599,0.22588501594228366,-1.9774648699064832,0.3971017203619269,0.39211818578517615
19.06000000000018,0.5857681112655717,0.3383384941597136,0.22587048638432358,-2.1067832714587613,0.40174215808146135,0.3960412743645084
19.07000000000018,0.5858005595539988,0.3383386277070339,0.22585593141295895,-2.1847776548209628,0.3971678283174988,0.39155695290645215
19.080000000000183,0.5858329481584057,0.33833872521314823,0.2258413511471221,-2.3259425817655415,0.4015900451525358,0.39628159998417584
19.090000000000185,0.5858652772956419,0.3383387868271324,0.2258267457050827,-2.400306789092844,0.39737247530969066,0.39111550736226924
19.100000000000186,0.5858975471819257,0.33833881269741306,0.2258121152044528,-2.523403850203045,0.40144350488357383,0.3965105239977532
19.110000000000188,0.5859297580328423,0.3383388029717675,0.22579745976218804,-2.5645712138990424,0.39777883323547364,0.3909412846093629
19.12000000000019,0.5859619100633406,0.33833875779732786,0.2257827794945948,-2.6434205858899844,0.4012844382195114,0.396679216253681
19.13000000000019,0.5859940034877296,0.3383386773205803,0.22576807451733066,-2.638280596588398,0.39838390612626634,0.3910945699972949
19.140000000000192,0.586026038519676,0.3383385616873689,0.22575334494541116,-2.668981684443464,0.4011058253699725,0.3967673101407044
19.150000000000194,0.586058015372202,0.3383384110428956,0.22573859089321083,-2.6268088259398237,0.3991216553978512,0.39152060678842704
19.160000000000196,0.5860899342576821,0.3383382255317235,0.22572381247446957,-2.6232560948970565,0.4009080495572624,0.39677661435714306
19.170000000000197,0.586121795387841,0.3383380052977782,0.22570900980229505,-2.562866692820698,0.3999118483194954,0.39211356321182395
19.1800000000002,0.5861535989737496,0.33833775048434844,0.22569418298916608,-2.543088923088628,0.40069217974368254,0.3967161054286357
19.1900000000002,0.5861853452258244,0.3383374612340894,0.22567933214693717,-2.4813265414025736,0.4006961897312852,0.3927832048314277
19.200000000000202,0.5862170343538242,0.3383371376890247,0.22566445738684307,-2.4597594644013716,0.4004580691547875,0.39659230307441
19.210000000000203,0.586248666566848,0.3383367799905466,0.2256495588195005,-2.4076321924653006,0.40144169821481535,0.3934743415909308
19.220000000000205,0.5862802420733314,0.3383363882794194,0.22563463655491398,-2.3934603889313184,0.4002066446845659,0.39640846693393866
19.230000000000206,0.5863117610810464,0.3383359626957807,0.2256196907024781,-2.3565056100051507,0.40212957328176296,0.39415692544743414
19.240000000000208,0.5863432237970976,0.3383355033791436,0.2256047213709827,-2.3544207711864575,0.39994202386508626,0.39616745206551196
19.25000000000021,0.5863746304279209,0.33833501046839765,0.22558972866861435,-2.3341407174012803,0.4027458107215321,0.39481305403072126
19.26000000000021,0.5864059811792819,0.3383344841018128,0.22557471270296325,-2.345575351787274,0.39967176527052495,0.39587356033393983
19.270000000000213,0.5864372762562715,0.33833392441703924,0.2255596735810246,-2.3408441064901697,0.40327735752098004,0.3954297242765907
19.280000000000214,0.586468515863307,0.33833333155111067,0.2255446114092033,-2.365201480815563,0.399405730213286,0.3955328412543037
19.290000000000216,0.5864997002041281,0.3383327056404453,0.22552952629331677,-2.373545954547675,0.40371229278236087,0.39599650343079595
19.300000000000217,0.5865308294817955,0.33833204682084905,0.2255144183386007,-2.4094092416650748,0.3991542510968509,0.395152544987005
19.31000000000022,0.5865619038986905,0.33833135522751684,0.22549928764971064,-2.4281955514355085,0.4040418632054324,0.39650577887932686
19.32000000000022,0.5865929236565105,0.3383306309950342,0.22548413433072678,-2.4744281894182634,0.3989261751745942,0.3947401909036553
19.330000000000222,0.5866238889562697,0.33832987425738,0.22546895848515738,-2.501795018173476,0.4042625582347625,0.39695375296871016
19.340000000000224,0.5866547999982964,0.33832908514792853,0.22545376021594316,-2.5582666692871596,0.3987273530477005,0.3943026567010903
19.350000000000225,0.5866856569822314,0.33832826379945075,0.22543853962545954,-2.593523364007974,0.4043770612799745,0.39734094455031316
19.360000000000227,0.5867164601070273,0.3383274103441176,0.22542329681552234,-2.661180430815019,0.3985600040071961,0.39384576358971957
19.37000000000023,0.5867472095709456,0.3383265249135008,0.22540803188738953,-2.70448454224069,0.4043938525760571,0.397671705709184
19.38000000000023,0.5867779055715564,0.3383256076385755,0.225392744941766,-2.784671631775326,0.39842304268900386,0.3933746774519461
19.39000000000023,0.5868085483057366,0.3383246586497229,0.22537743607880759,-2.8360472948754265,0.40432607753056143,0.3979530596976272
19.400000000000233,0.5868391379696682,0.338323678076731,0.22536210539812324,-2.929257044362961,0.398313083752668,0.392895040968594
19.410000000000235,0.586869674758838,0.33832266604879835,0.22534675299878032,-2.9872833346686587,0.4041905538685179,0.3981936183384585
19.420000000000236,0.5869001588680358,0.33832162269453514,0.22533137897930755,-3.0917744016913464,0.3982256013435988,0.39241426261460965
19.430000000000238,0.5869305904913523,0.33832054814196544,0.22531598343769868,-3.1525085896360237,0.40400739054106116,0.3984032347659422
19.44000000000024,0.5869609698221797,0.3383194425185297,0.22530056647141602,-3.26345123168106,0.39815560369959746,0.39194199055772344
19.45000000000024,0.5869912970532092,0.33831830595108603,0.2252851281773937,-3.320289063309465,0.40380000830636853,0.3985935542792376
19.460000000000242,0.5870215723764309,0.3383171385659141,0.22526966865204284,-3.430145837320843,0.3980972080232715,0.3914887600141567
19.470000000000244,0.5870517959831322,0.3383159404887155,0.22525418799125338,-3.4751561941233597,0.40359501673706333,0.39877916879288355
19.480000000000246,0.5870819680638965,0.3383147118446169,0.22523868629039895,-3.575647629044271,0.39804182734916427,0.39106248890884193
19.490000000000247,0.5871120888086034,0.33831345275817176,0.2252231636443392,-3.6023067540400038,0.4034219256614162,0.3989791025893888
19.50000000000025,0.5871421584064269,0.3383121633533629,0.22520762014742474,-3.6875792196361727,0.3979753912002056,0.39066392889287
19.51000000000025,0.5871721770458358,0.338310843753605,0.22519205589350008,-3.694127166652287,0.40331379320416255,0.3992188253356688
19.520000000000252,0.5872021449145908,0.33830949408174565,0.22517647097590696,-3.7642502751411433,0.3978759063359133,0.39028366440598816
19.530000000000253,0.5872320621997453,0.3383081144600687,0.22516086548748843,-3.756838845798633,0.40331018335961744,0.3995328707176352
19.540000000000255,0.5872619290876452,0.33830670501029586,0.22514523952059162,-3.8210180260902793,0.3977140337905721,0.38990436870708917
19.550000000000257,0.5872917457639266,0.3383052658535895,0.22512959316707262,-3.8160290334932245,0.4034607516539053,0.39996535665593325
19.560000000000258,0.5873215124135165,0.338303797110554,0.2251139265182984,-3.894026563857423,0.39746386271202655,0.38951421471099096
19.57000000000026,0.5873512292206318,0.3383022989012391,0.2250982396651515,-3.914905134325054,0.403817571097336,0.4005579711569115
19.58000000000026,0.5873808963687781,0.3383007713451411,0.22508253269803338,-4.026196437423109,0.39714064978980573,0.3891393981284622
19.590000000000263,0.5874105140407513,0.33829921456120576,0.22506680570686688,-4.0765785023761385,0.4043881504894498,0.4013088299379712
19.600000000000264,0.5874400824186344,0.33829762866783036,0.22505105878110124,-4.199682617715338,0.39686592057111647,0.38887935282531416
19.610000000000266,0.5874696016837997,0.33829601378286633,0.2250352920097148,-4.2216180194045005,0.40505076729902584,0.40211872085540834
19.620000000000267,0.5874990720169059,0.33829437002362023,0.22501950548121766,-4.287345461062634,0.3968373125424175,0.38885493501797797
19.63000000000027,0.5875284935978998,0.33829269750685786,0.225003699283657,-4.221130312129844,0.405576001112251,0.40280542354773646
19.64000000000027,0.5875578666060162,0.3382909963488055,0.22498787350461882,-4.208586224817528,0.3971119505241909,0.3890743508960787
19.650000000000272,0.5875871912197752,0.33828926666515197,0.22497202823123233,-4.075653556196595,0.4058185631969754,0.4032155178813923
19.660000000000274,0.5876164676169846,0.3382875085710513,0.22495616355017248,-4.020773631463501,0.39756499795367234,0.3894400186056366
19.670000000000275,0.5876456959747383,0.3382857221811252,0.22494027954766468,-3.8705584648765816,0.40578409638211593,0.40332476201985673
19.680000000000277,0.5876748764694171,0.3382839076094653,0.22492437630948725,-3.810954193188435,0.3980709950354415,0.389848902416086
19.69000000000028,0.5877040092766878,0.33828206496963475,0.2249084539209743,-3.6759465862442418,0.40553699003334126,0.4032009193893408
19.70000000000028,0.5877330945715039,0.3382801943746717,0.22489251246702072,-3.633948901509455,0.3985731031206873,0.39023980262444463
19.71000000000028,0.5877621325281039,0.33827829593709013,0.22487655203208387,-3.527949642790552,0.4051376783280395,0.40291980743061545
19.720000000000283,0.5877911233200144,0.33827636976888353,0.2248605727001877,-3.5131480073758516,0.3990597358347844,0.3905927443047311
19.730000000000285,0.587820067120047,0.3382744159815265,0.22484457455492632,-3.4390764068503636,0.40462864585975283,0.40253346447716026
19.740000000000286,0.5878489641003005,0.3382724346859775,0.22482855767946705,-3.453518708226702,0.3995384359573951,0.3909123390801029
19.750000000000288,0.5878778144321599,0.33827042599268037,0.2248125221565533,-3.408766172819821,0.4040393187335114,0.40207304811228234
19.76000000000029,0.5879066182862969,0.338268390011567,0.22479646806850795,-3.450117434630997,0.40002159483369015,0.3912141926683647
19.77000000000029,0.5879353758326704,0.3382663268520604,0.2247803954972376,-3.4289104280909926,0.40339410272678633,0.40155852509242496
19.780000000000292,0.5879640872405263,0.33826423662307575,0.2247643045242346,-3.4917759642763637,0.4005191167777909,0.3915168553201954
19.790000000000294,0.5879927526783981,0.3382621194330239,0.22474819523058112,-3.486059030158897,0.40271816917912495,0.4010061350845055
19.800000000000296,0.5880213723141069,0.33825997538981273,0.22473206769695173,-3.5625787788675414,0.4010340205553009,0.391836345013446
19.810000000000297,0.5880499463147619,0.3382578046008499,0.2247159220036172,-3.562657702449515,0.4020395028218394,0.400432324799666
19.8200000000003,0.5880784748467607,0.33825560717304537,0.22469975823044752,-3.6433001019895994,0.4015596975507603,0.3921813328407702
19.8300000000003,0.5881069580757898,0.33825338321281306,0.22468357645691453,-3.639010135274769,0.40138692015517086,0.39985438080624985
19.840000000000302,0.5881353961668249,0.33825113282607405,0.22466737676209642,-3.7140589099492147,0.40207943442299443,0.3925493728617771
19.850000000000303,0.5881637892841314,0.33824885611825795,0.22465115922467913,-3.6965808252744443,0.400785115958533,0.3992885490900617
19.860000000000305,0.5881921375912649,0.33824655319430613,0.22463492392296125,-3.7580889015618424,0.40256914809880195,0.3929260594696853
19.870000000000307,0.5882204412510713,0.3382442241586731,0.22461867093485574,-3.721751198128715,0.40024949747892874,0.39874721150728976
19.880000000000308,0.5882487004256889,0.3382418691153299,0.22460240033789397,-3.765070878379325,0.40300291729018445,0.3932884454210367
19.89000000000031,0.5882769152765464,0.33823948816776517,0.22458611220922825,-3.7081516323677977,0.39978395872881156,0.398237041982957
19.90000000000031,0.5883050859643658,0.3382370814189889,0.22456980662563575,-3.732228502869716,0.40335903766550524,0.3936115882917567
19.910000000000313,0.588333212649162,0.3382346489715334,0.22455348366352038,-3.6563622327432523,0.39938278476552935,0.39775923929493423
19.920000000000314,0.5883612954902439,0.3382321909274563,0.22453714339891656,-3.662822756397967,0.4036239354665207,0.39387501004884273
19.930000000000316,0.5883893346462139,0.3382297073883429,0.22452078590749244,-3.5715556492375473,0.3990351381093715,0.3973114512805672
19.940000000000317,0.5884173302749706,0.33822719845530835,0.2245044112645528,-3.5633376935468606,0.4037928196963232,0.394066277835642
19.95000000000032,0.5884452825337079,0.33822466422899955,0.22448801954504125,-3.460715125293191,0.3987295545679965,0.3968901757525431
19.96000000000032,0.5884731915789163,0.3382221048095984,0.22447161082354483,-3.4409703983748137,0.40386785308882023,0.3941811440346082
19.970000000000322,0.5885010575663843,0.33821952029682323,0.22445518517429547,-3.330674979101355,0.39845690766312025,0.39649270285752247
19.980000000000324,0.5885288806511983,0.33821691078993144,0.22443874267117375,-3.3022104563421264,0.4038553274916837,0.3942214365590219
19.990000000000325,0.5885566609877436,0.3382142763877216,0.2244222833877116,-3.1872755798083503,0.3982118417440021,0.3961184245212211
20.000000000000327,0.5885843987297056,0.3382116171885363,0.22440580739709573,-3.152444070029327,0.4037628248998125,0.39419211946114135


==> numerics/DeepWalk_32pairs3sv_2-3network_g-0i5_delta0_lda1_ep0i01_plot.csv <==
step times epsilon,SsvTraining,SsvTestingAll,SsvTestingUsv,SsvGraphTraining,SsvGraphTestingAll,SsvGraphTestingUsv
0.0,0.0807989375157694,0.13671161790589625,0.1424956882910818,-55.51998285196889,0.13671161790589625,0.1424956882910818
0.01,0.0823711417399185,0.13691923187493737,0.14256213775097382,-38.08666628981361,0.13906758028629146,0.14434284366857353
0.02,0.08398181468111111,0.13713275842874414,0.14263113191987858,-31.26455015146446,0.14564469559002968,0.1514961409801553
0.03,0.08563191539432302,0.137352344541994,0.14270273376416687,-30.97787327320949,0.13384252105945754,0.14031237792728046
0.04,0.08732241690724125,0.13757813855126708,0.1427770063075456,-49.42583155905616,0.16510037498650593,0.16837001922262568
0.05,0.08905430539258585,0.1378102899514723,0.14285401249204674,-31.26601292265647,0.1255960783102462,0.13140535941950443
0.060000000000000005,0.09082857923270421,0.1380489491711581,0.1429338150268602,-34.89563578169962,0.15394177133577228,0.15617789385445088
0.07,0.09264624796988696,0.13829426732562056,0.14301647622448954,-45.653220318435885,0.11659154484632861,0.12333521976743926
0.08,0.09450833113578211,0.1385463959467328,0.14310205782372767,-26.855718614262603,0.1263976626063535,0.13273343290342413
0.09,0.09641585695325984,0.13880548668844428,0.1431906207989806,-19.85651454284538,0.13950776861156405,0.14390921164453432
0.09999999999999999,0.09836986090410267,0.13907169100693198,0.14328222515550054,-23.260349353382207,0.12177060367372776,0.12905237562299188
0.10999999999999999,0.10037138415597184,0.1393451598144364,0.14337692971013963,-36.934005273066546,0.15489958292002481,0.1584831628828795
0.11999999999999998,0.10242147184224297,0.13962604310587465,0.14347479185728484,-22.475089005871286,0.1243070476517154,0.1318257339190042
0.12999999999999998,0.10452117118851305,0.139914489557404,0.14357586731970307,-28.79528156277812,0.1543522372763943,0.15981849652108598
0.13999999999999999,0.10667152947986898,0.14021064609620193,0.14368020988409844,-38.150795682497396,0.11548708050788709,0.12361230978556234
0.15,0.10887359186338229,0.140514657440846,0.14378787112127328,-22.82120248248993,0.14796384920323322,0.1553583148433691
0.16,0.11112839898076084,0.14082666561180615,0.1438989000908798,-21.270925933449234,0.1387368016009428,0.14823241847522917
0.17,0.1134369844266595,0.1411468094117226,0.14401334303086707,-31.12611274783002,0.1499608630788671,0.1547845072934256
0.18000000000000002,0.11580037202882869,0.14147522387531544,0.14413124303184857,-24.963428726737376,0.1368558713414361,0.1462405630516115
0.19000000000000003,0.11821957294707836,0.14181203968897466,0.14425263969675703,-30.157835247191706,0.14737311923034158,0.15179608958914892
0.20000000000000004,0.12069558258895523,0.14215738258030639,0.14437756878630822,-19.90209300808563,0.14453862114923613,0.15404524996403043
0.21000000000000005,0.12322937734108512,0.14251137267815941,0.1445060618509602,-26.193334890141344,0.13930397934340943,0.14371302266467556
0.22000000000000006,0.12582191111632113,0.14287412384393322,0.1446381458502379,-21.34473099526641,0.14394715955758158,0.15312008984886216
0.23000000000000007,0.12847411171817222,0.14324574297527135,0.1447738427604885,-26.80656176885794,0.13437823247894415,0.13824097348175277
0.24000000000000007,0.1311868770254633,0.14362632928357075,0.14491316917234048,-15.583297166496084,0.1359965883796839,0.14416737278887032
0.25000000000000006,0.13396107100180257,0.1440159735470908,0.145056135879362,-21.15829104794191,0.131700187921731,0.13517363210731514
0.26000000000000006,0.13679751953620417,0.14441475734182196,0.14520274745964448,-19.92339371254797,0.1328430716691434,0.1400277303974763
0.2700000000000001,0.13969700612312883,0.1448227522526707,0.14535300185227845,-23.30566193240752,0.12328514265976877,0.12608605384691987
0.2800000000000001,0.14266026739226167,0.14524001906793949,0.14550688993094063,-16.556459300293024,0.1309452817022445,0.13607579653807683
0.2900000000000001,0.1456879885005322,0.1456666069605123,0.145664395077062,-20.955440979727907,0.118513684785507,0.12203504484321485
0.3000000000000001,0.14878079840118888,0.1461025526596072,0.14582549275530565,-13.505028849092575,0.13159934582168398,0.1345654528582572
0.3100000000000001,0.15193926500715618,0.14654787961741458,0.14599015009433786,-17.548564119148516,0.11742683901061107,0.12188187991450003
0.3200000000000001,0.15516389026839827,0.14700259717540398,0.14615832547612873,-15.889614262521613,0.13007173229937896,0.13226423261016104
0.3300000000000001,0.15845510518558797,0.1474666997355412,0.14632996813726049,-19.401022536461536,0.11779788730161016,0.12285084575478616
0.34000000000000014,0.16181326478497945,0.14794016594211257,0.1465050177859539,-17.25657402599335,0.1272166674127717,0.12950109348524108
0.35000000000000014,0.16523864308200514,0.14842295788028936,0.14668340423873255,-16.331624163749943,0.11986095265430376,0.12496433923536761
0.36000000000000015,0.16873142806370536,0.14891502029798198,0.1468650470808382,-12.76151471509691,0.1254005127711394,0.12797900260758993
0.37000000000000016,0.1722917167226313,0.14941627985791464,0.14704985535466808,-10.644532456524594,0.12144048232120436,0.12615638350266906
0.38000000000000017,0.17591951017728133,0.14992664442719614,0.1472377272806356,-8.709849023762171,0.12474340723024956,0.12760273252058835
0.3900000000000002,0.17961470891640743,0.15044600241195194,0.14742855001493932,-7.799861035471081,0.12185773946094411,0.12621846381750398
0.4000000000000002,0.18337710820659825,0.15097422214481682,0.14762219944877047,-6.7446830082912275,0.1246910021203322,0.1276176005956542
0.4100000000000002,0.18720639370436962,0.15151115133324866,0.14781854005347753,-6.4520168981961925,0.12196120101302327,0.12610204463562355
0.4200000000000002,0.1911021373155125,0.15205661657670902,0.14801742477614313,-5.969565284913857,0.12494232047597784,0.12772390970021164
0.4300000000000002,0.19506379334561177,0.15261042296074642,0.1482186949898983,-6.152999522555442,0.12202899253582189,0.12610482849391075
0.4400000000000002,0.19909069498640564,0.15317235373591817,0.14842218050310912,-6.390060758108562,0.12543757018741844,0.12778587310192677
0.45000000000000023,0.20318205118294774,0.1537421700892758,0.14862769963130973,-7.597961010440488,0.12198688090677028,0.1262400356199638
0.46000000000000024,0.2073369439263235,0.15431961101581657,0.1488350593354193,-9.127570434370732,0.12561159073460376,0.12711577179099998
0.47000000000000025,0.2115543260159074,0.15490439329686542,0.14904405542937832,-10.64238721779601,0.12166234239393167,0.1261569850745426
0.48000000000000026,0.21583301933379015,0.15549621159178964,0.14925447285985854,-9.624837705464746,0.1233225761727702,0.12443587711505316
0.49000000000000027,0.22017171367203411,0.15609473864876364,0.14946608606014947,-8.305664725472276,0.12055094529466347,0.12454227930965726
0.5000000000000002,0.2245689661507936,0.15669962563949552,0.14967865937970606,-7.334305228397822,0.11992592280171006,0.12139039918253106
0.5100000000000002,0.22902320126206785,0.15731050262189794,0.14989194759015623,-6.934339455870026,0.11998398685898809,0.12349623289670966
0.5200000000000002,0.23353271156992603,0.157926979133647,0.15010569646782504,-6.819297262213232,0.11731567390178285,0.11873914730170698
0.5300000000000002,0.2380956590934763,0.15854864491842258,0.15031964345203772,-6.803637264029319,0.12007413954950537,0.1232466577391977
0.5400000000000003,0.24271007739366715,0.15917507078538407,0.15053351837763063,-6.753014714044171,0.11546746541370707,0.11653757523545269
0.5500000000000003,0.24737387437924352,0.15980580960110888,0.15074704427923288,-6.609251946183691,0.12006805122262376,0.1228808203377979
0.5600000000000003,0.25208483584090136,0.16044039741183694,0.1509599382640027,-6.34756747785859,0.114408038584847,0.11498360450065567
0.5700000000000003,0.25684062971593846,0.1610783546924238,0.15117191244861192,-5.95835804714072,0.11963485825211057,0.12201620769036663
0.5800000000000003,0.26163881107858983,0.16171918771695143,0.1513826749554026,-5.576815588790246,0.11415087531553274,0.11418214112245482
0.5900000000000003,0.2664768278438446,0.16236239004448197,0.15159193096178927,-5.095016641345939,0.11882029568036048,0.12073771421239621
0.6000000000000003,0.27135202716497037,0.16300744411199897,0.15179938379617433,-4.778059494286714,0.11455098798032387,0.11401480521750733
0.6100000000000003,0.27626166249734846,0.16365382292519134,0.15200473607289924,-4.374928865063988,0.1177961364177413,0.11928998538934753
0.6200000000000003,0.28120290129366177,0.16430099183641575,0.15220769085807995,-4.239364186089923,0.11542645521345654,0.1142968834958906
0.6300000000000003,0.28617283328809745,0.1649484103979496,0.15240795285758948,-4.0248935576279,0.11672649367275958,0.11791319107038578
0.6400000000000003,0.291168479320174,0.165595534277551,0.15260522961796932,-4.155641558750394,0.1166282689206093,0.1148491997229433
0.6500000000000004,0.296186800642186,0.16624181722238532,0.1527992327306818,-4.340842703619597,0.11574118166298976,0.11679987156095323
0.6600000000000004,0.30122470864821543,0.16688671305659075,0.15298967902987096,-4.8850824688588315,0.11793106263154166,0.11543997749084678
0.6700000000000004,0.3062790749572901,0.16752967769714702,0.15317629177368394,-5.441452343999423,0.11523252989756204,0.11617459539833577
0.6800000000000004,0.3113467417786947,0.1681701711723056,0.15335880179923084,-5.244054762462442,0.11870145972743318,0.1159387782194906
0.6900000000000004,0.31642453248373137,0.168807659626635,0.15353694864141812,-4.615736721061125,0.11604223592315088,0.11633862966384
0.7000000000000004,0.3215092623054846,0.16944161729675086,0.1537104816061922,-4.18835125203715,0.11908012617395947,0.1169152718713046
0.7100000000000004,0.326597749086393,0.17007152844202825,0.15387916078916292,-4.726902967348406,0.11712715349679585,0.11675920593974293
0.7200000000000004,0.3316868239927449,0.1706968892150385,0.15404275803113784,-6.2874550161305205,0.1192365083952374,0.1178351605744402
0.7300000000000004,0.33677334211557025,0.17131720945710163,0.1542010578027773,-8.563837781748319,0.1176641363655332,0.11668649249655923
0.7400000000000004,0.3418541928788324,0.17193201440519515,0.1543538580113706,-10.02372501344664,0.11851885385032916,0.1177219728867388
0.7500000000000004,0.3469263101782669,0.17254084629748526,0.1545009707236113,-10.167779662126117,0.11682614101483464,0.11532331058647442
0.7600000000000005,0.35198668217765783,0.17314326586593884,0.15464222279920928,-8.754406553564593,0.11704925581869599,0.11609418210901995
0.7700000000000005,0.3570323606936814,0.17373885370580314,0.15477745643119503,-7.678022449952704,0.11520387977818654,0.1135640264981405
0.7800000000000005,0.3620604701056432,0.1743272115131903,0.15490652958983311,-6.631800706757608,0.11630294531123703,0.11490066977399187
0.7900000000000005,0.3670682157323373,0.1749079631835344,0.15502931636814102,-5.992820091395521,0.11449085966557905,0.11281773702657072
0.8000000000000005,0.3720528916247994,0.17548075576529373,0.1551457072281035,-5.419833542783657,0.11620848222806172,0.1144256986948982
0.8100000000000005,0.3770118877307622,0.17604526026489833,0.15525560914774,-4.9888483908094425,0.11430058754872496,0.11255579433896404
0.8200000000000005,0.38194269639402273,0.17660117230058164,0.15535894567022568,-4.549331020626687,0.11633539583356878,0.11420260748004085
0.8300000000000005,0.3868429181595876,0.17714821260435545,0.15545565685726248,-4.240635897941276,0.11423218033108924,0.1124578982408413
0.8400000000000005,0.39171026686321686,0.1776861273729521,0.15554569914982128,-4.0787878401964175,0.1166331049020253,0.11398433907952289
0.8500000000000005,0.3965425739917339,0.1782146884700625,0.1556290451402344,-4.6381405423191,0.11398690456951133,0.11256835906963968
0.8600000000000005,0.4013377923080647,0.17873369348360266,0.15570568326038245,-6.879680351949503,0.11730819812707904,0.11336455176879523
0.8700000000000006,0.4060939987423326,0.17924296564304262,0.15577561739139192,-9.547870440121201,0.11409849850256512,0.11339788394273437
0.8800000000000006,0.410809396557325,0.17974235360300128,0.15583886640082986,-6.27411382476937,0.11740336087646572,0.11314079941300914
0.8900000000000006,0.41548231680320297,0.1802317311003474,0.1558954636138451,-3.791627292105691,0.11614349335519963,0.1142746553411798
0.9000000000000006,0.42011121908235793,0.18071099649293706,0.15594545622506595,-2.7441736645784607,0.1176700753912331,0.11449013724843472
0.9100000000000006,0.4246946916507735,0.18118007218885576,0.15598890465831253,-2.2308285158013894,0.11656685875148655,0.11431749262742857
0.9200000000000006,0.4292314508870619,0.18163890397561772,0.15602588188133037,-2.0189842934453948,0.1175442842920013,0.11478168820182097
0.9300000000000006,0.43372034016450983,0.1820874602592109,0.15605647268280068,-2.059283101899376,0.11648248114617263,0.11408091189543594
0.9400000000000006,0.43816032816494427,0.1825257312231573,0.1560807729188345,-2.305202080481292,0.117516528264851,0.11490310398108275
0.9500000000000006,0.4425505066760214,0.18295372791790496,0.15609888873603084,-2.863900034545862,0.11622944800327738,0.11372334315121398
0.9600000000000006,0.4468900879156634,0.18337148129087413,0.15611093577796487,-3.598360709381215,0.11756813136035298,0.11502610543447077
0.9700000000000006,0.4511784014288284,0.1837790411673659,0.15611703838169735,-4.607955228556541,0.11587638719867631,0.11327484474245325
0.9800000000000006,0.45541489060264007,0.1841764751923161,0.15611732877055845,-5.41168264047694,0.11751807297137364,0.11496834012043072
0.9900000000000007,0.4595991088461502,0.18456386774254838,0.15611194624907232,-6.147327131157041,0.11542623512790634,0.11275504739804779
1.0000000000000007,0.46373071548072087,0.18494131881876819,0.15610103640546275,-6.331671093429616,0.11730227686081808,0.11458259571153152
1.0100000000000007,0.4678094713862253,0.18530894292605454,0.15608475032672653,-6.426811916129299,0.11501408064233873,0.11229839715277537
1.0200000000000007,0.4718352344470451,0.1856668679510545,0.1560632438307796,-6.160194963475098,0.11711689870564679,0.11414941390006482
1.0300000000000007,0.4758079548402477,0.1860152340435012,0.15603667671969984,-5.91140681736582,0.11481851003655949,0.11200604156410184
1.0400000000000007,0.4797276702063831,0.18635419250903862,0.15600521205758916,-5.469528006856251,0.1169866862530134,0.11380255644447158
1.0500000000000007,0.4835945007411606,0.18668390471969637,0.15596901547609662,-5.106892795707713,0.11481205192314069,0.11183837687392842
1.0600000000000007,0.48740864424384456,0.1870045410476914,0.15592825451015832,-4.646737176931265,0.11685726001057838,0.1134896691251137
1.0700000000000007,0.49117037115564405,0.18731627982757268,0.15588309796604805,-4.308988003723798,0.11490415565674093,0.11176699443089792
1.0800000000000007,0.4948800196186869,0.1876193063510741,0.15583371532339002,-3.9476352518764037,0.11675878496914605,0.1131878969589034
1.0900000000000007,0.49853799058342546,0.18791381189839737,0.15578027617235998,-3.747181099563884,0.11502470383781423,0.11180672774931516
1.1000000000000008,0.5021447429895479,0.18819999280903504,0.15572294968691303,-3.6452406350284443,0.1167789936003177,0.11288136673268283
1.1100000000000008,0.5057007890427169,0.188478049594652,0.15566190413450737,-3.845039518592961,0.11512720415074261,0.11203416725162639
1.1200000000000008,0.5092066896067442,0.18874818609598965,0.1555973064224633,-4.3758096369065544,0.11705256193354846,0.11253929725150082
1.1300000000000008,0.5126630497281817,0.189010608685236,0.15552932168079334,-5.134498101540467,0.1152892687769311,0.11253775384880386
1.1400000000000008,0.5160705143077661,0.18926552551482342,0.15545811288107073,-5.3360374352345925,0.11758242141614834,0.11244257163847046
1.1500000000000008,0.5194297639307456,0.18951314581317052,0.15538384049066276,-4.696453230826288,0.11588308201287746,0.11303331060620216
1.1600000000000008,0.522741510865832,0.18975367922748929,0.15530666216145383,-3.71017552170886,0.11806750502570154,0.11308620647721568
1.1700000000000008,0.5260064952403786,0.18998733521341055,0.15522673245200005,-2.911570291639424,0.11654780362558112,0.1132755589743334
1.1800000000000008,0.5292254813974103,0.19021432247086698,0.15514420258191422,-2.3302333656413605,0.1181252916327519,0.11349692620732588
1.1900000000000008,0.532399254438298,0.19043484842538744,0.1550592202171553,-1.9686029163999854,0.11698333256577716,0.11337064997503224
1.2000000000000008,0.5355286169532066,0.19064911875371526,0.15497192928480236,-1.752807666458643,0.11795938526514142,0.11360939170847872
1.2100000000000009,0.5386143859399476,0.1908573369524591,0.15488246981582238,-1.7100242104987178,0.11727268637392263,0.11335443743353625
1.2200000000000009,0.5416573899105056,0.19105970394830457,0.15479097781428375,-1.8063823675611212,0.11775445022710496,0.1136583649534691
1.2300000000000009,0.5446584661833284,0.19125641774818503,0.15469758515144605,-2.1257103573244795,0.11745545969387243,0.11320370230574703
1.2400000000000009,0.5476184583584156,0.19144767312768837,0.15460241948313036,-2.5941673265161493,0.1175320761356051,0.11371460904593816
1.2500000000000009,0.5505382139713357,0.19163366135590104,0.15450560418878712,-3.2662839191155144,0.11745247487816197,0.1128554289819139
1.260000000000001,0.5534185823215321,0.19181456995482693,0.15440725833068503,-3.7896580178699404,0.11735352846050683,0.11370770367645583
1.270000000000001,0.5562604124696255,0.1919905824914813,0.15430749663167326,-4.218048494568183,0.11705483659865445,0.11230342579730629
1.280000000000001,0.5590645513978935,0.19216187840074794,0.15420642947000873,-4.246399968187681,0.11732074509068832,0.11351939551601362
1.290000000000001,0.5618318423276746,0.19232863283708046,0.1541041628897776,-4.292243494364601,0.11643799950138843,0.11178385489451859
1.300000000000001,0.5645631231871258,0.19249101655315298,0.15400079862550065,-4.171568805860349,0.11742728929965854,0.11330446963194092
1.310000000000001,0.5672592252225118,0.192649195803586,0.1538964341395592,-4.167200614026784,0.11595628555540884,0.1114475971068332
1.320000000000001,0.5699209717460546,0.1928033322719219,0.15379116267114953,-4.0899268166964475,0.11757369357607117,0.11313690518761511
1.330000000000001,0.5725491770132779,0.1929535830190656,0.1536850732955264,-4.083025183301128,0.11566467573232096,0.11124808603965583
1.340000000000001,0.5751446452227521,0.19310010045147225,0.15357825099237432,-4.012150977908055,0.11769606834273004,0.11297612703488004
1.350000000000001,0.577708169631184,0.19324303230741816,0.153470776722201,-3.9745703988942642,0.11552747796949468,0.11114151868408866
1.360000000000001,0.5802405317768647,0.19338252165976821,0.15336272750972374,-3.880794899993317,0.11778945105314378,0.11280256219494764
1.370000000000001,0.582742500804612,0.19351870693371956,0.1532541765332824,-3.815726795126964,0.11551719529640199,0.11112582010066185
1.380000000000001,0.5852148328854916,0.19365172193807678,0.1531451932193787,-3.7175334843958883,0.1178840143513982,0.11262267693754634
1.390000000000001,0.5876582707247932,0.19378169590869135,0.15303584334150838,-3.660827464487216,0.11561214063426513,0.11121632450687566
1.400000000000001,0.5900735431519337,0.19390875356277437,0.1529261891225165,-3.5980999449241655,0.11802787440413783,0.1124603614032231
1.410000000000001,0.5924613647861879,0.19403301516286453,0.15281628933976213,-3.5784802553442456,0.11579584663731328,0.11142088436525695
1.420000000000001,0.5948224357723899,0.19415459658931597,0.15270619943244626,-3.550961295185683,0.11826297428092225,0.11236197152667977
1.430000000000001,0.5971574415809937,0.19427360942023558,0.15259597161050198,-3.5222832066677094,0.11606126542882783,0.11170672687000543
1.440000000000001,0.5994670528671412,0.1943901610178828,0.15248565496451125,-3.447609533967214,0.11859638044491871,0.11240670951933589
1.450000000000001,0.6017519253836492,0.19450435462060509,0.15237529557615223,-3.3339212586689095,0.11638446545180436,0.11197874424492126
1.460000000000001,0.6040126999430849,0.1946162894394569,0.15226493662873675,-3.2104420953740687,0.1189936028513921,0.11264898942927008
1.470000000000001,0.6062500024243695,0.194726060758714,0.15215461851743928,-3.1353123140676455,0.11667725929993536,0.1121159461006294
1.480000000000001,0.6084644438196044,0.19483376003955583,0.15204437895886114,-3.2021650810921107,0.11939242382518726,0.1130356008209753
1.490000000000001,0.6106566203170755,0.19493947502625114,0.15193425309961417,-3.476654120304848,0.11676446970653753,0.11194005790331224
1.500000000000001,0.6128271134166337,0.19504328985423527,0.15182427362364234,-3.9104297752605324,0.11965580216009342,0.11338196142553851
1.5100000000000011,0.6149764900739044,0.19514528515952512,0.15171447085803763,-4.21975450794957,0.11639015390504968,0.1112362181689435
1.5200000000000011,0.6171053028700068,0.19524553818896484,0.1516048728771329,-4.137444687168055,0.11967437278867703,0.11333283531397774
1.5300000000000011,0.619214090203695,0.19534412291084663,0.1514955056046899,-3.843462317521646,0.11560625660668596,0.11041615250894549
1.5400000000000011,0.6213033765030529,0.19544111012549112,0.1513863929140192,-3.5249622002719163,0.11980873837849786,0.11309704974376375
1.5500000000000012,0.6233736724540834,0.19553656757541849,0.15127755672590146,-3.247959830265458,0.11494727488714766,0.10993788768706782
1.5600000000000012,0.6254254752437328,0.19563056005477703,0.1511690171041954,-3.0170791980606024,0.11984045028089586,0.11282190516727933
1.5700000000000012,0.6274592688150836,0.1957231495177325,0.15106079234904102,-2.786750492443691,0.11472320766599468,0.10976401664594641
1.5800000000000012,0.62947552413263,0.19581439518555846,0.15095289908758555,-2.6284093937053354,0.11966834223177114,0.1125154000250799
1.5900000000000012,0.6314746994557194,0.19590435365219355,0.1508453523621736,-2.4931779464964987,0.11481074320606409,0.10979650174495195
1.6000000000000012,0.6334572406184081,0.19599307898806548,0.15073816571596108,-2.446448354126611,0.11950941619865134,0.11228375690623019
1.6100000000000012,0.6354235813141322,0.19608062284200603,0.150631351275924,-2.4205441524488958,0.11502062501245483,0.10995234652180634
1.6200000000000012,0.6373741433837329,0.1961670345411035,0.1505249198332453,-2.4714210864789035,0.119447019134573,0.11214535943514385
1.6300000000000012,0.6393093371055194,0.19625236118836675,0.1504188809210751,-2.524376151336321,0.1152773319788802,0.11018130363510378
1.6400000000000012,0.6412295614861704,0.19633664775809037,0.15031324288966832,-2.6323599519375125,0.11946674801642561,0.1120813143774421
1.6500000000000012,0.6431352045513951,0.19641993718883186,0.1502080129789115,-2.7198719096405806,0.11556478818109736,0.11045385179436498
1.6600000000000013,0.6450266436353881,0.19650227047392813,0.15010319738825986,-2.8383329049140182,0.11953840941643362,0.11207510686590347
1.6700000000000013,0.6469042456682097,0.196583686749494,0.14999880134410962,-2.916435348788364,0.11587921514653389,0.11074801252827794
1.6800000000000013,0.6487683674603211,0.19666422337986011,0.14989482916464003,-3.007279467934244,0.11963666037812196,0.11211332276918581
1.6900000000000013,0.6506193559835906,0.19674391604041805,0.14979128432215882,-3.047387912489015,0.11621086874474035,0.111042730754364
1.7000000000000013,0.6524575486481708,0.196822798797857,0.14968816950299693,-3.0944394147483245,0.11974033984755293,0.11217838273759125
1.7100000000000013,0.6542832735747202,0.19690090418777942,0.14958548666499247,-3.0913144016859464,0.11654103013358871,0.11131701492554187
1.7200000000000013,0.6560968498615088,0.19697826328969897,0.14948323709261518,-3.0997244769431993,0.11982775318892314,0.11224635672273788
1.7300000000000013,0.6578985878460193,0.1970549057994276,0.1493814214497802,-3.062468809581412,0.1168505026306963,0.11155255901846811
1.7400000000000013,0.6596887893607103,0.19713086009886943,0.1492800398304031,-3.0424099230500765,0.1198754003797831,0.11229608513617972
1.7500000000000013,0.6614677479826543,0.1972061533232434,0.14917909180675262,-2.9761296168394367,0.1171329513866307,0.11173711798771985
1.7600000000000013,0.6632357492768282,0.19728081142576137,0.149078576475651,-2.9276112363733264,0.11986439708349118,0.112325091982795
1.7700000000000014,0.6649930710328663,0.19735485923979781,0.14897849250258383,-2.8305434358251236,0.11740010985357129,0.11186716199229253
1.7800000000000014,0.6667399834951295,0.19742832053858647,0.14887883816377168,-2.756506560481931,0.1197895762260337,0.11235077646835899
1.7900000000000014,0.6684767495859895,0.19750121809248702,0.14877961138626264,-2.647764994368166,0.11766892115377421,0.11194764471374155
1.8000000000000014,0.6702036251222455,0.1975735737238641,0.14868080978610052,-2.581159950154737,0.11965419482271025,0.11238393693431346
1.8100000000000014,0.6719208590246404,0.19764540835962935,0.14858243070462818,-2.510252800439566,0.11794887733195036,0.11198698697635708
1.8200000000000014,0.6736286935204552,0.19771674208149434,0.14848447124298114,-2.5009514052036206,0.1194507871108165,0.11241255445149193
1.8300000000000014,0.6753273643391946,0.19778759417398611,0.1483869282948266,-2.5200794072773762,0.11825050536645225,0.11199059009639925
1.8400000000000014,0.6770171009013913,0.19785798317027903,0.14828979857740532,-2.6111747396285994,0.1191511961643893,0.11241458169144397
1.8500000000000014,0.6786981265005892,0.19792792689589792,0.14819307866092984,-2.7625391410189186,0.11859216425103297,0.11195590881186739
1.8600000000000014,0.6803706584785706,0.19799744251034782,0.14809676499639374,-2.9822393369193123,0.11872672012113843,0.11237394929006296
1.8700000000000014,0.6820349083939122,0.1980665465467261,0.14800085394184476,-3.2787261289389864,0.11896803584250792,0.11186276918514045
1.8800000000000014,0.6836910821839733,0.1981352549493737,0.14790534178717374,-3.585722915823502,0.11822731509171344,0.11229920475438473
1.8900000000000015,0.6853393803204267,0.19820358310962394,0.14781022477747194,-3.915408930592181,0.11926284875927322,0.11166260453048056
1.9000000000000015,0.6869799979584559,0.1982715458997029,0.14771549913500429,-4.101472719531509,0.11785694268600913,0.11222340576995146
1.9100000000000015,0.688613125079748,0.19833915770484176,0.14762116107985146,-4.226757208478623,0.11927383736008472,0.11132611186267456
1.9200000000000015,0.690238946629426,0.19840643245365402,0.14752720684926382,-4.126530338864928,0.1177765760341604,0.1121526377707444
1.9300000000000015,0.6918576426470665,0.19847338364683792,0.14743363271577978,-4.024156327219508,0.11901460840329213,0.1109424824788352
1.9400000000000015,0.6934693883919515,0.1985400243842559,0.14734043500414945,-3.7676055853685297,0.11789628022292543,0.11208419807295301
1.9500000000000015,0.6950743544627164,0.1986063673904479,0.1472476101071098,-3.595678907183871,0.11870426293064384,0.11063393417438262
1.9600000000000015,0.6966727069115514,0.1986724250386348,0.14715515450005723,-3.332635243114817,0.11808153800135421,0.11203402440295773
1.9700000000000015,0.6982646073531233,0.1987382093732603,0.14706306475465378,-3.176738419393374,0.11846022719836852,0.1104245250340522
1.9800000000000015,0.6998502130683791,0.1988037321311308,0.14697133755141545,-2.9542379546622417,0.11827756318767187,0.11200893271899981
1.9900000000000015,0.701429677103404,0.19886900476119984,0.14687996969131667,-2.8312131768202793,0.11828920606373274,0.1102845154572524
2.0000000000000013,0.7030031483634983,0.1989340384430497,0.14678895810645157,-2.651322991514076,0.11847553301053901,0.11200918396227788
2.010000000000001,0.7045707717026454,0.19899884410412189,0.14669829986979188,-2.558249558007372,0.11816667124321992,0.11018266065729346
2.020000000000001,0.7061326880085345,0.1990634324357419,0.1466079922040737,-2.414880761199453,0.11868523673618214,0.11203866179945447
2.0300000000000007,0.707689034283315,0.19912781390799028,0.14651803248985326,-2.348679258056692,0.11806242243429343,0.11009341851664131
2.0400000000000005,0.7092399437202409,0.19919199878346347,0.14642841827276237,-2.24064473713226,0.11892913236344657,0.11210913507182715
2.0500000000000003,0.710785545776377,0.1992559971299708,0.14633914726999775,-2.2072003604098867,0.11793999664273191,0.10999177934457934
2.06,0.7123259662415298,0.1993198188322152,0.1462502173760792,-2.1477504282387154,0.11924144045248425,0.11223828511022274
2.07,0.7138613273035673,0.19938347360249678,0.14616162666790328,-2.17201238862027,0.1177518134570957,0.10985162089317675
2.0799999999999996,0.7153917476102881,0.19944697099048575,0.14607337340912688,-2.1961751968477965,0.11964989479281013,0.1124267431577625
2.0899999999999994,0.7169173423279976,0.1995103203921035,0.14598545605390753,-2.312861772660648,0.11745392241651217,0.1096659627647629
2.099999999999999,0.7184382231969507,0.1995735310575534,0.14589787325002956,-2.430600979205619,0.12009727242216908,0.11258485288621353
2.109999999999999,0.7199544985838119,0.19963661209854142,0.1458106238414445,-2.580468048979628,0.1170871038061476,0.10951082941041222
2.1199999999999988,0.7214662735312866,0.19969957249472198,0.14572370687024977,-2.6580838770425426,0.1203641354942941,0.1125060469566879
2.1299999999999986,0.7229736498050722,0.19976242109941,0.1456371215781346,-2.659663448704865,0.11683988788792393,0.10952595433317165
2.1399999999999983,0.724476725938275,0.19982516664459246,0.14555086740731496,-2.5667792506196276,0.12029290992084675,0.11214296379696503
2.149999999999998,0.7259755972734337,0.19988781774527617,0.145464944000984,-2.395575494763842,0.11684610209390583,0.10970232328867753
2.159999999999998,0.7274703560022955,0.1999503829032051,0.1453793512032992,-2.202556323589412,0.11999472193204323,0.11168183224329642
2.1699999999999977,0.728961091203474,0.20001287050998048,0.14529408905892943,-1.9872792119806784,0.11702847148778886,0.1099334526368174
2.1799999999999975,0.7304478888781342,0.20007528884961767,0.14520915781218494,-1.81269526239851,0.11966751597563627,0.11126374200487255
2.1899999999999973,0.7319308319838246,0.20013764610056778,0.1451245579057481,-1.6393214792998312,0.11723969103160876,0.11014925955205614
2.199999999999997,0.7334100004665937,0.20019995033723792,0.1450402899790287,-1.5276664321181417,0.1194252997605641,0.11093487510782796
2.209999999999997,0.7348854712915123,0.2002622095310367,0.1449563548661599,-1.4142468171058027,0.1174015225175517,0.11032150290898254
2.2199999999999966,0.7363573184717241,0.20032443155097607,0.14487275359365728,-1.36658401219549,0.11929170924764665,0.11069074045652258
2.2299999999999964,0.7378256130961481,0.20038662416385458,0.14478948737775527,-1.3084381084752634,0.11749703717733839,0.1104461605010906
2.239999999999996,0.7392904233559415,0.20044879503405202,0.14470655762144277,-1.3171989478342467,0.1192580850111516,0.11051823299764386
2.249999999999996,0.7407518145698465,0.20051095172295824,0.14462396591121118,-1.3062042831232463,0.11753283892812623,0.11052569501457993
2.259999999999996,0.7422098492085233,0.20057310168806447,0.14454171401353424,-1.3626831369415717,0.1193128951240209,0.11041288834218949
2.2699999999999956,0.7436645869179843,0.20063525228173917,0.1444598038710931,-1.388771696134811,0.11752332567379746,0.1105621255015696
2.2799999999999954,0.745116084542225,0.200697410749714,0.1443782375987646,-1.4808422404415051,0.11944684879094222,0.11038036661723599
2.289999999999995,0.7465643961451653,0.2007595842293018,0.1442970174793849,-1.530168795100581,0.11748826933997379,0.1105578690282795
2.299999999999995,0.7480095730319896,0.20082177974736903,0.14421614595930485,-1.6413324921269083,0.1196490970610899,0.11043045743416867
2.3099999999999947,0.7494516637699881,0.2008840042180854,0.1441356256437506,-1.6990469496796314,0.11745203346957787,0.11051981045055081
2.3199999999999945,0.7508907142089892,0.20094626444046887,0.14405545929200125,-1.8145013030065122,0.11990341544520126,0.11056763102621373
2.3299999999999943,0.7523267675014779,0.20100856709575,0.14397564981239883,-1.8738271867562981,0.11743819275506256,0.11046125844825301
2.339999999999994,0.7537598641224803,0.20107091874457148,0.14389620025720157,-1.9906057729030333,0.12018908991883852,0.11078429438777068
2.349999999999994,0.7551900418893087,0.20113332582404528,0.1438171138172939,-2.0602530659927516,0.11746185793347778,0.11039837180213338
2.3599999999999937,0.7566173359812395,0.2011957946446823,0.14373839381676257,-2.190753958088,0.12048493454787552,0.11106159130908405
2.3699999999999934,0.7580417789592078,0.20125833138721494,0.1436600437073536,-2.291799240055508,0.11752749676839724,0.11034459137483237
2.3799999999999932,0.7594634007855982,0.20132094209932871,0.1435820670628181,-2.4557520278378164,0.12077086017579314,0.11137441645281444
2.389999999999993,0.7608822288441988,0.2013836326923194,0.1435044675731595,-2.609350872764774,0.11763435818701058,0.11030902844741484
2.399999999999993,0.7622982879603906,0.2014464089376914,0.14342724903879148,-2.8191855166533664,0.12102558776660495,0.1116942747991884
2.4099999999999926,0.7637116004216452,0.20150927646371364,0.14335041536461726,-3.031676804515497,0.11778340417912758,0.1102987457151217
2.4199999999999924,0.7651221859983881,0.2015722407519473,0.14327397055403962,-3.278217981265595,0.1212254196823508,0.11199002507926455
2.429999999999992,0.7665300619652959,0.2016353071337599,0.14319791870291132,-3.5299332519345206,0.1179797554238887,0.1103206470132507
2.439999999999992,0.7679352431230834,0.20169848078683916,0.14312226399343458,-3.7766757505261297,0.12134923844511969,0.1122316357665956
2.4499999999999917,0.7693377418208386,0.2017617667317208,0.14304701068801898,-4.023555422215428,0.11822922545544512,0.11038021220158215
2.4599999999999915,0.7707375679789582,0.20182516982834312,0.14297216312310707,-4.219058364208899,0.12138816538586225,0.11239881024333433
2.4699999999999913,0.7721347291127337,0.20188869477263843,0.1428977257029734,-4.412802305330751,0.11853159385157055,0.11047772873242298
2.479999999999991,0.773529230356638,0.20195234609317664,0.1428237028935082,-4.517961355187391,0.12135061335235364,0.11248817903472152
2.489999999999991,0.7749210744893563,0.20201612814787115,0.14275009921599338,-4.631894682786443,0.11887605221193792,0.11060534855122442
2.4999999999999907,0.7763102619596024,0.20208004512075503,0.14267691924087428,-4.639354498479039,0.12125649535122164,0.11251136980764223
2.5099999999999905,0.7776967909127602,0.20214410101884306,0.1426041675815413,-4.677173471343028,0.11924237145872149,0.11074773896409698
2.5199999999999902,0.7790806572183868,0.2022082996690852,0.14253184888812298,-4.606702901438234,0.1211272675499156,0.11248619672644017
2.52999999999999,0.7804618544986098,0.202272644715423,0.14245996784130022,-4.590449090858973,0.1196051424814813,0.11088540267344764
2.53999999999999,0.7818403741574483,0.20233713961595812,0.14238852914614877,-4.47047700772458,0.12098205603884479,0.1124298500018438
2.5499999999999896,0.7832162054110876,0.20240178764024044,0.14231753752601486,-4.423487048591401,0.11993674343738855,0.11099810415562114
2.5599999999999894,0.7845893353191276,0.20246659186668503,0.14224699771643234,-4.276484609338411,0.12084029512415682,0.11235754588742004
2.569999999999989,0.7859597488168273,0.20253155518012442,0.1421769144590862,-4.21368962372539,0.12020987610164885,0.11106823841236065
2.579999999999989,0.7873274287483687,0.20259668026950495,0.14210729249582937,-4.052105582121185,0.12072383593729433,0.11228342238594435
2.5899999999999888,0.7886923559011456,0.202661969625733,0.14203813656275927,-3.9798508025166797,0.12040372147531973,0.11108556775697832
2.5999999999999885,0.7900545090410965,0.2027274255396762,0.14196945138435685,-3.810380789831844,0.12065363326539709,0.11222028624994648
2.6099999999999883,0.7914138649490905,0.20279305010032952,0.14190124166769907,-3.7320638777749875,0.12051241043315451,0.11105179036969218
2.619999999999988,0.7927703984583682,0.2028588451931473,0.14183351209674516,-3.5617721463221934,0.12064377919770743,0.11217807226246874
2.629999999999988,0.7941240824930448,0.2029248124985487,0.1417662673267043,-3.4826332567254137,0.12054720878764498,0.11098022212851336
2.6399999999999877,0.7954748881076723,0.20299095349060056,0.14169951197848968,-3.3208582387340453,0.12069986734382947,0.11216279422733556
2.6499999999999875,0.7968227845278587,0.20305726943588195,0.14163325063326368,-3.248252628802812,0.12052809809859484,0.11088963742178301
2.6599999999999873,0.7981677391919417,0.2031237613925346,0.1415674878270787,-3.1048568210900496,0.12082384607798616,0.11217686976035407
2.669999999999987,0.7995097177937027,0.20319043020950175,0.1415022280456189,-3.046830303361047,0.12047149910713292,0.11079765584847243
2.679999999999987,0.800848684326115,0.203257276525959,0.1414374757190463,-2.9317065842970087,0.12102157134771936,0.1122200228573623
2.6899999999999866,0.8021846011261037,0.20332430077093921,0.1413732352169567,-2.8980935055604276,0.12038184137620744,0.11071855275296627
2.6999999999999864,0.8035174289203108,0.20339150316315377,0.14130951084344787,-2.8248647438732886,0.12130943612320556,0.11228911175000744
2.709999999999986,0.8048471268718362,0.20345888371101234,0.1412463068323064,-2.832559767569063,0.12024852732723904,0.11066597700708536
2.719999999999986,0.8061736526279383,0.203526442212842,0.1411836273423148,-2.825831883651387,0.12171688414004235,0.11237483020617577
2.7299999999999858,0.8074969623686598,0.2035941782573056,0.14112147645268278,-2.9040031445638776,0.1200514618046772,0.11065940345879952
2.7399999999999856,0.8088170108563637,0.20366209122402268,0.1410598581586081,-2.9955757515326216,0.12227201335404995,0.11245506927636754
2.7499999999999853,0.8101337514861364,0.20373018028438897,0.14099877636696684,-3.1559588647635444,0.11979483243015991,0.11072949614485152
2.759999999999985,0.8114471363370322,0.2037984444025986,0.14093823489213994,-3.308634520018793,0.12293923599696831,0.11250040930729927
2.769999999999985,0.8127571162241214,0.20386688233686456,0.14087823745197592,-3.4227757275043977,0.11957752028264995,0.11089294088964011
2.7799999999999847,0.814063640751303,0.20393549264083866,0.14081878766389408,-3.433024934634339,0.12354582562785249,0.11252104408059588
2.7899999999999845,0.8153666583648441,0.2040042736652285,0.14075988904113032,-3.3041295518327383,0.11953833041474703,0.11108421340907407
2.7999999999999843,0.8166661164076047,0.2040732235596103,0.14070154498912812,-3.106688804311376,0.12392171392716861,0.11256067926001637
2.809999999999984,0.8179619611738982,0.20414234027443473,0.14064375880207644,-2.838249643457282,0.11965779359629607,0.11122871317580062
2.819999999999984,0.8192541379649478,0.2042116215632238,0.1405865336595972,-2.6165059953713383,0.12409417236980269,0.11261205315164821
2.8299999999999836,0.820542591144889,0.20428106498495588,0.1405298726235835,-2.3809145165802468,0.11985064526434988,0.11134593839669674
2.8399999999999834,0.8218272641972647,0.204350667906635,0.14047377863519053,-2.2355724126875667,0.12416774155589545,0.11266287827040532
2.849999999999983,0.8231080997819683,0.204420427506042,0.14041825451198067,-2.078482248360067,0.12008059052513378,0.11146664950179717
2.859999999999983,0.8243850397925764,0.20449034077466355,0.14036330294522428,-2.01214493173132,0.12419710278045303,0.11271362517260484
2.869999999999983,0.8256580254140197,0.20456040452079313,0.1403089264973559,-1.9202796127175932,0.12033592702451007,0.11159499373868459
2.8799999999999826,0.8269269971805363,0.20463061537280264,0.1402551275995888,-1.9070036969435553,0.12419437114011414,0.11276442180630518
2.8899999999999824,0.8281918950338505,0.20470096978257707,0.1402019085496867,-1.8553702595150936,0.12060610450418495,0.11172133660338097
2.899999999999982,0.829452658381521,0.20477146402910942,0.14014927150989442,-1.8697017586101596,0.1241624010571422,0.11281451660656376
2.909999999999982,0.8307092261553978,0.2048420942222488,0.1400972185050265,-1.8395432364674087,0.12087338792814056,0.11183299749520677
2.9199999999999817,0.8319615368701333,0.20491285630659822,0.1400457514207153,-1.8672289983318138,0.12410936909791183,0.11286281403208946
2.9299999999999815,0.8332095286816813,0.20498374606555467,0.13999487200181743,-1.8505606884892305,0.12111668908555687,0.11191935658652417
2.9399999999999813,0.834453139445731,0.2050547591254862,0.13994458185097813,-1.8868571795545717,0.12404409588687942,0.11290589997457806
2.949999999999981,0.8356923067760115,0.20512589096004064,0.139894882427354,-1.8808419434425658,0.12132229541734824,0.11197559727342239
2.959999999999981,0.8369269681024072,0.20519713689457836,0.13984577504549262,-1.922449154399828,0.1239679992572952,0.11293637883792189
2.9699999999999807,0.8381570607288262,0.20526849211072404,0.13979726087436864,-1.9221866328720099,0.12149024300234396,0.11200543224498222
2.9799999999999804,0.839382521890756,0.2053399516510291,0.1397493409365746,-1.9619365269707019,0.12387630735127923,0.11294520551626892
2.9899999999999802,0.8406032888124529,0.20541151042373967,0.1397020161076659,-1.9585002438188637,0.12163238040851913,0.11202075568065589
2.99999999999998,0.8418192987637007,0.20548316320766238,0.13965528711565842,-1.9868706253614665,0.12376591205063239,0.11292708358651117
3.00999999999998,0.8430304891160819,0.20555490465712137,0.13960915454067718,-1.9719409651578461,0.12176519710229705,0.11203708849846691
3.0199999999999796,0.844236797398704,0.20562672930699882,0.13956361881475346,-1.9838671556789915,0.12364030214396037,0.11288371450260735
3.0299999999999794,0.8454381613533185,0.2056986315778519,0.13951868022176914,-1.9566149492067488,0.1219028008739409,0.11206771629886558
3.039999999999979,0.8466345189887826,0.20577060578110082,0.1394743388975475,-1.956840751092045,0.12350691877117434,0.11282134521265258
3.049999999999979,0.8478258086348026,0.2058426461242767,0.13943059483008435,-1.9260932245336542,0.12205471908352752,0.11212159028692853
3.0599999999999787,0.8490119689949092,0.20591474671632665,0.13938744785992155,-1.9281458290041047,0.12337143260139319,0.11274553427614717
3.0699999999999785,0.8501929391986027,0.20598690157296448,0.13934489768065705,-1.9088925895189746,0.12222802529495645,0.11220555653205602
3.0799999999999783,0.8513686588526316,0.2060591046220634,0.13930294383959083,-1.9304664037602661,0.12323524201763299,0.11265829650936524
3.089999999999978,0.8525390680913371,0.20613134970907934,0.13926158573850098,-1.9392051810714972,0.1224297079192477,0.11232708089166327
3.099999999999978,0.8537041076260259,0.20620363060250294,0.1392208226345523,-1.9981446793408357,0.12309711718648883,0.11255884699831797
3.1099999999999777,0.8548637187933222,0.2062759409993262,0.1391806536413266,-2.0491164034690454,0.12266679080195166,0.11249475411990148
3.1199999999999775,0.8560178436024524,0.20634827453052385,0.13914107772997952,-2.1597923423525374,0.12295684003458499,0.1124463652978497
3.1299999999999772,0.8571664247814162,0.20642062476653575,0.13910209373051363,-2.2603240455300133,0.12294369777554302,0.11271577648458506
3.139999999999977,0.8583094058220114,0.20649298522274828,0.13906370033316934,-2.428033879037371,0.1228188276317369,0.11232304643278877
3.149999999999977,0.8594467310236622,0.20656534936496468,0.139025896089927,-2.5719955380248614,0.12325712314533176,0.11299024463599362
3.1599999999999766,0.860578345536022,0.20663771061485825,0.13898867941611717,-2.786325793123921,0.12269339618993133,0.11219536950637132
3.1699999999999764,0.8617041954003114,0.2067100623554037,0.1389520485921374,-2.950499054972016,0.12359095722544935,0.11330446459044184
3.179999999999976,0.8628242275893611,0.20678239793627587,0.13891600176526706,-3.1848973973577728,0.12259323050108738,0.11207159015555981
3.189999999999976,0.8639383900463248,0.20685471067921413,0.13888053695158198,-3.336511352729369,0.12391730365114054,0.1136299242151173
3.1999999999999758,0.8650466317220374,0.20692699388334213,0.13884565203795984,-3.5596963795258674,0.1225262534140032,0.11195673324036647
3.2099999999999755,0.8661489026109938,0.2069992408304398,0.13881134478417562,-3.672794229253057,0.12420698905735414,0.11393286795148248
3.2199999999999753,0.8672451537859168,0.20707144479016,0.13877761282508172,-3.8632235902488095,0.12249090775068243,0.11185004001278462
3.229999999999975,0.8683353374309046,0.20714359902518442,0.13874445367286853,-3.9280459883623795,0.12444194009559582,0.11418761007048303
3.239999999999975,0.8694194068731246,0.2072156967963128,0.13871186471940122,-4.077709853820204,0.12247751825328713,0.11174692940336534
3.2499999999999747,0.8704973166130521,0.20728773136748196,0.1386798432386299,-4.096362652161153,0.12461868270226427,0.11438202274360057
3.2599999999999745,0.8715690223532276,0.20735969601070625,0.1386483863890661,-4.205125534340521,0.12247293318655193,0.11164222980422277
3.2699999999999743,0.8726344810255252,0.2074315840109378,0.13861749121632533,-4.18350189631011,0.12474347426397545,0.11451477177682823
3.279999999999974,0.8736936508169274,0.20750338867083987,0.13858715465572735,-4.253918221158638,0.12246493148744088,0.11153214449939475
3.289999999999974,0.87474649119379,0.20757510331546875,0.13855737353495276,-4.198271823068217,0.12482638522610734,0.11459107305528232
3.2999999999999736,0.8757929629245984,0.20764672129686185,0.13852814457675117,-4.234385625503178,0.1224452789567197,0.11141516029621572
3.3099999999999734,0.8768330281012132,0.20771823599852468,0.1384994644016948,-4.151548453074078,0.12487782174157334,0.11461978237112593
3.319999999999973,0.8778666501586049,0.20778964083981782,0.13847132953097777,-4.15913944662436,0.12241081246607621,0.11129222892121977
3.329999999999973,0.8788937938930723,0.20786092928023397,0.13844373638925067,-4.056834937088204,0.12490699308482485,0.1146110050435275
3.3399999999999728,0.8799144254789611,0.20793209482356792,0.13841668130749277,-4.042965507727198,0.12236234225659774,0.11116614748048873
3.3499999999999726,0.8809285124838814,0.20800313102197257,0.13839016052591305,-3.9291949617887645,0.12492143153893306,0.11457398879793157
3.3599999999999723,0.8819360238824325,0.20807403147989897,0.13836417019687827,-3.90122776822504,0.12230240407782378,0.11104046548841048
3.369999999999972,0.882936930068451,0.20814478985791945,0.13833870638786447,-3.783549663695195,0.1249271737723506,0.11451592064824376
3.379999999999972,0.8839312028657876,0.20821539987642848,0.1383137650844258,-3.7484826553562813,0.12223329904214102,0.11091852267405725
3.3899999999999717,0.8849188155376342,0.20828585531922228,0.13828934219317968,-3.6338092077570794,0.12492924962745984,0.11444171768869914
3.3999999999999715,0.8858997427944124,0.2083561500369536,0.13826543354480267,-3.5981850341326966,0.12215612186199958,0.11080298914746109
3.4099999999999713,0.8868739608002439,0.20842627795045976,0.1382420348970338,-3.4930327482378214,0.1249321206661106,0.11435429596317877
3.419999999999971,0.887841447178023,0.2084962330539643,0.13821914193768237,-3.4631970170428445,0.12207070476799504,0.11069592510323246
3.429999999999971,0.8888021810131121,0.20856600941814918,0.13819675028763576,-3.3740764833722525,0.1249398871103201,0.11425488064129663
3.4399999999999706,0.8897561428556798,0.20863560119309799,0.13817485550386538,-3.3564475681575834,0.12197620077030451,0.11059919425697348
3.4499999999999704,0.8907033147217166,0.20870500261110836,0.13815345308242472,-3.290021599178029,0.12495623111174624,0.11414331174264838
3.45999999999997,0.89164368009274,0.2087742079893746,0.13813253846144025,-3.2909070837229857,0.12187223346266311,0.11051505141648568
3.46999999999997,0.8925772239142272,0.2088432117325387,0.13811210702408816,-3.2532976065384016,0.12498409321716743,0.11401865891230326
3.47999999999997,0.8935039325927993,0.2089120083351106,0.13809215410155662,-3.2774351877973973,0.12176079972316733,0.11044674757620446
3.4899999999999696,0.8944237939921864,0.20898059238375732,0.1380726749759888,-3.2716798244412595,0.12502507964577686,0.11388070964725344
3.4999999999999694,0.8953367974280061,0.20904895855946262,0.1380536648834064,-3.318548632033811,0.12164903200355418,0.11039894689257182
3.509999999999969,0.8962429336613873,0.2091171016395554,0.13803511901660728,-3.339750300859616,0.12507869348094658,0.1137327098540423
3.519999999999969,0.8971421948914683,0.20918501649960988,0.13801703252803832,-3.3984928323959664,0.121551899977005,0.11037760704252403
3.5299999999999687,0.8980345747468067,0.2092526981152173,0.13799940053263907,-3.4297023668561413,0.12514169319191054,0.11358427227669361
3.5399999999999685,0.8989200682757339,0.2093201415636298,0.1379822181106535,-3.4783899906340836,0.12149174916584592,0.11038876072085557
3.5499999999999683,0.8997986719356869,0.20938734202527912,0.13796548031040934,-3.494926364359846,0.1252081021996715,0.11345099584127
3.559999999999968,0.9006703835815574,0.2094542947851708,0.13794918215106183,-3.5111337665903273,0.12149087466660058,0.11043551421223428
3.569999999999968,0.9015352024530884,0.20952099523415407,0.1379333186252988,-3.4956129964800144,0.1252705001318087,0.11334855710869325
3.5799999999999677,0.902393129161359,0.20958743887007242,0.13791788470200828,-3.4723934781285912,0.12155917592004115,0.1105137252303635
3.5899999999999674,0.9032441656743905,0.20965362129879214,0.13790287532890266,-3.4267729337323565,0.12532241137760325,0.1132857177597956
3.5999999999999672,0.9040883153019129,0.2097195382351158,0.1378882854351023,-3.3772616483587963,0.12168729009844154,0.11060989192174785
3.609999999999967,0.904925582679331,0.2097851855035787,0.13787410993367327,-3.319522124003772,0.12535953226922505,0.11326209145857781
3.619999999999967,0.9057559737509197,0.20985055903913175,0.1378603437241192,-3.267416765029277,0.12185161631259675,0.11070454821943791
3.6299999999999666,0.906579495752292,0.20991565488771421,0.13784698169482684,-3.219435251583086,0.12537805843878208,0.11326944434429342
3.6399999999999664,0.9073961571921781,0.20998046920671776,0.13783401872546325,-3.1864576299640213,0.12202499362781759,0.11077894465879416
3.649999999999966,0.9082059678335449,0.21004499826534265,0.13782144968932172,-3.1625113813103067,0.12537207824999208,0.11329281950895077
3.659999999999966,0.909008938674099,0.21010923844485235,0.13780926945561994,-3.1574227583900694,0.12218518350524471,0.11082138591501554
3.6699999999999657,0.9098050819262121,0.21017318623872552,0.13779747289174415,-3.1542431737841663,0.12533389942859935,0.113312210266674
3.6799999999999655,0.9105944109962948,0.21023683825271017,0.1377860548654428,-3.1647354930523943,0.12231995565287997,0.1108317201861627
3.6899999999999653,0.9113769404636662,0.21030019120478186,0.13777501024696623,-3.1597530552167905,0.1252602462118451,0.11330991438212952
3.699999999999965,0.9121526860589483,0.21036324192500894,0.13776433391115314,-3.1599399586723504,0.12242824119289077,0.11081998290365604
3.709999999999965,0.912921664642024,0.2104259873553285,0.13775402073946344,-3.130095234343715,0.12516030581663343,0.11328244123991651
3.7199999999999647,0.9136838941795867,0.2104884245492332,0.13774406562195524,-3.105468836971513,0.12251524238885242,0.11079768610234458
3.7299999999999645,0.9144393937223286,0.21055055067137562,0.13773446345920806,-3.04894452648656,0.12505435701911344,0.11324194450721375
3.7399999999999642,0.9151881833817869,0.21061236299709074,0.13772520916419115,-3.0073086030061615,0.12258605690262227,0.11077205935878773
3.749999999999964,0.9159302843068899,0.21067385891183874,0.1377162976640748,-2.9395722153807564,0.12496360558473472,0.1132048005072292
3.759999999999964,0.9166657186602348,0.21073503591057394,0.13770772390198832,-2.897544027824088,0.12264455899435514,0.11074789437774966
3.7699999999999636,0.9173945095941245,0.21079589159703999,0.1376994828387209,-2.834398841898946,0.1249023876648465,0.11318259891725652
3.7799999999999634,0.9181166812263988,0.2108564236829957,0.1376915694543678,-2.803538511773121,0.1226951328016371,0.11073005244956004
3.789999999999963,0.9188322586160895,0.2109166299873747,0.13768397874992144,-2.7527772092560703,0.12487643684292514,0.11317959634853111
3.799999999999963,0.9195412677389267,0.2109765084353805,0.13767670574880675,-2.7365249510766203,0.12274258845800873,0.11072387653743715
3.8099999999999627,0.920243735462727,0.21103605705752124,0.13766974549836203,-2.698828905894958,0.12488552654703186,0.11319367158754269
3.8199999999999625,0.9209396895226947,0.21109527398858702,0.13766309307126554,-2.695321616754226,0.12279063982453549,0.1107347586845344
3.8299999999999623,0.9216291584966553,0.2111541574665712,0.13765674356690732,-2.668209122882513,0.12492731576174823,0.11321859278498296
3.839999999999962,0.9223121717802553,0.21121270583154017,0.13765069211270756,-2.674209420681923,0.12284086131311772,0.1107679074033007
3.849999999999962,0.9229887595621493,0.21127091752445398,0.13764493386538204,-2.6560389477023505,0.12500021606637143,0.11324604252499394
3.8599999999999617,0.9236589527992042,0.21132879108594022,0.1376394640121543,-2.6705181975869983,0.12289262125933342,0.11082852335378762
3.8699999999999615,0.9243227831917373,0.21138632515502398,0.1376342777719157,-2.663854555534185,0.12510489716208673,0.11326705949039029
3.8799999999999613,0.9249802831588161,0.21144351846781737,0.13762937039633474,-2.690789994330852,0.12294388161920079,0.11092203859529504
3.889999999999961,0.9256314858136409,0.21150036985616963,0.13762473717091397,-2.704322319040759,0.12524451568746406,0.11327369832155545
3.899999999999961,0.926276424939034,0.21155687824628364,0.13762037341599911,-2.7530126962872163,0.12299309856599089,0.11105345077292098
3.9099999999999606,0.9269151349630503,0.21161304265729647,0.13761627448773572,-2.79856222198921,0.1254232138613622,0.11326282054988872
3.9199999999999604,0.9275476509347328,0.21166886219983183,0.13761243577898,-2.8759184934864295,0.12304264150280547,0.11122382336714536
3.92999999999996,0.9281740085000308,0.2117243360745229,0.13760885272016,-2.9532336465627553,0.1256420163295146,0.11324393896347666
3.93999999999996,0.9287942438779009,0.2117794635705102,0.13760552078009047,-3.042680007715716,0.12310275765663113,0.11142319293720906
3.9499999999999598,0.9294083938366008,0.21183424406391582,0.1376024354667415,-3.1160059994099676,0.1258925220608284,0.11324559812470408
3.9599999999999596,0.9300164956702036,0.21188867701629677,0.13759959232796157,-3.1651437707234775,0.12319158343632633,0.11162797263605846
3.9699999999999593,0.9306185871753346,0.21194276197307932,0.13759698695215636,-3.1743025001169354,0.12615260766554073,0.1133007911365961
3.979999999999959,0.9312147066281559,0.21199649856197744,0.1375946149689245,-3.1359090913320906,0.12332591693298238,0.1118147434387862
3.989999999999959,0.9318048927616068,0.21204988649139592,0.13759247204964997,-3.055745280005348,0.12639320841069884,0.11341555730349952
3.9999999999999587,0.9323891847429131,0.21210292554882137,0.13759055390805328,-2.938159213411723,0.1235058590567214,0.11197283109930818
4.009999999999959,0.9329676221513816,0.21215561559920332,0.1375888563007021,-2.7995559722270635,0.1265968139888065,0.11356984625714221
4.019999999999959,0.9335402449564844,0.21220795658332597,0.137587375027482,-2.649856444939012,0.1237105743444279,0.11209731097911804
4.0299999999999585,0.9341070934962504,0.21225994851617433,0.13758610593202852,-2.501562630430245,0.12676364845205923,0.11374313806369668
4.039999999999958,0.9346682084559692,0.21231159148529505,0.13758504490212187,-2.3642887929849516,0.1239127190242697,0.11218369217893057
4.049999999999958,0.9352236308472159,0.21236288564915343,0.1375841878700435,-2.2421301549230637,0.12690001839692833,0.1139227743199859
4.059999999999958,0.9357734019872108,0.21241383123549096,0.13758353081289926,-2.144577261387022,0.12409145186113998,0.11222869526141833
4.069999999999958,0.9363175634785152,0.21246442853968123,0.1375830697529053,-2.0677544529026366,0.12700890338129872,0.11410086861116266
4.079999999999957,0.9368561571890733,0.2125146779230884,0.13758280075764168,-2.023822204223692,0.12423432755503604,0.11222957834820367
4.089999999999957,0.9373892252326083,0.21256457981142926,0.1375827199402728,-2.00054951442404,0.12708847219657896,0.11427253833829092
4.099999999999957,0.9379168099493728,0.21261413469313953,0.1375828234597361,-2.0159980862852094,0.12433573073733217,0.11218378474834656
4.109999999999957,0.938438953887265,0.21266334311774623,0.13758310752089947,-2.046991750791219,0.12713475273867153,0.11443673719516333
4.119999999999957,0.9389556997833104,0.2127122056942473,0.13758356837468907,-2.1211092085179586,0.12439736413950553,0.11209099872941634
4.129999999999956,0.9394670905455165,0.21276072308950064,0.13758420231818866,-2.2001364526370057,0.12714590457315542,0.11459771604518082
4.139999999999956,0.9399731692350999,0.2128088960266216,0.13758500569471005,-2.3259857005202966,0.12443053488854629,0.11195721021714755
4.149999999999956,0.9404739790490911,0.2128567252833923,0.13758597489383725,-2.440739233795033,0.12712534666664244,0.1147636392764999
4.159999999999956,0.9409695633033198,0.21290421169068255,0.13758710635144422,-2.6067245792776297,0.12445698947911445,0.11179849765930558
4.1699999999999555,0.9414599654157804,0.212951356130884,0.13758839654968782,-2.740862055218719,0.1270806167248785,0.11494021722686598
4.179999999999955,0.9419452288903812,0.212998159536358,0.1375898420169763,-2.931914446078516,0.12450526125706311,0.11164101842147421
4.189999999999955,0.9424253973010742,0.21304462288789755,0.13759143932791376,-3.065261320938977,0.1270187945412718,0.11512341137465738
4.199999999999955,0.9429005142763708,0.2130907472132065,0.137593185103224,-3.261511538313339,0.12460257509894854,0.11151498366405775
4.209999999999955,0.9433706234842406,0.2131365335853935,0.13759507600965068,-3.3697850776497686,0.12694328163139787,0.11529813732904276
4.2199999999999545,0.9438357686173923,0.21318198312148384,0.13759710875983813,-3.5476733705808643,0.12476512416533296,0.11144396489161397
4.229999999999954,0.944295993378938,0.21322709698094983,0.13759928011219244,-3.608073088493452,0.1268541924028387,0.11544421989278161
4.239999999999954,0.9447513414684371,0.21327187636425837,0.13760158687072266,-3.748386658731175,0.12499127474516962,0.11143505532966774
4.249999999999954,0.9452018565683181,0.2133163225114375,0.13760402588486365,-3.749646890010868,0.1267508469103635,0.11554495363734928
4.259999999999954,0.9456475823306816,0.21336043670066446,0.13760659404928338,-3.8461842641531607,0.12526213633543185,0.11147692449653832
4.269999999999953,0.9460885623644743,0.2134042202468716,0.13760928830367133,-3.7928381313410213,0.12663509720303961,0.11559292779581064
4.279999999999953,0.9465248402230365,0.21344767450037402,0.1376121056325124,-3.8524578478418765,0.12554841976987952,0.11154701782727901
4.289999999999953,0.9469564593920218,0.21349080084551827,0.1376150430648455,-3.7586578644120476,0.12651491080220192,0.1155907712219434
4.299999999999953,0.9473834632776784,0.213533600699352,0.1376180976740079,-3.7930423278358543,0.1258172099247897,0.11162129345631568
4.3099999999999525,0.9478058951954974,0.2135760755103151,0.1376212665773652,-3.672311159701914,0.12640656972719758,0.1155485406432793
4.319999999999952,0.9482237983592178,0.21361822675695322,0.1376245469360293,-3.689452117188987,0.12603589154580305,0.11168023407734763
4.329999999999952,0.9486372158701895,0.2136600559466541,0.13762793595456424,-3.5492774156008027,0.12633320932501493,0.11548144084162583
4.339999999999952,0.9490461907070848,0.21370156461440443,0.13763143088067886,-3.551685264120267,0.12617716228496825,0.11171089208706224
4.349999999999952,0.9494507657159614,0.2137427543215719,0.1376350290049109,-3.3965640418192247,0.126319299145506,0.11540969771936738
4.3599999999999515,0.9498509836006627,0.21378362665470793,0.13763872766029883,-3.3865864423157825,0.12622674834064493,0.11170735257004799
4.369999999999951,0.9502468869135611,0.21382418322437471,0.1376425242220451,-3.2247926072013975,0.12638425753663973,0.1153577344730499
4.379999999999951,0.9506385180466336,0.21386442566399458,0.13764641610716985,-3.2101377850296013,0.12618658544228373,0.11167013038567244
4.389999999999951,0.9510259192228637,0.21390435562872262,0.1376504007741563,-3.0561160536408596,0.12653874531527817,0.11534805520154601
4.399999999999951,0.9514091324879717,0.21394397479434316,0.1376544757225885,-3.0497997673705957,0.1260678990049257,0.11160438563011747
4.40999999999995,0.9517881997024574,0.2139832848561879,0.1376586384927807,-2.92093437267253,0.12678225532988463,0.11539030683441616
4.41999999999995,0.9521631625339624,0.2140222875280789,0.13766288666540127,-2.937008239282771,0.1258814957319121,0.11151920647024967
4.42999999999995,0.9525340624499359,0.21406098454129352,0.13766721786108913,-2.8482773838282567,0.1270966045930743,0.11546987827147137
4.43999999999995,0.9529009407106059,0.21409937764355316,0.13767162974006494,-2.894972439127473,0.12563820822317906,0.11143102993767547
4.4499999999999496,0.9532638383622464,0.2141374685980347,0.13767612000173696,-2.8508467006631957,0.12743393075434803,0.11554126478180538
4.459999999999949,0.9536227962307358,0.21417525918240443,0.1376806863843012,-2.919609059363387,0.1253663155883277,0.11137040102013236
4.469999999999949,0.9539778549154035,0.21421275118787594,0.1376853266643386,-2.9020089685010655,0.12771314275882004,0.11553828957117587
4.479999999999949,0.9543290547831553,0.2142499464182894,0.13769003865640672,-2.9592233287854146,0.1251311310273644,0.11138065515276548
4.489999999999949,0.9546764359628738,0.2142868466892143,0.13769482021262883,-2.9280201187650783,0.12785091699959614,0.11541073315963522
4.4999999999999485,0.9550200383400891,0.21432345382707405,0.13769966922227939,-2.9367498339871982,0.125010608741987,0.11149279996923063
4.509999999999948,0.9553599015519119,0.21435976966829312,0.13770458361136703,-2.867975210736467,0.12782030716101755,0.11516139005914806
4.519999999999948,0.9556960649822251,0.2143957960584651,0.13770956134221404,-2.830371332972933,0.12503080431265284,0.11169865296962592
4.529999999999948,0.9560285677571282,0.2144315348515447,0.13771460041303607,-2.743128396395208,0.12766627944833447,0.11483777362711964
4.539999999999948,0.956357448740626,0.21446698790905888,0.13771969885751745,-2.693275061080871,0.1251593799360942,0.11196544084154239
4.549999999999947,0.9566827465305608,0.214502157099341,0.13772485474438723,-2.620438267317623,0.12745639276901122,0.11449186823540682
4.559999999999947,0.9570044994547784,0.21453704429678508,0.13773006617699265,-2.5870422975048,0.1253556994012428,0.11226656987568105
4.569999999999947,0.9573227455675227,0.21457165138112172,0.13773533129287335,-2.546075574001224,0.12724105842910713,0.1141592952556646
4.579999999999947,0.9576375226460551,0.21460598023671332,0.13774064826333313,-2.5377733003700693,0.12559502121547972,0.1125879031018067
4.589999999999947,0.957948868187494,0.21464003275187152,0.137746015293014,-2.5269937580053243,0.12705249806985622,0.11386480820433645
4.599999999999946,0.9582568194058627,0.2146738108181926,0.1377514306194681,-2.5355985385171698,0.12586186758503912,0.11291812026894871
4.609999999999946,0.9585614132293476,0.21470731632991394,0.13775689251273115,-2.541092503781539,0.1269137631743099,0.11362945528297116
4.619999999999946,0.9588626862977593,0.21474055118328966,0.13776239927489625,-2.5503997065378123,0.1261403585782221,0.1132427707438854
4.629999999999946,0.9591606749601853,0.21477351727598548,0.13776794923968894,-2.555795067776658,0.1268404443837231,0.11346828078932109
4.6399999999999455,0.9594554152728385,0.21480621650649148,0.1377735407720418,-2.5517001874675245,0.12641216673406633,0.1135462161057926
4.649999999999945,0.9597469429970878,0.21483865077355496,0.13777917226767225,-2.546601748689684,0.12683822539449122,0.11338523535011684
4.659999999999945,0.9600352935976723,0.2148708219756302,0.13778484215266035,-2.5233190434131805,0.12666026073409284,0.11381619371152397
4.669999999999945,0.9603205022410881,0.2149027320103478,0.13779054888302983,-2.505788411191055,0.12690311438454582,0.11337345084188825
4.679999999999945,0.960602603794146,0.21493438277399912,0.13779629094432877,-2.4652476989725565,0.1268731744452824,0.11404609044402995
4.689999999999944,0.9608816328226929,0.21496577616103982,0.13780206685121363,-2.4388034417119657,0.12702500110767592,0.11342028179925685
4.699999999999944,0.9611576235904993,0.2149969140636112,0.13780787514703657,-2.386411958864976,0.12704642941789643,0.11423438811275047
4.709999999999944,0.9614306100582914,0.21502779837107552,0.13781371440343249,-2.3559574275725548,0.12719137080462756,0.11351209921092256
4.719999999999944,0.961700625882944,0.21505843096956978,0.1378195832199104,-2.2970477314705136,0.12718123920767568,0.11438296615352773
4.729999999999944,0.9619677044168098,0.2150888137415745,0.13782548022344673,-2.266490536673023,0.12738945642568217,0.11363659017869862
4.739999999999943,0.962231878707199,0.21511894856549946,0.13783140406808228,-2.204826254253001,0.1272822405358623,0.11449550684318242
4.749999999999943,0.9624931814959857,0.21514883731528256,0.13783735343452017,-2.17644585927365,0.12760709845494897,0.11378322611018205
4.759999999999943,0.9627516452193537,0.21517848186000627,0.13784332702972893,-2.114157565711732,0.1273555598512576,0.11457642114754532
4.769999999999943,0.9630073020076632,0.21520788406352664,0.137849323586547,-2.0888879301045162,0.12783301149433618,0.11394299142183133
4.7799999999999425,0.9632601836854455,0.2152370457841184,0.13785534186329146,-2.026994512994298,0.12740758997632487,0.11463028679577679
4.789999999999942,0.9635103217715132,0.215265968874133,0.13786138064336953,-2.0049999225757977,0.12805689693488997,0.11410797574332306
4.799999999999942,0.9637577474791854,0.2152946551796709,0.13786743873489352,-1.944032911055197,0.12744432457398644,0.11466162959901068
4.809999999999942,0.9640024917166249,0.21532310654026762,0.13787351497029962,-1.9252839481713904,0.12826958338153602,0.11427106243213479
4.819999999999942,0.9642445850872785,0.2153513247885921,0.13787960820596937,-1.8658145903874976,0.1274710039856379,0.11467486709423427
4.8299999999999415,0.9644840578904214,0.2153793117501584,0.13788571732185534,-1.8505516992167734,0.12846322566883273,0.1144257740183417
4.839999999999941,0.9647209401217999,0.21540706924305045,0.13789184122111084,-1.7935565597069465,0.1274919188756421,0.11467429978974529
4.849999999999941,0.9649552614743687,0.21543459907765752,0.13789797882972188,-1.7826117564732258,0.12863152165579858,0.11456625913345479
4.859999999999941,0.9651870513391189,0.21546190305642385,0.13790412909614505,-1.7296826401642749,0.12751032308695492,0.11466411557906422
4.869999999999941,0.9654163388059916,0.21548898297360708,0.1379102909909466,-1.724684504960124,0.1287698917598747,0.11468737552972151
4.87999999999994,0.9656431526648781,0.21551584061505102,0.13791646350644823,-1.6781395127276488,0.12752846357191994,0.1146484280553696
4.88999999999994,0.9658675214066981,0.21554247775796687,0.137922645656374,-1.6816709184166079,0.1288755847066131,0.11478482078466885
4.89999999999994,0.9660894732245562,0.2155688961707271,0.1379288364755034,-1.6446542950974317,0.1275477491366019,0.1146313900575716
4.90999999999994,0.9663090360149704,0.21559509761266846,0.13793503501932688,-1.6604491710795395,0.12894769745491627,0.11485527351162064
4.9199999999999395,0.9665262373791714,0.215621083833906,0.1379412403637061,-1.6370946217348596,0.12756907615533486,0.1146174184840077
4.929999999999939,0.9667411046244698,0.21564685657515653,0.13794745160453792,-1.6703202503983432,0.12898711619374664,0.11489652670351395
4.939999999999939,0.9669536647656876,0.2156724175675724,0.13795366785742255,-1.6659668212556844,0.12759332121386688,0.1146115430820579
4.949999999999939,0.9671639445266472,0.21569776853258332,0.13795988825733535,-1.7235105600210203,0.12899641052485097,0.1149076246899273
4.959999999999939,0.9673719703417257,0.21572291118174897,0.13796611195830308,-1.744773925456055,0.12762198581590684,0.11461984035407201
4.9699999999999385,0.9675777683574557,0.21574784721661905,0.13797233813308424,-1.8352108995749248,0.12897975947104837,0.11488905898475293
4.979999999999938,0.9677813644341864,0.21577257832860314,0.13797856597285316,-1.8894178186188682,0.12765790554301534,0.11464980139570691
4.989999999999938,0.9679827841477894,0.21579710619884696,0.13798479468688737,-2.021996447211569,0.12894302879459732,0.11484310629366785
4.999999999999938,0.968182052791415,0.2158214324981195,0.13799102350226133,-2.1151848021353374,0.12770578090690987,0.11471027789834908
5.009999999999938,0.9683791953772923,0.21584555888670595,0.13799725166354185,-2.2969335842011462,0.12889405252986463,0.1147743155899336
5.019999999999937,0.9685742366385689,0.21586948701430803,0.13800347843248795,-2.4297203585500897,0.1277720494408328,0.11481040432592796
5.029999999999937,0.9687672010311953,0.21589321851995394,0.13800970308775656,-2.660287379297626,0.12884287645298906,0.11468988043526634
5.039999999999937,0.9689581127358426,0.2159167550319125,0.13801592492460937,-2.822279883018521,0.1278634488034885,0.1149569044427513
5.049999999999937,0.9691469956598598,0.2159400981676171,0.13802214325462647,-3.0882732407611573,0.12880128529261545,0.11459929489410221
5.0599999999999365,0.9693338734392588,0.2159632495335938,0.13802835740542158,-3.254737592157053,0.1279839804143039,0.11515005596797004
5.069999999999936,0.9695187694407342,0.21598621072539767,0.13803456672036282,-3.528514315374582,0.12878093815380653,0.11451282340075351
5.079999999999936,0.9697017067637116,0.21600898332755478,0.13804077055829717,-3.6649452685119615,0.12813133364905016,0.11538045163315044
5.089999999999936,0.9698827082424208,0.21603156891351014,0.13804696829327798,-3.912453980956151,0.12879055270739764,0.1144393175434853
5.099999999999936,0.9700617964479971,0.21605396904558183,0.13805315931429749,-3.98786855764807,0.12829531199607982,0.11562970647870434
5.1099999999999355,0.970238993690602,0.21607618527492053,0.13805934302502246,-4.182436501037579,0.12883407029580862,0.11438483514950226
5.119999999999935,0.9704143220215694,0.21609821914147453,0.13806551884353366,-4.182430976354735,0.12845996114272853,0.1158757184420162
5.129999999999935,0.9705878032355658,0.21612007217396045,0.13807168620207025,-4.314070218524212,0.12891144051053188,0.11435285881448555
5.139999999999935,0.9707594588727743,0.21614174588983837,0.13807784454677602,-4.243492844975144,0.12860772860047512,0.11609881667898438
5.149999999999935,0.9709293102210909,0.2161632417952927,0.1380839933374515,-4.317920594748555,0.12902153401516434,0.11434550082289852
5.159999999999934,0.9710973783183362,0.21618456138521666,0.13809013204730775,-4.193826657247902,0.1287221681700914,0.11628472540966643
5.169999999999934,0.97126368395448,0.2162057061432027,0.13809626016272572,-4.225669669707737,0.12916551624594333,0.11436489704355084
5.179999999999934,0.9714282476738779,0.21622667754153618,0.13810237718301807,-4.0688350013127215,0.12878750893827728,0.11642375558909769
5.189999999999934,0.9715910897775192,0.21624747704119401,0.13810848262019487,-4.076062730483036,0.1293496550209628,0.11441463987222238
5.199999999999934,0.9717522303252806,0.21626810609184688,0.13811457599873306,-3.9067263282358393,0.12878599854680842,0.11650798239932107
5.209999999999933,0.9719116891381893,0.21628856613186573,0.1381206568553495,-3.9093938659248373,0.12958664863269134,0.114501065341134
5.219999999999933,0.972069485800693,0.21630885858833193,0.13812672473877732,-3.7477043847687446,0.12869592918320313,0.11652807224494671
5.229999999999933,0.9722256396629314,0.216328984877051,0.1381327792095461,-3.769823065133181,0.129890930442165,0.11463245992811394
5.239999999999933,0.9723801698430158,0.2163489464025698,0.13813881983976503,-3.6361497926265187,0.12849791316564163,0.1164715387181072
5.2499999999999325,0.972533095229307,0.21636874455819677,0.1381448462129095,-3.699820575390315,0.13025338508140305,0.11480918931884783
5.259999999999932,0.9726844344826998,0.21638838072602634,0.13815085792361184,-3.594622238601813,0.12820413610889367,0.11632647021602528
5.269999999999932,0.972834206038902,0.2164078562769656,0.13815685457745494,-3.676464379333951,0.13058455249467948,0.11499552998144585
5.279999999999932,0.9729824281107157,0.21642717257076316,0.1381628357907681,-3.5295188908649138,0.12789785601909817,0.11609579569338929
5.289999999999932,0.973129118690319,0.21644633095604285,0.13816880119042807,-3.5306490657319003,0.13071752272293524,0.1151051140849363
5.299999999999931,0.973274295551541,0.2164653327703384,0.13817475041366226,-3.2693819525942613,0.12768357700389282,0.11581842991089335
5.309999999999931,0.9734179762521377,0.2164841793401313,0.1381806831078548,-3.161942084545904,0.1305963365433779,0.11507799941509422
5.319999999999931,0.973560178136057,0.21650287198089085,0.13818659893035642,-2.8504170611814086,0.12758080317470033,0.11556537788171753
5.329999999999931,0.9737009183357084,0.21652141199711705,0.13819249754829727,-2.7125576728146834,0.13034361419385168,0.11495054989228672
5.339999999999931,0.9738402137742174,0.21653980068238518,0.13819837863840254,-2.435271903264959,0.12755064699441712,0.1153836121026108
5.34999999999993,0.9739780811676786,0.21655803931939288,0.1382042418868116,-2.322807375155266,0.13008795849510332,0.11479179966292206
5.35999999999993,0.9741145370273997,0.21657612918000876,0.13821008698889936,-2.1060618000555467,0.12755412115577397,0.11527380433580721
5.36999999999993,0.9742495976621367,0.2165940715253235,0.13821591364910144,-2.0349300915165984,0.12988887536263438,0.11464222288165359
5.37999999999993,0.9743832791803241,0.21661186760570256,0.13822172158074172,-1.8762532272385763,0.12756647608427568,0.11521980680247122
5.3899999999999295,0.9745155974922888,0.21662951866084004,0.13822751050586257,-1.8484000712506299,0.12976165170542622,0.11451380856705136
5.399999999999929,0.9746465683124623,0.2166470259198156,0.13823328015505904,-1.7418990352818458,0.12757511879255212,0.1152086694021679
5.409999999999929,0.974776207161575,0.21666439060115086,0.13823903026731388,-1.7603441970642997,0.1297037445913463,0.11440367199467656
5.419999999999929,0.9749045293688446,0.21668161391286916,0.13824476058983723,-1.7066557234321778,0.12757622206743255,0.11523480185736992
5.429999999999929,0.9750315500741485,0.21669869705255568,0.13825047087790812,-1.7825149415008084,0.12970451474870387,0.11430085469647681
5.4399999999999284,0.9751572842301913,0.21671564120741904,0.13825616089471846,-1.7928582900102148,0.12757595873248329,0.11530051272001465
5.449999999999928,0.9752817466046508,0.21673244755435445,0.13826183041122034,-1.9481176081484615,0.12974241672007572,0.11418628607183913
5.459999999999928,0.9754049517823159,0.21674911726000723,0.1382674792059753,-2.042251001061628,0.12759899613282494,0.11541804622853354
5.469999999999928,0.9755269141672119,0.21676565148083815,0.1382731070650064,-2.300824184200558,0.12977343923137602,0.11402949843585523
5.479999999999928,0.9756476479847103,0.21678205136318954,0.13827871378165293,-2.484330915513542,0.1277017718013791,0.11561072786014204
5.489999999999927,0.9757671672836237,0.21679831804335198,0.13828429915642731,-2.8304559262787015,0.12972524956680676,0.1137937865346543
5.499999999999927,0.9758854859382878,0.21681445264763244,0.13828986299687496,-3.037347579497081,0.1279649697454451,0.11589732520948264
5.509999999999927,0.9760026176506299,0.2168304562924228,0.13829540511743588,-3.3566769121967104,0.1295418347214867,0.11347581912031224
5.519999999999927,0.9761185759522176,0.2168463300842692,0.13830092533930902,-3.4388583991443458,0.12841374378624537,0.11624273400263965
5.5299999999999265,0.976233374206296,0.21686207511994168,0.13830642349031882,-3.588047473050719,0.12927728750439077,0.11315705139650226
5.539999999999926,0.9763470256098096,0.21687769248650568,0.13831189940478458,-3.476881069161018,0.12893734881528665,0.11654755203056484
5.549999999999926,0.976459543195404,0.21689318326139223,0.138317352923391,-3.4556530582538953,0.12905708075875633,0.11293911271993774
5.559999999999926,0.976570939833418,0.21690854851247085,0.13832278389306252,-3.2353948989767076,0.12940281111901622,0.11675451018791082
5.569999999999926,0.9766812282338536,0.21692378929812067,0.13832819216683795,-3.1382303478744764,0.12892873334204538,0.11283575887920932
5.5799999999999255,0.976790420948331,0.2169389066673032,0.1383335776037486,-2.904188378021196,0.12978069922016244,0.11689098458573803
5.589999999999925,0.9768985303720283,0.21695390165963588,0.13833894006869873,-2.798229828626594,0.1288643692887258,0.11280457582675729
5.599999999999925,0.9770055687456045,0.21696877530546466,0.13834427943234673,-2.5928475385343663,0.13010112389384024,0.11700177146395292
5.609999999999925,0.9771115481571025,0.2169835286259377,0.13834959557098964,-2.5052523613899913,0.1288256864519371,0.11280532375562806
5.619999999999925,0.9772164805438376,0.2169981626330792,0.13835488836644902,-2.339967278831351,0.13039904648030207,0.11711534870370446
5.629999999999924,0.9773203776942688,0.21701267832986343,0.1383601577059594,-2.2796305363468927,0.1287814391934661,0.112810787024511
5.639999999999924,0.9774232512498514,0.21702707671028856,0.13836540348205792,-2.156719109792305,0.13070726318217302,0.11724977401491286
5.649999999999924,0.9775251127068714,0.21704135875945071,0.13837062559247615,-2.128249436909249,0.12870138166637146,0.1128010252325502
5.659999999999924,0.9776259734182648,0.21705552545361861,0.13837582394003453,-2.0517368039169863,0.13106612896269274,0.11742347923050511
5.6699999999999235,0.9777258445954192,0.21706957776030808,0.13838099843253795,-2.064088394693501,0.12854716012167908,0.11275796636229661
5.679999999999923,0.977824737309953,0.21708351663835512,0.1383861489826726,-2.0488758062240864,0.13153594039805427,0.11766228998517267
5.689999999999923,0.9779226624954834,0.21709734303799158,0.1383912755079062,-2.1267432490401097,0.12826619334096875,0.11266524082624255
5.699999999999923,0.9780196309493733,0.21711105790091872,0.13839637793038895,-2.214018179556538,0.1322038398933106,0.11799842000041509
5.709999999999923,0.9781156533344574,0.21712466216038115,0.13840145617685604,-2.415104463559788,0.12780978499910983,0.11252722250741472
5.7199999999999225,0.9782107401807583,0.21713815674124112,0.13840651017853245,-2.6800208700846078,0.13313840170747138,0.11843641969028285
5.729999999999922,0.9783049018871773,0.21715154256005234,0.1384115398710394,-3.0578659495760987,0.12725698345725045,0.11244434685304837
5.739999999999922,0.9783981487231707,0.21716482052513367,0.13841654519430224,-3.464790795728675,0.13416371795724844,0.11884163200078876
5.749999999999922,0.9784904908304085,0.21717799153664263,0.13842152609245995,-3.793159313625089,0.12704663863301685,0.11267951130282193
5.759999999999922,0.9785819382244135,0.21719105648664846,0.1384264825137762,-3.944359452134522,0.13470395920358003,0.11894927413635856
5.769999999999921,0.9786725007961845,0.21720401625920546,0.13843141441055246,-3.8718273990315195,0.12753071594153084,0.11328461270061445
5.779999999999921,0.9787621883138012,0.21721687173042575,0.13843632173904208,-3.6924661539118624,0.13461340730910537,0.11880237416308169
5.789999999999921,0.9788510104240099,0.21722962376855137,0.13844120445936597,-3.438049057801279,0.1282914708161034,0.11391078609456226
5.799999999999921,0.978938976653794,0.217242273234027,0.13844606253543043,-3.214153416722877,0.13432544322070167,0.11864650005248499
5.809999999999921,0.9790260964119244,0.2172548209795715,0.13845089593484536,-2.9890984477958855,0.1289774319316354,0.11439925292148082
5.81999999999992,0.9791123789904951,0.2172672678502497,0.138455704628845,-2.8207217366609663,0.13407474461067692,0.11857339379532557
5.82999999999992,0.9791978335664387,0.2172796146835436,0.1384604885922096,-2.6626172762029157,0.12954163735381746,0.11476870345387442
5.83999999999992,0.9792824692030262,0.21729186230942277,0.13846524780318792,-2.551100601035053,0.13389983475417672,0.11858244106527842
5.84999999999992,0.9793662948513483,0.21730401155041576,0.13846998224342272,-2.4510756552188475,0.13000911670492907,0.11505412598679764
5.8599999999999195,0.9794493193517796,0.21731606322167876,0.1384746918978752,-2.3822383355285033,0.13378934674290327,0.11865606786708405
5.869999999999919,0.9795315514354273,0.2173280181310666,0.1384793767547534,-2.32703164036204,0.13040605928227483,0.11528027496261377
5.879999999999919,0.9796129997255602,0.21733987707920135,0.13848403680544008,-2.28832681968287,0.13372738489502792,0.11877899416661954
5.889999999999919,0.9796936727390227,0.21735164085954126,0.1384886720444225,-2.2675100810546502,0.13075129449927048,0.11546323874276555
5.899999999999919,0.9797735788876306,0.21736331025844885,0.13849328246922316,-2.249872085910315,0.13370192276931844,0.11894056037564797
5.909999999999918,0.9798527264795515,0.21737488605525926,0.13849786808033246,-2.256371040013446,0.1310577109445897,0.11561352821628242
5.919999999999918,0.9799311237206672,0.21738636902234754,0.13850242888114206,-2.2539125857991094,0.13370487712334783,0.11913369730201902
5.929999999999918,0.9800087787159195,0.2173977599251955,0.13850696487787922,-2.2837888555015557,0.13133435826545758,0.11573822238535895
5.939999999999918,0.9800856994706412,0.21740905952245818,0.13851147607954267,-2.29362324317427,0.13373091515815566,0.11935373704334269
5.949999999999918,0.9801618938918688,0.21742026856603047,0.1385159624978403,-2.3461240771337915,0.1315880010251779,0.11584233497747558
5.959999999999917,0.98023736978964,0.2174313878011117,0.138520424147126,-2.3685493372381554,0.13377636918259775,0.1195974347753573
5.969999999999917,0.9803121348782748,0.21744241796627142,0.13852486104434003,-2.4464466554196242,0.1318242226409697,0.11592987670137384
5.979999999999917,0.9803861967776406,0.21745335979351324,0.13852927320894834,-2.485257421815758,0.13383829152620133,0.1198617360051792
5.989999999999917,0.9804595630144021,0.21746421400834004,0.13853366066288533,-2.5950065269427736,0.13204816026008762,0.11600502285847811
5.9999999999999165,0.9805322410232544,0.21747498132981607,0.13853802343049487,-2.657004760700676,0.1339133169920259,0.12014133451695369
6.009999999999916,0.9806042381481395,0.21748566247063048,0.13854236153847438,-2.8070420656138695,0.13226430247796844,0.11607337605535734
6.019999999999916,0.9806755616434524,0.21749625813716014,0.13854667501581958,-2.8980935100286227,0.13399596370102004,0.12042388188211277
6.029999999999916,0.9807462186752244,0.2175067690295311,0.13855096389376972,-3.0915691587364402,0.13247343473117298,0.11614184403510495
6.039999999999916,0.9808162163222979,0.2175171958416802,0.1385552282057542,-3.2057201426551227,0.13407674123425334,0.12068374081466039
6.0499999999999154,0.9808855615774816,0.21752753926141605,0.1385594679873403,-3.4267593660255127,0.13266467767762044,0.11621321150474266
6.059999999999915,0.9809542613486935,0.21753779997047895,0.1385636832761809,-3.5347686240181604,0.13414243264100967,0.12088235095810855
6.069999999999915,0.9810223224600868,0.21754797864460051,0.138567874111964,-3.7445953408077446,0.13280877034711017,0.1162749622035859
6.079999999999915,0.9810897516531635,0.21755807595356416,0.13857204053636424,-3.8055869039437678,0.13418085416854605,0.12098650084531365
6.089999999999915,0.9811565555878726,0.2175680925612624,0.13857618259299237,-3.9677261733379616,0.13287198599428557,0.11629940170397055
6.099999999999914,0.9812227408436914,0.21757802912575547,0.1385803003273483,-3.9618943499297936,0.13418505701633987,0.12099137863520118
6.109999999999914,0.9812883139207003,0.21758788629932962,0.13858439378677403,-4.068542920980994,0.13284931416857793,0.11626949048100473
6.119999999999914,0.9813532812406304,0.21759766472855305,0.13858846302040712,-4.007622506702432,0.13415044755695038,0.12091699589802116
6.129999999999914,0.9814176491479115,0.21760736505433326,0.1385925080791355,-4.074703970153978,0.13277439224441995,0.11619857799117844
6.1399999999999135,0.9814814239106965,0.21761698791197262,0.13859652901555292,-3.9835943272977463,0.13407166700364928,0.1207865342597223
6.149999999999913,0.9815446117218759,0.21762653393122416,0.13860052588391536,-4.0311969115813975,0.13269329512731828,0.11611684893859743
6.159999999999913,0.9816072187000794,0.21763600373634648,0.13860449874009825,-3.9294659629561117,0.13394479285379685,0.12061518661251787
6.169999999999913,0.9816692508906607,0.21764539794615742,0.13860844764155364,-3.9703620967707725,0.1326389942392068,0.11604955080061766
6.179999999999913,0.9817307142666728,0.21765471717408894,0.13861237264726992,-3.867111709291162,0.13376894682288148,0.1204106884868134
6.1899999999999125,0.981791614729829,0.2176639620282395,0.13861627381773023,-3.9060766534087383,0.13262693944629084,0.11600996737453817
6.199999999999912,0.9818519581114495,0.2176731331114274,0.1386201512148734,-3.803172371215524,0.13354426125882227,0.12017561900697103
6.209999999999912,0.9819117501733992,0.2176822310212429,0.13862400490205432,-3.8407365227111456,0.1326622365748533,0.11600297172049119
6.219999999999912,0.9819709966090052,0.21769125635009942,0.1386278349440057,-3.7375205841339154,0.13326854586599604,0.11990806466900397
6.229999999999912,0.9820297030439719,0.21770020968528533,0.1386316414068005,-3.773855904778298,0.13274713749836226,0.11603016137476026
6.239999999999911,0.9820878750372759,0.21770909160901422,0.13863542435781473,-3.6707896393578703,0.1329343757162482,0.11960085426992198
6.249999999999911,0.9821455180820506,0.21771790269847513,0.13863918386569146,-3.7086794591136214,0.13288549844998945,0.11609353518325467
6.259999999999911,0.9822026376064626,0.21772664352588209,0.13864292000030481,-3.6098432759030215,0.13252738735176275,0.11924004097438033
6.269999999999911,0.9822592389745693,0.21773531465852297,0.13864663283272508,-3.656747645692663,0.13308387398913976,0.11619772364287818
6.2799999999999105,0.9823153274871714,0.21774391665880866,0.1386503224351849,-3.5711385436811316,0.13202855776596467,0.11880457638707799
6.28999999999991,0.9823709083826494,0.21775245008431993,0.1386539888810445,-3.6390396121306274,0.133346996409321,0.11634997875569422
6.29999999999991,0.9824259868377899,0.2177609154878563,0.13865763224475972,-3.5777280545355628,0.13142825500906313,0.11827297812304982
6.30999999999991,0.9824805679686023,0.21776931341748224,0.1386612526018491,-3.6746544317261605,0.13366210645336082,0.11655385636723396
6.31999999999991,0.9825346568311191,0.21777764441657343,0.1386648500288618,-3.635719140935819,0.13076125484510195,0.11764733024939887
6.3299999999999095,0.9825882584221938,0.21778590902386358,0.13866842460334666,-3.742413618163781,0.1339742576792518,0.11679175368678923
6.339999999999909,0.9826413776802778,0.21779410777348943,0.13867197640382167,-3.689235832811183,0.13013941550238375,0.11699003054347971
6.349999999999909,0.9826940194861935,0.21780224119503536,0.13867550550974314,-3.752549938371159,0.13419202775997133,0.11701087231280187
6.359999999999909,0.9827461886638963,0.21781030981357907,0.13867901200147728,-3.640387874598431,0.12969579692652117,0.11641445907117624
6.369999999999909,0.9827978899812205,0.21781831414973432,0.1386824959602702,-3.634014572678782,0.1342619247415123,0.11715383888113692
6.379999999999908,0.9828491281506211,0.21782625471969513,0.13868595746822002,-3.472860983129212,0.12945904798237892,0.11599527994194711
6.389999999999908,0.982899907829903,0.21783413203527893,0.13868939660824883,-3.4285929947367557,0.13421609628058168,0.1172115923739017
6.399999999999908,0.9829502336229389,0.21784194660396877,0.1386928134640753,-3.2609649450571108,0.1293559098946468,0.11571966656305287
6.409999999999908,0.9830001100803792,0.21784969892895586,0.1386962081201879,-3.2154732623282465,0.1341164770308319,0.11721401861521942
6.419999999999908,0.9830495417003505,0.21785738950918082,0.13869958066181845,-3.0661586665217166,0.1293115728556043,0.11553768112757888
6.429999999999907,0.9830985329291435,0.21786501883937479,0.13870293117491594,-3.033228468366111,0.13399889667111747,0.1171864744041865
6.439999999999907,0.9831470881618959,0.2178725874101013,0.13870625974612252,-2.905958302615692,0.1292904382016507,0.1154121152596095
6.449999999999907,0.9831952117432593,0.21788009570779468,0.1387095664627466,-2.8850051608844343,0.133872336617127,0.11713805370173873
6.459999999999907,0.9832429079680614,0.2178875442148015,0.13871285141274015,-2.775174878865502,0.1292834417780204,0.1153254767230518
6.4699999999999065,0.9832901810819575,0.21789493340941876,0.13871611468467335,-2.7618942487319975,0.13373627577264202,0.11707087628168086
6.479999999999906,0.9833370352820726,0.21790226376593386,0.1387193563677126,-2.6645629013533507,0.1292904827274878,0.11527068838851627
6.489999999999906,0.9833834747176343,0.21790953575466232,0.13872257655159626,-2.65603960053554,0.13359070884064395,0.11698711870481078
6.499999999999906,0.9834295034905981,0.2179167498419864,0.13872577532661276,-2.5688037873846272,0.1293119304415236,0.11524404040991466
6.509999999999906,0.9834751256562632,0.21792390649039228,0.13872895278357805,-2.5648378806820884,0.1334381166678365,0.11689041785928216
6.519999999999905,0.9835203452238789,0.21793100615850752,0.13873210901381394,-2.487926609828979,0.12934680596586412,0.11524266027209923
6.529999999999905,0.9835651661572428,0.21793804930113808,0.13873524410912724,-2.4904804772906064,0.13328217861106637,0.11678497066103466
6.539999999999905,0.9836095923752919,0.2179450363693043,0.1387383581617883,-2.425729807402716,0.12939367106925487,0.11526432732897236
6.549999999999905,0.9836536277526835,0.2179519678102766,0.13874145126451037,-2.437771434460327,0.1331262585087918,0.11667462907900954
6.559999999999905,0.9836972761203696,0.21795884406761237,0.1387445235104306,-2.3874502724911704,0.12945198242591946,0.11530792816363745
6.569999999999904,0.9837405412661618,0.21796566558118924,0.13874757499308862,-2.4118644418707267,0.13297261301831484,0.11656260540695217
6.579999999999904,0.9837834269352884,0.21797243278724127,0.1387506058064088,-2.3777379101159037,0.12952322762279,0.11537392110964863
6.589999999999904,0.983825936830946,0.21797914611839328,0.13875361604468092,-2.4165005510014335,0.13282216047991383,0.11645156179343823
6.599999999999904,0.9838680746148397,0.2179858060036937,0.13875660580254068,-2.3991815003942176,0.1296120362055812,0.11546486104247297
6.6099999999999035,0.9839098439077175,0.21799241286864937,0.1387595751749527,-2.452811343894816,0.13267426502873453,0.11634361968539393
6.619999999999903,0.9839512482898988,0.21799896713525838,0.13876252425719213,-2.4514453319985643,0.1297279134675564,0.11558643021792042
6.629999999999903,0.9839922913017912,0.21800546922204236,0.13876545314482694,-2.518883904009254,0.13252584974074888,0.11623976105000586
6.639999999999903,0.9840329764444048,0.21801191954408003,0.1387683619337016,-2.531503619275523,0.1298887545020019,0.11574986078244037
6.649999999999903,0.9840733071798556,0.21801831851303816,0.1387712507199191,-2.610997578952026,0.13236889744122912,0.11613795921107227
6.659999999999902,0.9841132869318638,0.21802466653720393,0.1387741195998253,-2.6364772051865875,0.13012831653312154,0.11597739236691176
6.669999999999902,0.9841529190862449,0.21803096402151662,0.138776968669993,-2.7288513219567356,0.1321848985821845,0.11602913354671589
6.679999999999902,0.9841922069913931,0.21803721136759796,0.13877979802720536,-2.7725333218830777,0.13051139076113874,0.11631333894569314
6.689999999999902,0.9842311539587579,0.218043408973783,0.13878260776844076,-2.8897669322126665,0.1319347263245722,0.11589013636956737
6.699999999999902,0.9842697632633138,0.21804955723515065,0.1387853979908579,-2.976276098846093,0.13115891055345122,0.11684147995181905
6.709999999999901,0.9843080381440267,0.21805565654355372,0.13878816879178066,-3.157400425587993,0.1315486879269199,0.11567707951947506
6.719999999999901,0.9843459818043084,0.21806170728764848,0.13879092026868364,-3.3426845730829777,0.13225489450481692,0.11768625475286214
6.729999999999901,0.9843835974124667,0.2180677098529234,0.13879365251917752,-3.638381011385253,0.13096222200838645,0.1153464088288829
6.739999999999901,0.9844208881021531,0.21807366462172928,0.1387963656409958,-3.9168552085310884,0.13386943970536833,0.11888022398425119
6.7499999999999005,0.9844578569727972,0.21807957197330696,0.13879905973198037,-4.180362653253073,0.1303111015760204,0.11496594561932812
6.7599999999999,0.9844945070900407,0.21808543228381594,0.13880173489006853,-4.245002928749087,0.13548485777545033,0.12004287576931236
6.7699999999999,0.9845308414861628,0.2180912459263628,0.13880439121328006,-4.157781658697931,0.1299751282181131,0.11474109528940114
6.7799999999999,0.9845668631604992,0.21809701327102823,0.13880702879970364,-3.9197966633767063,0.13642498866575295,0.12071032356915332
6.7899999999999,0.9846025750798582,0.21810273468489505,0.13880964774748508,-3.653492832810433,0.12998517053034794,0.11472163558045663
6.7999999999998995,0.9846379801789255,0.2181084105320749,0.13881224815481447,-3.382076198769617,0.13681468260505855,0.12098191075874522
6.809999999999899,0.9846730813606698,0.21811404117373523,0.1388148301199144,-3.1328953272367017,0.13012717495259107,0.11480426617826538
6.819999999999899,0.9847078814967384,0.21811962696812567,0.1388173937410278,-2.9130235186551654,0.1369772939891464,0.12110167139301149
6.829999999999899,0.9847423834278469,0.2181251682706045,0.138819939116407,-2.7126015355707027,0.13029829538693735,0.11491171251866393
6.839999999999899,0.9847765899641674,0.21813066543366433,0.13882246634430195,-2.5415651948739244,0.13705689275833513,0.12117878310958867
6.849999999999898,0.9848105038857069,0.21813611880695757,0.13882497552294903,-2.384543316869971,0.13047638945390874,0.11502190890300992
6.859999999999898,0.9848441279426842,0.21814152873732237,0.13882746675056082,-2.2520137423788373,0.13709668670889608,0.12124179847368684
6.869999999999898,0.9848774648558963,0.21814689556880687,0.13882994012531485,-2.1317934903409284,0.13066124418194894,0.11513349283016698
6.879999999999898,0.9849105173170871,0.2181522196426948,0.13883239574534387,-2.0314662580824976,0.13710684203816154,0.12129469977620114
6.8899999999998975,0.9849432879893044,0.21815750129752953,0.13883483370872524,-1.9455429250820877,0.1308568482150983,0.1152490672537387
6.899999999999897,0.9849757795072537,0.21816274086913814,0.13883725411347103,-1.8763016649626651,0.1370851409425403,0.12133421228044387
6.909999999999897,0.9850079944776494,0.218167938690656,0.13883965705751877,-1.8279685217686346,0.13107057141648012,0.11537347274388975
6.919999999999897,0.9850399354795586,0.2181730950925498,0.13884204263872132,-1.7953367241913938,0.13701823319197062,0.12135027611165915
6.929999999999897,0.9850716050647427,0.21817821040264204,0.13884441095483854,-1.796471974762359,0.13131738899172743,0.11551745152029884
6.9399999999998965,0.9851030057579887,0.21818328494613293,0.13884676210352717,-1.8153147498695752,0.13687457212796977,0.12131904350116426
6.949999999999896,0.9851341400574425,0.21818831904562427,0.13884909618233274,-1.889007620698822,0.13162687666082507,0.11570471525038149
6.959999999999896,0.9851650104349359,0.21819331302114192,0.13885141328868048,-1.9817836725149736,0.13659397807604468,0.12119137703834341
6.969999999999896,0.9851956193363035,0.21819826719015822,0.13885371351986733,-2.1523660098130706,0.13204905915299214,0.11597975906424282
6.979999999999896,0.985225969181703,0.2182031818676141,0.13885599697305318,-2.322548874670657,0.1360955694301263,0.12089400177036612
6.989999999999895,0.9852560623659278,0.21820805736594107,0.13885826374525279,-2.569416955654258,0.13263879917505497,0.11639793458674082
6.999999999999895,0.9852859012587137,0.2182128939950837,0.13886051393332888,-2.747456025317239,0.1353562224366711,0.12039273066299169
7.009999999999895,0.9853154882050429,0.21821769206251987,0.138862747633983,-2.9699738941670923,0.13339176533558697,0.11696779580161766
7.019999999999895,0.9853448255254439,0.21822245187328293,0.13886496494374906,-3.047912766447871,0.13451520480847975,0.11979197603623049
7.0299999999998946,0.9853739155162882,0.2182271737299828,0.13886716595898566,-3.168946242901257,0.13420238071286317,0.11760525531457929
7.039999999999894,0.9854027604500794,0.2182318579328261,0.13886935077586884,-3.136890495777042,0.13377009240293708,0.11925796454303697
7.049999999999894,0.9854313625757433,0.21823650477963757,0.13887151949038526,-3.191233307214759,0.13495835859550048,0.11821302249854411
7.059999999999894,0.9854597241189093,0.21824111456587983,0.13887367219832508,-3.12414208816764,0.13318147844229078,0.11884834027876723
7.069999999999894,0.9854878472821911,0.21824568758467425,0.13887580899527596,-3.183007253956976,0.13562840705125945,0.11875961041285372
7.0799999999998935,0.985515734245462,0.21825022412682,0.13887792997661563,-3.143291201805071,0.13269800901253617,0.1185270052467824
7.089999999999893,0.9855433871661265,0.21825472448081465,0.13888003523750653,-3.247565902933261,0.13622788788053836,0.11925239514043269
7.099999999999893,0.9855708081793905,0.21825918893287363,0.13888212487288915,-3.2553284120580317,0.13226028316953004,0.11824700062879027
7.109999999999893,0.9855979993985232,0.2182636177669488,0.1388841989774756,-3.4081758538237237,0.13676520104169632,0.11969321656304757
7.119999999999893,0.9856249629151201,0.21826801126474885,0.13888625764574494,-3.4489899123815424,0.13184314190973367,0.11798377226789558
7.129999999999892,0.9856517007993596,0.218272369705757,0.13888830097193602,-3.6255462875481106,0.13722311135890425,0.12006125362850358
7.139999999999892,0.9856782151002556,0.2182766933672506,0.1388903290500432,-3.664961480803377,0.13145320692316342,0.11773457502986298
7.149999999999892,0.9857045078459105,0.21828098252431938,0.13889234197380992,-3.8286724019346496,0.13756556679414056,0.12031811125100698
7.159999999999892,0.9857305810437617,0.21828523744988404,0.1388943398367243,-3.83250176354134,0.13111156598306353,0.11750842447723296
7.169999999999892,0.9857564366808225,0.21828945841471403,0.13889632273201316,-3.9561255901842083,0.13775762703316088,0.12042777110913923
7.179999999999891,0.9857820767239253,0.21829364568744591,0.13889829075263768,-3.909009343853439,0.13084109306544595,0.11732068838650826
7.189999999999891,0.985807503119958,0.21829779953460116,0.13890024399128836,-3.987649524608492,0.13778507243303953,0.12037794125973056
7.199999999999891,0.985832717796098,0.21830192022060343,0.13890218254037984,-3.8977905383255678,0.13066417759189147,0.11719355462923306
7.209999999999891,0.9858577226600432,0.2183060080077969,0.13890410649204726,-3.9469782660383403,0.13766117322307547,0.12018614653126436
7.2199999999998905,0.9858825196002375,0.21831006315646237,0.13890601593814078,-3.837336932125024,0.13059778803855604,0.11714978870162522
7.22999999999989,0.9859071104860982,0.21831408592483517,0.13890791097022173,-3.880770893129297,0.13742044751813204,0.11988977795679187
7.23999999999989,0.9859314971682364,0.21831807656912192,0.13890979167955833,-3.7744409281994633,0.13064393568134672,0.11719959519716809
7.24999999999989,0.9859556814786745,0.21832203534351727,0.13891165815712167,-3.8301936468762325,0.1371069197694189,0.11953282823713535
7.25999999999989,0.9859796652310632,0.21832596250022046,0.13891351049358155,-3.740149964361362,0.13079049422453667,0.11733712511203184
7.269999999999889,0.9860034502208949,0.21832985828945212,0.13891534877930287,-3.814792091164053,0.1367623783459821,0.11915600229315496
7.279999999999889,0.986027038225711,0.21833372295946976,0.13891717310434137,-3.742956051949139,0.13102103793343445,0.11754838873039686
7.289999999999889,0.9860504310053108,0.21833755675658464,0.13891898355844057,-3.833642772172562,0.13641894416677833,0.1187909033096776
7.299999999999889,0.9860736303019558,0.2183413599251777,0.13892078023102822,-3.774805263824573,0.13132104034282974,0.117818439132149
7.309999999999889,0.9860966378405712,0.21834513270771444,0.138922563211212,-3.873595553274587,0.13609728694852075,0.11845835559787984
7.319999999999888,0.9861194553289433,0.21834887534476202,0.13892433258777775,-3.81953836259311,0.1316777480396876,0.11813320542812303
7.329999999999888,0.9861420844579185,0.21835258807500355,0.13892608844918475,-3.917014021266511,0.1358080278194785,0.11816928036480744
7.339999999999888,0.9861645269015945,0.21835627113525397,0.13892783088356356,-3.8595718441612417,0.13207800393799304,0.11847885574837758
7.349999999999888,0.9861867843175126,0.21835992476047508,0.1389295599787126,-3.9474017612887398,0.1355540057087871,0.11792647891231021
7.3599999999998875,0.9862088583468469,0.21836354918379122,0.1389312758220958,-3.880458951049006,0.1325072302164159,0.1188414785609758
7.369999999999887,0.9862307506145881,0.2183671446365026,0.1389329785008386,-3.952945869001447,0.13533266487700832,0.11772680171715336
7.379999999999887,0.9862524627297294,0.21837071134810193,0.1389346681017267,-3.8733536399030224,0.13295013702659908,0.11920770433724363
7.389999999999887,0.9862739962854471,0.21837424954628812,0.1389363447112027,-3.927903677618387,0.13513844440132267,0.1175635958816434
7.399999999999887,0.9862953528592775,0.21837775945698032,0.13893800841536336,-3.8353479791157783,0.133392198087167,0.11956561614419274
7.4099999999998865,0.9863165340132977,0.21838124130433353,0.13893965929995794,-3.8719785028762885,0.134965001323281,0.11742915127587297
7.419999999999886,0.9863375412942942,0.21838469531075116,0.13894129745038464,-3.768100398134661,0.13382071917124636,0.11990517886152013
7.429999999999886,0.9863583762339404,0.21838812169690122,0.13894292295169028,-3.7883972535978523,0.13480704303093655,0.11731675231049997
7.439999999999886,0.9863790403489614,0.21839152068172796,0.13894453588856587,-3.675674892626463,0.1342249391413708,0.12021794193675116
7.449999999999886,0.986399535141306,0.21839489248246768,0.13894613634534647,-3.6817275117430475,0.13466164072355016,0.11722206987377264
7.459999999999885,0.9864198620983059,0.21839823731466082,0.1389477244060079,-3.562592559267542,0.13459533607136573,0.12049630379352369
7.469999999999885,0.9864400226928459,0.21840155539216666,0.13894930015416534,-3.5563099413546593,0.1345290081471024,0.11714383482322636
7.479999999999885,0.98646001838352,0.2184048469271761,0.13895086367307155,-3.432755616324872,0.13492266337937783,0.12073279342050623
7.489999999999885,0.9864798506147913,0.21840811213022543,0.13895241504561515,-3.415721161700213,0.13441276837478114,0.1170838758376687
7.4999999999998845,0.9864995208171505,0.21841135121020927,0.1389539543543188,-3.28941317616273,0.13519713606444048,0.12091962545340602
7.509999999999884,0.9865190304072681,0.21841456437439333,0.13895548168133734,-3.263208408997936,0.13431975680476171,0.11704668920652583
7.519999999999884,0.9865383807881493,0.21841775182842788,0.1389569971084567,-3.135940493382607,0.13540782167578105,0.1210484255939749
7.529999999999884,0.9865575733492844,0.21842091377636055,0.1389585007170926,-3.102744446797565,0.13425951764157146,0.117038802990849
7.539999999999884,0.9865766094667973,0.2184240504206485,0.13895999258828828,-2.9770475776954406,0.13554192110149868,0.1211097333428356
7.5499999999998835,0.9865954905035924,0.21842716196217177,0.13896147280271445,-2.9403521807241235,0.13424383027722625,0.1170683020702689
7.559999999999883,0.9866142178095005,0.21843024860024493,0.13896294144066676,-2.8201888769648717,0.13558346994464476,0.12109183179748169
7.569999999999883,0.9866327927214219,0.2184333105326302,0.13896439858206558,-2.785644704896405,0.13428669067331775,0.11714490071833565
7.579999999999883,0.9866512165634669,0.21843634795554948,0.13896584430645456,-2.677307017176216,0.13551125315191725,0.1209787387772718
7.589999999999883,0.9866694906470972,0.21843936106369619,0.13896727869299952,-2.653837395445992,0.13440492905792167,0.11728074176589061
7.599999999999882,0.9866876162712618,0.2184423500502475,0.1389687018204874,-2.5670674398493043,0.13529679276215067,0.12074808134015834
7.609999999999882,0.9867055947225337,0.21844531510687643,0.13897011376732565,-2.5678353591427645,0.1346187087999699,0.11749139825024042
7.619999999999882,0.9867234272752464,0.2184482564237636,0.13897151461154122,-2.5157944178740665,0.13490610435400027,0.12037185095840647
7.629999999999882,0.9867411151916233,0.2184511741896087,0.1389729044307796,-2.555898473867377,0.1349488104678317,0.11779468248790229
7.6399999999998816,0.9867586597219112,0.21845406859164235,0.13897428330230419,-2.548465927225613,0.1343142266234787,0.11982734369253922
7.649999999999881,0.986776062104509,0.218456939815638,0.13897565130299616,-2.6315350068311765,0.13540376242760394,0.11820140337713587
7.659999999999881,0.9867933235660938,0.2184597880459221,0.1389770085093526,-2.6550995089404856,0.13354193364083372,0.1191261218388728
7.669999999999881,0.9868104453217502,0.21846261346538676,0.13897835499748712,-2.750075693942786,0.13595251678760417,0.1186932915367717
7.679999999999881,0.9868274285750922,0.21846541625550037,0.13897969084312878,-2.75390467326731,0.13269215193337466,0.11834416111840265
7.6899999999998805,0.9868442745183884,0.21846819659631883,0.13898101612162198,-2.804608533061882,0.1365090740937872,0.11920740819579065
7.69999999999988,0.9868609843326807,0.21847095466649633,0.13898233090792553,-2.742538340274567,0.13191235276615593,0.1175966163391992
7.70999999999988,0.9868775591879068,0.21847369064329666,0.13898363527661287,-2.7286174193272767,0.1369801160849165,0.11966897657636531
7.71999999999988,0.986894000243018,0.21847640470260385,0.13898492930187137,-2.61177841393961,0.13128742417590822,0.1169569210682496
7.72999999999988,0.9869103086460957,0.21847909701893264,0.13898621305750197,-2.5671678745730784,0.13733579689378825,0.12004839888182957
7.739999999999879,0.9869264855344669,0.2184817677654397,0.13898748661691965,-2.442872659815518,0.13080197860405499,0.11642038345710301
7.749999999999879,0.9869425320348196,0.21848441711393393,0.13898875005315264,-2.4135732769805696,0.13760731858496844,0.12036795284436155
7.759999999999879,0.9869584492633129,0.21848704523488663,0.13899000343884252,-2.322461159468505,0.13039942261414889,0.11594198597355657
7.769999999999879,0.9869742383256925,0.21848965229744224,0.13899124684624395,-2.337056664370954,0.1378309510635583,0.1206613772173959
7.779999999999879,0.986989900317396,0.2184922384694288,0.1389924803472253,-2.296058893297071,0.1300519132978305,0.11549366591477506
7.789999999999878,0.9870054363236643,0.21849480391736714,0.1389937040132674,-2.355565724188386,0.13800475581991734,0.1209341109890532
7.799999999999878,0.987020847419649,0.21849734880648264,0.13899491791546542,-2.351275052305586,0.1297936352590175,0.11510116987152573
7.809999999999878,0.9870361346705169,0.2184998733007137,0.13899612212452714,-2.4258612156466146,0.13808773407431477,0.1211522833925551
7.819999999999878,0.9870512991315552,0.21850237756272253,0.1389973167107743,-2.4206355197911478,0.12969823683332013,0.11483696511665636
7.8299999999998775,0.9870663418482764,0.21850486175390493,0.13899850174414238,-2.4690925077948322,0.13804203995348435,0.12126926158106384
7.839999999999877,0.9870812638565177,0.21850732603439985,0.13899967729418075,-2.4320687582803746,0.12981249298667386,0.11476535436354213
7.849999999999877,0.9870960661825449,0.21850977056309928,0.13900084343005317,-2.436129948716157,0.1378739164809433,0.12126603272812235
7.859999999999877,0.9871107498431488,0.21851219549765763,0.13900200022053785,-2.366256846191,0.13011815940542543,0.11489453029887303
7.869999999999877,0.9871253158457475,0.2185146009945016,0.1390031477340279,-2.336659829297272,0.13762554308239142,0.12116092120686538
7.879999999999876,0.9871397651884801,0.2185169872088393,0.13900428603853163,-2.2518497419877304,0.1305588716327789,0.11518673264337492
7.889999999999876,0.9871540988603048,0.2185193542946702,0.1390054152016735,-2.2095849779729413,0.1373424970677128,0.12098837221576045
7.899999999999876,0.987168317841094,0.21852170240479352,0.13900653529069346,-2.128792079312338,0.13107969040582085,0.11559481847350608
7.909999999999876,0.9871824231017268,0.21852403169081822,0.13900764637244836,-2.091938330056083,0.13705775565782038,0.12077947576051581
7.919999999999876,0.9871964156041829,0.2185263423031719,0.13900874851341213,-2.0285987063651514,0.13164131306418236,0.11608217843460658
7.929999999999875,0.9872102963016337,0.21852863439110992,0.13900984177967643,-2.0098115247291743,0.1367925639361869,0.1205562562153337
7.939999999999875,0.9872240661385332,0.21853090810272438,0.13901092623695105,-1.97236391884427,0.1322179415438562,0.11662495100570894
7.949999999999875,0.9872377260507069,0.21853316358495303,0.13901200195056468,-1.9803704761574188,0.13656072459467036,0.12033280528421866
7.959999999999875,0.9872512769654401,0.21853540098358806,0.13901306898546542,-1.974125284578033,0.13279276915782598,0.11720857656692592
7.9699999999998745,0.9872647198015657,0.21853762044328504,0.1390141274062215,-2.0153071826201145,0.13637056071259593,0.12011708597713179
7.979999999999874,0.9872780554695509,0.21853982210757156,0.13901517727702198,-2.0434900982036326,0.13335520377096358,0.11782407983038985
7.989999999999874,0.9872912848715799,0.21854200611885582,0.13901621866167746,-2.12228826048053,0.1362247177872317,0.11991200322238629
7.999999999999874,0.987304408901642,0.21854417261843515,0.13901725162362064,-2.1856896248257103,0.13389902674104168,0.1184644018305272
8.009999999999874,0.9873174284456123,0.21854632174650504,0.13901827622590773,-2.303592493838944,0.13611951025293517,0.11971636344397776
8.019999999999873,0.9873303443813354,0.21854845364216702,0.13901929253121856,-2.399001860977609,0.13442012105298312,0.1191202655912089
8.029999999999873,0.9873431575787045,0.21855056844343687,0.13902030060185747,-2.552623017587176,0.1360454437065601,0.11952654608993832
8.039999999999873,0.9873558688997441,0.21855266628725342,0.1390213004997544,-2.6709962324447347,0.1349136379817162,0.11977637183494966
8.049999999999873,0.9873684791986888,0.21855474730948682,0.13902229228646593,-2.850431598898836,0.13598980030873806,0.11933916613382647
8.059999999999873,0.9873809893220615,0.2185568116449462,0.13902327602317566,-2.976224010541477,0.13537206468181423,0.12041019924190415
8.069999999999872,0.9873934001087501,0.2185588594273881,0.13902425177069544,-3.165063130382163,0.13594068899259337,0.11915398714509076
8.079999999999872,0.9874057123900863,0.21856089078952481,0.13902521958946673,-3.2779885252413115,0.13578604886513598,0.12099538849760119
8.089999999999872,0.9874179269899201,0.21856290586303173,0.1390261795395605,-3.4559686640406646,0.13589053323682246,0.11897543459438273
8.099999999999872,0.987430044724695,0.21856490477855553,0.139027131680679,-3.535583209325248,0.13614802675380908,0.12150897601564954
8.109999999999872,0.987442066403521,0.21856688766572233,0.13902807607215695,-3.683733829130781,0.135837077768826,0.11881136742128773
8.119999999999871,0.9874539928282499,0.218568854653145,0.13902901277296173,-3.715398256399693,0.13645616913745792,0.12193860563460249
8.129999999999871,0.9874658247935463,0.2185708058684312,0.13902994184169515,-3.8214672123167994,0.13578164703501613,0.11866951301104073
8.139999999999871,0.9874775630869591,0.21857274143819108,0.1390308633365944,-3.8004153145732986,0.13671582486833486,0.1222854737747629
8.14999999999987,0.9874892084889924,0.21857466148804444,0.1390317773155326,-3.8614362763243353,0.13572609243068137,0.11855371646750362
8.15999999999987,0.9875007617731749,0.21857656614262883,0.1390326838360206,-3.7925995435171007,0.1369379882581142,0.12256200172787532
8.16999999999987,0.987512223706132,0.21857845552560698,0.13903358295520785,-3.8135638755276244,0.1356703194983801,0.11846211408126682
8.17999999999987,0.9875235950476496,0.21858032975967404,0.13903447472988348,-3.7080799401674978,0.13713663583923827,0.12278692850321982
8.18999999999987,0.9875348765507437,0.2185821889665645,0.139035359216477,-3.6985296184029703,0.1356112900668722,0.11838755911386072
8.19999999999987,0.9875460689617284,0.2185840332670607,0.13903623647106056,-3.569727193774846,0.1373268854575151,0.12298119127823655
8.20999999999987,0.98755717302028,0.21858586278099895,0.1390371065493492,-3.5406810913367837,0.13554306861824425,0.1183190457108909
8.21999999999987,0.987568189459504,0.21858767762727752,0.13903796950670236,-3.401537548380265,0.13752463212811464,0.1231660937162603
8.229999999999869,0.9875791190059974,0.21858947792386313,0.1390388253981251,-3.3640024620320563,0.1354569937118698,0.11824274398166619
8.239999999999869,0.9875899623799143,0.21859126378779856,0.13903967427826935,-3.2266249842184984,0.13774734600563981,0.1233634705950164
8.249999999999869,0.9876007202950291,0.21859303533520938,0.13904051620143493,-3.1920124008018393,0.13534140289027294,0.1181420728353171
8.259999999999868,0.9876113934587977,0.21859479268131127,0.1390413512215713,-3.0692388985844223,0.1380153820902077,0.12359676951504953
8.269999999999868,0.9876219825724198,0.21859653594041645,0.13904217939227814,-3.0521570213817877,0.13518107469043322,0.11799733503849852
8.279999999999868,0.9876324883309003,0.21859826522594114,0.13904300076680742,-2.962039727367954,0.13835241173622775,0.12389099403733297
8.289999999999868,0.9876429114231091,0.21859998065041192,0.1390438153980639,-2.9868261004817556,0.1349580252609412,0.11778749101722824
8.299999999999867,0.9876532525318403,0.21860168232547278,0.13904462333860718,-2.9613492494329545,0.1387804419909431,0.124265717455072
8.309999999999867,0.9876635123338716,0.2186033703618916,0.13904542464065228,-3.0721929971692266,0.1346593077959608,0.11750217763701258
8.319999999999867,0.987673691500024,0.21860504486956708,0.13904621935607153,-3.1642043039091727,0.13929716100797782,0.12470617700861143
8.329999999999867,0.9876837906952171,0.21860670595753523,0.13904700753639573,-3.4169828962940034,0.13430501719307714,0.11718154021960936
8.339999999999867,0.9876938105785277,0.21860835373397583,0.1390477892328153,-3.65428807434771,0.13982460683767714,0.1250993049916973
8.349999999999866,0.9877037518032461,0.21860998830621942,0.13904856449618216,-4.0005519051184955,0.13399931831492962,0.11697955539161393
8.359999999999866,0.9877136150169314,0.218611609780753,0.1390493333770104,-4.207140918846768,0.14019786537485676,0.12522494968168033
8.369999999999866,0.9877234008614663,0.21861321826322716,0.1390500959254783,-4.340960636416973,0.13391535983183436,0.11710311321999733
8.379999999999866,0.9877331099731131,0.218614813858462,0.1390508521914291,-4.219123639881264,0.14030449409325252,0.12497986820511395
8.389999999999866,0.9877427429825661,0.2186163966704538,0.13905160222437318,-4.00281311505737,0.13413383907438767,0.11755713943625824
8.399999999999865,0.9877523005150062,0.21861796680238077,0.1390523460734885,-3.666953759426508,0.1401385068297949,0.12449242709771455
8.409999999999865,0.9877617831901526,0.21861952435660995,0.13905308378762277,-3.3562578936545884,0.13458317337401482,0.11817791624429304
8.419999999999865,0.9877711916223167,0.21862106943470302,0.13905381541529468,-3.0555181389347843,0.13976492499065915,0.12391847348203687
8.429999999999865,0.9877805264204529,0.21862260213742246,0.13905454100469516,-2.823140894816872,0.13514766186932023,0.11884414422204986
8.439999999999864,0.9877897881882077,0.21862412256473762,0.139055260603689,-2.6385309538117476,0.1392577623033256,0.12332083303097029
8.449999999999864,0.9877989775239726,0.21862563081583053,0.13905597425981583,-2.5205212540799478,0.1357551680020479,0.11950552817461287
8.459999999999864,0.9878080950209355,0.2186271269891029,0.13905668202029264,-2.4517409163705306,0.1386493515373631,0.12270340279318341
8.469999999999864,0.9878171412671266,0.21862861118218058,0.13905738393201375,-2.435823804754553,0.13636905977028296,0.12013857688540548
8.479999999999864,0.9878261168454688,0.21863008349192062,0.13905808004155357,-2.4500267386618684,0.13796177297554027,0.12206980859768861
8.489999999999863,0.9878350223338265,0.21863154401441656,0.13905877039516726,-2.489651137678691,0.13696036272775292,0.12072096920575474
8.499999999999863,0.9878438583050536,0.2186329928450046,0.13905945503879263,-2.5202887774159466,0.13724386851838458,0.12144893980762653
8.509999999999863,0.9878526253270398,0.21863443007826905,0.1390601340180514,-2.5424771103113772,0.13749303336903804,0.12122630434976875
8.519999999999863,0.987861323962759,0.2186358558080481,0.1390608073782504,-2.519570592078313,0.13657647633800654,0.1208916050171965
8.529999999999863,0.9878699547703146,0.2186372701274401,0.13906147516438414,-2.4767831158203775,0.13792276827836777,0.12162678975333066
8.539999999999862,0.9878785183029853,0.2186386731288083,0.13906213742113482,-2.3821803044215,0.1360385277313985,0.12044809491508245
8.549999999999862,0.9878870151092708,0.21864006490378676,0.13906279419287465,-2.2850382839416867,0.1382194094659535,0.12190745943322148
8.559999999999862,0.9878954457329371,0.21864144554328657,0.13906344552366756,-2.149840621250153,0.13566520364530443,0.12014175972279119
8.569999999999862,0.9879038107130597,0.2186428151375006,0.13906409145727033,-2.0361753287021997,0.1383909970765293,0.1220815333231683
8.579999999999862,0.9879121105840692,0.2186441737759088,0.13906473203713357,-1.8993237597146315,0.1354412776537688,0.11996061698725582
8.589999999999861,0.9879203458757936,0.21864552154728448,0.1390653673064042,-1.801155755896836,0.13847295315503108,0.12218173624364102
8.599999999999861,0.9879285171135015,0.2186468585396994,0.13906599730792676,-1.6897517263322743,0.13532875899139798,0.1198744586218805
8.60999999999986,0.9879366248179441,0.2186481848405286,0.13906662208424422,-1.6270913667763967,0.1385022326837828,0.12224078274371986
8.61999999999986,0.9879446695053998,0.21864950053645607,0.13906724167759982,-1.5575813505266254,0.13529289130104674,0.11985447960163984
8.62999999999986,0.987952651687713,0.21865080571348086,0.1390678561299396,-1.5429159067646194,0.1385049862258241,0.12228246616957816
8.63999999999986,0.9879605718723358,0.21865210045692032,0.13906846548291182,-1.525750484585441,0.13531210804289068,0.11988194540466553
8.64999999999986,0.9879684305623709,0.21865338485141758,0.13906906977787067,-1.567099302481346,0.13849672627806964,0.12232226460814506
8.65999999999986,0.9879762282566101,0.21865465898094533,0.13906966905587656,-1.607634418149071,0.13537907711434863,0.11994984186575655
8.66999999999986,0.9879839654495743,0.21865592292881086,0.1390702633576974,-1.7067817913122294,0.13848613314202793,0.12237010350041032
8.67999999999986,0.9879916426315539,0.21865717677766205,0.13907085272381117,-1.8012147335371573,0.13549906584853666,0.1200620807318538
8.68999999999986,0.9879992602886478,0.21865842060949148,0.13907143719440634,-1.9478278946590197,0.13847840298498554,0.12243179645476925
8.699999999999859,0.9880068189028016,0.21865965450564254,0.1390720168093847,-2.077235182647185,0.13568602326450238,0.12023042227172778
8.709999999999859,0.9880143189518457,0.21866087854681285,0.13907259160836116,-2.244592122891498,0.13847684049512338,0.12250851733560107
8.719999999999859,0.9880217609095342,0.21866209281306054,0.1390731616306667,-2.375455064484456,0.13595475441272398,0.12046756907741335
8.729999999999858,0.9880291452455824,0.21866329738380896,0.13907372691534964,-2.5268683870691726,0.13848217476140168,0.12259541399970444
8.739999999999858,0.9880364724257026,0.21866449233785068,0.13907428750117634,-2.6244220130070812,0.13631063061442936,0.12077772736277378
8.749999999999858,0.9880437429116421,0.218665677753353,0.13907484342663343,-2.7304197701962125,0.13849116405305195,0.12268227307852395
8.759999999999858,0.9880509571612199,0.21866685370786315,0.1390753947299297,-2.7759478367736308,0.13674289697492595,0.12115038723251746
8.769999999999857,0.9880581156283615,0.2186680202783118,0.1390759414489963,-2.8270561184266465,0.13849792504614375,0.12275817611933376
8.779999999999857,0.9880652187631358,0.21866917754101925,0.13907648362148994,-2.8225671260757874,0.1372260041104342,0.12156169650278907
8.789999999999857,0.9880722670117889,0.2186703255716987,0.13907702128479282,-2.8264368125889745,0.1384983280854366,0.12281731435643498
8.799999999999857,0.9880792608167813,0.21867146444546212,0.1390775544760153,-2.7851073912569633,0.13772621692357073,0.12198104023508109
8.809999999999857,0.9880862006168195,0.218672594236824,0.13907808323199689,-2.754617354088625,0.1384933119942187,0.12286112551980947
8.819999999999856,0.9880930868468926,0.21867371501970612,0.13907860758930748,-2.6890511671468835,0.1382086732928421,0.12237815846998727
8.829999999999856,0.9880999199383055,0.21867482686744277,0.1390791275842501,-2.633461397920707,0.13848786791879308,0.12289555931513547
8.839999999999856,0.988106700318712,0.21867592985278414,0.13907964325286057,-2.550917319684099,0.13864430653098067,0.12272963499868796
8.849999999999856,0.9881134284121486,0.21867702404790165,0.1390801546309106,-2.475103767598977,0.1384868546477963,0.12292628262784068
8.859999999999856,0.9881201046390663,0.2186781095243921,0.13908066175390854,-2.3800132835245043,0.13901643794195037,0.12302415233569758
8.869999999999855,0.9881267294163657,0.21867918635328218,0.1390811646571011,-2.288552713149776,0.138492319239073,0.12295619386745617
8.879999999999855,0.9881333031574258,0.21868025460503274,0.13908166337547484,-2.186363597876824,0.13932254908304303,0.12326285046513125
8.889999999999855,0.9881398262721373,0.21868131434954297,0.13908215794375733,-2.0859005184258748,0.13850522887403188,0.12298717545841356
8.899999999999855,0.9881462991669355,0.2186823656561552,0.13908264839641932,-1.983355793238923,0.13956935485016583,0.12345391460564203
8.909999999999854,0.9881527222448291,0.2186834085936587,0.13908313476767556,-1.8812225684658181,0.13852822565468717,0.12302269859460818
8.919999999999854,0.9881590959054335,0.21868444323029423,0.1390836170914867,-1.7842823770070235,0.13976650037618987,0.12360661480755118
8.929999999999854,0.9881654205449998,0.21868546963375826,0.13908409540156086,-1.686312844478342,0.1385654150892231,0.12306769947756381
8.939999999999854,0.9881716965564461,0.21868648787120712,0.1390845697313548,-1.5987731608195657,0.1399232832057464,0.12372864168126538
8.949999999999854,0.9881779243293852,0.21868749800926063,0.13908504011407533,-1.5084697603997361,0.13862031679209358,0.12312672758158992
8.959999999999853,0.9881841042501586,0.2186885001140074,0.1390855065826814,-1.4319792848959503,0.1400478040472533,0.12382584327257003
8.969999999999853,0.9881902367018617,0.2186894942510077,0.13908596916988486,-1.3508476938808165,0.13869460330042516,0.12320274529507486
8.979999999999853,0.9881963220643751,0.21869048048529818,0.1390864279081523,-1.2855809125882658,0.14014682625051209,0.12390252157409937
8.989999999999853,0.9882023607143932,0.21869145888139596,0.1390868828297066,-1.213833924368366,0.13878818608058566,0.12329715327048643
8.999999999999853,0.9882083530254531,0.21869242950330256,0.1390873339665284,-1.159193977084095,0.14022571041507384,0.12396160887910206
9.009999999999852,0.98821429936796,0.21869339241450736,0.13908778135035707,-1.0963800935185946,0.13889993114593285,0.1234104400576361
9.019999999999852,0.9882202001092201,0.21869434767799226,0.1390882250126928,-1.0515215498402404,0.14028839824246134,0.12400472188870329
9.029999999999852,0.9882260556134644,0.21869529535623525,0.13908866498479774,-0.9969762774950115,0.13902838045701377,0.12354289522585525
9.039999999999852,0.9882318662418773,0.21869623551121437,0.13908910129769753,-0.9611615236817637,0.1403374724249765,0.12403217741195853
9.049999999999851,0.988237632352624,0.21869716820441137,0.1390895339821825,-0.9143259122276455,0.13917225820337437,0.12369517120407339
9.059999999999851,0.9882433543008777,0.21869809349681624,0.13908996306880986,-0.8871953694715358,0.1403742704870672,0.12404299976856298
9.069999999999851,0.9882490324388464,0.21869901144893028,0.13909038858790446,-0.8478832024902279,0.13933076917567272,0.12386868600572244
9.07999999999985,0.9882546671157971,0.2186999221207696,0.13909081056955985,-0.8297272322610203,0.14039902419541775,0.12403492731538854
9.08999999999985,0.9882602586780843,0.21870082557187023,0.13909122904364118,-0.7984255089928087,0.1395037546301978,0.12406591504568379
9.09999999999985,0.9882658074691747,0.2187017218612901,0.1390916440397848,-0.7905439578477719,0.14041102584638182,0.12400444551153283
9.10999999999985,0.9882713138296735,0.2187026110476143,0.13909205558740126,-0.7688306503096332,0.13969174911069773,0.12429059657022076
9.11999999999985,0.9882767780973495,0.2187034931889578,0.1390924637156759,-0.7740644334403466,0.14040887392621323,0.12394692977910773
9.12999999999985,0.9882822006071601,0.2187043683429693,0.13909286845357025,-0.765219037005278,0.1398959249398141,0.1245478046017151
9.13999999999985,0.9882875816912762,0.21870523656683502,0.13909326982982387,-0.7887158239337799,0.1403909274495821,0.12385708237231809
9.14999999999985,0.9882929216791068,0.21870609791728202,0.13909366787295532,-0.7985409483804766,0.14011782118122548,0.12484371493013187
9.15999999999985,0.9882982208973236,0.2187069524505819,0.13909406261126378,-0.8487050629584343,0.14035620936253043,0.12373000789359725
9.169999999999849,0.9883034796698845,0.21870780022255462,0.13909445407283083,-0.8863657980336357,0.14035861351306808,0.12518467064797173
9.179999999999849,0.9883086983180586,0.21870864128857118,0.13909484228552077,-0.9755910976544473,0.14030611509765675,0.1235634599122399
9.189999999999849,0.9883138771604489,0.21870947570355792,0.13909522727698298,-1.053726887859047,0.1406175036870325,0.12557485101018837
9.199999999999848,0.9883190165130166,0.2187103035219999,0.13909560907465338,-1.1977259559909816,0.14024722788074856,0.12336178734037169
9.209999999999848,0.9883241166891034,0.21871112479794358,0.13909598770575465,-1.3301067483873579,0.14088877330954588,0.1260117031709771
9.219999999999848,0.988329177999456,0.2187119395850013,0.13909636319729907,-1.5436071488719474,0.14019484027874635,0.1231412850580675
9.229999999999848,0.9883342007522461,0.21871274793635373,0.139096735576089,-1.7379939442316812,0.14115775958331225,0.12647916909853507
9.239999999999847,0.9883391852530972,0.21871354990475367,0.13909710486871812,-2.0249788954141503,0.1401748461594168,0.1229341599552423
9.249999999999847,0.9883441318051017,0.21871434554252925,0.13909747110157344,-2.2714597959183584,0.14139836368265254,0.12694201467730212
9.259999999999847,0.9883490407088485,0.21871513490158756,0.13909783430083641,-2.6134004191803264,0.14021943206883042,0.12278509926126295
9.269999999999847,0.9883539122624412,0.2187159180334173,0.13909819449248378,-2.876532453937888,0.1415777031838356,0.1273492994911834
9.279999999999847,0.9883587467615206,0.2187166949890927,0.13909855170228982,-3.230544994108761,0.1403541665536674,0.12273624349848541
9.289999999999846,0.9883635444992875,0.21871746581927629,0.13909890595582683,-3.458320552975622,0.14167084984625453,0.12765294551553255
9.299999999999846,0.9883683057665223,0.218718230574222,0.13909925727846678,-3.773985343690878,0.14058390186773576,0.12280798764590567
9.309999999999846,0.9883730308516073,0.21871898930377914,0.13909960569538313,-3.9222309253717658,0.1416759064591494,0.1278312324084013
9.319999999999846,0.9883777200405474,0.2187197420573944,0.13909995123155097,-4.165350565084033,0.14089099915529843,0.12299197965077727
9.329999999999846,0.9883823736169898,0.21872048888411613,0.13910029391174988,-4.216716516936926,0.14161311870199228,0.12789534470787506
9.339999999999845,0.9883869918622462,0.21872122983259648,0.13910063376056375,-4.37987111043575,0.14124781931219443,0.12326158075000053
9.349999999999845,0.9883915750553127,0.21872196495109533,0.13910097080238318,-4.343830064725888,0.14150852941378328,0.12787415020122164
9.359999999999845,0.9883961234728879,0.2187226942874825,0.1391013050614061,-4.440500357102646,0.1416306856086853,0.12358792539541728
9.369999999999845,0.9884006373893959,0.21872341788924174,0.1391016365616396,-4.341146358902978,0.14138000840716433,0.12779534840200985
9.379999999999844,0.9884051170770028,0.21872413580347255,0.13910196532690045,-4.393556515653177,0.1420249207697423,0.12394957162040084
9.389999999999844,0.9884095628056411,0.2187248480768946,0.13910229138081737,-4.256533800297599,0.14123703837136786,0.12767851252621687
9.399999999999844,0.9884139748430227,0.21872555475584948,0.13910261474683155,-4.2848301678673835,0.14242140978771964,0.12433370612752159
9.409999999999844,0.9884183534546639,0.2187262558863042,0.13910293544819805,-4.128240064529758,0.14109071397374573,0.12754024957855795
9.419999999999844,0.9884226989039006,0.21872695151385443,0.13910325350798758,-4.143414368654478,0.14281067704898584,0.12473247501153444
9.429999999999843,0.9884270114519089,0.21872764168372646,0.13910356894908688,-3.974224634793662,0.14096310948209742,0.12740291568140252
9.439999999999843,0.9884312913577239,0.21872832644078125,0.139103881794201,-3.977000813428217,0.1431808504035585,0.1251387453729277
9.449999999999843,0.9884355388782566,0.2187290058295161,0.13910419206585328,-3.794697271272637,0.14088476163803448,0.12729595156393475
9.459999999999843,0.9884397542683144,0.21872967989406877,0.1391044997863882,-3.7816064372516727,0.14352181646004175,0.12554452793190723
9.469999999999843,0.9884439377806175,0.21873034867821908,0.13910480497797098,-3.58630485830088,0.14087896913152256,0.1272447934376639
9.479999999999842,0.9884480896658184,0.21873101222539265,0.13910510766259,-3.5571737652418163,0.14383010131801025,0.12594219743464627
9.489999999999842,0.9884522101725182,0.2187316705786631,0.1391054078620574,-3.3540022880877807,0.14094850139750206,0.12725800401688492
9.499999999999842,0.9884562995472841,0.21873232378075488,0.13910570559801047,-3.3136498042779357,0.14410838572162413,0.12632599474225523
9.509999999999842,0.988460358034669,0.21873297187404636,0.13910600089191297,-3.110784942845136,0.14107810399607412,0.1273267389931636
9.519999999999841,0.9884643858772266,0.21873361490057217,0.13910629376505618,-3.0659807907492316,0.14436189551665166,0.12669262365228554
9.529999999999841,0.98846838331553,0.2187342529020261,0.1391065842385602,-2.8709205177704877,0.1412457054354837,0.12743354507809365
9.539999999999841,0.9884723505881888,0.2187348859197638,0.13910687233337501,-2.827372730306785,0.14459666690082837,0.12704189282843542
9.54999999999984,0.9884762879318639,0.2187355139948052,0.1391071580702819,-2.644982748365447,0.14142978822768057,0.12755927409651072
9.55999999999984,0.9884801955812867,0.2187361371678374,0.1391074414698944,-2.606294157294558,0.1448204790374753,0.12737796847347446
9.56999999999984,0.988484073769274,0.21873675547921703,0.1391077225526594,-2.4388444332130867,0.1416100898014985,0.12768430566732097
9.57999999999984,0.9884879227267452,0.21873736896897328,0.13910800133885895,-2.4069482812489165,0.14504515879875396,0.12771121320323953
9.58999999999984,0.9884917426827374,0.21873797767681002,0.13910827784861063,-2.255211633195156,0.14176403723086084,0.12778555127528388
9.59999999999984,0.9884955338644242,0.21873858164210844,0.13910855210186887,-2.231595194028605,0.14529010059765085,0.12806128789862917
9.60999999999984,0.9884992964971288,0.21873918090393002,0.1391088241184267,-2.0966476419762796,0.14186014640921102,0.12783001218082107
9.61999999999984,0.9885030308043404,0.21873977550101836,0.1391090939179161,-2.0846945479858063,0.14558806031541094,0.1284630355496027
9.62999999999984,0.9885067370077308,0.21874036547180228,0.13910936151980968,-1.9715577181844999,0.1418478573967239,0.12776389192949167
9.639999999999839,0.9885104153271692,0.218740950854398,0.13910962694342166,-1.9823738642485205,0.14599372283008452,0.12897634852210443
9.649999999999839,0.9885140659807372,0.21874153168661148,0.13910989020790884,-1.9094355050864744,0.14164524737615056,0.12749739739042817
9.659999999999838,0.9885176891847459,0.21874210800594143,0.139110151332272,-1.9765895149905086,0.14658875022944423,0.12969547030825565
9.669999999999838,0.9885212851537478,0.21874267984958096,0.1391104103353568,-1.995815676924315,0.1411433355317474,0.12690057082001444
9.679999999999838,0.9885248541005556,0.21874324725442082,0.13911066723585516,-2.194496916018265,0.14744778061764854,0.13072435889671488
9.689999999999838,0.9885283962362529,0.21874381025705075,0.13911092205230569,-2.3890532627279586,0.14030570162753614,0.1258869137287343
9.699999999999838,0.9885319117702128,0.21874436889376309,0.13911117480309587,-2.762101167488797,0.1484787125275125,0.13201611673340596
9.709999999999837,0.9885354009101094,0.218744923200554,0.13911142550646208,-3.067582490207731,0.1394331231063695,0.12469261204754097
9.719999999999837,0.9885388638619336,0.2187454732131265,0.1391116741804913,-3.381384371990323,0.1492559511755536,0.13312122335270124
9.729999999999837,0.9885423008300077,0.21874601896689264,0.1391119208431221,-3.493739735546047,0.13903584454003234,0.12387876187580585
9.739999999999837,0.988545712016998,0.2187465604969757,0.13911216551214578,-3.5110342233373824,0.1494405175069763,0.13354749882657
9.749999999999837,0.9885490976239314,0.21874709783821242,0.139112408205207,-3.367540014503211,0.13903657234448857,0.12352154708255467
9.759999999999836,0.9885524578502061,0.2187476310251554,0.13911264893980532,-3.1924410755589236,0.14915594740804908,0.13337509430393846
9.769999999999836,0.9885557928936083,0.2187481600920754,0.13911288773329616,-2.9590579368097853,0.13904508339406438,0.12326857672722612
9.779999999999836,0.9885591029503246,0.2187486850729635,0.13911312460289166,-2.7659543931844395,0.1486666244141537,0.13293504058086134
9.789999999999836,0.9885623882149539,0.21874920600153303,0.13911335956566187,-2.5770422672174953,0.13899605801221007,0.12303105971886313
9.799999999999836,0.9885656488805248,0.21874972291122252,0.13911359263853607,-2.4468230377309768,0.14813001555340355,0.1324348071179885
9.809999999999835,0.988568885138504,0.2187502358351968,0.13911382383830292,-2.336276154770539,0.13898693282965,0.12287150849903071
9.819999999999835,0.9885720971788139,0.21875074480635018,0.13911405318161255,-2.2692688922503943,0.14757708474194856,0.13193828656629789
9.829999999999835,0.9885752851898418,0.2187512498573079,0.1391142806849768,-2.2217667165045762,0.13909126591114293,0.12282674570979861
9.839999999999835,0.988578449358457,0.2187517510204288,0.1391145063647707,-2.1975288812716482,0.1470073288802141,0.13146780463715288
9.849999999999834,0.9885815898700193,0.21875224832780707,0.13911473023723342,-2.1988775368903104,0.1393270296224543,0.1228883584731556
9.859999999999834,0.9885847069083953,0.21875274181127458,0.139114952318469,-2.2106866443481756,0.1464403675101072,0.13105612075552917
9.869999999999834,0.9885878006559681,0.21875323150240242,0.13911517262444734,-2.2662702902642096,0.13967830082144905,0.12302656316462558
9.879999999999834,0.9885908712936512,0.2187537174325039,0.1391153911710059,-2.3265495660544913,0.14589742760997385,0.13072917738179646
9.889999999999834,0.9885939190009022,0.21875419963263593,0.13911560797384975,-2.4584226693821796,0.1401262051592711,0.12321852062153904
9.899999999999833,0.9885969439557313,0.21875467813360086,0.13911582304855288,-2.589150955935422,0.1453754707807064,0.130481678428724
9.909999999999833,0.9885999463347165,0.2187551529659489,0.13911603641055917,-2.821467285090507,0.1406550794936071,0.12345507329309811
9.919999999999833,0.9886029263130164,0.21875562415998112,0.13911624807518436,-3.033737365063451,0.1448489257399139,0.13027518623799292
9.929999999999833,0.9886058840643791,0.21875609174574898,0.13911645805761483,-3.3667067380164446,0.14124027496189762,0.12373279955751776
9.939999999999833,0.988608819761155,0.2187565557530586,0.1391166663729107,-3.6328110457679488,0.1442939631166116,0.13005528017626797
9.949999999999832,0.9886117335743106,0.2187570162114715,0.1391168730360054,-4.0174879685904585,0.14184094581406803,0.12404618198092981
9.959999999999832,0.9886146256734364,0.21875747315030697,0.13911707806170737,-4.262412072661694,0.14372031537092791,0.12978518549698476
9.969999999999832,0.9886174962267624,0.2187579265986438,0.13911728146470048,-4.612261208080535,0.14241120105444824,0.12438509321901348
9.979999999999832,0.9886203454011668,0.2187583765853226,0.1391174832595456,-4.754160332920463,0.14318005175342696,0.12947453593411123
9.989999999999831,0.9886231733621881,0.21875882313894734,0.13911768346068107,-4.999248743105031,0.1429210793339299,0.12473731598968048
9.999999999999831,0.9886259802740357,0.218759266287887,0.13911788208242334,-5.003240292655066,0.14273188382469634,0.12916654763692273


==> numerics/DeepWalk_32pairs4sv_2-3network_g-0i5_delta0_lda1_ep0i01_plot.csv <==
step times epsilon,SsvTraining,SsvTestingAll,SsvTestingUsv,SsvGraphTraining,SsvGraphTestingAll,SsvGraphTestingUsv
0.0,0.12397737718753273,0.13114631224709908,0.1321704458270371,-59.88111793444597,0.13114631224709908,0.1321704458270371
0.01,0.12570846551769335,0.1315407730379821,0.13237395982659475,-43.08911822367894,0.11501598164292651,0.11631694458734122
0.02,0.12745767574637495,0.1319381992857697,0.13257827407711179,-31.67219256771446,0.11862809166664366,0.11728022285976909
0.03,0.12922490795198163,0.13233854437540465,0.1327833495787508,-25.263948125189522,0.1210231997372698,0.12065781198452159
0.04,0.1310100521286789,0.13274175964882975,0.13298914643742274,-21.464217754361908,0.10856764783100316,0.1060454826025326
0.05,0.13281298812220338,0.13314779441934832,0.133195623890369,-21.607689630266762,0.11602350191788104,0.11545763124720565
0.060000000000000005,0.13463358558035757,0.13355659598955438,0.13340274033372534,-29.633701770204233,0.10038634644926658,0.09740065668983945
0.07,0.13647170391876792,0.13396810967290085,0.13361045335206267,-37.76084460813629,0.11443140309413256,0.11322894391378194
0.08,0.1383271923024574,0.13438227881895878,0.13381871974988754,-38.1533803477604,0.10514086781510261,0.10505497145100832
0.09,0.14019988964375735,0.13479904484241576,0.13402749558508123,-21.8096514161709,0.11807092850040653,0.11763813606067605
0.09999999999999999,0.14208962461705543,0.13521834725585047,0.13423673620424975,-18.0551864692627,0.10736128030816365,0.1074723829186224
0.10999999999999999,0.14399621569084084,0.13564012370630849,0.1344463962799467,-30.86435948626134,0.11087749057959163,0.10934584142904522
0.11999999999999998,0.14591947117747175,0.1360643100156953,0.13465642984972723,-37.56973343190704,0.10922831153943116,0.1098340463328006
0.12999999999999998,0.14785918930105302,0.13649084022499192,0.13486679035698318,-18.070535262388987,0.11419970861399224,0.11579110529181143
0.13999999999999999,0.14981515828376749,0.1369196466422834,0.13507743069349995,-17.211888341025126,0.10829382284864941,0.10834399027576329
0.15,0.15178715645095897,0.13735065989458303,0.13528830324367216,-25.149714173539127,0.11000703440307955,0.10975994125956294
0.16,0.15377495235521765,0.13778380898341702,0.13549935993030263,-32.46569754854263,0.1082849964331227,0.10678459152705849
0.17,0.1557783049196678,0.13821902134412772,0.1357105522619077,-23.872958554994888,0.10984585295169301,0.10976191288427543
0.18000000000000002,0.1577969636006026,0.13865622290883645,0.1359218313814413,-21.10606214248674,0.10738225514578151,0.1062547557881601
0.19000000000000003,0.15983066856955694,0.13909533817299277,0.13613314811634072,-20.59430832679437,0.1097532031436711,0.11006654325260776
0.20000000000000004,0.16187915091484836,0.13953629026543052,0.1363444530297994,-17.132058020530913,0.10533672381481836,0.1029669166099
0.21000000000000005,0.16394213286255882,0.13997900102182775,0.13655569647315188,-16.709395155268574,0.10609600431548118,0.1064086802260817
0.22000000000000006,0.16601932801686503,0.14042339106146298,0.13676682863926268,-15.426606764677922,0.10626683846306481,0.10307054455215665
0.23000000000000007,0.16811044161956276,0.14086937986714218,0.13697779961679638,-15.620774982072227,0.10379492707200816,0.102995946508499
0.24000000000000007,0.1702151708285663,0.1413168858681595,0.13718855944524422,-16.02259899422588,0.10672170026647904,0.10318181130595395
0.25000000000000006,0.17233320501509578,0.14176582652614106,0.1373990581705761,-16.657533737108807,0.10266463539091937,0.10055290062151682
0.26000000000000006,0.1744642260792009,0.14221611842360943,0.13760924590138207,-17.204032878532548,0.10643343795876135,0.10313717217303649
0.2700000000000001,0.17660790878320076,0.14266767735509325,0.1378190728653636,-17.12892104001572,0.10264913016233192,0.09917710612482523
0.2800000000000001,0.1787639211025518,0.14312041842059528,0.13802848946603005,-16.90066522382361,0.10590428871371663,0.10249578699455643
0.2900000000000001,0.1809319245935917,0.1435742561212209,0.13823744633945365,-16.38252808434519,0.10301390805413856,0.09862645963018205
0.3000000000000001,0.18311157477753684,0.14402910445675798,0.13844589441093244,-16.72555687524511,0.1054486084699431,0.10105356060038419
0.3100000000000001,0.18530252154004845,0.1444848770249892,0.1386537849514093,-15.993776400309969,0.103588093646308,0.0988888711993865
0.3200000000000001,0.1875044095456168,0.14494148712250826,0.13886106963349273,-16.634530287131593,0.10490880381432886,0.09894130962082016
0.3300000000000001,0.1897168786659526,0.14539884784680399,0.1390677005869256,-15.880676073013007,0.104145041053782,0.09974024945296416
0.34000000000000014,0.19193956442151108,0.14585687219936685,0.13927363045334626,-16.783225496046484,0.10410186627038079,0.09610900590429511
0.35000000000000014,0.1941720984352199,0.14631547318956722,0.13947881244018825,-16.490642176897854,0.1044961851401139,0.10093875696173678
0.36000000000000015,0.19641410889742536,0.1467745639390474,0.13968320037356483,-17.350401998042976,0.10326085219674337,0.09332982842250101
0.37000000000000016,0.19866522104101866,0.14723405778636628,0.13988674874998736,-16.237186609674488,0.1046831024584433,0.10145439728453967
0.38000000000000017,0.20092505762565804,0.14769386839162973,0.14008941278676854,-15.200040889887447,0.10295080790159766,0.09245384643010603
0.3900000000000002,0.20319323942995507,0.14815390984083843,0.1402911484709646,-13.026930528012388,0.10514113530164372,0.10079473170680087
0.4000000000000002,0.20546938575045479,0.14861409674968265,0.1404919126067152,-10.963876404238178,0.10348283505371067,0.09326262315733051
0.4100000000000002,0.20775311490620343,0.14907434436651296,0.1406916628608429,-8.944361895862603,0.10567681322201607,0.09978016593285748
0.4200000000000002,0.21004404474766342,0.14953456867421652,0.14089035780658124,-7.073515234832477,0.10465934915838576,0.09471769482589591
0.4300000000000002,0.2123417931687114,0.14999468649073056,0.1410879569653047,-5.707403111832686,0.10595682228137386,0.09880297934145517
0.4400000000000002,0.21464597862043225,0.15045461556792622,0.14128442084613965,-4.702414349091834,0.10546904101307616,0.09583349830639591
0.45000000000000023,0.21695622062540443,0.15091427468860238,0.14147971098334494,-4.158228121243298,0.10600024656589849,0.09798302310539522
0.46000000000000024,0.21927214029116318,0.1513735837613319,0.141673789971356,-3.916115866672784,0.1059179999021092,0.0966204255069901
0.47000000000000025,0.22159336082151998,0.15183246391290983,0.1418666214973941,-4.0163385832882,0.10595738076585753,0.09728865202151345
0.48000000000000026,0.22391950802441815,0.15229083757816084,0.14205817037155263,-4.306191904049068,0.10627717603177483,0.0973295511252459
0.49000000000000027,0.226250210815009,0.15274862858687066,0.14224840255427945,-4.792576444439603,0.10585812899019988,0.09667292395434787
0.5000000000000002,0.22858510171264446,0.15320576224761667,0.14243728518118412,-5.28292297336303,0.10670272903371977,0.0980470999022337
0.5100000000000002,0.23092381733049716,0.15366216542828184,0.14262478658510822,-5.786798158314365,0.10568624144631389,0.09615176083583767
0.5200000000000002,0.23326599885654317,0.15411776663304805,0.14281087631540587,-6.106685294829549,0.10723418544880887,0.09873420420000394
0.5300000000000002,0.23561129252466628,0.15457249607567677,0.14299552515439254,-6.374150440970908,0.10550542213471342,0.09580801817803009
0.5400000000000003,0.23795935007467883,0.15502628574889876,0.14317870513093017,-6.4175641853032,0.10778645700519102,0.0993124236698454
0.5500000000000003,0.24030982920008792,0.15547906948974508,0.14336038953112468,-6.472561664116743,0.10540604266559443,0.09567899882585955
0.5600000000000003,0.2426623939824814,0.15593078304066935,0.14354055290612475,-6.352145933367786,0.10826298183215635,0.09974957919998496
0.5700000000000003,0.24501671531144986,0.1563813641063235,0.1437191710770197,-6.30492142049132,0.10540163120686832,0.0957075717692988
0.5800000000000003,0.24737247128901704,0.15683075240586464,0.14389622113684286,-6.130539637554548,0.10863252224318978,0.10006005124902573
0.5900000000000003,0.24972934761760196,0.15727888972068652,0.1440716814496986,-6.049302765211538,0.10545566993130592,0.09581018371861852
0.6000000000000003,0.25208703797059606,0.1577257199374851,0.14424553164704065,-5.872027261992595,0.10889772690408016,0.10026404265645719
0.6100000000000003,0.25444524434470045,0.15817118908658293,0.14441775262113754,-5.7818040471275225,0.10554011579574861,0.09593212506200516
0.6200000000000003,0.25680367739323195,0.1586152453754532,0.1445883265157705,-5.614166843523401,0.10906579270654947,0.10037522224863239
0.6300000000000003,0.2591620567396753,0.15905783921740083,0.14475723671421875,-5.518808866292346,0.10564933481763804,0.09605300087218717
0.6400000000000003,0.26152011127082675,0.15949892325537404,0.1449244678245951,-5.358963274570462,0.10914921556190366,0.1004097664180802
0.6500000000000004,0.2638775794089475,0.15993845238089552,0.14509000566260236,-5.259369045725682,0.10578541123444522,0.09617028188820088
0.6600000000000004,0.2662342093624151,0.16037638374811752,0.1452538372317893,-5.106353066000387,0.10917134980334836,0.10039273794321814
0.6700000000000004,0.26858975935443713,0.16081267678302222,0.14541595070139152,-5.007590635899184,0.10594259149821612,0.09628326733639148
0.6800000000000004,0.27094399782946393,0.16124729318780126,0.14557633538184944,-4.863784092025464,0.10916192267589324,0.1003529774412753
0.6900000000000004,0.2732967036370119,0.16168019694046662,0.14573498169810298,-4.771807713346756,0.10610638288382522,0.09638812497315641
0.7000000000000004,0.2756476661926841,0.16211135428975473,0.14589188116076482,-4.638920403625023,0.10914705400061,0.10031382716946194
0.7100000000000004,0.27799668561624513,0.1625407337454037,0.14604702633528346,-4.55632498434883,0.10626237088471895,0.09648097172158272
0.7200000000000004,0.2803435728466839,0.16296830606389295,0.14620041080920854,-4.4334457552671,0.10914282639800675,0.10028851431459326
0.7300000000000004,0.2826881497342667,0.16339404422975032,0.14635202915767653,-4.359377858926131,0.1064022754722692,0.09656037516129005
0.7400000000000004,0.2850302491096523,0.16381792343253937,0.1465018769072375,-4.244261365995892,0.10915490995867105,0.1002813172064225
0.7500000000000004,0.2873697148302088,0.16423992103965482,0.1466499504981471,-4.1766145863102615,0.10652378132949936,0.09662654827998973
0.7600000000000005,0.2897064018037406,0.1646600165650615,0.1467962472452502,-4.067486960553507,0.10918156366268379,0.10029107788280012
0.7700000000000005,0.2920401759898901,0.165078191634122,0.14694076529758368,-4.004655203504608,0.10662771592801176,0.09667943874799868
0.7800000000000005,0.29437091437954555,0.16549442994466756,0.14708350359682784,-3.9009686830010124,0.10921698838420613,0.1003142560794914
0.7900000000000005,0.29669850495263983,0.16590871722447476,0.1472244618347369,-3.8424011951765698,0.1067157121744145,0.09671761210943294
0.8000000000000005,0.29902284661478096,0.16632104118531565,0.14736364040967775,-3.744645703281859,0.10925366808410106,0.10034668664593928
0.8100000000000005,0.3013438491132035,0.16673139147375743,0.147501040382408,-3.6906500225835357,0.10678912500143958,0.09673817496170165
0.8200000000000005,0.3036614329325812,0.1671397596188914,0.14763666343122145,-3.5998359271771183,0.10928361767640184,0.10038426913256182
0.8300000000000005,0.30597552917128157,0.16754613897717713,0.14777051180659076,-3.5511943598674085,0.10684879760494971,0.09673727458465932
0.8400000000000005,0.3082860793986853,0.16795052467458882,0.14790258828543218,-3.4684193259372464,0.10929893658602984,0.10042301786828285
0.8500000000000005,0.3105930354942289,0.16835291354625637,0.14803289612511744,-3.426097001503189,0.10689515975184952,0.09671079183554517
0.8600000000000005,0.31289635946886135,0.1687533040737943,0.14816143901735612,-3.3522830239676615,0.10929209898811176,0.10045878207242927
0.8700000000000006,0.31519602326963947,0.1691516963205142,0.14828822104206774,-3.317215486479161,0.10692838823035322,0.09665512911385014
0.8800000000000006,0.31749200856820237,0.16954809186471484,0.14841324662135946,-3.2528677906781063,0.10925631756941913,0.1004868354792365
0.8900000000000006,0.3197843065338972,0.16994249373124606,0.14853652047372445,-3.2256339314037037,0.10694860887313783,0.09656818300211609
0.9000000000000006,0.322072917592343,0.17033490632154283,0.14865804756857134,-3.1703788938042585,0.10918623869259277,0.10050156004075035
0.9100000000000006,0.3243578511702292,0.17072533534231982,0.1487778330811899,-3.150550272722927,0.10695626065114791,0.09645056984748335
0.9200000000000006,0.3266391254271677,0.17111378773312108,0.14889588234825726,-3.1023466483067486,0.1090791371416549,0.10049661641876556
0.9300000000000006,0.3289167669754133,0.1715002715929117,0.1490122008239829,-3.0876015259567504,0.10695272921558976,0.09630688584741973
0.9400000000000006,0.3311908105882817,0.1718847961059001,0.14912679403698845,-3.042029551682706,0.10893649867298676,0.10046612504011236
0.9500000000000006,0.33346129889809084,0.17226737146677065,0.14923966754801063,-3.0277775876346764,0.10694114868844184,0.09614630683225506
0.9600000000000006,0.3357282820844534,0.1726480088055082,0.14935082690851603,-2.978470951486145,0.10876524287062166,0.10040702368945903
0.9700000000000006,0.33799181755374214,0.1730267201119875,0.14946027762030825,-2.9591272032793112,0.10692692896084678,0.09598159555928001
0.9800000000000006,0.3402519696105476,0.17340351816049904,0.14956802509620637,-2.9001659575478516,0.10857721848357077,0.10032161849317753
0.9900000000000007,0.3425088091219335,0.1737784164343748,0.1496740746218664,-2.872147620774606,0.10691742274848225,0.09582624568678012
1.0000000000000007,0.3447624131752923,0.1741514290508763,0.14977843131881688,-2.801358781054298,0.1083861679156655,0.10021830684402144
1.0100000000000007,0.3470128647305831,0.17452257068649696,0.14988110010877037,-2.7657976227395538,0.10692059729569818,0.09569101060840275
1.0200000000000007,0.34926025226772484,0.17489185650282987,0.14998208567927343,-2.6863887784775553,0.10820353697603172,0.1001093184476426
1.0300000000000007,0.35150466942990305,0.17525930207314475,0.1500813924507507,-2.649351734462813,0.10694335150186167,0.09558203141413173
1.0400000000000007,0.35374621466352457,0.17562492330980967,0.15017902454499324,-2.5687018556364625,0.10803607957836386,0.10000677472812165
1.0500000000000007,0.35598499085554386,0.1759887363926905,0.15027498575514,-2.5391174486459445,0.10699032274435138,0.09550188572600986
1.0600000000000007,0.358221104968862,0.17635075769865502,0.1503692795171969,-2.4661681223351866,0.10788690553999901,0.09991947156814808
1.0700000000000007,0.3604546676764748,0.17671100373229806,0.15046190888312994,-2.4534201519342247,0.10706348863558304,0.09545296002813079
1.0800000000000007,0.3626857929950367,0.17706949105800515,0.15055287649557206,-2.396680581354193,0.1077590539139984,0.09985156845885376
1.0900000000000007,0.3649145979184718,0.1774262362334591,0.15064218456417156,-2.4093911371344023,0.10716250379022196,0.09544151870976318
1.1000000000000008,0.3671412020522517,0.1777812557446934,0.1507298348436136,-2.376618903818549,0.10765951498343257,0.09980289602378123
1.1100000000000008,0.3693657272489354,0.17813456594278737,0.15081582861333764,-2.4235303583936707,0.10728627671129391,0.09548140084075186
1.1200000000000008,0.3715882972455383,0.17848618298229207,0.15090016665897116,-2.4241015216463118,0.10760169410836838,0.09976981074685068
1.1300000000000008,0.3738090373032837,0.17883612276147332,0.1509828492555004,-2.518885330756746,0.10743747886384082,0.09559846783628057
1.1400000000000008,0.37602807385026316,0.17918440086444803,0.15106387615218875,-2.5712504919872927,0.1076051378361955,0.09974414327733083
1.1500000000000008,0.37824553412750817,0.17953103250528815,0.1511432465592567,-2.744769195673909,0.10763152219795506,0.09584076174126638
1.1600000000000008,0.3804615458389615,0.17987603247416,0.1512209591363312,-2.891417673857092,0.1076954687402319,0.09970654612304387
1.1700000000000008,0.38267623680580387,0.1802194150855596,0.15129701198266757,-3.2091563757883916,0.10790525115663673,0.09629809022803289
1.1800000000000008,0.38488973462558246,0.18056119412870353,0.1513714026291494,-3.5142657354146545,0.10791544948747245,0.09961884768445109
1.1900000000000008,0.38710216633655964,0.18090138282012488,0.15144412803206275,-4.016383088503985,0.10829825981626993,0.09709030796621446
1.2000000000000008,0.38931365808768276,0.18123999375852345,0.15151518456864355,-4.368065716679022,0.10833065705542241,0.09945148027019435
1.2100000000000009,0.39152433481455706,0.18157703888191237,0.1515845680343917,-4.729327045256001,0.10876433852506323,0.09815597018192634
1.2200000000000009,0.3937343199217865,0.18191252942709715,0.15165227364214154,-4.655957752705695,0.10888744210072777,0.0992492130827383
1.2300000000000009,0.39594373497202284,0.18224647589152343,0.15171829602288067,-4.5528855131316295,0.10912063876681768,0.09902838517351709
1.2400000000000009,0.3981526993820578,0.18257888799751987,0.1517826292283002,-4.19529618918503,0.10940793772535182,0.09912926866794022
1.2500000000000009,0.40036133012626507,0.18290977465896324,0.15184526673506296,-3.975699094957013,0.10925404159869906,0.09944728649371141
1.260000000000001,0.4025697414476883,0.18323914395038407,0.15190620145076916,-3.684789594672145,0.10989032649133734,0.09915695623833848
1.270000000000001,0.4047780445770578,0.18356700307853255,0.15196542572160038,-3.5371520971922488,0.1092545109353511,0.09960769186760225
1.280000000000001,0.4069863474599985,0.18389335835641452,0.15202293134161682,-3.3646237814756654,0.11035615333167204,0.0992813004426444
1.290000000000001,0.40919475449268466,0.1842182151798086,0.15207870956368344,-3.2999781673247326,0.1092082205501239,0.09967531838066801
1.300000000000001,0.4114033662661763,0.18454157800627052,0.15213275111199828,-3.219839203581563,0.11080805897791593,0.09945629807507332
1.310000000000001,0.41361227931966693,0.18486345033662357,0.1521850461961888,-3.217638083176046,0.10914425770926703,0.09970576074967093
1.320000000000001,0.41582158590285223,0.1851838346989376,0.15223558452694977,-3.2002428053985708,0.11124665252085254,0.09966604940441998
1.330000000000001,0.4180313737476254,0.18550273263498845,0.15228435533318319,-3.238663827741013,0.10907130570341783,0.09970811469697184
1.340000000000001,0.42024172584928576,0.18582014468919048,0.15233134738060544,-3.258348425570346,0.1116664831701767,0.09990733198144497
1.350000000000001,0.4224527202574443,0.186136070399991,0.15237654899178335,-3.317713357371271,0.10899690260561572,0.09967855206941813
1.360000000000001,0.42466442987679165,0.1864505082937108,0.15241994806755638,-3.3522384254589253,0.1120534198929591,0.10017627899437999
1.370000000000001,0.42687692227788887,0.18676345588081406,0.15246153210980337,-3.4156079076641017,0.10893276228939269,0.09961489669460889
1.380000000000001,0.42909025951812974,0.18707490965458412,0.15250128824550618,-3.446829710747172,0.11238730917915665,0.10046195894749883
1.390000000000001,0.4313044979730126,0.18738486509218302,0.1525392032520645,-3.501780391821885,0.1088929715796886,0.09952236957419627
1.400000000000001,0.4335196881778497,0.18769331665806568,0.15257526358381082,-3.517828409212008,0.11264961751259235,0.10074718585048122
1.410000000000001,0.4357358746800354,0.18800025780971874,0.15260945539967352,-3.558310136679769,0.10888842010253522,0.09941222854200427
1.420000000000001,0.4379530959019802,0.1883056810056907,0.15264176459193504,-3.5546203252560633,0.1128313748255494,0.1010147788496173
1.430000000000001,0.440171384014811,0.18860957771587536,0.1526721768160274,-3.58051641632828,0.1089222671269786,0.09929606463620358
1.440000000000001,0.44239076482292816,0.18891193843401066,0.15270067752130814,-3.5579896501794903,0.11293547990982095,0.10125373281942987
1.450000000000001,0.4446112576594955,0.18921275269234852,0.1527272519827561,-3.5723759440717986,0.10898987835997606,0.09918080827264028
1.460000000000001,0.4468328752929367,0.18951200907845048,0.15275188533352388,-3.5341796547155777,0.11297268256646928,0.10146107293287879
1.470000000000001,0.4490556238444934,0.1898096952540608,0.1527745625982847,-3.540663508688143,0.10908227393743718,0.09906708193192812
1.480000000000001,0.4512795027168944,0.19010579797600463,0.1527952687273061,-3.4902152722899706,0.11295524360519428,0.10164013136939824
1.490000000000001,0.45350450453417146,0.19040030311905654,0.15281398863118298,-3.4922441920314964,0.1091900885524781,0.0989495547492556
1.500000000000001,0.4557306150926491,0.19069319570072277,0.15283070721616188,-3.433471464447325,0.11289128149257843,0.10179800728404031
1.5100000000000011,0.4579578133231179,0.190984459907875,0.15284540941998315,-3.436107323663476,0.10930650895541362,0.09881706257130873
1.5200000000000011,0.46018607126419653,0.19127407912517413,0.15285808024817094,-3.3761813698145553,0.11277936122052468,0.10194324785988348
1.5300000000000011,0.4624153540468673,0.19156203596521598,0.15286870481069434,-3.3909341287404366,0.10942981296448226,0.09865207086271123
1.5400000000000011,0.46464561989016284,0.1918483123003316,0.15287726835892715,-3.346558654207563,0.1126006913000694,0.10208184146064145
1.5500000000000012,0.4668768201079647,0.19213288929596956,0.15288375632282739,-3.4009706455709865,0.10956706185601911,0.09843289639998017
1.5600000000000012,0.46910889912685966,0.19241574744558543,0.15288815434826053,-3.408516924515854,0.1123082482495313,0.10220546942309439
1.5700000000000012,0.4713417945149897,0.19269686660696228,0.15289044833438695,-3.5536586575505087,0.10973643969729982,0.09815032326885814
1.5800000000000012,0.4735754370218134,0.19297622603988365,0.15289062447103652,-3.6573215744726357,0.11183401391375274,0.10226616953204933
1.5900000000000012,0.4758097506286788,0.19325380444507323,0.15288866927598674,-3.9084820264105966,0.10994327169644458,0.09784860709956442
1.6000000000000012,0.47804465261009843,0.193529580004322,0.15288456963206823,-4.037866952444831,0.111194618786721,0.10218347795761186
1.6100000000000012,0.4802800536055965,0.19380353042171305,0.15287831282401543,-4.218108025758692,0.11010855285350751,0.09761404296684992
1.6200000000000012,0.48251585770198274,0.19407563296585728,0.1528698865749822,-4.167776323709675,0.11062436497991289,0.10197878372862662
1.6300000000000012,0.48475196252589203,0.1943458645130477,0.15285927908264135,-4.135596167917842,0.11014048899157167,0.09746460182461485
1.6400000000000012,0.48698825934640994,0.19461420159124243,0.15284647905478993,-3.9282697496916055,0.11029826635662948,0.10175782074677905
1.6500000000000012,0.4892246331875906,0.1948806204247813,0.15283147574437994,-3.796360903591401,0.11009522763213045,0.09740057226561855
1.6600000000000013,0.4914609629506512,0.1951450969797398,0.1528142589838953,-3.557362371491284,0.11015568025237016,0.10156119026204666
1.6700000000000013,0.4936971215456168,0.19540760700982637,0.15279481921899918,-3.4231688102950524,0.11004074043607,0.09740844700270843
1.6800000000000013,0.49593297603216374,0.19566812610272308,0.1527731475413744,-3.2089695984974647,0.11011700791029963,0.1014101312549606
1.6900000000000013,0.49816838776940064,0.19592662972677166,0.15274923572068178,-3.105066980041078,0.10999212173826615,0.09744760119983917
1.7000000000000013,0.5004032125743029,0.19618309327790667,0.15272307623556433,-2.930363508847615,0.11014265820125589,0.10131289585285136
1.7100000000000013,0.5026373008885046,0.1964374921267353,0.1526946623036254,-2.862876835341141,0.10994508137856293,0.09748812383970593
1.7200000000000013,0.504870497953129,0.19668980166566355,0.15266398791031133,-2.7282202034796224,0.11021575835724035,0.10126865155568801
1.7300000000000013,0.5071026439913301,0.1969399973559706,0.15263104783663353,-2.6969771964322864,0.10989192606031126,0.0975151942276377
1.7400000000000013,0.5093335743981936,0.19718805477472948,0.15259583768566318,-2.600618483432794,0.11033103787655127,0.10127587258761064
1.7500000000000013,0.51156311993764,0.1974339496614775,0.15255835390774,-2.6060066324294056,0.10982685301872099,0.09752327911475324
1.7600000000000013,0.5137911069459459,0.19767765796453599,0.15251859382433455,-2.5475453817429554,0.11048871092780917,0.10133448634066058
1.7700000000000014,0.5160173575414969,0.19791915588688344,0.1524765556505101,-2.5919063165193035,0.10974800184652303,0.0975131504834092
1.7800000000000014,0.5182416898403656,0.19815841993148553,0.15243223851593124,-2.572377411143175,0.11069150359453156,0.10144516027764683
1.7900000000000014,0.5204639181772963,0.19839542694598855,0.15238564248437314,-2.659127962701064,0.10965881919809113,0.09749211563496075
1.8000000000000014,0.5226838533316676,0.19863015416668192,0.15233676857168396,-2.6792338820204407,0.1109432645814019,0.10160763690654265
1.8100000000000014,0.5249013027579935,0.1988625792616407,0.1522856187621617,-2.810509675084328,0.1095697832477566,0.09747635071754775
1.8200000000000014,0.5271160708205144,0.1990926803729601,0.15223219602330948,-2.867745168528345,0.1112481840570116,0.10181847212982628
1.8300000000000014,0.529327959031416,0.19932043615799525,0.15217650431893512,-3.04155538009041,0.10949992247418157,0.09749382576111026
1.8400000000000014,0.5315367662922155,0.1995458258295238,0.15211854862056784,-3.128309699932951,0.1116106247568813,0.10206846882099176
1.8500000000000014,0.5337422891378394,0.19976882919475297,0.1520583349171692,-3.338443583969386,0.10947628926165655,0.09758593127724341
1.8600000000000014,0.5359443219829167,0.19998942669309225,0.1519958702231173,-3.4452890299562857,0.11203559926682051,0.10233970734824462
1.8700000000000014,0.5381426573698093,0.20020759943262129,0.15193116258445155,-3.687756404087135,0.10953030309438036,0.09780685500836087
1.8800000000000014,0.5403370862178938,0.2004233292251825,0.15186422108336659,-3.8111838043239956,0.11252499676811627,0.10259878520505825
1.8900000000000015,0.5425273980736101,0.20063659862003233,0.1517950558409498,-4.086941663089649,0.10969424300025579,0.0982195937687231
1.9000000000000015,0.5447133813607966,0.20084739093599233,0.1517236780181631,-4.214821402441031,0.1130504618458163,0.10277931896420664
1.9100000000000015,0.5468948236308269,0.2010556902920418,0.1516500998150725,-4.486567615463412,0.10999934345213189,0.09886884834301848
1.9200000000000015,0.5490715118120693,0.20126148163629823,0.15157433446833093,-4.536064732906427,0.11349985140666753,0.10277691070564925
1.9300000000000015,0.5512432324581965,0.20146475077334136,0.15149639624693345,-4.682512129345272,0.11043976172236282,0.09968489871937614
1.9400000000000015,0.5534097719948756,0.20166548438983328,0.15141630044625579,-4.5633604895725846,0.11373986176931462,0.10255512303498189
1.9500000000000015,0.5555709169643743,0.20186367007839937,0.15133406338040292,-4.541761860455278,0.11089190712958408,0.10042666536047781
1.9600000000000015,0.557726454267639,0.2020592963597357,0.15124970237289237,-4.326924527674733,0.11382115333206122,0.10225989851287347
1.9700000000000015,0.5598761714033924,0.20225235270291353,0.15116323574570226,-4.226084245396849,0.11120936917318916,0.10091252660227938
1.9800000000000015,0.5620198567038253,0.20244282954385825,0.1510746828067201,-4.012098573898785,0.1138838094205887,0.10203970430305309
1.9900000000000015,0.5641572995664609,0.20263071830198373,0.15098406383562982,-3.8982322106988914,0.11138369487852864,0.10117898747153665
2.0000000000000013,0.5662882906817881,0.2028160113949689,0.15089140006828045,-3.7166508821320727,0.11397885197108674,0.10191540455677583
2.010000000000001,0.568412622256273,0.20299870225166752,0.15079671367958103,-3.614124127180601,0.11147084831309544,0.1013267665431683
2.020000000000001,0.5705300882303703,0.2031787853231481,0.1507000277649735,-3.468932400346051,0.11410352120619323,0.10185954334725011
2.0300000000000007,0.572640484491185,0.2033562560918651,0.1506013663205337,-3.384143087000193,0.1115104600568931,0.10141788733547047
2.0400000000000005,0.5747436090794356,0.20353111107896815,0.15050075422175851,-3.271673697250571,0.11424760021697888,0.10184996341555812
2.0500000000000003,0.5768392623904038,0.2037033478497589,0.15039821720109536,-3.203487886077251,0.11152311085981727,0.10147854081875848
2.06,0.5789272473685672,0.2038729650173134,0.15029378182427713,-3.1168725167394853,0.11440015981710253,0.10187421489386808
2.07,0.581007369695633,0.20403996224428858,0.15018747546552508,-3.0603940815797364,0.11152238786349968,0.10151771741370058
2.0799999999999996,0.5830794379717129,0.20420434024293815,0.15007932628168463,-2.9910739429151976,0.11454896480324547,0.10192512499046176
2.0899999999999994,0.5851432638893996,0.20436610077336712,0.14996936318536247,-2.9399414260568264,0.11152073335225099,0.10153833888674695
2.099999999999999,0.587198662400528,0.2045252466400572,0.1498576158171328,-2.879433383953822,0.11468194362248088,0.10199778131001125
2.109999999999999,0.5892454518754243,0.20468178168670095,0.1497441145168833,-2.828213809487671,0.11153029305252915,0.10154291723687749
2.1199999999999988,0.5912834542544723,0.20483571078938514,0.14962889029437268,-2.7702417638955446,0.11478982217364483,0.10208798416990701
2.1299999999999986,0.5933124951918419,0.20498703984816752,0.1495119747990712,-2.716457438972185,0.11156136876141795,0.10153562747384871
2.1399999999999983,0.5953324041912597,0.20513577577709344,0.14939340028935538,-2.658320938564359,0.11486799050851602,0.10219182261189008
2.149999999999998,0.5973430147337048,0.2052819264927058,0.14927319960113453,-2.6030590498472304,0.11162047699093966,0.10152162747257049
2.159999999999998,0.5993441643969583,0.20542550090109832,0.14915140611597544,-2.5454288825294813,0.11491655850110388,0.10230601372401163
2.1699999999999977,0.6013356949669384,0.20556650888357156,0.14902805372880487,-2.4924067477888285,0.11170947846063489,0.10150517011742102
2.1799999999999975,0.6033174525407832,0.20570496128094629,0.1489031768152553,-2.437963006968899,0.11493886642846468,0.10242832430456511
2.1899999999999973,0.6052892876216662,0.2058408698766,0.14877681019873337,-2.3919589751730714,0.1118261476710976,0.1014881985487643
2.199999999999997,0.6072510552053458,0.20597424737828396,0.14864898911727512,-2.3438861387836263,0.1149394951459789,0.1025576054771046
2.209999999999997,0.6092026148584739,0.20610510739878835,0.1485197491902618,-2.3094571826447865,0.11196551938160154,0.10147002018305004
2.2199999999999966,0.6111438307887075,0.2062334644355191,0.14838912638506363,-2.2704257246591397,0.11492269824772042,0.10269351804435978
2.2299999999999964,0.6130745719066877,0.20635933384905544,0.1482571569836794,-2.2512183273795277,0.11212114641466038,0.10144762698259319
2.239999999999996,0.6149947118799675,0.20648273184075253,0.1481238775494361,-2.2229024599845086,0.11489160706620592,0.1028362861591076
2.249999999999996,0.6169041291789885,0.20660367542946037,0.14798932489381347,-2.2214299694866586,0.11228583227793078,0.10141602713328927
2.259999999999996,0.6188027071152225,0.20672218242742618,0.14785353604345527,-2.2043857733756105,0.11484810825978027,0.10298675876754496
2.2699999999999956,0.6206903338716158,0.20683827141544991,0.1477165482074262,-2.2221190539090143,0.11245185405784833,0.10136818743266598
2.2799999999999954,0.6225669025254784,0.20695196171736058,0.14757839874477233,-2.2159643311963126,0.11479311755381708,0.10314696011239519
2.289999999999995,0.6244323110639849,0.2070632733738836,0.14743912513244056,-2.2538317871404945,0.11261090167977954,0.10129437032158123
2.299999999999995,0.6262864623924648,0.20717222711596672,0.14729876493360985,-2.2579866978715213,0.11472691291529497,0.10332126409928624
2.3099999999999947,0.6281292643356654,0.20727884433763044,0.1471573557664826,-2.317818176436723,0.11275401821484297,0.10118072176202453
2.3199999999999945,0.6299606296321945,0.20738314706841318,0.14701493527358728,-2.3335465237082813,0.11464904133672084,0.1035181606156343
2.3299999999999943,0.6317804759223492,0.20748515794547334,0.14687154109163394,-2.4216048109825126,0.11287196891970094,0.10100733446168128
2.339999999999994,0.6335887257295507,0.20758490018541426,0.1467272108219662,-2.4565685931323107,0.11455696037006746,0.10375170351100521
2.349999999999994,0.6353853064356181,0.2076823975558957,0.14658198200164965,-2.590354894711999,0.11295707725046035,0.10074810260210892
2.3599999999999937,0.6371701502501107,0.20777767434709224,0.14643589207523247,-2.665198062358496,0.11444240527907942,0.10403844706098841
2.3699999999999934,0.6389431941739875,0.2078707553430587,0.14628897836721175,-2.8784835979325663,0.11300879458283973,0.1003821382053657
2.3799999999999932,0.6407043799578287,0.20796166579306313,0.14614127805523947,-3.0201647330361494,0.11428790373445025,0.10437793735759808
2.389999999999993,0.6424536540548704,0.2080504313829389,0.14599282814409154,-3.3319334893808024,0.11304281798865806,0.09993858349427572
2.399999999999993,0.644190967569113,0.20813707820651564,0.1458436654404303,-3.5069404555339925,0.11408307001416255,0.10470864147904672
2.4099999999999926,0.6459162761987565,0.2082216327371774,0.14569382652838037,-3.8206875795040305,0.11308345919107739,0.0995599626949213
2.4199999999999924,0.6476295401752283,0.20830412179959962,0.14554334774593836,-3.8771677758162473,0.11388107485568656,0.10490847576607878
2.429999999999992,0.649330724198059,0.20838457254171358,0.14539226516223566,-4.028749291356083,0.11312545452268942,0.09942522944447346
2.439999999999992,0.6510197973658745,0.20846301240694148,0.14524061455566534,-3.898688812595073,0.11377727581215975,0.10492318836121632
2.4499999999999917,0.6526967331037581,0.20853946910674862,0.1450884313928901,-3.892806676658068,0.11314896355504735,0.099542700902619
2.4599999999999915,0.654361509087247,0.208613970593551,0.14493575080873727,-3.6725598058232554,0.11377789549219844,0.10481215306977601
2.4699999999999913,0.6560141071632175,0.20868654503401818,0.1447826075869897,-3.60301068914427,0.11315709259487147,0.09978879609581094
2.479999999999991,0.6576545132679126,0.20875722078280795,0.1446290361420787,-3.3734808437350696,0.11383058174029023,0.10464830265533606
2.489999999999991,0.6592827173423644,0.20882602635676414,0.14447507050167838,-3.2896257634856627,0.11316307803974751,0.10006995554240174
2.4999999999999907,0.6608987132454589,0.2088929904096134,0.1443207442902069,-3.0758246672130083,0.11390080285694901,0.10447479955871226
2.5099999999999905,0.6625024986648788,0.20895814170718433,0.14416609071322795,-2.9910272825224533,0.11317901618615932,0.10034779680787793
2.5199999999999902,0.6640940750261686,0.20902150910318,0.14401114254275305,-2.7967425302341744,0.1139743889207185,0.10431433955909468
2.52999999999999,0.66567344740015,0.20908312151552738,0.14385593210343842,-2.715188638994807,0.11321246653039296,0.10060928820952153
2.53999999999999,0.667240624408912,0.20914300790332238,0.14370049125966672,-2.541500360747444,0.11404489907548782,0.10417866178153928
2.5499999999999896,0.6687956181305941,0.20920119724439454,0.1435448514035089,-2.467478692575692,0.11326748012241522,0.10084995980585203
2.5599999999999894,0.6703384440031765,0.20925771851350586,0.14338904344355288,-2.3163768758501937,0.11410667561088354,0.1040728163598115
2.569999999999989,0.6718691207274843,0.20931260066120078,0.14323309779458884,-2.255188046682149,0.1133478857378685,0.10106831686925707
2.579999999999989,0.6733876701695962,0.20936587259331899,0.1430770443681365,-2.129290769788022,0.11415054828771498,0.10399735696954776
2.5899999999999888,0.6748941172628546,0.20941756315118368,0.1429209125638021,-2.0872545231172124,0.11346132322678176,0.10126385287487416
2.5999999999999885,0.6763884899096595,0.20946770109247248,0.14276473126144576,-1.9905043985648754,0.1141587444915452,0.10394929188791259
2.6099999999999883,0.6778708188832161,0.20951631507278112,0.14260852881414754,-1.9775409387589886,0.11362451875706042,0.10143615235552496
2.619999999999988,0.6793411377294092,0.2095634336278822,0.1424523330419498,-1.9199753641090653,0.11409659751373348,0.1039214812002505
2.629999999999988,0.6807994826689576,0.2096090851566842,0.1422961712263594,-1.9595883703463253,0.11387112698852851,0.1015850484446554
2.6399999999999877,0.6822458925000059,0.20965329790489304,0.14214007010559118,-1.973618905231271,0.11390172266242364,0.10390069484451861
2.6499999999999875,0.6836804085012881,0.20969609994937496,0.14198405587053023,-2.1316487964572812,0.11425762180725695,0.10171352718334478
2.6599999999999873,0.6851030743360091,0.20973751918322114,0.14182815416139427,-2.308140227695563,0.11349820509079217,0.10387258821300799
2.669999999999987,0.6865139359565616,0.20977758330151086,0.14167239006507504,-2.7189983274469127,0.11481938186383428,0.10183422939534838
2.679999999999987,0.6879130415101993,0.20981631978776696,0.14151678811313376,-3.143518862874827,0.1129772652264646,0.10388219453493344
2.6899999999999866,0.6893004412457842,0.20985375590110283,0.14136137228043408,-3.743472642804222,0.11535902062543886,0.10195845611851503
2.6999999999999864,0.6906761874217031,0.2098899186640495,0.14120616598438468,-4.063471493623813,0.11289971670475606,0.10413067741078098
2.709999999999986,0.6920403342150552,0.20992483485105812,0.14105119208477282,-4.381788540542667,0.11554415370752633,0.10209942441514393
2.719999999999986,0.6933929376321967,0.20995853097766842,0.14089647288416438,-4.337070085109582,0.11343191795214666,0.10454985991337082
2.7299999999999858,0.6947340554207246,0.20999103329033197,0.1407420301288473,-4.408565451190337,0.11558803668090628,0.10235612765572712
2.7399999999999856,0.6960637469829747,0.21002236775688207,0.1405878850102974,-4.234408517043214,0.11406206722124002,0.10484963518299022
2.7499999999999853,0.6973820732911006,0.21005256005763634,0.14043405816714144,-4.252024368590844,0.1156443566538554,0.10265177198272203
2.759999999999985,0.6986890968037949,0.21008163557712148,0.1402805696875967,-4.099991860828218,0.11463188431383697,0.10507317632670436
2.769999999999985,0.699984881384706,0.21010961939640582,0.14012743911236292,-4.144050895189,0.11567844535361661,0.10287727486265132
2.7799999999999847,0.7012694922226026,0.21013653628602857,0.13997468543794656,-4.0497756692698506,0.11514373530829637,0.10528381385272784
2.7899999999999845,0.7025429957533179,0.2101624106995069,0.13982232712039103,-4.133946015561626,0.11568335422737681,0.10302507432881236
2.7999999999999843,0.703805459583526,0.21018726676741267,0.13967038207939647,-4.087055514694266,0.11560277893777911,0.10549002777230412
2.809999999999984,0.7050569524163665,0.21021112829199856,0.13951886770280314,-4.198707195385004,0.11566963430585973,0.10312117553686687
2.819999999999984,0.7062975439789476,0.21023401874236033,0.13936780085141928,-4.174572316065826,0.11601113932960358,0.10568174597815155
2.8299999999999836,0.7075273049517539,0.21025596125011975,0.139217197864172,-4.29109201109574,0.11564896234027672,0.10319367409218894
2.8399999999999834,0.7087463068999651,0.21027697860561131,0.13906707456356077,-4.2628986784785425,0.11637080658200831,0.1058466024949305
2.849999999999983,0.7099546222067017,0.21029709325455795,0.13891744626139454,-4.360954165871601,0.11563083665146068,0.10326557952931514
2.859999999999983,0.7111523240082065,0.2103163272952176,0.13876832776479062,-4.308030379385007,0.1166862055207422,0.1059760969552932
2.869999999999983,0.7123394861309582,0.21033470247598687,0.13861973338241954,-4.371165216578188,0.1156211974548942,0.1033529431920795
2.8799999999999826,0.7135161830307212,0.21035224019344226,0.13847167693097384,-4.284351664227795,0.11696600391349952,0.1060676759146545
2.8899999999999824,0.714682489733523,0.21036896149080528,0.1383241717418456,-4.306891683511984,0.1156212124397486,0.10346507789561481
2.899999999999982,0.7158384817785532,0.21038488705681357,0.13817723066799362,-4.189029239168342,0.11722359660189047,0.1061238996897472
2.909999999999982,0.7169842351629714,0.2104000372249818,0.13803086609098328,-4.1755355538427805,0.11562681575678692,0.1036067062409978
2.9199999999999817,0.7181198262886079,0.21041443197323664,0.1378850899281836,-4.038559190337464,0.11747698896407553,0.10615009770696487
2.9299999999999815,0.7192453319105437,0.21042809092390974,0.13773991364010488,-4.0013819574999605,0.11562885268858748,0.10378106844311631
2.9399999999999813,0.7203608290875458,0.21044103334407133,0.13759534823786068,-3.8636633666814695,0.11774886235079528,0.10615203951252353
2.949999999999981,0.7214663951343371,0.21045327814619133,0.13745140429074193,-3.8217851673227243,0.11561319154405564,0.10399236586510734
2.959999999999981,0.7225621075756778,0.2104648438891101,0.13730809193388613,-3.708052474901819,0.11806563443776835,0.10613427360301186
2.9699999999999807,0.7236480441022273,0.21047574877930406,0.13716542087602931,-3.6879216030704036,0.11556159425448928,0.10424551059650902
2.9799999999999804,0.7247242825281646,0.21048601067243175,0.13702340040732705,-3.6291681818697836,0.11844945418821697,0.10609887568589163
2.9899999999999802,0.7257909007505327,0.21049564707514593,0.13688203940723354,-3.660123890548137,0.11545889660487342,0.10454007218732278
2.99999999999998,0.7268479767102759,0.21050467514715523,0.13674134635242371,-3.6775977734827276,0.11888969628639573,0.10604369627948833
3.00999999999998,0.7278955883549407,0.2105131117035235,0.13660132932474958,-3.758678317976279,0.1153179982879923,0.10485739936834738
3.0199999999999796,0.7289338136030021,0.21052097321719188,0.13646199601921896,-3.8122331630752213,0.11929596594022589,0.10596108912812266
3.0299999999999794,0.7299627303097824,0.21052827582170977,0.1363233537519851,-3.8639178610417697,0.11521099941003811,0.10515605473961004
3.039999999999979,0.730982416234928,0.2105350353141622,0.13618540946833851,-3.8489634018682395,0.11952649474604365,0.10585186641189237
3.049999999999979,0.7319929490114069,0.2105412671582814,0.13604816975069203,-3.7883474060614892,0.11522365071927662,0.10539501715910646
3.0599999999999787,0.7329944061159877,0.2105469864877276,0.13591164082654758,-3.672744019281824,0.1195517658465096,0.10575677582334675
3.0699999999999785,0.733986864841166,0.2105522081095301,0.13577582857643924,-3.5263353742297654,0.11535348412121352,0.10555618169351255
3.0799999999999783,0.7349704022684989,0.21055694650767512,0.13564073854184314,-3.368014114883974,0.11947668640318039,0.10573080098787024
3.089999999999978,0.7359450952433075,0.2105612158468287,0.13550637593304599,-3.199647772582108,0.11553830689653455,0.10564534175832496
3.099999999999978,0.7369110203507125,0.21056502997618542,0.13537274563696725,-3.046587396379875,0.11939460337988857,0.10579141527451524
3.1099999999999777,0.7378682538929624,0.21056840243343017,0.13523985222492554,-2.89093820183851,0.11573449180387552,0.10567797180647615
3.1199999999999775,0.7388168718680157,0.21057134644880482,0.1351076999603461,-2.7602739361786193,0.11934233420084213,0.10593032048613753
3.1299999999999772,0.7397569499493405,0.21057387494926866,0.13497629280640125,-2.629339943280172,0.11592729035860101,0.10566564619934538
3.139999999999977,0.7406885634668907,0.21057600056274278,0.13484563443357878,-2.5238577402570233,0.11932629553679754,0.10613726710603374
3.149999999999977,0.7416117873892235,0.2105777356224309,0.1347157282271748,-2.4207773461453166,0.1161159865648413,0.10561397424207465
3.1599999999999766,0.7425266963067174,0.21057909217120607,0.13458657729470444,-2.3386289287436015,0.11934266224741244,0.10640670985710127
3.1699999999999764,0.7434333644158602,0.2105800819660566,0.13445818447322752,-2.26324022900493,0.11630454346091657,0.10552463282302256
3.179999999999976,0.7443318655045571,0.21058071648258087,0.13433055233658425,-2.2007919758654935,0.11938493734225349,0.10673673879172664
3.189999999999976,0.7452222729384406,0.21058100691952625,0.13420368320253848,-2.151152724644625,0.11649865913994353,0.1053979026830411
3.1999999999999758,0.7461046596481267,0.21058096420336211,0.13407757913982432,-2.103546743617218,0.11944552884034493,0.10712580955647602
3.2099999999999755,0.7469790981173992,0.21058059899288176,0.13395224197509356,-2.0764284131507877,0.11670516193227673,0.1052353497118951
3.2199999999999753,0.7478456603722755,0.2105799216838255,0.1338276732997612,-2.0381177458802053,0.11951563069637475,0.10756878545096968
3.229999999999975,0.748704417970925,0.2105789424135192,0.13370387447674695,-2.0299054594903803,0.11693086245389779,0.10504219977523048
3.239999999999975,0.7495554419944064,0.21057767106552183,0.13358084664710976,-1.9959955694780538,0.11958542855133343,0.10805293982838422
3.2499999999999747,0.7503988030381878,0.21057611727427647,0.13345859073657484,-2.0039320203282913,0.11717980768819596,0.10482955391745183
3.2599999999999745,0.7512345712044242,0.2105742904297598,0.1333371074619506,-1.9710825023746545,0.1196453624290322,0.10855369166126287
3.2699999999999743,0.7520628160949487,0.21057219968212362,0.13321639733743432,-1.9924867248807707,0.11744937507994677,0.10461779133579478
3.279999999999974,0.7528836068049635,0.2105698539463251,0.13309646068080533,-1.9566526860025248,0.1196887428765906,0.10903058173054382
3.289999999999974,0.7536970119173851,0.21056726190674102,0.13297729761950614,-1.9848568570543488,0.117727046181283,0.10443957369954485
3.2999999999999736,0.7545030994978226,0.2105644320217599,0.13285890809660808,-1.9383021182653697,0.11971496656057652,0.10943140630309119
3.3099999999999734,0.7553019370901591,0.21056137252835053,0.1327412918766636,-1.9632135360598097,0.11799235229989541,0.10433203148416463
3.319999999999973,0.7560935917127083,0.21055809144660156,0.13262444855144345,-1.9012871546087604,0.1197297357744011,0.10971638653282398
3.329999999999973,0.7568781298549185,0.21055459658422898,0.13250837754555903,-1.922384994735113,0.11822745519229755,0.10431382111608418
3.3399999999999728,0.7576556174745985,0.21055089554104828,0.13239307812196965,-1.8563667453038837,0.11974042032580144,0.1098861265069889
3.3499999999999726,0.7584261199956388,0.21054699571340793,0.13227854938737493,-1.8915963702795047,0.11842688748163778,0.10437287570606235
3.3599999999999723,0.7591897023062073,0.21054290429858225,0.13216479029749295,-1.8472942940586445,0.11975244227963609,0.10997507664690717
3.369999999999972,0.7599464287573885,0.21053862829911968,0.13205179966222413,-1.9253763686977188,0.11859514730739819,0.10448367516242058
3.379999999999972,0.7606963631622502,0.21053417452714498,0.13193957615070137,-1.9320848709928653,0.11977043643385979,0.11002021061862197
3.3899999999999717,0.7614395687953102,0.2105295496086134,0.13182811829622812,-2.083369098969356,0.1187404186727244,0.10463108668455691
3.3999999999999715,0.7621761083923858,0.21052475998751327,0.1317174245011029,-2.1670510716017035,0.11980117928547247,0.11004336278847839
3.4099999999999713,0.7629060441507987,0.2105198119300169,0.1316074930413338,-2.417555865735381,0.11887393038266067,0.10482068338578727
3.419999999999971,0.7636294377299225,0.2105147115285774,0.13149832207124237,-2.592036794778116,0.11985586179583639,0.11005265385103938
3.429999999999971,0.7643463502520472,0.2105094647059692,0.13138990962795805,-2.949198093112216,0.1190113495259485,0.1050751980936627
3.4399999999999706,0.7650568423035462,0.21050407721927214,0.1312822536358044,-3.1961085070233266,0.11994944049983647,0.11005068474947433
3.4499999999999704,0.7657609739363236,0.21049855466379722,0.13117535191057916,-3.6242934723709346,0.1191683712949625,0.10541617984490834
3.45999999999997,0.7664588046695292,0.2104929024769529,0.13106920216372772,-3.8760268039811923,0.12009335011173276,0.11004175473172095
3.46999999999997,0.7671503934915194,0.21048712594205135,0.13096380200641305,-4.291194915946321,0.11934877588713254,0.1058353666041492
3.47999999999997,0.7678357988620521,0.2104812301920534,0.13085914895348214,-4.4568288877708255,0.12028338087691073,0.11003333294349726
3.4899999999999696,0.7685150787146967,0.21047522021325232,0.1307552404273317,-4.772985008220253,0.1195391225861732,0.10628600580622516
3.4999999999999694,0.7691882904594458,0.21046910084889453,0.1306520737616729,-4.802171658134583,0.12049675538764541,0.11003165882277532
3.509999999999969,0.7698554909855165,0.21046287680273842,0.13054964620519868,-4.987021097388264,0.11972288246696267,0.10671500956489481
3.519999999999969,0.7705167366643233,0.21045655264254953,0.13044795492515326,-4.8942062475901205,0.12070636628284964,0.110038974636969
3.5299999999999687,0.7711720833526124,0.2104501328035326,0.1303469970108069,-4.968004169406528,0.11989528422399649,0.10709615083933167
3.5399999999999685,0.7718215863957456,0.21044362159170069,0.1302467694768371,-4.798534894454561,0.12089599313203955,0.11005555465060159
3.5499999999999683,0.7724653006311175,0.21043702318717952,0.13014726926661693,-4.798684280061747,0.12006097402341036,0.10742874661581994
3.559999999999968,0.7731032803917002,0.21043034164744903,0.13004849325541315,-4.594165918114784,0.12106217362834439,0.11008169641521054
3.569999999999968,0.7737355795097022,0.2104235809105228,0.12995043825349717,-4.55259603282697,0.12022556635655253,0.10772123130448126
3.5799999999999677,0.7743622513203277,0.21041674479806133,0.12985310100916614,-4.34048661868774,0.1212081997701024,0.11011782973968322
3.5899999999999674,0.7749833486656326,0.21040983701842497,0.12975647821168101,-4.279059548590929,0.12039198060886296,0.10798131790075965
3.5999999999999672,0.7755989238984646,0.21040286116966328,0.12966056649412022,-4.075079871430273,0.12133894522409655,0.11016433539687778
3.609999999999967,0.7762090288864761,0.21039582074244118,0.12956536243615047,-4.007810936742881,0.12056063138272306,0.10821352903952046
3.619999999999967,0.7768137150162072,0.21038871912290458,0.12947086256671847,-3.820309837838548,0.12145861150829064,0.11022179650069815
3.6299999999999666,0.7774130331972233,0.2103815595954841,0.1293770633666642,-3.756130938124412,0.12073041127822387,0.10841937455837199
3.6399999999999664,0.7780070338663082,0.2103743453456372,0.12928396127125563,-3.5891698555346183,0.1215702341854876,0.11029147830458648
3.649999999999966,0.7785957669916979,0.2103670794625307,0.12919155267264967,-3.53380163715631,0.12089929110779105,0.10859774632699895
3.659999999999966,0.779179282077351,0.21035976494166359,0.12909983392227967,-3.388926210363794,0.12167580427847324,0.11037580220848955
3.6699999999999657,0.7797576281672528,0.21035240468743038,0.12900880133317003,-3.3460045885866387,0.12106450060553732,0.10874499947901656
3.6799999999999655,0.7803308538497385,0.21034500151562607,0.12891845118218143,-3.2232488778271935,0.1217764489382026,0.11047867471925656
3.6899999999999653,0.7808990072618405,0.2103375581558934,0.12882877971218665,-3.195069308538613,0.12122253468267305,0.10885492345650169
3.699999999999965,0.7814621360936426,0.21033007725411326,0.1287397831341805,-3.093631718339607,0.1218724328542618,0.11060543655889671
3.709999999999965,0.782020287592647,0.2103225613747389,0.12865145762932345,-3.0817623792018085,0.12136921482002924,0.10891910666395166
3.7199999999999647,0.7825735085681422,0.21031501300307445,0.1285637993509219,-3.000560255782328,0.12196283440278254,0.11076190628699031
3.7299999999999645,0.78312184539557,0.21030743454749928,0.12847680442634632,-3.0063135182730636,0.12149999347010083,0.10892850431161478
3.7399999999999642,0.7836653440208846,0.21029982834163743,0.12839046895888784,-2.9442294331351366,0.12204479417459359,0.11095159982210673
3.749999999999964,0.7842040499649056,0.21029219664647597,0.12830478902955744,-2.968466368318617,0.12161075344326971,0.10887740425767461
3.759999999999964,0.7847380083276543,0.21028454165242896,0.12821976069882535,-2.9234925056556986,0.12211242192305236,0.11117018394278175
3.7699999999999636,0.7852672637926749,0.2102768654813522,0.12813538000830607,-2.964697061311467,0.1216995282239688,0.1087707221640684
3.7799999999999634,0.7857918606313354,0.21026917018850624,0.12805164298238778,-2.93114598346545,0.12215607413283863,0.11139814987524958
3.789999999999963,0.786311842707105,0.2102614577644703,0.1279685456298082,-2.9817752543375478,0.12176929045077789,0.10863229491707699
3.799999999999963,0.7868272534798054,0.21025373013700785,0.1278860839451796,-2.9474974480449876,0.12216388485798671,0.11159841620045875
3.8099999999999627,0.787338136009835,0.21024598917288412,0.12780425391046255,-2.9931283225194365,0.12182996241063954,0.10850458228615471
3.8199999999999625,0.7878445329623607,0.21023823667963656,0.12772305149639027,-2.9430133703700236,0.12212752891471018,0.11172940846674978
3.8299999999999623,0.7883464866114784,0.21023047440730003,0.12764247266384596,-2.970003517490893,0.12189543759886075,0.10843034847968808
3.839999999999962,0.7888440388443378,0.2102227040500863,0.12756251336519323,-2.89621264134109,0.12204970987688699,0.11176971360545108
3.849999999999962,0.7893372311652311,0.21021492724801996,0.12748316954556121,-2.901168983642322,0.12197551001876655,0.10842874356779057
3.8599999999999617,0.7898261046996422,0.2102071455885307,0.1274044371440862,-2.8074276188466563,0.12194551560753941,0.11172885517280642
3.8699999999999615,0.7903107001982586,0.21019936060800298,0.12732631209510933,-2.7960998975853633,0.12207051635618547,0.10849112340900677
3.8799999999999613,0.7907910580409396,0.21019157379328487,0.1272487903293342,-2.6912414534674665,0.12183566783201534,0.1116344154935367
3.889999999999961,0.7912672182406435,0.2101837865831557,0.12717186777494316,-2.670797490461948,0.12217296269534024,0.1085952631279354
3.899999999999961,0.7917392204473126,0.21017600036975487,0.12709554035867518,-2.5619103511244177,0.12173922907128457,0.1115152066735228
3.9099999999999606,0.7922071039517116,0.21016821649996986,0.12701980400686388,-2.5367123510434446,0.1222721266835429,0.10871851114207211
3.9199999999999604,0.792670907689224,0.21016043627678932,0.1269446546464415,-2.427617279750243,0.12167058271619578,0.11139410275374863
3.92999999999996,0.7931306702436001,0.210152660960616,0.12687008820590398,-2.399542693059408,0.12235765035946058,0.10884279858562268
3.93999999999996,0.7935864298506596,0.21014489177054466,0.1267961006162425,-2.2921878984371395,0.12163946537168477,0.11128784734930094
3.9499999999999598,0.7940382244019503,0.21013712988560534,0.1267226878118418,-2.26228095420314,0.12242101897036485,0.10895471502960014
3.9599999999999596,0.7944860914483542,0.2101293764459705,0.12664984573134422,-2.1582884404875466,0.12165218581953972,0.11120879816441084
3.9699999999999593,0.7949300682036515,0.2101216325541286,0.12657757031848246,-2.127984879581446,0.12245516277516083,0.10904388898938785
3.979999999999959,0.7953701915480347,0.2101138992760264,0.12650585752288235,-2.0295760515133874,0.12171342661098596,0.11116676562141084
3.989999999999959,0.7958064980315742,0.2101061776421758,0.12643470330083315,-2.0013605022929655,0.12245277723378382,0.10910094831486175
3.9999999999999587,0.7962390238776391,0.2100984686487329,0.126364103616032,-1.9119273510267303,0.12182858411156579,0.11117083191004959
4.009999999999959,0.7966678049862675,0.21009077325854336,0.12629405444029704,-1.8898705084709422,0.12240385332238946,0.10911541488443777
4.019999999999959,0.7970928769374899,0.21008309240215944,0.1262245517542551,-1.8147251072904838,0.12200666576479116,0.11123119866867326
4.0299999999999585,0.7975142749946071,0.21007542697882758,0.12615559154800193,-1.8054576127435915,0.12229267041658211,0.10907380869547756
4.039999999999958,0.7979320341074168,0.21006777785744682,0.12608716982173682,-1.753334460650881,0.12226368907059218,0.1113606207467257
4.049999999999958,0.7983461889153993,0.21006014587750144,0.12601928258637315,-1.767997314136141,0.12209465500540914,0.10895892875469182
4.059999999999958,0.7987567737508503,0.21005253184996373,0.12595192586412277,-1.75376586640387,0.1226258271768883,0.1115736799413864
4.069999999999958,0.7991638226419708,0.21004493655817277,0.12588509568905876,-1.8109769846921093,0.12177536691425911,0.10875372262305043
4.079999999999957,0.7995673693159112,0.21003736075868648,0.12581878810765437,-1.8586535694997561,0.12312821769968987,0.11187866818816665
4.089999999999957,0.7999674472017686,0.21002980518210923,0.12575299917930075,-1.9851537115070423,0.1213011386325556,0.10845969649250328
4.099999999999957,0.8003640894335391,0.2100222705338943,0.12568772497680217,-2.123256185446052,0.12379503003078539,0.11225034322997471
4.109999999999957,0.8007573288530281,0.21001475749512405,0.12562296158685204,-2.3362874368571243,0.12068871735982949,0.10814934635478035
4.119999999999957,0.8011471980127127,0.2100072667232655,0.1255587051104873,-2.5601778665448354,0.12457308857013526,0.11257688245068773
4.129999999999956,0.8015337291785644,0.20999979885290446,0.12549495166352445,-2.805314227454139,0.12011864037068928,0.10804444600512297
4.139999999999956,0.8019169543328262,0.20999235449645756,0.12543169737697632,-3.0088155837915753,0.125251209970738,0.11265607490061519
4.149999999999956,0.8022969051767496,0.2099849342448633,0.12536893839745097,-3.1378424546450407,0.11994823761229667,0.10843784081149019
4.159999999999956,0.8026736131332871,0.20997753866825108,0.12530667088753164,-3.1972695071128507,0.1256029538354701,0.11240926075987294
4.1699999999999555,0.8030471093497493,0.20997016831659374,0.12524489102614292,-3.1636850724297885,0.12031186419903096,0.10930155454049101
4.179999999999955,0.803417424700414,0.2099628237203349,0.125183595008895,-3.1252700346745317,0.12568500285241996,0.11203774578203489
4.189999999999955,0.8037845897891025,0.20995550539100286,0.12512277904841718,-3.0291556075080455,0.12094107541556157,0.11027979949466363
4.199999999999955,0.8041486349517135,0.20994821382180268,0.12506243937467254,-2.9877901212135014,0.12568011289607645,0.11173203597668031
4.209999999999955,0.8045095902587183,0.20994094948819153,0.12500257223525912,-2.898864893863717,0.1215948975014248,0.1111488537544719
4.2199999999999545,0.8048674855176211,0.20993371284843598,0.12494317389569524,-2.88731926535039,0.1256638041587211,0.11152275054459954
4.229999999999954,0.80522235027538,0.20992650434415344,0.1248842406396925,-2.8193288526713642,0.12219922399276882,0.11186980924695618
4.239999999999954,0.8055742138207924,0.20991932440083555,0.12482576876941313,-2.8333561167775567,0.12564322696818672,0.11138573720316519
4.249999999999954,0.8059231051868458,0.20991217342835666,0.12476775460571535,-2.7783044055353936,0.12274857756350377,0.11245894659701128
4.259999999999954,0.806269053153033,0.2099050518214668,0.1247101944883859,-2.80391684867248,0.12561408092755144,0.11130125699916951
4.269999999999953,0.8066120862476315,0.2098979599602687,0.12465308477635972,-2.7502667080358028,0.1232527716175581,0.11293783991954809
4.279999999999953,0.806952232749955,0.20989089821068083,0.12459642184792737,-2.774757468966794,0.12557311056426937,0.11125820498419432
4.289999999999953,0.8072895206925659,0.2098838669248865,0.1245402021009323,-2.714524834174659,0.12372413122635309,0.11332647295015452
4.299999999999953,0.807623977863459,0.20987686644176773,0.12448442195295469,-2.730527269858476,0.12551754231832732,0.11124896595903684
4.3099999999999525,0.8079556318082144,0.20986989708732737,0.12442907784148635,-2.661771967901633,0.12417612518868129,0.11364435840309901
4.319999999999952,0.8082845098321173,0.20986295917509679,0.12437416622409385,-2.668349124481803,0.1254433035855126,0.11126651948207572
4.329999999999952,0.8086106390022514,0.20985605300653196,0.12431968357857204,-2.59547677310216,0.1246247576962391,0.11391162122368229
4.339999999999952,0.8089340461495598,0.20984917887139667,0.12426562640308765,-2.5979145174660583,0.12534388069396493,0.1113041632601248
4.349999999999952,0.8092547578708794,0.20984233704813396,0.12421199121631317,-2.5313470840246977,0.12509046863645118,0.1141492336164633
4.3599999999999515,0.8095728005309459,0.20983552780422554,0.1241587745575512,-2.5409644733013765,0.1252106099715096,0.11135738485107342
4.369999999999951,0.8098882002643744,0.20982875139654106,0.12410597298685058,-2.497181157804552,0.125598412677764,0.11437797530269037
4.379999999999951,0.8102009829776083,0.20982200807167553,0.12405358308511369,-2.5311870977677695,0.1250368887675868,0.11142877125475349
4.389999999999951,0.8105111743508484,0.20981529806627616,0.12400160145419441,-2.53121474651964,0.12617155865792049,0.11461348080825215
4.399999999999951,0.8108187998399524,0.20980862160735975,0.12395002471698936,-2.607451108864272,0.12483183091027635,0.11153790742631513
4.40999999999995,0.8111238846783096,0.209801978912619,0.12389884951752034,-2.6640112544402217,0.1268060738229544,0.11485244387593181
4.41999999999995,0.8114264538786962,0.20979537019072064,0.12384807252100985,-2.7777489191866893,0.12464458548981175,0.11173144507833595
4.42999999999995,0.8117265322351006,0.2097887956415922,0.12379769041394813,-2.862785065958697,0.12743333662140255,0.11505653481471725
4.43999999999995,0.8120241443245308,0.2097822554567021,0.12374769990415513,-2.9584470925216757,0.12456523658587569,0.11206268608091705
4.4499999999999496,0.8123193145087965,0.20977574981932848,0.12369809772083304,-3.001073001711141,0.12793705825504964,0.11517760855869025
4.459999999999949,0.8126120669362714,0.20976927890482108,0.12364888061461389,-3.0154575106683175,0.12465195932231142,0.11252319304286096
4.469999999999949,0.8129024255436335,0.20976284288085514,0.1236000453576011,-2.9800952838623953,0.12826252061347718,0.1152249188102478
4.479999999999949,0.8131904140575846,0.20975644190767592,0.12355158874340325,-2.916140940031666,0.12487636825833054,0.1130342686761889
4.489999999999949,0.8134760559965484,0.20975007613833577,0.12350350758716253,-2.830493270111899,0.1284502586322971,0.11525174839223541
4.4999999999999485,0.8137593746723523,0.2097437457189246,0.12345579872557778,-2.730936581524984,0.12517813258312213,0.11352896191716733
4.509999999999948,0.8140403931918866,0.209737450788792,0.12340845901692134,-2.633639696632854,0.12856094085468175,0.1152919966402824
4.519999999999948,0.8143191344587484,0.20973119148076358,0.12336148534105146,-2.5321157773599503,0.12551398190727497,0.11398248742840703
4.529999999999948,0.8145956211748616,0.20972496792134782,0.12331487459941727,-2.445525499660306,0.12863514804913276,0.11535339369216514
4.539999999999948,0.8148698758420878,0.20971878023093987,0.12326862371506159,-2.358637847191734,0.12586089816162138,0.11439350942882148
4.549999999999947,0.8151419207638129,0.20971262852401582,0.12322272963261623,-2.291954546322616,0.12869492559017404,0.11543356522338856
4.559999999999947,0.8154117780465181,0.20970651290932227,0.12317718931829429,-2.226787157184672,0.12620851716651493,0.11476900018627118
4.569999999999947,0.8156794696013379,0.2097004334900593,0.12313199975987663,-2.1833752150304275,0.12875162330436066,0.11552827479271179
4.579999999999947,0.8159450171455986,0.20969439036405813,0.12308715796669518,-2.143556765639773,0.12655347779086176,0.11511823954284318
4.589999999999947,0.8162084422043434,0.2096883836239525,0.12304266096961095,-2.125336141537067,0.12881104034680485,0.11563377838858092
4.599999999999946,0.8164697661118409,0.20968241335734464,0.12299850582098804,-2.1141669170983937,0.1268963031886318,0.11545083244915197
4.609999999999946,0.8167290100130795,0.20967647964696617,0.12295468959466427,-2.123654204077048,0.12887611677450092,0.11574730481990443
4.619999999999946,0.816986194865249,0.2096705825708336,0.1229112093859171,-2.1454743234634335,0.12723961598171193,0.1157758289878062
4.629999999999946,0.8172413414392045,0.2096647222023989,0.12286806231142668,-2.186372428911537,0.12894824077882286,0.11586710772523187
4.6399999999999455,0.817494470320919,0.20965889861069487,0.12282524550923427,-2.2466745739666423,0.12758663040591442,0.11610063454934158
4.649999999999945,0.8177456019129247,0.20965311186047697,0.12278275613869873,-2.323114538939222,0.1290278393715329,0.11599243582526361
4.659999999999945,0.8179947564357372,0.20964736201235892,0.12274059138044774,-2.4271583582757543,0.12793916002649522,0.11642901061193815
4.669999999999945,0.8182419539292681,0.20964164912294497,0.12269874843632737,-2.541179326235446,0.1291146137749157,0.11612341479549433
4.679999999999945,0.818487214254229,0.209635973244958,0.12265722452934785,-2.690623562800281,0.12829476656854183,0.11675796376652833
4.689999999999944,0.8187305570935175,0.20963033442736279,0.12261601690362639,-2.837779666823212,0.12920767041845957,0.11626070018722867
4.699999999999944,0.8189720019535965,0.2096247327154858,0.1225751228243271,-3.0257543066039947,0.1286436672870807,0.11707453826828208
4.709999999999944,0.8192115681658583,0.20961916815113055,0.12253453957759801,-3.190588662426116,0.12930579621060917,0.11640479298435366
4.719999999999944,0.81944927488798,0.20961364077269007,0.12249426447050578,-3.3981513863348725,0.12896782459233178,0.11735561243062864
4.729999999999944,0.8196851411052664,0.20960815061525517,0.12245429483096786,-3.5540552961201537,0.12940800649808118,0.11655521475673299
4.739999999999943,0.8199191856319843,0.20960269771071902,0.12241462800768112,-3.7529806460453656,0.12924556011807803,0.1175745001897504
4.749999999999943,0.8201514271126833,0.2095972820878788,0.12237526137004959,-3.870319129886202,0.12951399883434667,0.11671012348910417
4.759999999999943,0.8203818840235082,0.20959190377253373,0.1223361923081088,-4.033522746999733,0.12946154049896408,0.11771340831818353
4.769999999999943,0.8206105746735008,0.20958656278757978,0.12229741823244819,-4.092265906516266,0.1296237344638576,0.11686678566541484
4.7799999999999425,0.820837517205893,0.20958125915310183,0.12225893657413164,-4.204684328215333,0.12961521583748709,0.11777281970558914
4.789999999999942,0.8210627295993891,0.2095759928864624,0.12222074478461571,-4.201287128118614,0.12973614079553128,0.11702254208103104
4.799999999999942,0.8212862296694374,0.20957076400238742,0.12218284033566598,-4.262560043736568,0.12972033185930462,0.11776947685515096
4.809999999999942,0.8215080350694977,0.20956557251304958,0.12214522071927128,-4.20664641923859,0.12984816401633065,0.11717549775244307
4.819999999999942,0.8217281632922925,0.2095604184281487,0.12210788344755674,-4.225943531332491,0.12979694223400362,0.11772591996224949
4.8299999999999415,0.8219466316710557,0.2095553017549895,0.1220708260526943,-4.132444287820019,0.1299549879574543,0.1173245911291897
4.839999999999941,0.822163457380769,0.20955022249855654,0.1220340460868119,-4.121959746819325,0.12986336359469877,0.1176609804663908
4.849999999999941,0.8223786574393915,0.20954518066158787,0.12199754112190161,-4.0052784266462975,0.13005087668607163,0.11746926818505403
4.859999999999941,0.822592248709078,0.20954017624464424,0.12196130874972513,-3.9764359898992314,0.12993244049202182,0.11758593692898782
4.869999999999941,0.8228042478973949,0.20953520924617847,0.12192534658171897,-3.848205162635302,0.1301298144740196,0.11760910795989894
4.87999999999994,0.8230146715585209,0.2095302796625999,0.12188965224889689,-3.8105269441922442,0.13001150874058245,0.11750501008984146
4.88999999999994,0.8232235360944455,0.20952538748833952,0.12185422340175293,-3.679557797309037,0.13018570804211727,0.11774353836876697
4.89999999999994,0.8234308577561571,0.20952053271591084,0.12181905771016137,-3.640834230564231,0.13010390141184955,0.11741751199684065
4.90999999999994,0.8236366526448227,0.2095157153359697,0.1217841528632764,-3.5137889827237623,0.13021240981893994,0.11787162286276662
4.9199999999999395,0.8238409367129621,0.2095109353373716,0.12174950656943011,-3.480532974590779,0.13021054710027335,0.11732019555328524
4.929999999999939,0.824043725765613,0.20950619270722798,0.12171511655603011,-3.3625049880917737,0.1302040725249935,0.1179919469980977
4.939999999999939,0.8242450354614894,0.20950148743096011,0.12168098056945592,-3.3401025985110606,0.13033107695635537,0.11720953903472157
4.949999999999939,0.8244448813141325,0.2094968194923507,0.12164709637495327,-3.2346355739654142,0.13015657037720868,0.11810288313093487
4.959999999999939,0.8246432786930558,0.20949218887359522,0.12161346175652943,-3.226746992141221,0.13046424622965225,0.11708408455942527
4.9699999999999385,0.8248402428248794,0.20948759555534996,0.12158007451684574,-3.1349728294598225,0.1300708665466431,0.11820392557279763
4.979999999999938,0.8250357887944632,0.20948303951677985,0.1215469324771108,-3.1420065296535054,0.1306074835065093,0.11694643367971394
4.989999999999938,0.8252299315460261,0.20947852073560386,0.12151403347697211,-3.061200735717684,0.12995863548196793,0.11829903316426697
4.999999999999938,0.8254226858842647,0.20947403918813892,0.12148137537440666,-3.078823660019034,0.13075526177808422,0.11680323825135122
5.009999999999938,0.8256140664754619,0.2094695948493433,0.12144895604561207,-3.002198537631029,0.12984820184603274,0.11840185572666595
5.019999999999937,0.8258040878485887,0.20946518769285732,0.12141677338489569,-3.0224352884287047,0.13089627501578008,0.11666118741556661
5.029999999999937,0.8259927643964021,0.209460817691044,0.12138482530456425,-2.942497516307329,0.12978578853075876,0.11853935371299264
5.039999999999937,0.8261801103765323,0.20945648481502704,0.121353109734812,-2.958652957513738,0.13101077948788567,0.11652079450966149
5.049999999999937,0.8263661399125671,0.2094521890347286,0.12132162462360879,-2.8726848279083868,0.12982817936810367,0.11874780939151225
5.0599999999999365,0.826550866995128,0.20944793031890557,0.12129036793658807,-2.88415537906847,0.1310709708396251,0.11637578882598423
5.069999999999936,0.826734305482941,0.20944370863518452,0.12125933765693359,-2.7963501080662376,0.13003070805937966,0.11905996843762659
5.079999999999936,0.826916469103899,0.2094395239500957,0.12122853178526666,-2.8082246312070405,0.13104646308398332,0.1162242519773619
5.089999999999936,0.8270973714561206,0.20943537622910546,0.12119794833953186,-2.7261452507651125,0.13043771465570506,0.11948953253528152
5.099999999999936,0.8272770260090008,0.20943126543664844,0.12116758535488382,-2.7437413294119914,0.13091603079628783,0.11608789974765696
5.1099999999999355,0.8274554461042569,0.20942719153615802,0.12113744088357245,-2.6717878430507107,0.13107133466635043,0.12001744523740371
5.119999999999935,0.8276326449569656,0.20942315449009583,0.1211075129948287,-2.694002759305131,0.1306880535017216,0.11602764191161563
5.129999999999935,0.827808635656598,0.20941915425998125,0.12107779977475028,-2.628945884673119,0.13190816627050608,0.12058360684148914
5.139999999999935,0.8279834311680447,0.20941519080641796,0.12104829932618556,-2.6478096313237094,0.1304216604355424,0.11613460804272013
5.149999999999935,0.8281570443326369,0.2094112640891222,0.12101900976862008,-2.5851185507281387,0.13286041956704175,0.12110098117935908
5.159999999999934,0.8283294878691616,0.2094073740669478,0.1209899292380601,-2.59905049286982,0.13021589258686259,0.11648221724478994
5.169999999999934,0.8285007743748695,0.20940352069791185,0.1209610558869179,-2.5492623234850655,0.13380264277021606,0.12149840585992441
5.179999999999934,0.8286709163264769,0.20939970393921936,0.12093238788389685,-2.576697722452504,0.1301590918873358,0.11707919481040863
5.189999999999934,0.8288399260811652,0.20939592374728616,0.12090392341387486,-2.5667579469553714,0.13462402603504736,0.12174834505529382
5.199999999999934,0.8290078158775683,0.20939218007776214,0.12087566067778982,-2.632440487852757,0.13030542480875087,0.11788216933943962
5.209999999999933,0.8291745978367605,0.20938847288555398,0.12084759789252447,-2.672798061850527,0.1352379616705866,0.12185426292974959
5.219999999999933,0.8293402839632331,0.20938480212484553,0.12081973329079015,-2.761083211441218,0.13069736777037977,0.11882898834489238
5.229999999999933,0.8295048861458694,0.20938116774911933,0.12079206512101218,-2.7997113716177005,0.13558402078749754,0.12184781731119161
5.239999999999933,0.8296684161589098,0.20937756971117627,0.12076459164721433,-2.8339782205124657,0.1313276925817656,0.1198158619635217
5.2499999999999325,0.8298308856629161,0.20937400796315553,0.12073731114890401,-2.7993002224076187,0.13569693126062088,0.12180414710805709
5.259999999999932,0.8299923062057245,0.20937048245655276,0.12071022192095679,-2.7419823687410356,0.13206032366760964,0.12069182168143389
5.269999999999932,0.8301526892233981,0.2093669931422394,0.12068332227350242,-2.647800596408021,0.13571074069474448,0.12179771081598346
5.279999999999932,0.8303120460411679,0.2093635399704788,0.12065661053180891,-2.5459280109657776,0.1327378901056947,0.1213755002397437
5.289999999999932,0.830470387874374,0.20936012289094524,0.1206300850361697,-2.4454111650400328,0.13572640865219937,0.12184475267729115
5.299999999999931,0.8306277258293978,0.2093567418527393,0.1206037441417881,-2.34707251278095,0.13331343421168007,0.12189854216478772
5.309999999999931,0.8307840709045861,0.20935339680440415,0.12057758621866388,-2.268257241521847,0.1357705308352583,0.12192738940143197
5.319999999999931,0.8309394339911756,0.20935008769394114,0.12055160965147907,-2.1941201625160227,0.13380659975589895,0.12232290192106161
5.329999999999931,0.8310938258742064,0.2093468144688257,0.12052581283948557,-2.1450658857014466,0.1358420154828543,0.12203055201418618
5.339999999999931,0.8312472572334327,0.20934357707602097,0.12050019419639071,-2.101866401540948,0.13424542332188924,0.12269462776401234
5.34999999999993,0.8313997386442251,0.20934037546199238,0.12047475215024485,-2.084249408091101,0.1359366630401121,0.12214768839694072
5.35999999999993,0.8315512805784715,0.20933720957272214,0.12044948514332937,-2.0748689200884556,0.13465232073358024,0.12304297372840696
5.36999999999993,0.8317018934054674,0.20933407935372159,0.1204243916320436,-2.089533530134953,0.1360508713595406,0.12227674503207536
5.37999999999993,0.831851587392803,0.20933098475004455,0.12039947008679334,-2.116648334596926,0.13504437809476755,0.12338667609121552
5.3899999999999295,0.8320003727072465,0.2093279257063003,0.1203747189918794,-2.164778082100494,0.1361815487490809,0.1224178344081877
5.399999999999929,0.8321482594156178,0.20932490216666563,0.12035013684538676,-2.2312954526587676,0.13543426721632984,0.12373719472406115
5.409999999999929,0.8322952574856581,0.20932191407489634,0.12032572215907322,-2.313425321931487,0.13632596558664323,0.12257252913226759
5.419999999999929,0.8324413767868964,0.2093189613743391,0.12030147345825949,-2.4209692002683054,0.1358297144775641,0.1240989058460279
5.429999999999929,0.8325866270915052,0.20931604400794276,0.12027738928171955,-2.534419886986451,0.13648159572255797,0.12274352211164039
5.4399999999999284,0.8327310180751573,0.20931316191826918,0.12025346818157087,-2.680282558924288,0.13623164787418887,0.12446734354236441
5.449999999999928,0.832874559317868,0.20931031504750322,0.12022970872316538,-2.8157004499788476,0.13664596827972403,0.12293398354587241
5.459999999999928,0.8330172603048429,0.20930750333746392,0.1202061094849812,-2.989408198505682,0.1366321242412667,0.12482742646852035
5.469999999999928,0.8331591304273087,0.20930472672961378,0.1201826690585145,-3.128593849908699,0.1368168221612962,0.12314641294196695
5.479999999999928,0.8333001789833467,0.2093019851650688,0.12015938604817193,-3.3109380671455275,0.1370145777052106,0.1251550551559219
5.489999999999927,0.833440415178718,0.2092992785846077,0.12013625907116336,-3.429436770786652,0.13699278081472788,0.12338134623279336
5.499999999999927,0.8335798481276815,0.20929660692868154,0.12011328675739583,-3.5970011227592,0.1373590403934665,0.1254248889265229
5.509999999999927,0.8337184868538077,0.2092939701374219,0.12009046774936678,-3.6725652769604067,0.13717405305304736,0.12363672428210494
5.519999999999927,0.8338563402907875,0.2092913681506502,0.12006780070205915,-3.8065793401518264,0.1376511692734349,0.1256216762879371
5.5299999999999265,0.8339934172832353,0.20928880090788576,0.12004528428283583,-3.828361669773486,0.13736199248116307,0.12390841387894333
5.539999999999926,0.8341297265874849,0.20928626834835412,0.12002291717133544,-3.9213940747476568,0.13788872485693845,0.12574652682521498
5.549999999999926,0.8342652768723826,0.20928377041099547,0.12000069805936872,-3.892451766179828,0.13755724821746057,0.12419150569162363
5.559999999999926,0.8344000767200717,0.20928130703447187,0.11997862565081475,-3.9480467029732016,0.13808042799340522,0.12581277367053031
5.569999999999926,0.8345341346267725,0.20927887815717466,0.11995669866151783,-3.880326106345004,0.13775796436755708,0.12448159423869035
5.5799999999999255,0.8346674590035598,0.20927648371723276,0.11993491581918604,-3.9078247695060204,0.13823959645426495,0.12583622151303234
5.589999999999925,0.8348000581771308,0.2092741236525194,0.1199132758632892,-3.815364919386448,0.13795931920982338,0.12477546958153647
5.599999999999925,0.8349319403905675,0.2092717979006585,0.11989177754495721,-3.8250950899497256,0.13837843239456088,0.12582782845071652
5.609999999999925,0.8350631138040977,0.20926950639903288,0.11987041962688076,-3.7200691172672014,0.1381540813591836,0.12507108796001368
5.619999999999925,0.8351935864958476,0.20926724908478994,0.11984920088321027,-3.721248101196896,0.13850560255141173,0.12579151040896594
5.629999999999924,0.8353233664625861,0.20926502589484822,0.11982812009945709,-3.6131832403077735,0.1383332435013642,0.1253669989413806
5.639999999999924,0.8354524616204714,0.2092628367659043,0.1198071760723947,-3.613884691514839,0.13862623141480412,0.1257252372153633
5.649999999999924,0.835580879805784,0.20926068163443864,0.11978636760996073,-3.510410544305465,0.13848637658052038,0.12566139123818876
5.659999999999924,0.8357086287756599,0.20925856043672184,0.11976569353115925,-3.5181474446228993,0.13874278677169474,0.12562353474309226
5.6699999999999235,0.8358357162088151,0.20925647310882026,0.11974515266596383,-3.42569573313908,0.1386021595087519,0.1259507477365711
5.679999999999923,0.8359621497062665,0.20925441958660224,0.11972474385522162,-3.4472816818398058,0.13885609504026605,0.12548127196312034
5.689999999999923,0.8360879367920457,0.20925239980574353,0.1197044659505575,-3.3704107349399806,0.1386702944313096,0.12622819963873758
5.699999999999923,0.8362130849139099,0.20925041370173258,0.11968431781427868,-3.4097044432763717,0.13896638854579196,0.12529969735886298
5.709999999999923,0.8363376014440446,0.20924846120987647,0.11966429831928102,-3.3478935247392134,0.13868646864729364,0.12648254753546245
5.7199999999999225,0.8364614936797641,0.20924654226530592,0.11964440634895475,-3.4008644585257435,0.13907446586363,0.12509429685800438
5.729999999999922,0.836584768844202,0.20924465680298052,0.11962464079709173,-3.343994555735194,0.13866048925485208,0.12670059924365532
5.739999999999922,0.8367074340870024,0.20924280475769333,0.11960500056779202,-3.395214948504896,0.13918246902121312,0.12489857073855862
5.749999999999922,0.8368294964849996,0.2092409860640769,0.11958548457537366,-3.3248256651742034,0.13862194877013354,0.1268751485670957
5.759999999999922,0.8369509630428988,0.2092392006566072,0.11956609174427982,-3.3542216829005302,0.13929266695875292,0.12475362077057583
5.769999999999921,0.8370718406939455,0.20923744846960876,0.11954682100898922,-3.2557839726314164,0.13861305869695026,0.12701357670864294
5.779999999999921,0.8371921363005923,0.20923572943725913,0.1195276713139258,-3.253229430068284,0.1394041003261926,0.12468599480651982
5.789999999999921,0.837311856655163,0.20923404349359362,0.11950864161336942,-3.127008723085588,0.13866887757074303,0.12713524598036988
5.799999999999921,0.8374310084805052,0.20923239057250959,0.11948973087136734,-3.0971515816607407,0.1395117030902206,0.12469647645090509
5.809999999999921,0.8375495984306452,0.20923077060777115,0.11947093806164627,-2.954695396054301,0.13880301775613924,0.12725839370468828
5.81999999999992,0.8376676330914312,0.20922918353301295,0.11945226216752462,-2.909324903741362,0.13961017870192838,0.12477005729382507
5.82999999999992,0.8377851189811756,0.2092276292817451,0.11943370218182645,-2.7641978121647512,0.1390107983913886,0.12739233557749602
5.83999999999992,0.8379020625512885,0.20922610778735645,0.11941525710679472,-2.7148502089255206,0.13969731040488426,0.12489027015380107
5.84999999999992,0.8380184701869106,0.2092246189831195,0.11939692595400649,-2.5778482217991465,0.13928111954033284,0.12754024336908595
5.8599999999999195,0.8381343482075367,0.20922316280219352,0.11937870774428734,-2.5333682630645935,0.13977339579944933,0.125044958656677
5.869999999999919,0.8382497028676364,0.20922173917762943,0.11936060150762842,-2.4120135264995732,0.13960547466454745,0.1277047169152666
5.879999999999919,0.8383645403572693,0.20922034804237247,0.11934260628310149,-2.3788089631213047,0.13983875404401047,0.12522567270945983
5.889999999999919,0.8384788668026936,0.20921898932926714,0.11932472111877764,-2.2784141662799473,0.13998217413837744,0.12789129894166526
5.899999999999919,0.8385926882669736,0.20921766297106004,0.1193069450716438,-2.2615423485415223,0.13989135090851668,0.12542569322316285
5.909999999999918,0.8387060107505773,0.209216368900404,0.11928927720752208,-2.1866833313879392,0.14041894821007428,0.1281106998577308
5.919999999999918,0.838818840191972,0.20921510704986127,0.1192717166009883,-2.1913832517229626,0.13992483979175574,0.1256387774371676
5.929999999999918,0.8389311824682136,0.209213877351907,0.11925426233529175,-2.1479525784650675,0.14093693671223487,0.12838155546781915
5.939999999999918,0.8390430433955336,0.20921267973893357,0.11923691350227641,-2.1823752824208267,0.13992660900105766,0.12585946598906853
5.949999999999918,0.8391544287299156,0.20921151414325254,0.11921966920230066,-2.1816301554218294,0.1415775751418503,0.1287340254517353
5.959999999999917,0.8392653441676732,0.20921038049709892,0.11920252854415973,-2.262955467772088,0.13987711906075098,0.12608805965062408
5.969999999999917,0.8393757953460186,0.2092092787326346,0.1191854906450083,-2.329745464400273,0.14240753613792273,0.12920851260463456
5.979999999999917,0.8394857878436289,0.20920820878195043,0.11916855463028206,-2.4936601791993445,0.13976268694188732,0.1263524011690099
5.989999999999917,0.8395953271812061,0.20920717057707097,0.11915171963362309,-2.666782919081374,0.1434827808038481,0.1298197027749414
5.9999999999999165,0.8397044188220313,0.20920616404995615,0.11913498479680255,-2.9393371416506957,0.13965095350119036,0.12677131897098134
6.009999999999916,0.8398130681725176,0.2092051891325053,0.1191183492696464,-3.1737420839617654,0.14465681056016721,0.13042588444325234
6.019999999999916,0.8399212805827541,0.20920424575655916,0.11910181220995988,-3.4058689954214754,0.13984105134800598,0.1275867617580544
6.029999999999916,0.8400290613470491,0.20920333385390433,0.11908537278345506,-3.4580934215147128,0.1454238174431075,0.13070810049599424
6.039999999999916,0.8401364157044644,0.2092024533562745,0.11906903016367593,-3.464908300331999,0.14057846466078006,0.1287960489346613
6.0499999999999154,0.8402433488393485,0.20920160419535438,0.11905278353192665,-3.3431974152806303,0.14562155998508286,0.13068839647841668
6.059999999999915,0.8403498658818634,0.20920078630278222,0.11903663207719918,-3.2750625419068244,0.14153233968681475,0.12997070943076272
6.069999999999915,0.8404559719085064,0.20919999961015268,0.11902057499610214,-3.169145453252585,0.14561412691930897,0.1306497324359401
6.079999999999915,0.8405616719426283,0.20919924404901877,0.11900461149278882,-3.1423068747244955,0.1424060324654391,0.13091967430644247
6.089999999999915,0.8406669709549468,0.20919851955089622,0.11898874077888899,-3.09881698874012,0.1456013176064519,0.13067604343070816
6.099999999999914,0.8407718738640547,0.2091978260472642,0.11897296207343697,-3.1196423555521644,0.14316873721642953,0.13169230310707958
6.109999999999914,0.8408763855369235,0.20919716346956918,0.11895727460280428,-3.1187052272111107,0.14561554727436998,0.1307513951787982
6.119999999999914,0.8409805107894038,0.20919653174922695,0.11894167760063025,-3.1648716685619203,0.1438476610865197,0.13234766588238678
6.129999999999914,0.8410842543867192,0.20919593081762483,0.11892617030775421,-3.179332870878134,0.14565442599490377,0.13085789977049125
6.1399999999999135,0.8411876210439573,0.20919536060612506,0.11891075197214902,-3.2281381467853683,0.1444585614633553,0.13291283506465934
6.149999999999913,0.8412906154265563,0.20919482104606651,0.11889542184885368,-3.2375776810254844,0.1457130166312012,0.13098556149225768
6.159999999999913,0.8413932421507851,0.20919431206876687,0.11888017919990712,-3.272988027225068,0.1450051052913902,0.1333959231094076
6.169999999999913,0.8414955057842222,0.20919383360552551,0.11886502329428313,-3.265918525812411,0.1457877568405221,0.13112834580650615
6.179999999999913,0.8415974108462273,0.20919338558762607,0.11884995340782589,-3.280077886700087,0.1454881472236198,0.13380104246802602
6.1899999999999125,0.8416989618084105,0.20919296794633746,0.11883496882318416,-3.2529994484162303,0.14587718739332037,0.13128248135816747
6.199999999999912,0.8418001630950956,0.2091925806129173,0.11882006882974895,-3.2453007289725635,0.14591153757805736,0.13413645737214588
6.209999999999912,0.8419010190837805,0.20919222351861336,0.11880525272358948,-3.2005119467985574,0.14598191174438366,0.13144595753327626
6.219999999999912,0.842001534105593,0.2091918965946663,0.11879051980739105,-3.175086467718373,0.1462825576893303,0.13441514285090742
6.229999999999912,0.8421017124457416,0.20919159977231114,0.11877586939039249,-3.1178752888310264,0.14610355933662778,0.13161790937545106
6.239999999999911,0.8422015583439634,0.2091913329827799,0.1187613007883251,-3.080523883950636,0.1466097576042328,0.13465124815886623
6.249999999999911,0.8423010759949667,0.20919109615730327,0.11874681332335135,-3.0165138207489797,0.14624345139277822,0.13179799798024414
6.259999999999911,0.842400269548869,0.20919088922711263,0.11873240632400456,-2.9723792996774647,0.14690118200906138,0.13485685054865107
6.269999999999911,0.842499143111633,0.20919071212344212,0.11871807912512913,-2.9059132078464485,0.14640186602741545,0.13198611035517885
6.2799999999999105,0.842597700745496,0.20919056477753034,0.11870383106782095,-2.858538328635811,0.14716375665610812,0.13504082293507766
6.28999999999991,0.8426959464693982,0.20919044712062299,0.11868966149936938,-2.7922998941333956,0.14657806295885722,0.13218230496627478
6.29999999999991,0.8427938842594032,0.20919035908397327,0.11867556977319756,-2.7437599368021575,0.1474033067191301,0.13520925831355932
6.30999999999991,0.8428915180491175,0.20919030059884522,0.11866155524880631,-2.679156563628427,0.14677067416998063,0.132386781422683
6.31999999999991,0.8429888517301047,0.20919027159651465,0.11864761729171606,-2.630617895957261,0.14762471712639322,0.1353663783068573
6.3299999999999095,0.8430858891522965,0.209190272008271,0.1186337552734102,-2.5683606528365375,0.1469780900859927,0.13259978903817266
6.339999999999909,0.8431826341243991,0.20919030176541922,0.11861996857127924,-2.520610973811026,0.14783206795790074,0.13551530459609845
6.349999999999909,0.8432790904142945,0.20919036079928097,0.11860625656856474,-2.461170974507244,0.1471987009203321,0.13282151254136124
6.359999999999909,0.8433752617494423,0.20919044904119707,0.11859261865430488,-2.41494940194806,0.14802872924916274,0.13565852764052386
6.369999999999909,0.8434711518172726,0.20919056642252848,0.11857905422327931,-2.358803650962525,0.1474309962636927,0.13305198497134105
6.379999999999908,0.843566764265577,0.20919071287465804,0.11856556267595533,-2.3149313310369948,0.14821743334981333,0.13579812457218884
6.389999999999908,0.843662102702897,0.20919088832899185,0.11855214341843397,-2.262632999190367,0.14767356335296947,0.13329104088930524
6.399999999999908,0.8437571706989078,0.20919109271696115,0.11853879586239735,-2.2220094068601477,0.14840034440922864,0.13593583022775232
6.409999999999908,0.8438519717847974,0.20919132597002363,0.11852551942505593,-2.174152668596999,0.14792501828483184,0.1335382954822826
6.419999999999908,0.8439465094536434,0.2091915880196645,0.1185123135290961,-2.1376865763464523,0.14857913971294803,0.13607304686009353
6.429999999999907,0.8440407871607849,0.2091918787973983,0.11849917760262879,-2.094827296494855,0.14818389051429662,0.1337931277650524
6.439999999999907,0.8441348083241921,0.20919219823477014,0.11848611107913844,-2.0633513753790766,0.14875511289051202,0.13621084412481865
6.449999999999907,0.844228576324831,0.209192546263357,0.11847311339743216,-2.025922437819887,0.1484484670576637,0.13405464869569864
6.459999999999907,0.8443220945070264,0.20919292281476934,0.11846018400158975,-2.0001183075029583,0.14892930848976463,0.13634997404478674
6.4699999999999065,0.8444153661788188,0.20919332782065161,0.11844732234091343,-1.9683592774002456,0.14871658649420885,0.13432163751140777
6.479999999999906,0.8445083946123192,0.20919376121268424,0.11843452786987924,-1.9487066480255093,0.14910270405632423,0.13649091025051982
6.489999999999906,0.844601183044061,0.20919422292258474,0.11842180004808814,-1.9226200200035835,0.14898534740194033,0.13459242581865202
6.499999999999906,0.8446937346753463,0.20919471288210834,0.1184091383402172,-1.9093856635912,0.14927647328709928,0.1366339132882153
6.509999999999906,0.8447860526725919,0.20919523102304957,0.1183965422159721,-1.8887424812372355,0.14925064599131677,0.1348646929358335
6.519999999999905,0.8448781401676688,0.20919577727724334,0.11838401115003969,-1.8820528703306567,0.1494524010858497,0.13677911692931136
6.529999999999905,0.8449700002582405,0.20919635157656605,0.11837154462204111,-1.8665167092279762,0.14950634693862505,0.13513509647510705
6.539999999999905,0.8450616360080956,0.20919695385293613,0.11835914211648477,-1.8666510463194579,0.14963360182346222,0.1369266098596776
6.549999999999905,0.8451530504474806,0.20919758403831576,0.11834680312272078,-1.856241059633537,0.1497426310631255,0.13539857590847684
6.559999999999905,0.845244246573426,0.20919824206471135,0.11833452713489497,-1.8645898114421877,0.14982587000840997,0.13707640995181017
6.569999999999904,0.8453352273500705,0.20919892786417468,0.11832231365190385,-1.8612390419660043,0.1499424343665447,0.13564698911819065
6.579999999999904,0.8454259957089829,0.2091996413688037,0.11831016217734952,-1.883491117273581,0.15004036770896953,0.13722793918435372
6.589999999999904,0.8455165545494782,0.20920038251074338,0.11829807221949555,-1.8964747542871643,0.150073395884644,0.13586641068875552
6.599999999999904,0.845606906738934,0.20920115122218697,0.1182860432912231,-1.9537712596942323,0.15029889206595745,0.1373775308918842
6.6099999999999035,0.8456970551130999,0.2092019474353761,0.11827407490998698,-2.018971852610508,0.1500699713292291,0.1360320836730377
6.619999999999903,0.8457870024764076,0.20920277108260196,0.11826216659777258,-2.185374180144613,0.15064119284362654,0.13750876824233066
6.629999999999903,0.8458767516022745,0.20920362209620627,0.11825031788105367,-2.419905263536074,0.14980561149296143,0.1361027536675262
6.639999999999903,0.8459663052334064,0.20920450040858152,0.11823852829074938,-2.8869153583274976,0.15110640979910375,0.13756223214739147
6.649999999999903,0.8460556660820977,0.20920540595217205,0.11822679736218267,-3.43917135261299,0.149169033059551,0.13605328865599026
6.659999999999902,0.8461448368305237,0.2092063386594743,0.11821512463503867,-4.115743703116969,0.1515381590786011,0.13739959565129647
6.669999999999902,0.8462338201310375,0.2092072984630381,0.11820350965332388,-4.290359673216683,0.14866948664105809,0.13611224749412476
6.679999999999902,0.8463226186064584,0.20920828529546626,0.11819195196532452,-4.238688905216521,0.1515155669266035,0.1370076392969534
6.689999999999902,0.8464112348503574,0.20920929908941582,0.11818045112356702,-3.775988556091527,0.14896656170392106,0.13652823001946482
6.699999999999902,0.8464996714273447,0.20921033977759895,0.11816900668477812,-3.5090461338025416,0.15133819323216943,0.13674250714571742
6.709999999999901,0.8465879308733477,0.20921140729278243,0.11815761820984452,-3.1558046513410365,0.14946483816855802,0.13693484492069133
6.719999999999901,0.846676015695891,0.20921250156778878,0.11814628526377417,-3.0289469831082356,0.15125736824180702,0.13665461617251273
6.729999999999901,0.8467639283743715,0.20921362253549666,0.11813500741565738,-2.851135298499826,0.14992497533756383,0.1372657255026112
6.739999999999901,0.8468516713603311,0.20921477012884115,0.1181237842386283,-2.852840761585697,0.15121875936205936,0.13664000411080487
6.7499999999999005,0.8469392470777263,0.20921594428081378,0.11811261530982627,-2.800119964776129,0.15038871375644416,0.1375863724732423
6.7599999999999,0.847026657923196,0.20921714492446383,0.11810150021035923,-2.89666748346552,0.1512020281428035,0.13667605172190683
6.7699999999999,0.8471139062663251,0.20921837199289786,0.11809043852526539,-2.927405780323757,0.15090086899542463,0.13793755084167547
6.7799999999999,0.847200994449907,0.20921962541928002,0.11807942984347615,-3.08699755878869,0.15121599124221982,0.13678141513461783
6.7899999999999,0.8472879247902018,0.20922090513683256,0.1180684737577798,-3.1609225346657635,0.15149461756953428,0.13834075933252504
6.7999999999998995,0.8473746995771936,0.20922221107883662,0.11805756986478562,-3.345049782948418,0.15128312212114312,0.1369942393839159
6.809999999999899,0.8474613210748422,0.20922354317863048,0.11804671776488596,-3.415639511145556,0.15218423245820795,0.13879710256796288
6.819999999999899,0.8475477915213367,0.20922490136961217,0.11803591706222294,-3.578460765264654,0.1514308462418227,0.13735576028278532
6.829999999999899,0.8476341131293428,0.20922628558523815,0.11802516736465177,-3.6005513208895064,0.15295088081173133,0.13928398621959548
6.839999999999899,0.8477202880862487,0.20922769575902375,0.1180144682837059,-3.7036997225173183,0.15167948323933836,0.13788456841558122
6.849999999999898,0.8478063185544078,0.20922913182454325,0.11800381943456259,-3.654258864397444,0.15374262650436288,0.13976549019933612
6.859999999999898,0.8478922066713812,0.20923059371543015,0.11799322043600857,-3.6860744389076947,0.1520311151982977,0.1385581047596138
6.869999999999898,0.847977954550175,0.20923208136537655,0.11798267091040533,-3.5755029331354415,0.15450206598954078,0.14021415835592002
6.879999999999898,0.8480635642794764,0.2092335947081343,0.11797217048365685,-3.5516416576808774,0.15246759947030794,0.13932427437860828
6.8899999999998975,0.8481490379238869,0.20923513367751345,0.11796171878517439,-3.4099526243670693,0.1551973491923606,0.14062160949307367
6.899999999999897,0.8482343775241543,0.20923669820738383,0.11795131544784518,-3.3561051995071915,0.1529609305484224,0.1401334204551162
6.909999999999897,0.848319585097401,0.20923828823167379,0.11794096010799845,-3.212416587737869,0.15582691702859186,0.14099087161632512
6.919999999999897,0.8484046626373493,0.20923990368437045,0.11793065240537348,-3.150934979667627,0.1534885254388133,0.14096128956490517
6.929999999999897,0.848489612114546,0.20924154449951932,0.11792039198308693,-3.0262727331060963,0.15640483016455767,0.14132477750620298
6.9399999999998965,0.8485744354765855,0.20924321061122506,0.11791017848760213,-2.9752848549753255,0.1540443970313548,0.14181428826656783
6.949999999999896,0.8486591346483268,0.20924490195365011,0.1179000115686963,-2.8869871560560383,0.15694364673842695,0.1416190004084188
6.959999999999896,0.848743711532112,0.20924661846101525,0.11788989087942998,-2.8656837506447363,0.15464638999691926,0.1427240728934557
6.969999999999896,0.8488281680079801,0.2092483600675988,0.11787981607611576,-2.831988672424239,0.1574361337257496,0.14186045396072122
6.979999999999896,0.8489125059338805,0.20925012670773677,0.11786978681828766,-2.859200695156801,0.15533945703949664,0.1437277232644818
6.989999999999895,0.8489967271458834,0.20925191831582265,0.11785980276867111,-2.887077234807173,0.15783716568828576,0.14203720168899248
6.999999999999895,0.8490808334583883,0.20925373482630677,0.11784986359315226,-2.9559994707190014,0.1561703240005301,0.1448127655420981
7.009999999999895,0.8491648266643272,0.20925557617369578,0.11783996896074841,-3.011003645441697,0.15808219696672166,0.1421660995460706
7.019999999999895,0.8492487085353733,0.20925744229255305,0.11783011854357874,-3.0719886414945496,0.15709890589479053,0.14584876449087933
7.0299999999998946,0.8493324808221379,0.20925933311749764,0.11782031201683475,-3.104808574936908,0.1581698673006916,0.14229812966537833
7.039999999999894,0.8494161452543734,0.20926124858320375,0.11781054905875094,-3.126039658683762,0.15796207936880943,0.1466469966724936
7.049999999999894,0.8494997035411695,0.20926318862440094,0.11780082935057684,-3.1338966783306765,0.15817862209393999,0.14246464326031477
7.059999999999894,0.8495831573711499,0.20926515317587321,0.11779115257654797,-3.1220935178077505,0.1586367259124244,0.1471379996036687
7.069999999999894,0.8496665084126626,0.2092671421724584,0.1177815184238578,-3.111239046811087,0.15817895778345215,0.14266593324675567
7.0799999999998935,0.8497497583139761,0.2092691555490481,0.1177719265826298,-3.0706631081356472,0.15913668979268306,0.14739319442618773
7.089999999999893,0.8498329087034655,0.20927119324058674,0.11776237674588977,-3.036731179723399,0.15820861563618943,0.14290465068066024
7.099999999999893,0.8499159611898013,0.2092732551820716,0.11775286860953878,-2.9734137344310816,0.1595271641217144,0.14751792963540855
7.109999999999893,0.8499989173621334,0.2092753413085508,0.11774340187232471,-2.920966785235735,0.15828710817314992,0.14318364823387666
7.119999999999893,0.8500817787902774,0.20927745155512467,0.11773397623581713,-2.8483547281684616,0.1598547490269332,0.14758623300359727
7.129999999999892,0.8501645470248941,0.20927958585694367,0.11772459140437933,-2.789121420117687,0.15841816722758859,0.14349798180882584
7.139999999999892,0.8502472235976708,0.20928174414920844,0.11771524708514239,-2.7201279605240325,0.16014294193159606,0.14763486185366387
7.149999999999892,0.8503298100214982,0.20928392636716878,0.11770594298797885,-2.6641218462321468,0.15859491753316485,0.14383992981964003
7.159999999999892,0.8504123077906474,0.20928613244612326,0.11769667882547696,-2.6071251661925117,0.1604046577442939,0.14767869821239035
7.169999999999892,0.8504947183809431,0.20928836232141812,0.11768745431291454,-2.560307957377727,0.1588076676210595,0.14420415213208834
7.179999999999891,0.8505770432499372,0.20929061592844683,0.11767826916823391,-2.5199235329575664,0.1606487516782141,0.1477233911395202
7.189999999999891,0.8506592838370788,0.2092928932026492,0.11766912311201641,-2.4852118827084504,0.159047912118223,0.1445879694919779
7.199999999999891,0.8507414415638834,0.20929519407951094,0.11766001586745772,-2.4637327948887755,0.1608817769129591,0.1477714964137521
7.209999999999891,0.8508235178341008,0.2092975184945624,0.11765094716034263,-2.442047564204839,0.15930885532328803,0.14498958991234304
7.2199999999998905,0.8509055140338782,0.20929986638337789,0.1176419167190207,-2.4401970451273374,0.16110850784934266,0.14782491955279967
7.22999999999989,0.8509874315319267,0.20930223768157497,0.11763292427438185,-2.430895874524262,0.15958464224846675,0.1454064992731144
7.23999999999989,0.851069271679681,0.20930463232481367,0.1176239695598326,-2.448000377857864,0.1613324080591909,0.14788587692306224
7.24999999999989,0.8511510358114623,0.20930705024879537,0.1176150523112715,-2.4489502480007785,0.15986945566871177,0.1458345215739161
7.25999999999989,0.8512327252446339,0.209309491389262,0.117606172267066,-2.4829504552186465,0.16155616678190202,0.1479572355810786
7.269999999999889,0.8513143412797614,0.20931195568199526,0.11759732916802867,-2.490692083493573,0.16015680026507362,0.14626753145659868
7.279999999999889,0.8513958852007653,0.2093144430628157,0.11758852275739434,-2.5384895024949854,0.16178217023397773,0.14804228384108717
7.289999999999889,0.8514773582750763,0.2093169534675814,0.1175797527807964,-2.5490046677559284,0.16043898983934524,0.1466978556898548
7.299999999999889,0.8515587617537882,0.20931948683218762,0.11757101898624468,-2.607694706572842,0.1620126759481521,0.14814360619813816
7.309999999999889,0.8516400968718058,0.20932204309256502,0.11756232112410206,-2.618275864975191,0.16070682443157086,0.14711751547002694
7.319999999999888,0.8517213648479978,0.20932462218467984,0.11755365894706299,-2.687825164056536,0.16224932282529475,0.14826056691226144
7.329999999999888,0.8518025668853414,0.20932722404453166,0.11754503221013027,-2.700454966443751,0.16094968263738907,0.14752060424286678
7.339999999999888,0.8518837041710695,0.20932984860815335,0.11753644067059389,-2.78829363498368,0.1624913088009587,0.14838476423799454
7.349999999999888,0.8519647778768147,0.20933249581160907,0.11752788408800825,-2.8145164772273983,0.1611571610179305,0.1479074513287003
7.3599999999998875,0.8520457891587538,0.20933516559099416,0.11751936222417134,-2.9413351819250573,0.16273092746835935,0.14849288160565075
7.369999999999887,0.8521267391577471,0.20933785788243367,0.11751087484310319,-3.0051491850707714,0.1613256716293312,0.1482912969467326
7.379999999999887,0.8522076289994805,0.20934057262208117,0.11750242171102411,-3.2029014564686418,0.16294509931237994,0.14853917405176173
7.389999999999887,0.852288459794603,0.20934330974611762,0.11749400259633398,-3.322568789766448,0.16147514620356604,0.14870380956021725
7.399999999999887,0.8523692326388643,0.20934606919075052,0.1174856172695914,-3.5930756271654483,0.16308950690837792,0.1484633242234613
7.4099999999998865,0.8524499486132513,0.2093488508922126,0.1174772655034928,-3.7147845064726246,0.16166420258792613,0.1491791361776097
7.419999999999886,0.8525306087841221,0.20935165478676104,0.11746894707285231,-3.962480328162224,0.1631282173032407,0.14824368146278719
7.429999999999886,0.8526112142033384,0.20935448081067554,0.11746066175458084,-3.9651879285909137,0.16194382070230937,0.1496994568818397
7.439999999999886,0.8526917659083991,0.20935732890025827,0.11745240932766671,-4.100477589380592,0.16310076230803366,0.14795231723319083
7.449999999999886,0.8527722649225675,0.209360198991831,0.11744418957315435,-3.980867476617726,0.16227517182109136,0.150183281576539
7.459999999999885,0.8528527122550043,0.20936309102173611,0.11743600227412637,-4.044461665710102,0.16309228801331707,0.1476954235795593
7.469999999999885,0.8529331089008927,0.20936600492633378,0.1174278472156825,-3.8865015306860204,0.16258832172482832,0.1505709811589409
7.479999999999885,0.8530134558415658,0.20936894064200093,0.11741972418492022,-3.93234038464439,0.16314333488110186,0.14753574670718494
7.489999999999885,0.8530937540446325,0.2093718981051312,0.11741163297091674,-3.77924798233927,0.1628673462424949,0.15086303158170747
7.4999999999998845,0.8531740044640985,0.2093748772521317,0.11740357336470786,-3.8241641649581477,0.16325413584795037,0.1474954316340427
7.509999999999884,0.8532542080404937,0.20937787801942387,0.11739554515927103,-3.684429149966176,0.16313570542999492,0.15108853637383968
7.519999999999884,0.8533343657009884,0.20938090034344076,0.11738754814950537,-3.7303369983020076,0.16341341678253365,0.14757508349182846
7.529999999999884,0.8534144783595181,0.20938394416062642,0.1173795821322133,-3.603258844390521,0.1634235674440474,0.1512793060421668
7.539999999999884,0.8534945469169,0.20938700940743452,0.1173716469060823,-3.6495989571083127,0.16360894175906784,0.14776495944528378
7.5499999999998835,0.8535745722609509,0.209390096020327,0.11736374227166642,-3.5331972079606713,0.16375272459688814,0.15146030782413922
7.559999999999883,0.8536545552666048,0.20939320393577276,0.11735586803136817,-3.578723447419013,0.16383156214145717,0.14805226790776668
7.569999999999883,0.8537344967960274,0.2093963330902464,0.11734802398942054,-3.470404913208892,0.16413231548244375,0.1516471046722142
7.579999999999883,0.8538143976987305,0.20939948342022693,0.11734020995186928,-3.5130829034991944,0.16407630496235492,0.14842408830000023
7.589999999999883,0.8538942588116876,0.20940265486219686,0.11733242572655533,-3.410232839967948,0.16455973377318975,0.1518469179291729
7.599999999999882,0.8539740809594407,0.20940584735263976,0.11732467112309676,-3.448250627029187,0.16434106036704074,0.14886684551309928
7.609999999999882,0.854053864954217,0.20940906082804014,0.11731694595287202,-3.3495116723432306,0.16502432267446918,0.15206126316592325
7.619999999999882,0.8541336115960352,0.2094122952248817,0.11730925002900262,-3.382414830786119,0.16462473389345322,0.149365824900903
7.629999999999882,0.854213321672814,0.20941555047964525,0.1173015831663354,-3.2881891818698232,0.16551232271209587,0.15228865176996909
7.6399999999998816,0.8542929959604835,0.20941882652880897,0.1172939451814269,-3.3169261841672655,0.1649260918646094,0.14990628251438728
7.649999999999881,0.8543726352230866,0.20942212330884555,0.11728633589252539,-3.2286663180297532,0.16601131922178416,0.1525267923646891
7.659999999999881,0.8544522402128889,0.20942544075622138,0.11727875511955459,-3.254715625801037,0.16524349005818387,0.15047523852888034
7.669999999999881,0.8545318116704809,0.20942877880739535,0.11727120268409742,-3.1737779383801015,0.16651280218188133,0.15277405682331668
7.679999999999881,0.8546113503248816,0.2094321373988175,0.11726367840937976,-3.1981848448164873,0.16557516715770643,0.15106276694433207
7.6899999999998805,0.8546908568936424,0.20943551646692712,0.1172561821202535,-3.125047075306864,0.16701272781561757,0.15303011211859988
7.69999999999988,0.8547703320829468,0.20943891594815217,0.1172487136431815,-3.1479093198503287,0.16591969153239128,0.15166250959259786
7.70999999999988,0.8548497765877128,0.2094423357789071,0.11724127280622058,-3.082013929829152,0.16751090212088576,0.15329582599928054
7.71999999999988,0.85492919109169,0.20944577589559218,0.11723385943900679,-3.1025075792610215,0.16627633329716315,0.1522718175018338
7.72999999999988,0.8550085762675602,0.20944923623459138,0.11722647337273868,-3.0426267751355773,0.16801002396543027,0.15357265061493033
7.739999999999879,0.8550879327770347,0.20945271673227195,0.11721911444016299,-3.059454660165553,0.16664540034789777,0.1528920573231048
7.749999999999879,0.8551672612709491,0.20945621732498176,0.11721178247555786,-3.0043893175026053,0.1685147598879778,0.15386161137890675
7.759999999999879,0.8552465623893621,0.2094597379490493,0.11720447731471888,-3.0165120606828624,0.16702880550372715,0.15352950236807972
7.769999999999879,0.8553258367616475,0.20946327854078087,0.11719719879494277,-2.9659730685143035,0.16903065187121538,0.15416184637485417
7.779999999999879,0.8554050850065896,0.20946683903646068,0.11718994675501368,-2.9735006700576987,0.16743136180923235,0.15419703069535462
7.789999999999878,0.8554843077324765,0.20947041937234834,0.11718272103518716,-2.929003018522987,0.16956191555796354,0.1544684307521279
7.799999999999878,0.8555635055371904,0.2094740194846775,0.11717552147717565,-2.933992842320353,0.16786359495467373,0.1549163614477023
7.809999999999878,0.8556426790083005,0.2094776393096553,0.11716834792413455,-2.8992383825374777,0.17010613556591972,0.15476925109956513
7.819999999999878,0.8557218287231529,0.20948127878346015,0.11716120022064688,-2.9055012730666765,0.16834686650651406,0.15571903086125458
7.8299999999998775,0.8558009552489602,0.20948493784224048,0.1171540782127091,-2.8847618249440092,0.1706437351259624,0.15504201801734785
7.839999999999877,0.8558800591428892,0.20948861642211375,0.11714698174771725,-2.8949498913853904,0.1689193667584814,0.15664096362422653
7.849999999999877,0.8559591409521503,0.20949231445916458,0.11713991067445233,-2.8884989992038346,0.17112647151663515,0.15525686731393745
7.859999999999877,0.8560382012140845,0.2094960318894439,0.11713286484306668,-2.9005564532872943,0.16963347675392382,0.15770358097994486
7.869999999999877,0.8561172404562472,0.20949976864896677,0.11712584410506957,-2.9049652432530118,0.17148617880837533,0.15539340365990773
7.879999999999876,0.8561962591964956,0.20950352467371142,0.11711884831331368,-2.9206945187194377,0.17052871973085282,0.158886120942644
7.889999999999876,0.8562752579430744,0.2095072998996184,0.11711187732198182,-2.9445995488760706,0.17167998523828754,0.15546588503000064
7.899999999999876,0.8563542371946966,0.2095110942625881,0.1171049309865726,-2.9847793568788834,0.17158782597257655,0.1601113909664079
7.909999999999876,0.8564331974406283,0.20951490769848008,0.11709800916388748,-3.0483413755476962,0.1717290243771259,0.15552963137790546
7.919999999999876,0.8565121391607715,0.2095187401431117,0.11709111171201743,-3.125620452306367,0.17270617483496475,0.16124116120123985
7.929999999999875,0.8565910628257443,0.20952259153225644,0.1170842384903296,-3.211863126836625,0.17170871935261378,0.1556614830183113
7.939999999999875,0.856669968896963,0.2095264618016425,0.11707738935945385,-3.283523338722903,0.17369920151516796,0.16209192015554644
7.949999999999875,0.8567488578267203,0.20953035088695185,0.11707056418127064,-3.3337948244095243,0.1717047902647708,0.15590176628385452
7.959999999999875,0.8568277300582663,0.20953425872381842,0.1170637628188973,-3.3488928515266867,0.17441828605911044,0.16256366317085252
7.9699999999998745,0.8569065860258868,0.2095381852478269,0.1170569851366755,-3.3402542391785874,0.17175221713276756,0.1562035186112413
7.979999999999874,0.8569854261549807,0.20954213039451172,0.117050231000159,-3.297932450599049,0.17487325861863284,0.16273514510620538
7.989999999999874,0.8570642508621371,0.20954609409935496,0.11704350027610036,-3.245139890331693,0.1718416355686941,0.15650713812035627
7.999999999999874,0.8571430605552123,0.20955007629778535,0.11703679283243865,-3.1655765594750047,0.17516156463508298,0.16274671047258585
8.009999999999874,0.8572218556334055,0.2095540769251775,0.11703010853828778,-3.0869242907977914,0.1719670920696628,0.15680398374488372
8.019999999999873,0.8573006364873335,0.20955809591684949,0.11702344726392319,-2.9892786758149086,0.17536304789449694,0.1626935460184147
8.029999999999873,0.8573794034991056,0.20956213320806258,0.11701680888077072,-2.9000387377398282,0.17212948790440016,0.15710731021313182
8.039999999999873,0.8574581570423971,0.20956618873401892,0.11701019326139345,-2.7988733896624165,0.17552080508017812,0.1626206992201615
8.049999999999873,0.857536897482523,0.20957026242986115,0.11700360027948088,-2.710193007706944,0.17232805082740082,0.15742817044455013
8.059999999999873,0.8576156251765097,0.20957435423067033,0.11699702980983613,-2.6153040859151244,0.17565570041901316,0.1625449363923333
8.069999999999872,0.8576943404731674,0.2095784640714649,0.11699048172836454,-2.534446284584346,0.172560340895639,0.15777402302248442
8.079999999999872,0.8577730437131617,0.20958259188720013,0.11698395591206276,-2.4522997142078227,0.17577795591112952,0.16246998196191842
8.089999999999872,0.8578517352290831,0.20958673761276508,0.11697745223900537,-2.384062710714087,0.17282424649825232,0.1581511860989405
8.099999999999872,0.8579304153455178,0.2095909011829835,0.11697097058833575,-2.3193801741393885,0.17589233705835897,0.16239378549756278
8.109999999999872,0.8580090843791182,0.20959508253261042,0.11696451084025217,-2.2673875978044955,0.17311883660335553,0.15856580377624319
8.119999999999871,0.8580877426386687,0.20959928159633245,0.1169580728759987,-2.2241819679279144,0.17600027734879947,0.1623116480022582
8.129999999999871,0.8581663904251571,0.2096034983087661,0.11695165657785309,-2.191583009901152,0.17344440865482166,0.15902388012067903
8.139999999999871,0.8582450280318412,0.2096077326044562,0.11694526182911548,-2.173536892771298,0.17610108023699844,0.16221794136986667
8.14999999999987,0.8583236557443144,0.20961198441787485,0.11693888851409777,-2.1630163433111846,0.1738022548245542,0.1595308409965556
8.15999999999987,0.8584022738405743,0.20961625368342032,0.1169325365181126,-2.1731107462078603,0.1761931162070568,0.16210786158812643
8.16999999999987,0.8584808825910879,0.20962054033541566,0.11692620572746248,-2.186082019987315,0.17419426830093568,0.16009055411333445
8.17999999999987,0.8585594822588561,0.20962484430810757,0.1169198960294292,-2.22532727620979,0.17627540294991945,0.1619798414421627
8.18999999999987,0.8586380730994809,0.2096291655356654,0.11691360731226319,-2.2602616290883275,0.17462230065378215,0.16070371056272134
8.19999999999987,0.8587166553612272,0.2096335039521797,0.1169073394651729,-2.32565029104565,0.1763495586690621,0.16183846550995568
8.20999999999987,0.8587952292850878,0.20963785949166103,0.11690109237831434,-2.376044659842413,0.17508719143108054,0.16136587663252366
8.21999999999987,0.8588737951048464,0.20964223208803884,0.1168948659427806,-2.4586766777757427,0.17642145881594806,0.16169659519718094
8.229999999999869,0.858952353047141,0.20964662167516052,0.11688866005059187,-2.5121653324162008,0.17558761093118527,0.1620662261204517
8.239999999999869,0.8590309033315247,0.2096510281867901,0.11688247459468516,-2.597450368869527,0.17650119965756392,0.16157437166467994
8.249999999999869,0.8591094461705293,0.2096554515566068,0.1168763094689036,-2.63797051562743,0.17611922650612846,0.16278841423223292
8.259999999999868,0.8591879817697254,0.20965989171820493,0.11687016456798771,-2.709354281129662,0.17660020045918481,0.16149343899285176
8.269999999999868,0.8592665103277828,0.20966434860509134,0.11686403978756399,-2.7225010709094306,0.17667491207555,0.16351429871386225
8.279999999999868,0.8593450320365323,0.2096688221506856,0.11685793502413606,-2.7674067303152143,0.1767262492308084,0.16146810704488385
8.289999999999868,0.8594235470810238,0.20967331228831826,0.11685185017507461,-2.7459582488137335,0.1772463346444195,0.16422918039782555
8.299999999999867,0.8595020556395867,0.20967781895123,0.1168457851386076,-2.7601458248515534,0.17687947804730425,0.16149854587859544
8.309999999999867,0.859580557883888,0.20968234207257025,0.11683973981381057,-2.7060847777473347,0.17782635068802682,0.16492579235318575
8.319999999999867,0.8596590539789908,0.20968688158539653,0.11683371410059734,-2.693900054515527,0.17705182852312387,0.16157012262663534
8.329999999999867,0.8597375440834143,0.20969143742267377,0.11682770789971082,-2.6163865034353617,0.17841096556319816,0.16560505728176336
8.339999999999867,0.8598160283491879,0.20969600951727224,0.11682172111271286,-2.5879275611614903,0.17722991038853783,0.16165853452050138
8.349999999999866,0.8598945069219099,0.20970059780196745,0.11681575364197566,-2.4996221519661854,0.1789995909111686,0.16627338445754528
8.359999999999866,0.8599729799408048,0.2097052022094388,0.11680980539067223,-2.467346200768529,0.1773996279717315,0.16173789259671034
8.369999999999866,0.8600514475387779,0.20970982267226868,0.11680387626276735,-2.381195909393655,0.17959265716838071,0.16693682370027965
8.379999999999866,0.8601299098424728,0.2097144591229416,0.11679796616300855,-2.356993696917951,0.17755174319073827,0.1617902874166636
8.389999999999866,0.8602083669723247,0.20971911149384298,0.11679207499691702,-2.2833275839309874,0.18018614796379037,0.16759213910476248
8.399999999999865,0.8602868190426176,0.20972377971725875,0.11678620267077891,-2.274894074447397,0.1776883380212181,0.16181690768878282
8.409999999999865,0.8603652661615364,0.20972846372537376,0.11678034909163623,-2.2172702586491724,0.1807645885545573,0.16821705740463785
8.419999999999865,0.8604437084312236,0.2097331634502717,0.11677451416727858,-2.2228498492706894,0.17782778818339548,0.16184716373317418
8.429999999999865,0.8605221459478305,0.20973787882393324,0.11676869780623363,-2.1738757413273717,0.1812992553390782,0.1687694839264807
8.439999999999864,0.8606005788015718,0.2097426097782361,0.11676289991775958,-2.180132300649973,0.1780007520380962,0.16193337667638555
8.449999999999864,0.8606790070767787,0.20974735624495375,0.11675712041183589,-2.1248889819920915,0.18176135217936473,0.16920923107258493
8.459999999999864,0.8607574308519501,0.20975211815575434,0.11675135919915494,-2.116153514805379,0.1782325324221365,0.1621217419681319
8.469999999999864,0.8608358501998067,0.2097568954422005,0.1167456161911139,-2.0454238449660447,0.18214441826108668,0.1695316413276129
8.479999999999864,0.8609142651873414,0.20976168803574835,0.11673989129980648,-2.0171988137768775,0.1785260181372796,0.16242147798521575
8.489999999999863,0.8609926758758704,0.20976649586774607,0.11673418443801402,-1.9345332017040064,0.1824692603348817,0.16977264521703164
8.499999999999863,0.8610710823210861,0.20977131886943437,0.11672849551919841,-1.8938223541642185,0.17886468902639288,0.1628064411879719
8.509999999999863,0.8611494845731049,0.2097761569719445,0.11672282445749299,-1.8087447408757469,0.18276546778076522,0.16997919437517348
8.519999999999863,0.8612278826765211,0.2097810101062984,0.11671717116769516,-1.7649508151905202,0.17922844202863358,0.1632406181838826
8.529999999999863,0.8613062766704525,0.20978587820340766,0.1167115355652584,-1.68512538359689,0.18305473713335457,0.17018446603385426
8.539999999999862,0.8613846665885947,0.20979076119407244,0.11670591756628354,-1.6446734436749746,0.17960349323590225,0.16369638045177004
8.549999999999862,0.8614630524592659,0.2097956590089818,0.11670031708751265,-1.5741549200886835,0.18334812464311673,0.1704046271806674
8.559999999999862,0.8615414343054602,0.20980057157871215,0.11669473404631958,-1.5404358488049827,0.1799831000604451,0.16415784792104887
8.569999999999862,0.8616198121448916,0.20980549883372687,0.11668916836070334,-1.4811391178854352,0.1836498608043713,0.17064513933769185
8.579999999999862,0.8616981859900466,0.20981044070437585,0.11668361994928003,-1.4561666759221112,0.1803648407307859,0.16461756306108125
8.589999999999861,0.8617765558482294,0.20981539712089475,0.11667808873127551,-1.4095972729221895,0.18396091131773742,0.17090646057764902
8.599999999999861,0.8618549217216105,0.20982036801340445,0.11667257462651787,-1.3954718855575234,0.18074816488431392,0.16507269779687583
8.60999999999986,0.861933283607273,0.20982535331191016,0.11666707755542975,-1.3639411275329287,0.18428073528378935,0.17118698178652803
8.61999999999986,0.862011641497261,0.2098303529463019,0.11666159743902202,-1.3638413971271968,0.18113297869502504,0.1655225699219424
8.62999999999986,0.8620899953786252,0.20983536684635265,0.11665613419888514,-1.351286477216652,0.18460767780292223,0.17148389696781274
8.63999999999986,0.8621683452334706,0.20984039494171888,0.11665068775718292,-1.3701527714833335,0.18151896055553843,0.1659673397737262
8.64999999999986,0.8622466910390005,0.2098454371619393,0.11664525803664483,-1.3827397088153908,0.1849385198701378,0.17179282158155573
8.65999999999986,0.8623250327675642,0.20985049343643516,0.11663984496055958,-1.4277072178718848,0.1819052257038342,0.1664074063617674
8.66999999999986,0.8624033703867008,0.20985556369450895,0.11663444845276724,-1.4741427185093445,0.1852674826032302,0.17210662603892735
8.67999999999986,0.8624817038591863,0.20986064786534486,0.11662906843765322,-1.554436492588105,0.18229014167899021,0.16684314935494238
8.68999999999986,0.8625600331430764,0.2098657458780077,0.11662370484014073,-1.6454698026247556,0.18558499964122382,0.17241388850658676
8.699999999999859,0.8626383581917525,0.20987085766144256,0.116618357585684,-1.7709499157862223,0.18267134215285422,0.1672748777236659
8.709999999999859,0.8627166789539654,0.2098759831444752,0.1166130266002623,-1.9169653571420242,0.18587704460086896,0.17269785482400973
8.719999999999859,0.8627949953738795,0.2098811222558103,0.11660771181037183,-2.0940462369155997,0.18304628277108329,0.16770308020075644
8.729999999999858,0.8628733073911171,0.20988627492403292,0.11660241314302089,-2.2994467489854915,0.18612674200544377,0.17293786537711836
8.739999999999858,0.8629516149408005,0.20989144107760652,0.11659713052572165,-2.52372462083029,0.18341386932770729,0.16812925094985223
8.749999999999858,0.8630299179535976,0.20989662064487394,0.11659186388648483,-2.778477078825299,0.1863205430128222,0.17311597316811478
8.759999999999858,0.8631082163557613,0.20990181355405602,0.1165866131538124,-3.0268372835379718,0.18377714575575943,0.16855731219144074
8.769999999999857,0.8631865100691758,0.2099070197332524,0.11658137825669192,-3.30039544787875,0.1864588825512157,0.1732291118066528
8.779999999999857,0.8632647990113973,0.20991223911044074,0.1165761591245898,-3.530859002871906,0.18414514075219401,0.16899449445829606
8.789999999999857,0.863343083095695,0.20991747161347624,0.11657095568744498,-3.777726109279747,0.18656438291172095,0.1732995684443293
8.799999999999857,0.8634213622310971,0.2099227171700925,0.11656576787566326,-3.944299476071956,0.18453047715421436,0.16944947012519318
8.809999999999857,0.863499636322427,0.20992797570790014,0.11656059562011059,-4.123321858031813,0.1866766421578408,0.173371168826233
8.819999999999856,0.8635779052703486,0.20993324715438738,0.1165554388521072,-4.198344959088602,0.18494264852605943,0.16992763794333773
8.829999999999856,0.8636561689714068,0.20993853143691987,0.11655029750342173,-4.291480072033003,0.18683367654475522,0.1734896257884634
8.839999999999856,0.8637344273180675,0.20994382848274026,0.11654517150626494,-4.276256682176528,0.18538319661724673,0.17042784702035624
8.849999999999856,0.8638126801987587,0.20994913821896843,0.1165400607932841,-4.291232976784277,0.18705626371793874,0.17368409103187185
8.859999999999856,0.8638909274979114,0.20995446057260156,0.11653496529755729,-4.208287902245,0.1858479671257213,0.17094417736932352
8.869999999999855,0.8639691690959995,0.20995979547051344,0.11652988495258684,-4.167723698856327,0.18734731393567366,0.17396465519948331
8.879999999999855,0.8640474048695794,0.20996514283945525,0.11652481969229464,-4.0464503966004575,0.1863335959666294,0.17147063588705122
8.889999999999855,0.8641256346913311,0.20997050260605518,0.11651976945101576,-3.97610642621708,0.18770118613479272,0.17433203583559223
8.899999999999855,0.8642038584300966,0.20997587469681855,0.11651473416349312,-3.8432591856924785,0.18684256784422404,0.17200464399610033
8.909999999999854,0.8642820759509183,0.20998125903812756,0.11650971376487174,-3.7658794190219718,0.1881125493034916,0.17478813863875514
8.919999999999854,0.8643602871150817,0.20998665555624207,0.11650470819069354,-3.6423912134755545,0.18738451293092157,0.17254791538121173
8.929999999999854,0.8644384917801495,0.20999206417729901,0.1164997173768918,-3.575600069101583,0.18858012621107964,0.17534083262515546
8.939999999999854,0.864516689800004,0.20999748482731256,0.11649474125978522,-3.4753506509470076,0.18797314780831736,0.17310523423407378
8.949999999999854,0.8645948810248836,0.21000291743217467,0.11648977977607339,-3.4284792952636867,0.18910540255109537,0.17600026496256208
8.959999999999853,0.8646730653014222,0.21000836191765526,0.11648483286283141,-3.353136015037593,0.18861672552845934,0.17368105163676498
8.969999999999853,0.8647512424726869,0.21001381820940188,0.11647990045750402,-3.318538460503624,0.1896890244473465,0.1767666993367763
8.979999999999853,0.8648294123782151,0.21001928623294044,0.1164749824979012,-3.2491680697324385,0.18930182192381445,0.17427281964277813
8.989999999999853,0.8649075748540529,0.2100247659136749,0.11647007892219231,-3.1987971536255633,0.19033054305211336,0.17761991855849377
8.999999999999853,0.8649857297327925,0.2100302571768882,0.11646518966890186,-3.1073803845641947,0.18998546806248465,0.17486300550495837
9.009999999999852,0.8650638768436097,0.21003575994774223,0.11646031467690401,-3.022211344087209,0.19102930860138653,0.17852616685355818
9.019999999999852,0.8651420160122993,0.21004127415127752,0.11645545388541725,-2.913801717723965,0.19061899680785616,0.17542031316179374
9.029999999999852,0.8652201470613146,0.21004679971241483,0.11645060723400058,-2.824566184925578,0.1917719601918235,0.17945134683664704
9.039999999999852,0.8652982698098015,0.2100523365559544,0.11644577466254766,-2.758092353758563,0.1911858328751676,0.1759201466568275
9.049999999999851,0.8653763840736368,0.21005788460657668,0.11644095611128237,-2.7447183367724666,0.19251374929119686,0.1803471912446381
9.059999999999851,0.865454489665463,0.2100634437888428,0.1164361515207542,-2.803393902736027,0.19170991143870922,0.1763820539573622
9.069999999999851,0.8655325863947254,0.2100690140271948,0.11643136083183328,-2.9243880958434554,0.19315485069875268,0.18108342748159525
9.07999999999985,0.8656106740677081,0.21007459524595656,0.11642658398570634,-3.079117626488914,0.19222660062804767,0.17689631008421586
9.08999999999985,0.865688752487569,0.21008018736933326,0.116421820923871,-3.1816338193759623,0.19354850933975118,0.18142286949797493
9.09999999999985,0.8657668214543757,0.21008579032141317,0.1164170715881328,-3.1994963109056287,0.1926997040349028,0.17748277083842975
9.10999999999985,0.8658448807651404,0.21009140402616677,0.1164123359205991,-3.09815729690734,0.19367660805586506,0.1813290752400657
9.11999999999985,0.8659229302138551,0.2100970284074482,0.11640761386367578,-2.960409999306453,0.19302092829161324,0.17794667099375097
9.12999999999985,0.8660009695915284,0.21010266338899566,0.11640290536006241,-2.7648793303679855,0.19367861608583078,0.1810682855462188
9.13999999999985,0.8660789986862176,0.2101083088944317,0.11639821035274797,-2.6086477017279392,0.1931908635315063,0.17820743091748367
9.14999999999985,0.866157017283065,0.21011396484726416,0.11639352878500689,-2.4270699660091015,0.1936478968040378,0.18081570415650355
9.15999999999985,0.8662350251643312,0.21011963117088608,0.11638886060039393,-2.3068574574317733,0.1932832011331992,0.17834599935649462
9.169999999999849,0.8663130221094311,0.2101253077885774,0.11638420574274116,-2.167679011680597,0.19361695616510233,0.18060809848598533
9.179999999999849,0.8663910078949663,0.2101309946235047,0.11637956415615305,-2.0927162192993163,0.19335008094545117,0.1784390184699487
9.189999999999849,0.86646898229476,0.2101366915987225,0.11637493578500285,-2.000124943000651,0.19359198036071984,0.18043852370619334
9.199999999999848,0.8665469450798909,0.2101423986371731,0.11637032057392768,-1.9729368827161096,0.19341803260946897,0.17852856413704254
9.209999999999848,0.8666248960187258,0.21014811566168842,0.11636571846782592,-1.9298206901603119,0.19357025972717543,0.18029409223710222
9.219999999999848,0.8667028348769543,0.21015384259499015,0.11636112941185241,-1.9556589838492902,0.19349841347956476,0.1786342044457731
9.229999999999848,0.8667807614176217,0.2101595793596902,0.11635655335141427,-1.9677645059070137,0.19354785977204733,0.18016376086458458
9.239999999999847,0.8668586754011611,0.210165325878292,0.11635199023216784,-2.0549786594257844,0.19359425074394704,0.17876407397446029
9.249999999999847,0.866936576585428,0.21017108207319143,0.11634744000001478,-2.1295063242460794,0.19352350740259058,0.18004014087895076
9.259999999999847,0.8670144647257316,0.21017684786667673,0.11634290260109745,-2.2865303327760444,0.19370447217171657,0.1789210591201848
9.269999999999847,0.8670923395748691,0.21018262318093056,0.11633837798179648,-2.427285454445579,0.1935021610531468,0.17992253142578543
9.279999999999847,0.8671702008831568,0.21018840793803,0.11633386608872617,-2.6560344889980527,0.19382729874976054,0.1791059008209331
9.289999999999846,0.8672480483984635,0.210194202059948,0.11632936686873148,-2.8550442878610234,0.19349826174640594,0.17982113102225278
9.299999999999846,0.8673258818662409,0.21020000546855336,0.1163248802688837,-3.1414901697156785,0.193964026437885,0.17931933442538467
9.309999999999846,0.8674037010295584,0.21020581808561328,0.11632040623647825,-3.370674016200352,0.19353556274926167,0.17975853019993715
9.319999999999846,0.8674815056291326,0.21021163983279245,0.11631594471902956,-3.6789963795505263,0.19412242998534343,0.17956402076494787
9.329999999999846,0.8675592954033602,0.2102174706316559,0.11631149566426958,-3.8914501322286394,0.1936395629928725,0.17976322876216114
9.339999999999845,0.8676370700883484,0.21022331040366785,0.11630705902014205,-4.171825392740011,0.19431607735595738,0.17984452308027726
9.349999999999845,0.8677148294179492,0.21022915907019507,0.11630263473480162,-4.319305188595067,0.19382419509285445,0.17985558952352576
9.359999999999845,0.8677925731237868,0.2102350165525061,0.11629822275660885,-4.529252209443995,0.1945567242917226,0.18016307886712823
9.369999999999845,0.8678703009352914,0.2102408827717732,0.11629382303412773,-4.584933007310662,0.19408340884513084,0.18003699364605064
9.379999999999844,0.8679480125797299,0.21024675764907344,0.11628943551612252,-4.707085386830432,0.19484485817149957,0.18051378978964236
9.389999999999844,0.868025707782236,0.2102526411053891,0.11628506015155383,-4.673562238554318,0.19439626596478482,0.18029264572347686
9.399999999999844,0.8681033862658405,0.21025853306160958,0.11628069688957658,-4.715795707741623,0.19516787197265317,0.18088155721721044
9.409999999999844,0.8681810477515041,0.2102644334385324,0.11627634567953644,-4.61517400181145,0.19474031489159233,0.18060444830098982
9.419999999999844,0.8682586919581448,0.21027034215686383,0.11627200647096654,-4.598854096924918,0.19550678738202124,0.18124658526520657
9.429999999999843,0.868336318602671,0.21027625913722092,0.11626767921358519,-4.458648534285725,0.19510226795552688,0.1809628209387843
9.439999999999843,0.8684139274000096,0.2102821843001318,0.1162633638572921,-4.407910225659619,0.19584381991456445,0.18158901903939229
9.449999999999843,0.8684915180631364,0.2102881175660377,0.11625906035216646,-4.253095188679319,0.19548223931572872,0.18137259115463672
9.459999999999843,0.868569090303108,0.2102940588552938,0.11625476864846318,-4.190438607481655,0.19616555567783625,0.1818901306485017
9.469999999999843,0.8686466438290881,0.2103000080881704,0.11625048869661073,-4.042242787251489,0.1958942812364185,0.18185471519541946
9.479999999999842,0.8687241783483794,0.21030596518485467,0.11624622044720827,-3.988932380741376,0.19646249097635526,0.18213150022676997
9.489999999999842,0.8688016935664526,0.21031193006545118,0.1162419638510224,-3.86678053891353,0.19636558998370737,0.18244482104730103
9.499999999999842,0.868879189186976,0.2103179026499841,0.11623771885898523,-3.843958527491467,0.1967285400153938,0.18229758686801636
9.509999999999842,0.8689566649118439,0.21032388285839812,0.11623348542219158,-3.7647915592507015,0.196931928082392,0.18318285574706875
9.519999999999841,0.8690341204412058,0.21032987061055974,0.11622926349189602,-3.7872469860328692,0.1969656954950424,0.18239106710819106
9.529999999999841,0.869111555473496,0.21033586582625888,0.11622505301951072,-3.7522734701831975,0.1976205517074506,0.18408171765319206
9.539999999999841,0.8691889697054618,0.21034186842520985,0.11622085395660244,-3.806513481012389,0.19719733715567098,0.18246403221737986
9.54999999999984,0.8692663628321923,0.2103478783270537,0.11621666625489105,-3.7796533494394216,0.19841848159200506,0.18508423530277093
9.55999999999984,0.8693437345471471,0.2103538954513585,0.11621248986624583,-3.815029980669839,0.1974717220874993,0.1826205650758112
9.56999999999984,0.8694210845421841,0.21035991971762144,0.1162083247426839,-3.7457022601844736,0.19926227936518603,0.18607894609115785
9.57999999999984,0.8694984125075887,0.21036595104527073,0.11620417083636815,-3.727002178061939,0.19782044179738162,0.18292879512714733
9.58999999999984,0.8695757181321007,0.21037198935366577,0.11620002809960364,-3.6092258225682197,0.20008174605850926,0.1869881691750249
9.59999999999984,0.869653001102944,0.21037803456210058,0.11619589648483723,-3.5508603324350005,0.1982198173969289,0.18335212047167374
9.60999999999984,0.8697302611058515,0.21038408658980304,0.11619177594465326,-3.4130334650356837,0.20083947901586768,0.18779578867203134
9.61999999999984,0.8698074978250967,0.2103901453559387,0.11618766643177326,-3.342474055104041,0.19862011034201957,0.1838106093612967
9.62999999999984,0.8698847109435189,0.21039621077961063,0.11618356789905229,-3.20733248315518,0.20152613251572818,0.18850733273741704
9.639999999999839,0.8699619001425514,0.21040228277986225,0.11617948029947808,-3.1400942291495237,0.19898641871385475,0.18425116200041275
9.649999999999839,0.8700390651022464,0.2104083612756778,0.116175403586168,-3.0170946213126157,0.20214187581107054,0.18912625117984733
9.659999999999838,0.8701162055013075,0.21041444618598507,0.11617133771236757,-2.9585744496810307,0.19930921866448917,0.18465776969961725
9.669999999999838,0.870193321017112,0.21042053742965633,0.11616728263144838,-2.849836789202755,0.20268803905812002,0.18965422782844601
9.679999999999838,0.8702704113257397,0.21042663492551,0.11616323829690575,-2.8007150170902184,0.19959640556945354,0.18503588293379333
9.689999999999838,0.8703474761020005,0.21043273859231273,0.11615920466235734,-2.705350312375127,0.2031668116467036,0.190095572780287
9.699999999999838,0.870424515019459,0.2104388483487812,0.11615518168154151,-2.6646078724298303,0.19986295677281457,0.18539831763270612
9.709999999999837,0.8705015277504626,0.21044496411358252,0.11615116930831393,-2.5809057082680202,0.20358165818329968,0.19045778163664173
9.719999999999837,0.8705785139661687,0.21045108580533803,0.11614716749664793,-2.547404232586484,0.2001245385626171,0.1857583792836618
9.729999999999837,0.8706554733365682,0.21045721334262313,0.11614317620063097,-2.47400263600141,0.20393699682766656,0.19075005409245635
9.739999999999837,0.8707324055305152,0.21046334664397054,0.11613919537446415,-2.4473507307514444,0.20039490042919558,0.18612772903399638
9.749999999999837,0.8708093102157509,0.2104694856278711,0.11613522497245969,-2.3838528353026587,0.2042377208347877,0.19098192797383615
9.759999999999836,0.8708861870589295,0.21047563021277557,0.11613126494903929,-2.3648505416933214,0.20068542632337616,0.1865162841060933
9.769999999999836,0.870963035725645,0.2104817803170971,0.11612731525873311,-2.312101548841355,0.20448876282353617,0.1911624748468707
9.779999999999836,0.8710398558804574,0.21048793585921285,0.11612337585617791,-2.302936544207891,0.2010057019156757,0.18693282551264978
9.789999999999836,0.871116647186916,0.21049409675746542,0.11611944669611533,-2.2631073370932837,0.20469465677179888,0.1912998641480156
9.799999999999836,0.8711934093075872,0.21050026293016483,0.1161155277333902,-2.2674303397226083,0.20136454398417147,0.18738585175032565
9.809999999999835,0.871270141904078,0.21050643429559046,0.11611161892294937,-2.2440044626453757,0.20485907761455321,0.19140112098471587
9.819999999999835,0.871346844637064,0.2105126107719935,0.11610772021984057,-2.266954051390255,0.2017712522437514,0.1878845404100287
9.829999999999835,0.8714235171663105,0.2105187922775978,0.11610383157921025,-2.2646380394549896,0.2049843775625641,0.19147199557499164
9.839999999999835,0.8715001591507008,0.21052497873060244,0.11609995295630267,-2.312796050890554,0.20223695582053547,0.18843974088775708
9.849999999999834,0.8715767702482601,0.21053117004918373,0.11609608430645853,-2.3372678910074933,0.20507111341609255,0.1915168521710718
9.859999999999834,0.8716533501161794,0.2105373661514968,0.11609222558511356,-2.4184203283042196,0.20277587865453992,0.1890648281951327
9.869999999999834,0.8717298984108411,0.21054356695567755,0.11608837674779704,-2.47573798988417,0.20511748498466412,0.1915383604567323
9.879999999999834,0.8718064147878434,0.21054977237984512,0.11608453775013108,-2.598260796420445,0.20340606787283003,0.18977593927899686
9.889999999999834,0.8718828989020228,0.21055598234210302,0.11608070854782876,-2.6937809608672847,0.20511855331445375,0.1915365806660128
9.899999999999833,0.8719593504074824,0.21056219676054214,0.11607688909669352,-2.865590423361985,0.20414840261961723,0.19059037876492527
9.909999999999833,0.8720357689576121,0.2105684155532422,0.11607307935261793,-3.0024939867586418,0.2050653780911738,0.19150706119954558
9.919999999999833,0.872112154205114,0.2105746386382733,0.11606927927158177,-3.229696677203142,0.2050211315004215,0.19152043726664006
9.929999999999833,0.8721885058020267,0.21058086593369876,0.11606548880965191,-3.407126042016547,0.2049457479167765,0.1914388406593181
9.939999999999833,0.8722648233997482,0.21058709735757708,0.1160617079229812,-3.691297876029477,0.20602458287859196,0.19255738828221342
9.949999999999832,0.8723411066490611,0.21059333282796364,0.11605793656780686,-3.8991446839210613,0.2047522979148826,0.19131751242997114
9.959999999999832,0.8724173552001537,0.2105995722629126,0.11605417470044957,-4.226405414356836,0.20711073220522586,0.1936410840701523
9.969999999999832,0.8724935687026463,0.21060581558047975,0.1160504222773131,-4.427817557291509,0.20450632111511077,0.19114292010472372
9.979999999999832,0.8725697468056112,0.21061206269872393,0.11604667925488289,-4.742270001062589,0.20815391855278717,0.19463455172769867
9.989999999999831,0.8726458891575986,0.2106183135357093,0.11604294558972512,-4.854511778314609,0.20428325897909386,0.19095471398103497
9.999999999999831,0.8727219954066584,0.21062456800950763,0.11603922123848609,-5.057887653692992,0.2089923939817865,0.1953789200266909


==> numerics/DeepWalk_32pairs5sv_2-3network_g-0i5_delta0_lda1_ep0i01_plot.csv <==
step times epsilon,SsvTraining,SsvTestingAll,SsvTestingUsv,SsvGraphTraining,SsvGraphTestingAll,SsvGraphTestingUsv
0.0,0.0885690333348815,0.14442541255657515,0.1547691864865184,-58.5735005516875,0.14442541255657515,0.1547691864865184
0.01,0.08951260361224145,0.1446720391995287,0.15488674949347078,-43.14542202392205,0.12859435101051145,0.13669853204883572
0.02,0.09046942231699964,0.1449211192240933,0.15500476679948097,-29.30952505397528,0.13668193854559543,0.14432630442051828
0.03,0.09143965137665774,0.1451726694192561,0.15512322831603356,-21.350957707095596,0.13411239513724404,0.14173249130571278
0.04,0.09242345194441028,0.1454267060995101,0.1552421235356397,-16.093597914434888,0.14241812820891486,0.1500239478071315
0.05,0.09342098423383771,0.14568324507453714,0.1553614415265185,-14.485607660201763,0.14465885072601598,0.1522003411696415
0.060000000000000005,0.09443240734741638,0.14594230161810173,0.1554811709274879,-22.028241120693103,0.16106547050736977,0.16952299103288224
0.07,0.09545787909886655,0.14620389043617352,0.1556012999430822,-38.20883932928507,0.15032606592066713,0.1561628078079548
0.08,0.09649755582937784,0.14646802563429412,0.15572181633890825,-40.32829509989649,0.16486707528285088,0.17552868704345376
0.09,0.09755159221776935,0.14673472068421128,0.15584270743725606,-21.475087147074095,0.13962317107916786,0.14243323638045954
0.09999999999999999,0.09862014108466358,0.14700398838980533,0.15596396011297972,-24.200552502986262,0.16162657092747634,0.17080527606534218
0.10999999999999999,0.09970335319077324,0.14727584085233428,0.1560855607896604,-31.15542409339726,0.14578734002445082,0.14907665735346629
0.11999999999999998,0.10080137702942368,0.14755028943503287,0.1562074954360716,-25.15207210067307,0.1582119215980215,0.16578220341106198
0.12999999999999998,0.10191435861345544,0.1478273447270972,0.15632974956295678,-18.882971049476808,0.14596287128821941,0.1483360262792752
0.13999999999999999,0.10304244125667714,0.1481070165070978,0.15645230822013864,-18.562809128375587,0.15574531393429508,0.16210287802891238
0.15,0.10418576535006345,0.14838931370586309,0.15657515599397412,-18.48123882829297,0.14762748045002047,0.1497992794584063
0.16,0.10534446813291853,0.1486742443688806,0.15669827700516986,-19.228735117032876,0.1519043927379643,0.15689614243740546
0.17,0.1065186834592533,0.14896181561826916,0.1568216549069758,-16.291526457777703,0.14983527771717928,0.15256995795594158
0.18000000000000002,0.10770854155965115,0.14925203361437636,0.1569452728837699,-16.298212374974856,0.14547209602587918,0.14819476369510967
0.19000000000000003,0.1089141687989261,0.14954490351706376,0.1570691136500522,-17.2660785532355,0.15428383303705365,0.15826595779958505
0.20000000000000004,0.11013568742990558,0.14984042944674367,0.15719315944986184,-20.509905436618958,0.13705497828154878,0.1375724181939689
0.21000000000000005,0.11137321534369862,0.15013861444523685,0.1573173920566328,-22.597099334234024,0.15879083952210862,0.16382391701482027
0.22000000000000006,0.11262686581684116,0.1504394604365257,0.1574417927735043,-23.960435912696873,0.1319397672203052,0.1311802615875943
0.23000000000000007,0.11389674725573859,0.15074296818748098,0.15756634243409992,-24.30394028139445,0.16042201719382534,0.16585365721343495
0.24000000000000007,0.11518296293885603,0.15104913726864527,0.15769102140379143,-21.515433939024735,0.13492964654418216,0.1338832597246153
0.25000000000000006,0.1164856107571363,0.15135796601516005,0.15781580958146071,-22.074586871924357,0.16127660637356353,0.1664111045784803
0.26000000000000006,0.11780478295315513,0.1516694514879286,0.15794068640177555,-19.27851620105694,0.13589063434834167,0.13483946686662246
0.2700000000000001,0.1191405658595526,0.151983589435111,0.1580656308379922,-20.58119489786769,0.16044773191385464,0.1648444574775823
0.2800000000000001,0.12049303963730687,0.1523003742540503,0.15819062140529908,-18.083659733670775,0.13424837511976956,0.13311706640204496
0.2900000000000001,0.12186227801444549,0.15261979895373487,0.15831563616471436,-18.518229103392994,0.15595879378209596,0.1595432062731423
0.3000000000000001,0.12324834802581575,0.15294185511790526,0.15844065272755145,-15.822475140224395,0.1311656063920151,0.12979523841757193
0.3100000000000001,0.12465130975456098,0.15326653286891592,0.15856564826046313,-15.197792455786654,0.14952237604371496,0.1524885057500972
0.3200000000000001,0.12607121607597382,0.15359382083246773,0.1586905994910777,-13.20791271273209,0.12707607770372195,0.12542625468315624
0.3300000000000001,0.12750811240442078,0.1539237061033292,0.15881548271423815,-12.638484471228255,0.1433613429534818,0.14581012624451775
0.34000000000000014,0.128962036444053,0.15425617421216686,0.1589402737988546,-11.885962742556647,0.12271339004607013,0.12070648811721986
0.35000000000000014,0.130433017944036,0.1545912090936074,0.1590649481953799,-11.950276361243047,0.1380000217581502,0.13996492760077361
0.36000000000000015,0.13192107845905118,0.15492879305565924,0.15918948094392,-10.760143741602603,0.11986378832666404,0.11723207067697969
0.37000000000000016,0.1334262311158312,0.15526890675061633,0.15931384668298393,-9.383143134881163,0.1325931366486452,0.13394278061979203
0.38000000000000017,0.13494848038650795,0.15561152914757645,0.1594380196588854,-7.8725210948787145,0.11895764605549794,0.11610844586286026
0.3900000000000002,0.13648782186955793,0.15595663750669964,0.15956197373579994,-6.93051644849841,0.12807457497389582,0.12872252870395373
0.4000000000000002,0.13804424207913624,0.15630420735533707,0.15968568240648534,-6.37907275772037,0.11872665287827766,0.1156986314753607
0.4100000000000002,0.13961771824359373,0.15665421246615863,0.15980911880367063,-5.95336534868197,0.1250517555967123,0.1252236066363924
0.4200000000000002,0.14120821811397105,0.15700662483740638,0.1599322557121166,-5.563533876265313,0.11876141049451884,0.11547778764385415
0.4300000000000002,0.14281569978325842,0.15736141467540074,0.16005506558135302,-5.113514071087694,0.12342301533946179,0.12334107222895938
0.4400000000000002,0.14444011151720323,0.1577185503794224,0.1601775205390926,-4.751102098627679,0.118398762327617,0.11495540896509496
0.45000000000000023,0.1460813915974354,0.15807799852909193,0.16029959240532463,-4.439646332141343,0.12278902992413152,0.1224438995003184
0.46000000000000024,0.14773946817766476,0.1584397238743648,0.16042125270708701,-4.263141216699863,0.11770037412280464,0.11421630047132272
0.47000000000000025,0.1494142591536855,0.15880368932825362,0.16054247269391436,-4.141429662043443,0.12256324178363051,0.12190901315267912
0.48000000000000026,0.1511056720478992,0.15916985596238972,0.16066322335396202,-4.10007431462906,0.1169799245911461,0.11349322424947487
0.49000000000000027,0.15281360390904092,0.15953818300552441,0.16078347543079913,-4.08618741369273,0.12247276887926023,0.1215189871221169
0.5000000000000002,0.15453794122775885,0.15990862784506896,0.16090319944086712,-4.095094033921028,0.11637819627574325,0.11289569870989201
0.5100000000000002,0.15627855986866607,0.16028114603176247,0.16102236569159512,-4.112751329286402,0.12239567581702718,0.12116414441074433
0.5200000000000002,0.15803532501943923,0.1606556912875517,0.16114094430016512,-4.113476465683919,0.11594450596760365,0.11247209787091733
0.5300000000000002,0.15980809115749836,0.16103221551675687,0.16125890521291583,-4.117765797896148,0.12227758207657047,0.12078642534982578
0.5400000000000003,0.1615967020347528,0.16141066882058955,0.16137621822537412,-4.0863480859998775,0.11569035727027227,0.11223829625749968
0.5500000000000003,0.16340099068084718,0.1617909995150793,0.16149285300290003,-4.064333342620089,0.12210613184116219,0.12037030146647498
0.5600000000000003,0.16522077942528796,0.16217315415245515,0.16160877910193056,-4.004014391968786,0.11560839107740974,0.11219229546614687
0.5700000000000003,0.16705587993877144,0.16255707754601897,0.16172396599180552,-3.9638662620381964,0.12188720225764707,0.11991955580092291
0.5800000000000003,0.16890609329397355,0.16294271279853412,0.16183838307715642,-3.8908081277445254,0.11568569869556664,0.11232787091085827
0.5900000000000003,0.17077121004599993,0.16333000133414433,0.1619519997208377,-3.848340091153282,0.1216271899996291,0.11943739522689661
0.6000000000000003,0.1726510103326258,0.16371888293382397,0.16206478526737916,-3.7795930585395614,0.11591187916276184,0.11264218822500766
0.6100000000000003,0.17454526399438763,0.16410929577434757,0.16217670906693274,-3.7483934112082373,0.12133005754127364,0.11892382135779608
0.6200000000000003,0.17645373071451975,0.16450117647075735,0.16228774049969025,-3.694098955142467,0.11627920381716826,0.11313338193154421
0.6300000000000003,0.17837616017865635,0.1648944601222907,0.1623978490007415,-3.6782070485324274,0.12100775962222526,0.11838959062105085
0.6400000000000003,0.1803122922541463,0.16528908036172024,0.16250700408534505,-3.6354490151984873,0.11677483334371239,0.11378767041005795
0.6500000000000004,0.18226185718875676,0.16568496940804245,0.16261517537457684,-3.6242443744058384,0.12069456839250525,0.11787565423075269
0.6600000000000004,0.18422457582846596,0.16608205812244078,0.162722332621325,-3.5759188720677777,0.1173696511658705,0.11456335201382975
0.6700000000000004,0.18620015985397492,0.1664802760674345,0.1628284457365937,-3.5491164741855306,0.12044787122792228,0.11745493377000941
0.6800000000000004,0.18818831203549366,0.16687955156911208,0.16293348481607844,-3.4766654231758194,0.11801568009027233,0.11539088770878801
0.6900000000000004,0.19018872650528737,0.16727981178233486,0.16303742016697326,-3.4224697210206707,0.12032405107914676,0.11719888786838278
0.7000000000000004,0.1922010890473971,0.1676809827587855,0.16314022233496855,-3.3243261254037955,0.11866047148807252,0.11619915529251791
0.7100000000000004,0.19422507740388523,0.1680829895177219,0.16324186213139535,-3.2506654191928144,0.12035013644856775,0.1171369712599398
0.7200000000000004,0.19626036159688642,0.16848575611928768,0.16334231066047308,-3.142756572783281,0.11926624559006935,0.11694333101582226
0.7300000000000004,0.19830660426568714,0.16888920574021696,0.16344153934661138,-3.067793220472655,0.12052211391343061,0.11725515275667886
0.7400000000000004,0.20036346101799557,0.16929326075176418,0.1635395199617213,-2.968494715248858,0.11981597070824829,0.11760814201694958
0.7500000000000004,0.20243058079450918,0.16969784279967548,0.16363622465248404,-2.9068781494849807,0.1208238860137563,0.11752517531088391
0.7600000000000005,0.2045076062458368,0.17010287288601317,0.16373162596752733,-2.8271088217652207,0.1203067717599285,0.11819402846392554
0.7700000000000005,0.2065941741207859,0.17050827145263397,0.1638256968844577,-2.7857585704845973,0.12124290338985973,0.11792772213897429
0.7800000000000005,0.2086899156649833,0.17091395846611646,0.16391841083669664,-2.7290484584015773,0.12074073789530482,0.11870380394414039
0.7900000000000005,0.21079445702876026,0.17131985350392376,0.1640097417400651,-2.7096694726696207,0.1217750132352748,0.11845841734746457
0.8000000000000005,0.2129074196832037,0.1717258758415855,0.16409966401906362,-2.6760894474882537,0.12111874980646554,0.11913571344657445
0.8100000000000005,0.21502842084324508,0.1721319445406753,0.164188152632792,-2.678923821301835,0.1224231517052239,0.11912463021051975
0.8200000000000005,0.2171570738966436,0.17253797853735994,0.16427518310045555,-2.6686937851918895,0.12143791164138144,0.11948138704018445
0.8300000000000005,0.2192929888376985,0.17294389673128985,0.16436073152639938,-2.69530062502281,0.12319449242178555,0.11994052176535762
0.8400000000000005,0.22143577270452242,0.17334961807460275,0.16444477462461762,-2.710971563099028,0.12169173698070769,0.11972658484508458
0.8500000000000005,0.22358503001869923,0.17375506166081042,0.16452728974268285,-2.765576609949042,0.12409757581126298,0.12092272361980304
0.8600000000000005,0.2257403632261556,0.17416014681333905,0.1646082548850397,-2.8125854210020997,0.121872523849137,0.1198538872854458
0.8700000000000006,0.22790137313808048,0.17456479317349605,0.16468764873561004,-2.9016998747925262,0.1251384886592785,0.12208547434693659
0.8800000000000006,0.23006765937074197,0.17496892078763876,0.16476545067965667,-2.9869406713323303,0.12197563672408127,0.11984736479701284
0.8900000000000006,0.2322388207830694,0.1753724501933248,0.16484164082485356,-3.1167128257632215,0.126313572550412,0.12343196610496775
0.9000000000000006,0.23441445591089013,0.17577530250422813,0.16491620002151292,-3.244683625131493,0.12200487633590144,0.1196991530191181
0.9100000000000006,0.23659416339674283,0.17617739949361053,0.16498910988191934,-3.4157163078660813,0.12759591886183744,0.12493833113195651
0.9200000000000006,0.23877754241422053,0.17657866367614627,0.1650603527987251,-3.5825207008972475,0.12197675641749293,0.11941683064479125
0.9300000000000006,0.24096419308583422,0.17697901838790456,0.165129911962362,-3.782957486337436,0.12891605599820122,0.12653021040666929
0.9400000000000006,0.2431537168934299,0.17737838786430113,0.16519777137742542,-3.9694520936452347,0.1219208567995092,0.1190298052065491
0.9500000000000006,0.24534571708024036,0.1777766973158439,0.1652639158779927,-4.16783354379905,0.13014681653958282,0.1280623162191908
0.9600000000000006,0.24753979904369738,0.17817387300150161,0.1653283311418357,-4.333836517184065,0.12187521804855182,0.11859329943930659
0.9700000000000006,0.24973557071818564,0.17856984229954143,0.1653910037034962,-4.476479154233899,0.13111921866257137,0.12933043524245008
0.9800000000000006,0.2519326429469734,0.1789645337756857,0.16545192096618797,-4.566389712193238,0.12187774596870574,0.11818549804494945
0.9900000000000007,0.25413062984261103,0.1793578772484557,0.165511071212501,-4.598339474213524,0.1317002506984391,0.13015520984310724
1.0000000000000007,0.2563291491351496,0.1797498038515789,0.16556844361388062,-4.577352945513422,0.12195675938056191,0.11788842561570269
1.0100000000000007,0.258527822507586,0.18014024609334708,0.1656240282388584,-4.489587425571886,0.13189175775020817,0.1305045882934945
1.0200000000000007,0.260726275918011,0.1805291379128303,0.16567781606001902,-4.378727976116923,0.12212811941066452,0.11775712267582529
1.0300000000000007,0.2629241399079899,0.18091641473285883,0.16572979895968637,-4.216987258606269,0.13182069660380819,0.13050540652800285
1.0400000000000007,0.2651210498967709,0.18130201350970118,0.16577996973431788,-4.069399340302638,0.12239801240149031,0.11780333271989095
1.0500000000000007,0.26731664646097997,0.18168587277937812,0.16582832209759998,-3.8891675332488083,0.13162466459728742,0.13032032376272787
1.0600000000000007,0.2695105755995167,0.1820679327005656,0.1658748506822413,-3.748080217719464,0.12276536207783181,0.11800787347024759
1.0700000000000007,0.2717024889834306,0.1824481350940517,0.165919551040463,-3.584347905737851,0.1313811397959698,0.130053931768862
1.0800000000000007,0.27389204419061347,0.1828264234787247,0.16596241964318972,-3.472568316820711,0.12322615752510876,0.11834513039370159
1.0900000000000007,0.27607890492520365,0.18320274310408374,0.16600345387795043,-3.3417532631321754,0.13111289183520072,0.12974610447811938
1.1000000000000008,0.27826274122164857,0.18357704097927177,0.16604265204549826,-3.270167339803945,0.12377820656034619,0.11879869195888838
1.1100000000000008,0.280443229633432,0.18394926589864607,0.1660800133551672,-3.180373457004193,0.13081479160195383,0.12939832331692747
1.1200000000000008,0.2826200534065194,0.1843193684639074,0.16611553791897923,-3.155853268752823,0.12442199120417684,0.11936442388936723
1.1300000000000008,0.28479290263762386,0.18468730110282705,0.16614922674453134,-3.112218441257083,0.13047631172378485,0.1289994156736157
1.1400000000000008,0.2869614744174435,0.18505301808461153,0.16618108172667964,-3.1386556658358864,0.12515638789365718,0.12004526639406701
1.1500000000000008,0.28912547295906366,0.18541647553196325,0.16621110563805575,-3.140808420885162,0.13010049718995398,0.12854914905334144
1.1600000000000008,0.2912846097117563,0.18577763142989884,0.16623930211844376,-3.212223058239297,0.1259711141696073,0.1208402613283965
1.1700000000000008,0.2934386034604491,0.18613644563139597,0.1662656756630528,-3.2449739923155567,0.12971912198181124,0.12808125752931804
1.1800000000000008,0.2955871804111693,0.18649287985995014,0.16629023160972436,-3.3355096368339927,0.12684139791104265,0.12173050747730368
1.1900000000000008,0.2977300742628007,0.18684689770912616,0.16631297612511234,-3.3630458557636844,0.1293929265045863,0.12767229067149452
1.2000000000000008,0.29986702626551814,0.18719846463919845,0.16633391618987997,-3.4301932041881615,0.12772890715377003,0.12266976171191094
1.2100000000000009,0.3019977852662916,0.18754754797097792,0.16635305958295685,-3.41186540376334,0.12918953679906361,0.12741482907148782
1.2200000000000009,0.30412210774187287,0.18789411687693033,0.16637041486490395,-3.424421761908227,0.1285856482720103,0.12359222033900141
1.2300000000000009,0.3062397578196979,0.18823814236969486,0.16638599136043503,-3.346503336291553,0.12915311553420655,0.12736446198008464
1.2400000000000009,0.308350507287153,0.18857959728811402,0.16639979914014383,-3.308004384673483,0.12936523918343182,0.1244419157464985
1.2500000000000009,0.3104541355896683,0.18891845628089152,0.1664118490014884,-3.1893534245301853,0.12928744390759245,0.1275121041836992
1.260000000000001,0.3125504298181106,0.1892546957879966,0.16642215244908662,-3.124415314391258,0.13004368366933453,0.12519726131104272
1.270000000000001,0.3146391846859591,0.18958829401993518,0.16643072167437517,-2.992286929409186,0.1295632034261304,0.12780818124580293
1.280000000000001,0.31672020249674915,0.1899192309350078,0.1664375695346853,-2.9233037297390267,0.13062551919950627,0.12586468885785973
1.290000000000001,0.31879329310227555,0.19024748821468068,0.16644270953179274,-2.7968701081601095,0.12993979948358822,0.12820076944418896
1.300000000000001,0.3208582738520468,0.19057304923719012,0.16644615578999444,-2.7369517099456955,0.13113043564584242,0.1264601749455094
1.310000000000001,0.3229149695344805,0.1908958990495041,0.1664479230337677,-2.6260606821746353,0.13038188343668233,0.12865226119546
1.320000000000001,0.32496321231032826,0.19121602433776458,0.1664480265650676,-2.581241844164208,0.13157992743800656,0.1269999087815096
1.330000000000001,0.32700284163881144,0.19153341339633037,0.16644648224031536,-2.4897079161793414,0.13086423783979326,0.1291385078153914
1.340000000000001,0.3290337041969458,0.19184805609554173,0.16644330644713357,-2.461938639589582,0.13199201221215595,0.1274985108309956
1.350000000000001,0.33105565379252333,0.1921599438483248,0.16643851608088062,-2.3902235970665044,0.13137014781931833,0.12964376816943887
1.360000000000001,0.33306855127120916,0.1924690695757511,0.16643212852103667,-2.379175257809197,0.13238083553450525,0.1279691939908846
1.370000000000001,0.33507226441820515,0.19277542767166608,0.16642416160749218,-2.3258487713785536,0.1318883336300146,0.13015675553614856
1.380000000000001,0.3370666678549149,0.19307901396649796,0.1664146336167911,-2.3297641082415628,0.13275760827207533,0.12842401113451513
1.390000000000001,0.33905164293103934,0.1933798256903535,0.16640356323837463,-2.292163307637631,0.1324104965667169,0.13066825590687772
1.400000000000001,0.3410270776125112,0.1936778614355057,0.166390969550875,-2.308203496560406,0.13313145708901786,0.12887398240105197
1.410000000000001,0.3429928663656701,0.19397312111837414,0.1663768719985045,-2.2827261127420853,0.13292983168544845,0.13116990071899312
1.420000000000001,0.34494891003806033,0.19426560594109482,0.16636129036758268,-2.307158976627092,0.133509920058032,0.12932910954533217
1.430000000000001,0.3468951157362239,0.1945553183527743,0.16634424476324655,-2.2894973840186137,0.13344035864737674,0.13165378431000663
1.440000000000001,0.3488313967008402,0.19484226201051408,0.1663257555863796,-2.3179506569753694,0.1338991612371227,0.12979828472661242
1.450000000000001,0.35075767217955656,0.1951264417402966,0.16630584351080402,-2.303445912801936,0.13393683926827582,0.13211270001066008
1.460000000000001,0.35267386729783035,0.19540786349780767,0.16628452946076644,-2.331332743648246,0.13430403690154105,0.13028912572088425
1.470000000000001,0.3545799129280941,0.19568653432927746,0.16626183458875587,-2.3154994554652943,0.13441501975489886,0.13254072867460734
1.480000000000001,0.35647574555753864,0.1959624623324104,0.16623778025368294,-2.338606128862667,0.13472813492223037,0.13080779469225687
1.490000000000001,0.3583613071547913,0.19623565661747433,0.16621238799945268,-2.3177647517542095,0.13487190183620246,0.13293383503321
1.500000000000001,0.3602365450357568,0.196506127268613,0.16618567953395674,-2.33290140615889,0.1351738773063923,0.1313588715455138
1.5100000000000011,0.36210141172886806,0.1967738853054429,0.1661576767085123,-2.3047909582173975,0.13530577058841947,0.13329011609528543
1.5200000000000011,0.3639558648399849,0.1970389426449905,0.1661284014977693,-2.310374717137242,0.13564273749219025,0.1319453676044458
1.5300000000000011,0.3657998669171617,0.19730131206402368,0.16609787598010922,-2.274619083361962,0.13571583265884005,0.1336094682243275
1.5400000000000011,0.3676333853154916,0.19756100716182434,0.16606612231855264,-2.271075528945956,0.13613558930334912,0.13256897457280217
1.5500000000000012,0.3694563920622239,0.19781804232344855,0.16603316274219385,-2.2294103757261694,0.13610150732289136,0.13389268028218548
1.5600000000000012,0.3712688637223377,0.19807243268351468,0.16599901952817706,-2.2193096926428435,0.13665318211659383,0.13323060395844305
1.5700000000000012,0.3730707812647398,0.1983241940905563,0.165963714984226,-2.175512804711805,0.13646156180268137,0.13414022683066365
1.5800000000000012,0.3748621299292477,0.1985733430719753,0.16592727143173966,-2.1633910988592255,0.1371967291650604,0.1339311504091383
1.5900000000000012,0.3766428990945049,0.19881989679962436,0.1658897111894613,-2.1228954484352376,0.1367933220454246,0.1343512072891408
1.6000000000000012,0.3784130821469631,0.19906387305604634,0.16585105655772842,-2.1147580613581445,0.13776858498092603,0.13467225113992448
1.6100000000000012,0.38017267635106067,0.19930529020139534,0.16581132980330918,-2.0839689835226434,0.13709216568153215,0.13452288110504698
1.6200000000000012,0.3819216827207106,0.19954416714105938,0.16577055314482766,-2.086530686716519,0.13837291620045175,0.135456706331694
1.6300000000000012,0.383660105892208,0.19978052329400392,0.16572874873878093,-2.071933316173923,0.13735154230728872,0.13465111243478603
1.6400000000000012,0.38538795399865167,0.20001437856185053,0.16568593866614661,-2.0917524511040178,0.13901605710733583,0.13628821483791065
1.6500000000000012,0.3871052385459729,0.20024575329870448,0.16564214491958068,-2.099044888798568,0.13756389855863974,0.13473182136932865
1.6600000000000013,0.3888119742906512,0.20047466828174093,0.165597389391202,-2.141883207321719,0.13970590500927113,0.1371701329308168
1.6700000000000013,0.390508179119191,0.2007011446825579,0.16555169386095914,-2.1755236438857883,0.13772284419091432,0.13476320928936897
1.6800000000000013,0.39219387392942756,0.2009252040393018,0.1655050799855748,-2.246231526406256,0.14044956879754283,0.13810306932266375
1.6900000000000013,0.39386908251372027,0.20114686822956943,0.16545756928806002,-2.3094520650099337,0.1378262840544065,0.13474808476549094
1.7000000000000013,0.39553383144409016,0.20136615944408767,0.1654091831477909,-2.411931570998451,0.1412490386481141,0.1390813256641201
1.7100000000000013,0.3971881499593452,0.2015831001611708,0.16535994279113847,-2.5062574757197416,0.13787929940649848,0.13469541633952387
1.7200000000000013,0.39883206985424025,0.2017977131219548,0.16530986928264266,-2.6421286358299176,0.14209583590268848,0.14008853990231326
1.7300000000000013,0.40046562537070524,0.20201002130640372,0.16525898351671825,-2.7651200269289067,0.13789531596448745,0.13462055456358465
1.7400000000000013,0.4020888530911749,0.2022200479100848,0.16520730620988291,-2.930410818301634,0.14296665573501977,0.14109371961259853
1.7500000000000013,0.40370179183404786,0.20242781632170506,0.1651548578934934,-3.0721482730992222,0.13789481649075802,0.13454382936172937
1.7600000000000013,0.40530448255129575,0.20263335010140288,0.16510165890697825,-3.2538689151975206,0.14382263625540445,0.14205047401005377
1.7700000000000014,0.4068969682282447,0.2028366729597859,0.1650477293915528,-3.395297287632223,0.13790166814086607,0.13448722750075204
1.7800000000000014,0.4084792937855414,0.2030378087377063,0.1649930892844035,-3.5716365819275078,0.14461492213964494,0.14290322475128528
1.7900000000000014,0.4100515059833153,0.20323678138676163,0.16493775831332574,-3.6881863115281104,0.13793797814704972,0.13446976904611957
1.8000000000000014,0.41161365332754707,0.2034336149505117,0.16488175599180144,-3.8345536926937585,0.14529690717413127,0.14360127636993844
1.8100000000000014,0.41316578597864567,0.20362833354639953,0.16482510161450206,-3.904755184561214,0.13801956806150753,0.13450391004974024
1.8200000000000014,0.41470795566223745,0.20382096134836253,0.1647678142532005,-4.002972611636146,0.1458382861037872,0.14411475200199242
1.8300000000000014,0.41624021558216595,0.20401152257012192,0.16470991275307673,-4.016700678972322,0.13815429592584097,0.1345952052157642
1.8400000000000014,0.4177626203356978,0.20420004144913645,0.16465141572940287,-4.061135823093866,0.14623271767000456,0.14444246065832128
1.8500000000000014,0.41927522583093146,0.2043865422312072,0.1645923415645916,-4.021856610790685,0.13834357282059973,0.13474489415632412
1.8600000000000014,0.4207780892063992,0.20457104915571858,0.16453270840559253,-4.019004081684716,0.14649494296169407,0.14460712013954044
1.8700000000000014,0.42227126875284793,0.204753586441499,0.16447253416161958,-3.939865470734243,0.13858541452835121,0.13495314470160277
1.8800000000000014,0.42375482383719476,0.20493417827329083,0.16441183650219748,-3.9035332292722753,0.14665092409007602,0.1446427554770291
1.8900000000000015,0.42522881482863506,0.20511284878880995,0.164350632855509,-3.801490756924352,0.13887722965430901,0.13522129692952842
1.9000000000000015,0.4266933030268918,0.20528962206638315,0.16428894040702968,-3.7477264993793664,0.1467276484136909,0.14458240287659196
1.9100000000000015,0.42814835059258644,0.20546452211314634,0.1642267760984352,-3.639185899663136,0.13921765523019655,0.13555295522280808
1.9200000000000015,0.4295940204797124,0.20563757285378875,0.16416415662676587,-3.583053620605575,0.14674658726671444,0.1444507429082289
1.9300000000000015,0.4310303763701899,0.20580879811982844,0.16410109844383555,-3.481682505557133,0.13960765227991975,0.13595442927050982
1.9400000000000015,0.432457482610482,0.20597822163940316,0.16403761775587003,-3.4356500125503455,0.1467212345347414,0.14426209857794392
1.9500000000000015,0.4338754041502442,0.20614586702756188,0.16397373052336145,-3.3513510119699976,0.1400513187463748,0.13643481929774195
1.9600000000000015,0.4352842064829889,0.20631175777704272,0.16390945246112676,-3.324252985527148,0.1466574801663065,0.14402249289677468
1.9700000000000015,0.43668395558873296,0.2064759172495201,0.16384479903855476,-3.2623866741743552,0.14055673231083332,0.13700566776546017
1.9800000000000015,0.4380747178786062,0.20663836866730975,0.16377978548003264,-3.258628803891966,0.14655526297860091,0.14373399279209254
1.9900000000000015,0.4394565601413897,0.20679913510551423,0.1637144267655373,-3.2198610765948117,0.14113682799574936,0.13768009288868163
2.0000000000000013,0.4408295494919587,0.20695823948459688,0.1636487376313817,-3.239816435417816,0.14641026785889488,0.14339902252771503
2.010000000000001,0.442193753321596,0.20711570456336764,0.16358273257110312,-3.2216943237795297,0.1418095770983892,0.13847138927022976
2.020000000000001,0.44354923925015016,0.2072715529323699,0.16351642583648465,-3.2636159167332512,0.14621647710903318,0.1430236820421823
2.0300000000000007,0.4448960750800053,0.20742580700765278,0.16344983143869862,-3.262611300593182,0.14259500086117544,0.13938955698039734
2.0400000000000005,0.44623432875182945,0.20757848902491585,0.16338296314956147,-3.323103765417656,0.1459740300410558,0.1426244178375594
2.0500000000000003,0.44756406830207335,0.207729621034014,0.1633158345028919,-3.333328042047659,0.14350510908830114,0.14043148733405858
2.06,0.4488853618221823,0.20787922489380944,0.16324845879596261,-3.4036168458290676,0.14570509808219068,0.14224287808445332
2.07,0.45019827741948976,0.20802732226735732,0.1631808490910365,-3.4124198988921814,0.14452631477711342,0.14156398051150895
2.0799999999999996,0.45150288317976095,0.20817393461741565,0.16311301821698132,-3.4741158094945885,0.14546844125403602,0.14195908852858133
2.0899999999999994,0.45279924713134856,0.20831908320226383,0.16304497877095184,-3.461397436646953,0.14560440826582824,0.14271255055424337
2.099999999999999,0.45408743721092903,0.2084627890718218,0.1629767431201353,-3.4897219796838805,0.14535350282336937,0.14187960087300017
2.109999999999999,0.45536752123078383,0.20860507306405704,0.16290832340355205,-3.4366158541487595,0.1466504717475471,0.14377666404833359
2.1199999999999988,0.45663956684758933,0.20874595580166747,0.16283973153390416,-3.413440962233374,0.1454465909964325,0.14209385206539296
2.1299999999999986,0.4579036415326838,0.20888545768903222,0.1627709791994671,-3.3154537870883884,0.14757329952711618,0.14467008362281492
2.1399999999999983,0.4591598125437725,0.2090235989094179,0.1627020778660189,-3.2422373276620227,0.14579243672777592,0.14263097831692076
2.149999999999998,0.4604081468980371,0.20916039942243128,0.1626330387788006,-3.114308791794381,0.14831348826799037,0.1453511514287465
2.159999999999998,0.46164871134661434,0.20929587896170831,0.1625638729645035,-3.012192975298201,0.14638508231472233,0.14345794461542577
2.1699999999999977,0.46288157235040844,0.20943005703283077,0.16249459123327933,-2.8811290591646097,0.14885098839208935,0.14581692072832136
2.1799999999999975,0.46410679605720084,0.20956295291146032,0.1624252041807676,-2.7799112985582055,0.14719049019877478,0.14451682192836265
2.1899999999999973,0.46532444828002395,0.2096945856416831,0.1623557221901385,-2.673791720639117,0.14919014369691944,0.1460774808129124
2.199999999999997,0.4665345944767608,0.20982497403455364,0.16228615543414487,-2.602573361968587,0.1481750823527754,0.14576315126469613
2.209999999999997,0.46773729973093847,0.20995413666683202,0.16221651387718267,-2.546352864097384,0.14934242630523295,0.14613808466124747
2.2199999999999966,0.46893262873368,0.21008209187990687,0.1621468072773563,-2.5311277446377654,0.14932124104723912,0.14718005583930946
2.2299999999999964,0.4701206457667769,0.21020885777889337,0.16207704518854454,-2.5466988580661534,0.1493182506806293,0.14599782819250492
2.239999999999996,0.47130141468685294,0.21033445223190195,0.16200723696246658,-2.609617673532343,0.1506260013320239,0.14876778789829465
2.249999999999996,0.47247499891058087,0.21045889286946956,0.1619373917507452,-2.712516564655271,0.14913106414438673,0.14566277192246124
2.259999999999996,0.47364146140092017,0.2105821970841456,0.1618675185069651,-2.864140521823884,0.15208368603940445,0.15051423080328477
2.2699999999999956,0.474800864654343,0.2107043820302279,0.1617976259887251,-3.0493561527155837,0.14881266356577488,0.14516997151457126
2.2799999999999954,0.47595327068901333,0.2108254646236406,0.16172772275968267,-3.269677509847459,0.15365508919997722,0.15235360403492662
2.289999999999995,0.4770987410338889,0.2109454615419477,0.1616578171915882,-3.491428946756347,0.14842928088840246,0.14460854836357626
2.299999999999995,0.4782373367187104,0.2110643892244982,0.16158791746631074,-3.7169786646992504,0.15524133522010666,0.1541421669196739
2.3099999999999947,0.47936911826485024,0.21118226387269456,0.16151803157785094,-3.8945552293620924,0.14807518248009724,0.14410788365643945
2.3199999999999945,0.4804941456769868,0.21129910145038125,0.1614481673343432,-4.046684807805335,0.15669973007844146,0.15569705612401802
2.3299999999999943,0.4816124784355723,0.21141491768434642,0.1613783323600453,-4.115425112169332,0.147835676348171,0.1437841570262707
2.339999999999994,0.4827241754900693,0.21152972806493212,0.16130853409731413,-4.154569786690044,0.15790559347508595,0.1568853726401679
2.349999999999994,0.483829295252918,0.2116435478467486,0.16123877980856907,-4.10754453907779,0.14775322281285205,0.14368960154731802
2.3599999999999937,0.4849278955942123,0.211756392049487,0.16116907657824156,-4.049064969888683,0.15880290602567573,0.15767762117563008
2.3699999999999934,0.48602003383705145,0.21186827545882675,0.16109943131471105,-3.923690775513158,0.1478239256927395,0.14380438647935287
2.3799999999999932,0.48710576675354156,0.2119792126274327,0.16102985075222734,-3.809402167551541,0.1594092262151858,0.1581328515181658
2.389999999999993,0.4881851505614175,0.2120892178760381,0.1609603414528197,-3.649901624168563,0.14801613123301594,0.14406869273652098
2.399999999999993,0.4892582409212589,0.21219830529460856,0.16089090980819185,-3.5164894588729245,0.15978797183801866,0.1583496537818118
2.4099999999999926,0.4903250929342751,0.2123064887435846,0.1608215620416049,-3.351819446561284,0.14829418883765352,0.14442539030098886
2.4199999999999924,0.49138576114063187,0.21241378185519716,0.1607523042097463,-3.2198120618629313,0.16001104874305064,0.15841916559913372
2.429999999999992,0.4924402995182941,0.21252019803485406,0.16068314220458738,-3.0632428033293913,0.14863178938033808,0.14483967226422367
2.439999999999992,0.49348876148236165,0.21262575046259302,0.16061408175522845,-2.9412667834160344,0.16013537641328243,0.15840389223385115
2.4499999999999917,0.49453119988487443,0.2127304520945978,0.16054512842973173,-2.7976756057702854,0.14901277281101363,0.145295596657973
2.4599999999999915,0.49556766701505994,0.21283431566477432,0.1604762876369436,-2.6891729136132017,0.16019799537337173,0.15833885284476518
2.4699999999999913,0.49659821460000647,0.21293735368638478,0.16040756462830666,-2.560853560647832,0.1494276667147265,0.14578778008001986
2.479999999999991,0.49762289380573466,0.21303957845373434,0.1603389644996602,-2.46859659824604,0.16021936596211755,0.15823901910432722
2.489999999999991,0.49864175523864807,0.21314100204390982,0.16027049219303235,-2.3587805050928803,0.14987133574696357,0.14631691189811544
2.4999999999999907,0.4996548489473436,0.21324163631856707,0.16020215249842326,-2.288040208808008,0.16020672289856636,0.15810421290448556
2.5099999999999905,0.5006622244247582,0.21334149292576252,0.16013395005557812,-2.2039834619414447,0.15034289364587078,0.1468894207702329
2.5199999999999902,0.5016639306106349,0.21344058330182947,0.1600658893557544,-2.1663457885499575,0.16015470294551873,0.157919580180348
2.52999999999999,0.5026600158942884,0.21353891867329325,0.15999797474347932,-2.1239319857352212,0.1508481785484531,0.14752049456770075
2.53999999999999,0.5036505281176524,0.21363651005882597,0.15993021041830255,-2.143414524512821,0.16004321561148044,0.15765242079752595
2.5499999999999896,0.5046355145785898,0.21373336827123662,0.15986260043654157,-2.1737051327751007,0.15140557560567186,0.1482404143672644
2.5599999999999894,0.5056150220344497,0.2138295039194937,0.15979514871302036,-2.292824433856788,0.15983640273084423,0.15725024863895123
2.569999999999989,0.5065890967058551,0.21392492741078065,0.1597278590228039,-2.4414719909667633,0.15205471441551655,0.14910266374561615
2.579999999999989,0.5075577842807049,0.21401964895258077,0.15966073500292816,-2.7066421445263504,0.15949884352486365,0.15665881774372228
2.5899999999999888,0.5085211299183741,0.21411367855478758,0.15959378015412343,-2.990643516133341,0.15285835242722318,0.15018317141569987
2.5999999999999885,0.5094791782540985,0.21420702603184286,0.15952699784253624,-3.3751947700092564,0.15905710179457053,0.15589278956701025
2.6099999999999883,0.5104319734035291,0.21429970100489623,0.15946039130144568,-3.6887391248675647,0.15387054600338265,0.151543855432272
2.619999999999988,0.5113795589674445,0.21439171290398867,0.1593939636329783,-4.03430336697449,0.1586575202508275,0.15511351558813952
2.629999999999988,0.5123219780366051,0.21448307097025324,0.1593277178098177,-4.204431623192522,0.15507209938340857,0.153151500704388
2.6399999999999877,0.5132592731967386,0.21457378425813697,0.15926165667691441,-4.390065786726269,0.15845841970680605,0.15454680553861982
2.6499999999999875,0.5141914865336443,0.214663861637637,0.15919578295319123,-4.380777948613454,0.15636110310819712,0.1548390272850889
2.6599999999999873,0.515118659638406,0.21475331179655333,0.15913009923324728,-4.423390054477361,0.1585096577060954,0.15434220949345506
2.669999999999987,0.5160408336126989,0.21484214324275486,0.1590646079890615,-4.288864236974059,0.15761150347120026,0.1563987065865037
2.679999999999987,0.5169580490741849,0.21493036430645673,0.15899931157169225,-4.235259116299038,0.15880505131653264,0.15454173416425093
2.6899999999999866,0.5178703461619822,0.21501798314250947,0.1589342122129775,-4.029327075612736,0.15872802803912414,0.15770971565015163
2.6999999999999864,0.5187777645422018,0.2151050077326964,0.1588693120272324,-3.922725706527414,0.15930843997819616,0.15508168565410554
2.709999999999986,0.5196803434135414,0.21519144588804034,0.15880461301294754,-3.6916488810938755,0.15967427387811892,0.15876185020440053
2.719999999999986,0.5205781215129271,0.21527730525111521,0.15874011705448338,-3.5683340584471632,0.1599619635550359,0.1558520052373882
2.7299999999999858,0.5214711371211974,0.2153625932983648,0.15867582592376614,-3.344549790464621,0.16045822425494835,0.15959658398312127
2.7399999999999856,0.5223594280688169,0.21544731734242473,0.15861174128198174,-3.228285830199664,0.1607115550126201,0.15676013525593868
2.7499999999999853,0.5232430317416175,0.2155314845344476,0.158547864681268,-3.0294854787050647,0.161103559412073,0.16025889350759162
2.759999999999985,0.5241219850865564,0.21561510186643043,0.1584841975664071,-2.9332740754738,0.16152105112144544,0.15774928911292657
2.769999999999985,0.5249963246174874,0.2156981761735431,0.15842074127651637,-2.7672910950044507,0.1616330173086538,0.16078259380747498
2.7799999999999847,0.5258660864209344,0.21578071413645575,0.1583574970467375,-2.697596767193342,0.16237191282505806,0.15879119370451175
2.7899999999999845,0.5267313061618679,0.21586272228366574,0.15829446600992458,-2.567149954641633,0.16206349940848225,0.16119031103891115
2.7999999999999843,0.5275920190894723,0.21594420699382197,0.15823164919833116,-2.5272056692866505,0.16325770923019337,0.1598752514676458
2.809999999999984,0.5284482600429031,0.21602517449804653,0.1581690475452953,-2.4329197957668063,0.1624062119669739,0.16149617242201952
2.819999999999984,0.5293000634570283,0.2161056308822517,0.15810666188692268,-2.424750464651763,0.16417887329095654,0.16100053152584737
2.8299999999999836,0.5301474633681473,0.21618558208945174,0.15804449296376735,-2.3667813346141378,0.16266841737423954,0.16170866973838727
2.8399999999999834,0.5309904934196857,0.21626503392207,0.15798254142251153,-2.392264951679425,0.16513877938700472,0.16217029866889046
2.849999999999983,0.5318291868678611,0.2163439920442382,0.1579208078176414,-2.3709743133124856,0.16285576440606445,0.1618336483814697
2.859999999999983,0.5326635765873144,0.21642246198408813,0.1578592926131203,-2.432144636820813,0.16614043916047316,0.1633875902228822
2.869999999999983,0.5334936950767063,0.2165004491360366,0.15779799618406073,-2.4479915168513826,0.1629749864964847,0.16187757402627065
2.8799999999999826,0.5343195744642735,0.21657795876305935,0.15773691881839005,-2.546534822818854,0.16718290590657003,0.16465059406443128
2.8899999999999824,0.535141246513341,0.2166549959989562,0.15767606071851456,-2.5990783489790577,0.16303682677180031,0.16185103332008727
2.899999999999982,0.535958742627791,0.2167315658506058,0.1576154220029789,-2.7347953964037686,0.16825689032984048,0.16594721539056534
2.909999999999982,0.5367720938574819,0.21680767320020927,0.15755500270812173,-2.8206290144714345,0.1630586596114279,0.16177193542491805
2.9199999999999817,0.5375813309036186,0.21688332280752085,0.15749480278972497,-2.9887713414217987,0.16934006710146213,0.16724942307976962
2.9299999999999815,0.5383864841240694,0.21695851931206817,0.15743482212466053,-3.098648200999828,0.16306559046585412,0.16166710813063193
2.9399999999999813,0.5391875835386282,0.2170332672353575,0.1573750605125296,-3.2868816607430738,0.17039421597855298,0.16850995123807974
2.949999999999981,0.5399846588342221,0.21710757098306643,0.15731551767729685,-3.40352532574661,0.1630883912522199,0.16157048342792976
2.959999999999981,0.5407777393700587,0.217181434847222,0.1572561932689189,-3.5908032160532812,0.17136789200699007,0.16966574269747758
2.9699999999999807,0.541566854182718,0.21725486300836455,0.15719708686496575,-3.690222433431198,0.16315759130991786,0.16151704247611845
2.9799999999999804,0.5423520319911803,0.2173278595376952,0.157138197972235,-3.8504892341228056,0.17220727065302951,0.1706512105003196
2.9899999999999802,0.5431333012017941,0.21740042839920845,0.15707952602835923,-3.908638219501188,0.16329588378084856,0.16153468238634877
2.99999999999998,0.5439106899131834,0.217472573451809,0.15702107040340632,-4.01949064620743,0.17287221148119783,0.17141767821722684
3.00999999999998,0.5446842259210871,0.2175442984514098,0.15696283040146952,-4.02156931812742,0.16351349723949363,0.16163885445709764
3.0199999999999796,0.5454539367231404,0.21761560705301589,0.1569048052622521,-4.072946070317835,0.17334828338938926,0.17194787778427348
3.0299999999999794,0.5462198495235862,0.21768650281278737,0.15684699416263942,-4.019015291486345,0.16380974645369914,0.16183345189184312
3.039999999999979,0.5469819912379266,0.21775698919008785,0.15678939621826588,-4.0160825426184665,0.17364679433437605,0.17225601132903923
3.049999999999979,0.5477403884975036,0.21782706954951145,0.15673201048506843,-3.9196556650452683,0.16417934989724858,0.16211670063916822
3.0599999999999787,0.5484950676540182,0.21789674716289287,0.1566748359608326,-3.8794185433252464,0.17379416697886557,0.17237501254470525
3.0699999999999785,0.5492460547839834,0.21796602521129804,0.1566178715867267,-3.7618650854120532,0.16461932815922597,0.16248789157133306
3.0799999999999783,0.5499933756931085,0.2180349067869948,0.15656111624882563,-3.7076524035104055,0.1738193800112584,0.1723413219953986
3.089999999999978,0.5507370559206206,0.21810339489540495,0.15650456877962426,-3.5926641432684874,0.16513293235211246,0.16295143650018232
3.099999999999978,0.5514771207435188,0.21817149245703457,0.15644822795953747,-3.5489346877074697,0.1737489678188948,0.17218795178018168
3.1099999999999777,0.5522135951807627,0.21823920230938645,0.15639209251839084,-3.456515894305647,0.16572714865449817,0.16351535441450613
3.1199999999999775,0.5529465039973961,0.21830652720884966,0.15633616113689658,-3.4400563923416025,0.17361835724550237,0.17195501183564507
3.1299999999999772,0.5536758717086048,0.21837346983256933,0.15628043244811832,-3.3740813268327634,0.16639773937264626,0.16417985091352166
3.139999999999977,0.5544017225837095,0.2184400327802959,0.156224905038923,-3.377953524461643,0.17350105153174625,0.1717191020022774
3.149999999999977,0.5551240806500951,0.21850621857621183,0.15616957745141863,-3.316546706908773,0.16710234768661128,0.16491708797619153
3.1599999999999766,0.5558429696970748,0.21857202967073827,0.15611444818437964,-3.3170721952346605,0.17351373218573876,0.17159732158297716
3.1699999999999764,0.5565584132796916,0.2186374684423191,0.1560595156946575,-3.2520067932228924,0.16775641527459595,0.16566873189202713
3.179999999999976,0.5572704347224555,0.2187025371991835,0.15600477839857757,-3.270128835185518,0.17373153563286778,0.17165372051918448
3.189999999999976,0.5579790571230194,0.2187672381810868,0.15595023467332148,-3.260308871970633,0.16828561531143388,0.16638630121977854
3.1999999999999758,0.5586843033557924,0.2188315735610291,0.15589588285829514,-3.3744235919679317,0.17410845197509062,0.17181388823148594
3.2099999999999755,0.5593861960754916,0.2188955454469514,0.15584172125648096,-3.4878476543135593,0.1686878277980215,0.1670707228193822
3.2199999999999753,0.560084757720633,0.2189591558834092,0.15578774813577514,-3.7148565195292327,0.1745283070421723,0.1719534743147547
3.229999999999975,0.5607800105169629,0.21902240685322483,0.15573396173031037,-3.867515163333377,0.1690692500695797,0.16776243793812431
3.239999999999975,0.5614719764808294,0.2190853002791158,0.1556803602417614,-4.022050715951623,0.17491140552108117,0.1720764713299284
3.2499999999999747,0.5621606774224964,0.21914783802530227,0.1556269418406367,-3.9923979561082916,0.16956564369137456,0.16846332450280588
3.2599999999999745,0.5628461349493972,0.21921002189908947,0.15557370466755102,-3.9250169010764706,0.17532198050926948,0.17237444162682442
3.2699999999999743,0.5635283704693341,0.21927185365243015,0.15552064683448497,-3.714705919612041,0.17012601902920427,0.16907254311094652
3.279999999999974,0.5642074051936172,0.21933333498346166,0.15546776642602544,-3.5412442986251853,0.17589110798991264,0.17298604159366154
3.289999999999974,0.5648832601401526,0.21939446753802264,0.15541506150059117,-3.306687844343957,0.17059928768529273,0.16949930540141508
3.2999999999999736,0.565555956136471,0.2194552529111452,0.1553625300916404,-3.1645105126822766,0.17664664889591206,0.17386544931000786
3.3099999999999734,0.5662255138227051,0.2195156926485249,0.1553101702088619,-3.0027268020538322,0.170925978718255,0.1697336525880273
3.319999999999973,0.5668919536545117,0.21957578824796828,0.15525797983934914,-2.954167698403184,0.17754476787079249,0.17491797939029805
3.329999999999973,0.5675552959059428,0.21963554116081704,0.1552059569487567,-2.891915806474779,0.17114882323722863,0.1698202401171286
3.3399999999999728,0.568215560672263,0.21969495279334983,0.15515409948244,-2.921597399523768,0.17848384616519103,0.17603919528185843
3.3499999999999726,0.5688727678727168,0.2197540245081612,0.15510240536657685,-2.8842033820536326,0.17141796863385708,0.16988474142394763
3.3599999999999723,0.5695269372532461,0.21981275762551808,0.15505087250927213,-2.8665788570982373,0.1792949537468948,0.17708767723060584
3.369999999999972,0.5701780883891571,0.21987115342469332,0.15499949880164446,-2.7428822014820375,0.1718763148905388,0.17009401334368102
3.379999999999972,0.5708262406877376,0.21992921314527666,0.154948282118895,-2.6447220864756824,0.17995199542291074,0.17802378002491687
3.3899999999999717,0.5714714133908302,0.2199869379884642,0.15489722032135936,-2.5063533725008242,0.17241616567310294,0.1704133368634006
3.3999999999999715,0.5721136255773522,0.2200443291183238,0.15484631125554074,-2.440517866649971,0.18059496648982987,0.17893255008638148
3.4099999999999713,0.5727528961657751,0.2201013876630398,0.15479555275512585,-2.380559902734545,0.17286702494803816,0.17067895592074764
3.419999999999971,0.5733892439165537,0.22015811471613433,0.1547449426419826,-2.3990935955221686,0.18125972616680414,0.1798307900591654
3.429999999999971,0.5740226874345129,0.22021451133766734,0.15469447872714037,-2.4259248590464804,0.17320195590841408,0.1708359364694421
3.4399999999999706,0.5746532451711899,0.2202705785554143,0.15464415881175214,-2.514648155021618,0.18189044828161902,0.1806632481616304
3.4499999999999704,0.5752809354271313,0.2203263173660222,0.154593980688039,-2.5935166180696987,0.17346817714417015,0.17092038517721406
3.45999999999997,0.5759057763541493,0.2203817287361429,0.15454394214021577,-2.7105585586701,0.18241347137272387,0.181350800963897
3.46999999999997,0.5765277859575347,0.2204368136035467,0.15449404094540076,-2.7929500031250676,0.1737252722018299,0.17099634203189884
3.47999999999997,0.5771469820982291,0.22049157287821283,0.1544442748745061,-2.8922230056499334,0.18277150481167814,0.1818260206966932
3.4899999999999696,0.5777633824949568,0.22054600744339933,0.1543946416931109,-2.938239253072365,0.17402201782278948,0.17112318610933813
3.4999999999999694,0.5783770047263154,0.2206001181566914,0.15434513916231657,-2.9910603515716474,0.18294509068584852,0.18206287854448444
3.509999999999969,0.5789878662328276,0.2206539058510292,0.15429576503958506,-2.9872476103336494,0.1743890476439832,0.17134220224764043
3.519999999999969,0.5795959843189563,0.22070737133571436,0.15424651707955844,-2.9935912464827203,0.1829538390266372,0.18208185151967388
3.5299999999999687,0.5802013761550784,0.22076051539739622,0.15419739303486246,-2.954222107923765,0.1748422599894849,0.17167831711587553
3.5399999999999685,0.5808040587794235,0.220813338801037,0.15414839065689134,-2.9359296739447354,0.1828392816704231,0.1819286310828096
3.5499999999999683,0.5814040490999763,0.22086584229085715,0.1540995076965758,-2.888374542387875,0.17538807628959496,0.1721485297058955
3.559999999999968,0.5820013638963412,0.22091802659126045,0.15405074190513438,-2.871098120515078,0.1826523167163934,0.1816530135490899
3.569999999999968,0.5825960198215727,0.22096989240773882,0.1540020910348066,-2.835818354243008,0.17601923888622237,0.1727632703989402
3.5799999999999677,0.5831880334039704,0.22102144042775781,0.1539535528395703,-2.831468830478497,0.18246007713263884,0.18131112148729286
3.5899999999999674,0.5837774210488412,0.22107267132162214,0.15390512507584084,-2.8123589111581646,0.17670280552507583,0.17351459852611928
3.5999999999999672,0.5843641990402244,0.22112358574332167,0.1538568055031545,-2.8253775924248843,0.18234447149157185,0.18097196014533384
3.609999999999967,0.5849483835425888,0.22117418433135919,0.15380859188483517,-2.836587820043296,0.177391000215485,0.1743732786422243
3.619999999999967,0.5855299906024932,0.22122446770955823,0.15376048198864434,-2.905079520336689,0.18234781572700728,0.18067843165949019
3.6299999999999666,0.5861090361502163,0.221274436487852,0.15371247358741416,-3.0054180030054383,0.17807286658335622,0.1753244194681881
3.6399999999999664,0.5866855360013556,0.22132409126305463,0.15366456445966556,-3.202309694738101,0.1824299570058151,0.18041068506276445
3.649999999999966,0.587259505858396,0.22137343261961365,0.1536167523902095,-3.4410292720241267,0.17881066401594123,0.1763965163658881
3.659999999999966,0.5878309613122465,0.22142246113034392,0.15356903517073234,-3.7563082856193426,0.1825229523767482,0.18016422983170324
3.6699999999999657,0.5883999178437471,0.2214711773571439,0.15352141060036553,-4.014418934829384,0.17971130854949816,0.1776040723776349
3.6799999999999655,0.5889663908251496,0.221519581851695,0.15347387648624045,-4.223959661552962,0.1826248411162504,0.18008195069830849
3.6899999999999653,0.5895303955215648,0.22156767515614192,0.15342643064402658,-4.2497430265777725,0.180776421241675,0.17881266231013662
3.699999999999965,0.5900919470923865,0.22161545780375708,0.15337907089845532,-4.183390035090923,0.18285215173300537,0.180400875917855
3.709999999999965,0.5906510605926822,0.2216629303195872,0.15333179508382885,-3.982180549581001,0.18178611604427763,0.17977497177462293
3.7199999999999647,0.5912077509745621,0.2217100932210834,0.15328460104451325,-3.771066134730334,0.1833005601669277,0.18114883503158005
3.7299999999999645,0.5917620330885167,0.22175694701871498,0.15323748663541836,-3.52423361499577,0.18256088248220617,0.1804133109590099
3.7399999999999642,0.5923139216847308,0.2218034922165658,0.15319044972246115,-3.3182582034745893,0.18392108374303948,0.18212849683056268
3.749999999999964,0.5928634314143705,0.22184972931291594,0.15314348818301693,-3.122519569291041,0.18310501880022564,0.18081357339222748
3.759999999999964,0.5934105768308445,0.22189565880080642,0.1530965999063549,-2.976313749536663,0.18463104916448628,0.18317688881788047
3.7699999999999636,0.5939553723910407,0.22194128116858886,0.15304978279406073,-2.8557511637799933,0.18348379479027066,0.1810587960744752
3.7799999999999634,0.5944978324565389,0.22198659690045908,0.1530030347604443,-2.7812808950750134,0.1853860593462338,0.18423323098023792
3.789999999999963,0.595037971294797,0.22203160647697626,0.1529563537329354,-2.737059791007362,0.18375129764905768,0.1811935338158949
3.799999999999963,0.5955758030803164,0.22207631037556597,0.15290973765246402,-2.733710427186338,0.18617117862446633,0.18528643123223992
3.8099999999999627,0.5961113418957807,0.22212070907101006,0.1528631844738303,-2.7595466846979484,0.1839444269851173,0.18124501045144653
3.8199999999999625,0.5966446017331757,0.2221648030359209,0.1528166921660589,-2.8205036129270242,0.1869828220374077,0.1863353167075327
3.8299999999999623,0.597175596494881,0.22220859274120092,0.15277025871274166,-2.9040200615164937,0.18409059828809154,0.18123848452185518
3.839999999999962,0.5977043399947449,0.2222520786564897,0.15272388211236834,-3.015855981287569,0.18782135072231004,0.18737649823107988
3.849999999999962,0.5982308459591341,0.22229526125059543,0.15267756037864383,-3.137135535453516,0.1842110840643923,0.18120073667861536
3.8599999999999617,0.5987551280279642,0.2223381409919146,0.1526312915407943,-3.2783008921272243,0.18869328075321218,0.18840789976403371
3.8699999999999615,0.5992771997557057,0.22238071834883638,0.15258507364386056,-3.4078408523496293,0.18431776951130321,0.18115788681229392
3.8799999999999613,0.5997970746123723,0.2224229937901352,0.15253890474898016,-3.5447725009600934,0.18961344085764179,0.1894320725829906
3.889999999999961,0.600314765984489,0.22246496778535035,0.152492782933658,-3.6391723396483524,0.18441044560208106,0.18113702979891932
3.899999999999961,0.6008302871760366,0.22250664080515206,0.15244670629202528,-3.723201821849045,0.1905840620842003,0.19043608722947003
3.9099999999999606,0.6013436514093811,0.22254801332169596,0.15240067293508763,-3.7349451135985827,0.18448691673062056,0.18117108220289166
3.9199999999999604,0.601854871826179,0.22258908580896444,0.15235468099096172,-3.7299158262886816,0.1915482702869164,0.19135598271142504
3.92999999999996,0.6023639614882694,0.2226298587430978,0.15230872860510303,-3.6521060580785885,0.18456066590601505,0.18128380955385798
3.93999999999996,0.6028709333785399,0.22267033260271077,0.1522628139405202,-3.5758557756007923,0.1923991951443791,0.19210495586555568
3.9499999999999598,0.6033758004017818,0.22271050786920005,0.15221693517798116,-3.4505149488817612,0.18466003351118207,0.18147110251933157
3.9599999999999596,0.6038785753855207,0.2227503850270391,0.15217109051620917,-3.34879583829144,0.19307215892168492,0.1926561917783562
3.9699999999999593,0.6043792710808341,0.22278996456406208,0.15212527817206728,-3.2183364434287576,0.1848112950091953,0.18172167045614213
3.979999999999959,0.6048779001631488,0.22282924697173725,0.15207949638073512,-3.123598483007078,0.19357936987279065,0.19304783200411715
3.989999999999959,0.6053744752330223,0.22286823274542905,0.15203374339587475,-3.011610574148532,0.1850314716914641,0.18203834080359632
3.9999999999999587,0.6058690088169071,0.22290692238465035,0.151988017489788,-2.940457767794455,0.19396380668664492,0.1933294930294906
4.009999999999959,0.6063615133678972,0.22294531639330334,0.15194231695356372,-2.858644789932398,0.1853328623650847,0.1824361465438113
4.019999999999959,0.606852001266462,0.2229834152799124,0.15189664009721798,-2.8183374343260783,0.19426055830218306,0.19353167582976957
4.0299999999999585,0.6073404848211585,0.2230212195578442,0.15185098524982305,-2.769064427922528,0.1857281629147816,0.18293669904144036
4.039999999999958,0.6078269762693338,0.22305872974552077,0.15180535075962945,-2.755624034975591,0.19448810598670688,0.1936633108389903
4.049999999999958,0.608311487777808,0.22309594636662183,0.15175973499417994,-2.726559707165896,0.18622844758223603,0.18356178853339905
4.059999999999958,0.6087940314435427,0.22313286995027773,0.15171413634041384,-2.7195313064713837,0.19465709378052154,0.19372400856990174
4.069999999999958,0.6092746192942972,0.2231695010312544,0.151668553204765,-2.6826660672025135,0.18683229157224304,0.18432070291550037
4.079999999999957,0.6097532632892668,0.22320584015012807,0.1516229840132505,-2.6528631161791036,0.1947843826020995,0.19372202829025706
4.089999999999957,0.6102299753197082,0.22324188785345234,0.1515774272115531,-2.5826088124989246,0.18751575420702538,0.1851972496668631
4.099999999999957,0.6107047672095517,0.2232776446939165,0.15153188126509518,-2.5167217858706232,0.19489736125711282,0.1936825943891473
4.109999999999957,0.6111776507159968,0.22331311123049544,0.1514863446591063,-2.413069943129966,0.18823860480654825,0.1861519923745922
4.119999999999957,0.6116486375300981,0.22334828802859125,0.15144081589868255,-2.3258326758603767,0.1950236343378911,0.19363738572328076
4.129999999999956,0.6121177392773351,0.22338317566016763,0.15139529350884032,-2.211870086710688,0.1889634206700189,0.18714151743152066
4.139999999999956,0.6125849675181693,0.22341777470387647,0.15134977603456298,-2.131374326960891,0.1951803120693878,0.19360818573661812
4.149999999999956,0.6130503337485893,0.22345208574517555,0.1513042620408397,-2.0343311027901603,0.1896688166048567,0.18813764564995133
4.159999999999956,0.613513849400643,0.223486109376441,0.15125875011269987,-1.9859376386780665,0.19537214163206404,0.19360065637154186
4.1699999999999555,0.6139755258429581,0.22351984619707121,0.1512132388552403,-1.9271345762399563,0.19035186650651445,0.18913341423393218
4.179999999999955,0.6144353743812477,0.22355329681358357,0.15116772689364577,-1.9288947633116948,0.19559387541155498,0.19361004507337426
4.189999999999955,0.614893406258809,0.22358646183970568,0.15112221287320507,-1.920773585438756,0.1910271085326544,0.19013670780388953
4.199999999999955,0.6153496326570049,0.22361934189645857,0.15107669545932034,-1.9785435856524727,0.19583413323258386,0.193635434562971
4.209999999999955,0.6158040646957396,0.22365193761223423,0.151031173337511,-2.0154466717853126,0.19172403503518148,0.19115735632271358
4.2199999999999545,0.6162567134339179,0.2236842496228664,0.1509856452134124,-2.109942783645541,0.19608566390001378,0.19369938728663794
4.229999999999954,0.6167075898698975,0.22371627857169551,0.1509401098127692,-2.1571397722258854,0.1924734852129542,0.19219215489501393
4.239999999999954,0.6171567049419278,0.22374802510962719,0.1508945658814234,-2.2428322281262396,0.19636235881768255,0.1938567439984443
4.249999999999954,0.6176040695285806,0.22377948989518562,0.15084901218529764,-2.253521061058295,0.19327889162752315,0.1932159939259395
4.259999999999954,0.6180496944491696,0.22381067359456097,0.1508034475103742,-2.291990805893614,0.19669958511668562,0.19416525936418902
4.269999999999953,0.6184935904641576,0.2238415768816501,0.15075787066266724,-2.2462047386013397,0.19410326513629195,0.19419018448730183
4.279999999999953,0.6189357682755574,0.22387220043809397,0.15071228046819332,-2.233603069661403,0.19712411795895896,0.19463960273360548
4.289999999999953,0.6193762385273213,0.2239025449533089,0.15066667577293621,-2.1437577448820173,0.194897073696505,0.1950834558649625
4.299999999999953,0.6198150118057213,0.22393261112451193,0.1506210554428065,-2.097712771116638,0.19763383223309236,0.19524940687728973
4.3099999999999525,0.6202520986397195,0.22396239965674244,0.15057541836359853,-1.985681274675787,0.1956297858991642,0.19588393713219013
4.319999999999952,0.6206875095013304,0.22399191126287846,0.1505297634409429,-1.924888952004555,0.19820860972003757,0.1959516752955038
4.329999999999952,0.6211212548059739,0.2240211466636481,0.15048408960025442,-1.8078050401748034,0.19629281301741933,0.19659402728319483
4.339999999999952,0.6215533449128193,0.22405010658763747,0.15043839578667786,-1.745102003043708,0.19882750875338537,0.19671248751429443
4.349999999999952,0.6219837901251221,0.22407879177129253,0.15039268096502778,-1.6333950276672797,0.19688812178372217,0.19722083653659617
4.3599999999999515,0.6224126006905509,0.22410720295891884,0.1503469441197277,-1.576318738106365,0.1994766030874851,0.19751112473291055
4.369999999999951,0.6228397868015065,0.2241353409026748,0.150301184254743,-1.475673498498268,0.1974194935157235,0.1977706686647059
4.379999999999951,0.6232653585954346,0.22416320636256334,0.15025540039351307,-1.428492024932547,0.20014982294274378,0.19833772900088964
4.389999999999951,0.6236893261551293,0.22419080010641734,0.1502095915788781,-1.3419975445199697,0.19788867833643675,0.19824675604208886
4.399999999999951,0.6241116995090288,0.2242181229098838,0.1501637568730051,-1.30747618423829,0.20084768647018322,0.1991907033469043
4.40999999999995,0.6245324886315056,0.22424517555640205,0.15011789535730882,-1.237287257844408,0.1982939800161295,0.198648268668779
4.41999999999995,0.6249517034431471,0.22427195883718018,0.15007200613237145,-1.2180869229318168,0.20157615281480404,0.2000751334155082
4.42999999999995,0.625369353811031,0.22429847355116708,0.15002608831785894,-1.166771407152442,0.19862962395799943,0.19896973294592923
4.43999999999995,0.6257854495489936,0.22432472050502208,0.14998014105243476,-1.1667439232471508,0.20234593726328748,0.20100195143040667
4.4499999999999496,0.6262000004178899,0.22435070051308015,0.14993416349367092,-1.1386326143117087,0.1988854115820548,0.19920066955335053
4.459999999999949,0.6266130161258494,0.2243764143973157,0.1498881548179576,-1.1643149027245576,0.2031718493278464,0.2019872011291879
4.469999999999949,0.6270245063285241,0.22440186298730203,0.14984211422040905,-1.1671198034420494,0.19904690232752642,0.19932574898046315
4.479999999999949,0.6274344806293309,0.22442704712016892,0.14979604091476853,-1.229603724347415,0.20407122336045913,0.203050378942688
4.489999999999949,0.6278429485796874,0.22445196764055647,0.14974993413331,-1.2762791038842767,0.1990970999905158,0.19932646317297711
4.4999999999999485,0.6282499196792424,0.22447662540056793,0.14970379312673932,-1.3930930376048078,0.2050597587100313,0.20420998926281242
4.509999999999948,0.6286554033761005,0.22450102125971777,0.14965761716409132,-1.5029137288865706,0.19902167981332752,0.19918642110406787
4.519999999999948,0.6290594090670412,0.2245251560848794,0.14961140553262722,-1.697892321104492,0.20614208300090864,0.20547321324256723
4.529999999999948,0.6294619460977319,0.22454903075023003,0.14956515753772967,-1.8931927540016824,0.19882077041566923,0.1989034344555876
4.539999999999948,0.6298630237629377,0.22457264613719177,0.1495188725027944,-2.188890091658277,0.20729460165345748,0.2068165171129265
4.549999999999947,0.6302626513067224,0.22459600313437278,0.14947254976912283,-2.4804062881387794,0.19852839149177756,0.1985097025666898
4.559999999999947,0.6306608379226493,0.22461910263750515,0.14942618869581178,-2.8756634152732827,0.20844457662977306,0.20816056755210008
4.569999999999947,0.6310575927539718,0.2246419455493809,0.14937978865964185,-3.233356280659512,0.198229444475057,0.19809012003134757
4.579999999999947,0.6314529248938248,0.22466453277978604,0.14933334905496404,-3.672493065039976,0.20946678617215933,0.2093625200461061
4.589999999999947,0.6318468433854062,0.2246868652454335,0.14928686929358667,-4.0065729216900206,0.19804516828263935,0.1977694323207084
4.599999999999946,0.632239357222159,0.2247089438698933,0.14924034880465892,-4.382432561048966,0.21022897708466964,0.21026326858521477
4.609999999999946,0.6326304753479448,0.22473076958352173,0.1491937870345545,-4.584117661414583,0.19806949964177173,0.1976497433439811
4.619999999999946,0.6330202066572159,0.22475234332338914,0.14914718344675454,-4.8056469045129,0.21067005154508675,0.21077849737053303
4.629999999999946,0.6334085599951831,0.22477366603320578,0.1491005375217285,-4.82742926757347,0.19830987923704205,0.19774979007692634
4.6399999999999455,0.6337955441579768,0.2247947386632458,0.14905384875681416,-4.880901328806201,0.21082839826307676,0.21094099397494706
4.649999999999945,0.6341811678928088,0.22481556217027152,0.14900711666609795,-4.755905978645742,0.19870409453402132,0.198017224271316
4.659999999999945,0.6345654398981269,0.22483613751745427,0.14896034078029266,-4.687763151414732,0.21079193375060049,0.21085066461553786
4.669999999999945,0.6349483688237669,0.22485646567429599,0.14891352064661617,-4.481221195213286,0.19918311938771727,0.19838829626125448
4.679999999999945,0.6353299632711027,0.22487654761654793,0.14886665582866743,-4.349749676446418,0.21063643395644085,0.21060205533206605
4.689999999999944,0.6357102317931896,0.22489638432613018,0.14881974590630434,-4.118525547348101,0.1997111112310328,0.19882806416156731
4.699999999999944,0.6360891828949091,0.2249159767910484,0.14877279047551864,-3.971641579974031,0.21039138125435133,0.21024123092185776
4.709999999999944,0.636466825033106,0.22493532600531044,0.14872578914831125,-3.7601123349609447,0.20029889330259176,0.199343714629223
4.719999999999944,0.636843166616725,0.22495443296884202,0.14867874155256738,-3.647463164969253,0.210008756983258,0.20973103059019144
4.729999999999944,0.6372182160069451,0.22497329868740162,0.14863164733193063,-3.523328844961354,0.2010269710555162,0.2000025594671643
4.739999999999943,0.6375919815173088,0.2249919241724945,0.14858450614567703,-3.5669107126121946,0.20929976479929976,0.20888370132602022
4.749999999999943,0.6379644714138502,0.22501031044128553,0.14853731766858835,-3.7219041579333862,0.20208530636119262,0.200957293187796
4.759999999999943,0.6383356939152212,0.22502845851651243,0.14849008159082563,-4.122150406445964,0.20803556971896456,0.20745163849458723
4.769999999999943,0.6387056571928127,0.22504636942639736,0.1484427976178019,-4.3375019783043305,0.2035050743254476,0.2022129217849847
4.7799999999999425,0.6390743693708757,0.22506404420455814,0.1483954654700549,-4.167427700779866,0.20729651006505673,0.2065750682273004
4.789999999999942,0.6394418385266405,0.22508148388991986,0.14834808488311974,-3.548286194501897,0.20446235968136967,0.20314445752447224
4.799999999999942,0.6398080726904303,0.22509868952662446,0.14830065560740116,-3.0338877032138214,0.20817642106393205,0.2075087368090983
4.809999999999942,0.6401730798457763,0.2251156621639407,0.1482531774080452,-2.592877698700603,0.204845015707221,0.20362423525844092
4.819999999999942,0.6405368679295306,0.22513240285617508,0.14820565006481295,-2.360630727019966,0.20938692573576037,0.20879421988641858
4.8299999999999415,0.640899444831973,0.22514891266257892,0.14815807337195033,-2.223858309671537,0.204920387328551,0.203839238421844
4.839999999999941,0.6412608183969227,0.2251651926472594,0.14811044713806248,-2.2685619310974148,0.21060444254041766,0.21000709027054143
4.849999999999941,0.6416209964218413,0.22518124387908686,0.14806277118598415,-2.419933443074634,0.2047400559406003,0.20385813484331272
4.859999999999941,0.6419799866579392,0.22519706743160378,0.14801504535265275,-2.780049841206119,0.21183829628901157,0.21113228716615753
4.869999999999941,0.6423377968102786,0.22521266438293358,0.14796726948898078,-3.2178333200330056,0.20440250901131066,0.2037873473559584
4.87999999999994,0.6426944345378727,0.22522803581568707,0.14791944345972674,-3.7665449159850812,0.2129619011387905,0.2120489431900797
4.88999999999994,0.6430499074537896,0.2252431828168729,0.14787156714336977,-4.104244262953789,0.2043486724667542,0.20399730627906115
4.89999999999994,0.6434042231252477,0.2252581064778034,0.14782364043198037,-4.322089425552868,0.21367000674880204,0.21255394246003997
4.90999999999994,0.6437573890737134,0.22527280789400383,0.14777566323109464,-4.222502951655681,0.20490147517654533,0.20471802463098435
4.9199999999999395,0.6441094127749987,0.22528728816511948,0.14772763545958628,-4.111658174236053,0.2140276490470385,0.212814468356076
4.929999999999939,0.644460301659356,0.22530154839482452,0.14767955704954092,-3.851498178755786,0.20567818722500855,0.20556705114012996
4.939999999999939,0.6448100631115693,0.2253155896907289,0.14763142794612882,-3.6855283130671608,0.21433039234664572,0.2131237369773767
4.949999999999939,0.6451587044710507,0.22532941316428734,0.1475832481074793,-3.4494799200312998,0.2063997400246609,0.2062870328460513
4.959999999999939,0.6455062330319303,0.22534301993070688,0.1475350175045544,-3.3301894986050575,0.21465887022284508,0.21352704488995952
4.9699999999999385,0.6458526560431465,0.22535641110885568,0.14748673612102403,-3.1642101959400026,0.2070218461251813,0.20686625940156939
4.979999999999938,0.6461979807085385,0.22536958782117147,0.14743840395314053,-3.112755535513185,0.21498810821729472,0.21395725940781943
4.989999999999938,0.6465422141869334,0.22538255119356995,0.14739002100961376,-3.02380262883066,0.207574853579187,0.2073584730830577
4.999999999999938,0.6468853635922358,0.22539530235535374,0.1473415873114867,-3.0455556536201276,0.21526084017442607,0.2143290397277085
5.009999999999938,0.6472274359935161,0.2254078424391217,0.14729310289201164,-3.038570040198297,0.20811768870785907,0.2078289289452439
5.019999999999937,0.6475684384150973,0.2254201725806782,0.1472445677965265,-3.1429868678866955,0.21540818106841148,0.2145599295988812
5.029999999999937,0.6479083778366425,0.22543229391894296,0.14719598208233192,-3.219660234614341,0.2087152461020333,0.20833725512492357
5.039999999999937,0.6482472611932403,0.22544420759586073,0.1471473458185682,-3.3881807139601694,0.21541143511157804,0.2146283350872596
5.049999999999937,0.6485850953754919,0.22545591475631183,0.14709865908609326,-3.4704397729897787,0.209380253835561,0.2088945511583497
5.0599999999999365,0.6489218872295959,0.2254674165480225,0.14704992197736075,-3.563228830716174,0.21545320454663197,0.21473053142206613
5.069999999999936,0.6492576435574329,0.22547871412147624,0.1470011345962991,-3.486413719717969,0.2099920768231584,0.20941358153554193
5.079999999999936,0.6495923711166517,0.22548980862982515,0.1469522970581906,-3.4157816584930405,0.21582684358513765,0.21518244365634137
5.089999999999936,0.649926076620754,0.2255007012288014,0.1469034094895509,-3.234635197483779,0.2104130901212855,0.20979915966531348
5.099999999999936,0.6502587667391763,0.22551139307662918,0.14685447202800936,-3.139457401657415,0.21649957071919865,0.21594165793136932
5.1099999999999355,0.6505904480973772,0.22552188533393813,0.14680548482219014,-3.000617152091797,0.21064747210940687,0.21005057275861877
5.119999999999935,0.6509211272769203,0.22553217916367554,0.14675644803159316,-2.9714190692721516,0.21726651669066516,0.21677223162285425
5.129999999999935,0.6512508108155577,0.22554227573102006,0.14670736182647603,-2.9093932560996785,0.2107674604151125,0.21022150140049872
5.139999999999935,0.6515795052073151,0.22555217620329632,0.1466582263877373,-2.948120627398514,0.21801512418731686,0.21754640825807411
5.149999999999935,0.6519072169025746,0.2255618817498877,0.14660904190679752,-2.9412669685732205,0.21084234903630378,0.21037123442836086
5.159999999999934,0.65223395230816,0.22557139354215291,0.14655980858548492,-3.021631262774759,0.21870811276730062,0.21822446623245248
5.169999999999934,0.6525597177874197,0.22558071275334035,0.14651052663591824,-3.0355497172007264,0.21092952035073867,0.2105527161346697
5.179999999999934,0.652884519660312,0.2255898405585043,0.14646119628039178,-3.124090364663088,0.21933810206966065,0.21880145905351334
5.189999999999934,0.6532083642034879,0.2255987781344215,0.14641181775126103,-3.1231285135050064,0.2110780701755505,0.21081107049064843
5.199999999999934,0.6535312576503782,0.22560752665950756,0.1463623912908278,-3.186463910604861,0.21990648179659245,0.21928602362794125
5.209999999999933,0.6538532061912757,0.22561608731373503,0.1463129171512275,-3.142854880818933,0.21132033648935916,0.21117219534154277
5.219999999999933,0.654174215973421,0.22562446127855112,0.14626339559431598,-3.1593685683875528,0.22041769796885619,0.21969583264351983
5.229999999999933,0.6544942931010875,0.22563264973679587,0.14621382689155665,-3.0652465420441386,0.21165805759561623,0.21162889961270406
5.239999999999933,0.6548134436356686,0.22564065387262205,0.14616421132390972,-3.03486625177773,0.2208823808637851,0.22005886803582442
5.2499999999999325,0.6551316735957611,0.22564847487141412,0.14611454918172023,-2.9028542404107265,0.21206558036162362,0.21214597178252376
5.259999999999932,0.6554489889572528,0.22565611391970913,0.14606484076460846,-2.8414181999264008,0.22131685217732833,0.22040786155282835
5.269999999999932,0.6557653956534087,0.22566357220511668,0.14601508638135888,-2.69170323932817,0.2125104150826168,0.21268368292975565
5.279999999999932,0.6560808995749577,0.22567085091624103,0.145965286349812,-2.617737523245639,0.221736290370549,0.22076792786505542
5.289999999999932,0.6563955065701804,0.2256779512426027,0.14591544099675496,-2.467183292869278,0.21296817294223147,0.21321527897399967
5.299999999999931,0.6567092224449966,0.22568487437456128,0.14586555065781398,-2.394523005481118,0.22215012787371108,0.2211496215871
5.309999999999931,0.6570220529630543,0.22569162150323838,0.14581561567734652,-2.2538823290809593,0.2134245534488082,0.2137290907194507
5.319999999999931,0.6573340038458171,0.22569819382044137,0.14576563640833476,-2.190934894291217,0.22256188468020896,0.22155047518444587
5.329999999999931,0.6576450807726553,0.22570459251858815,0.1457156132122794,-2.0664348904583094,0.21387241760317377,0.21422394880040266
5.339999999999931,0.657955289380934,0.22571081879063135,0.14566554645909383,-2.0185255525503516,0.22296986886280543,0.22195863990580278
5.34999999999993,0.6582646352661046,0.22571687382998473,0.14561543652699957,-1.9153891905351026,0.2143096619890383,0.21470566302161098
5.35999999999993,0.658573123981795,0.22572275883044837,0.1455652838024212,-1.889623558119021,0.2233646778173117,0.22235171215358113
5.36999999999993,0.6588807610399022,0.22572847498613657,0.14551508867988366,-1.8197572784060583,0.2147409767288297,0.21518800997503987
5.37999999999993,0.6591875519106836,0.22573402349140434,0.14546485156190817,-1.8382963974475164,0.22371478412364815,0.22268147528914303
5.3899999999999295,0.6594935020228497,0.22573940554077582,0.14541457285891027,-1.8442974770108185,0.21519227425128679,0.2157028600464205
5.399999999999929,0.6597986167636578,0.2257446223288726,0.14536425298909755,-1.9866837556973447,0.22391235240539784,0.22282075367254672
5.409999999999929,0.6601029014790065,0.2257496750503432,0.14531389237836853,-2.2005046849390393,0.21576631554137177,0.21632871195518902
5.419999999999929,0.660406361473529,0.2257545648997928,0.145263491460212,-2.6295010964115897,0.22365317550655126,0.22247211065018876
5.429999999999929,0.6607090020106908,0.22575929307171352,0.1452130506756066,-3.060974701737391,0.21671537363225507,0.2171916755382944
5.4399999999999284,0.6610108283128835,0.225763860760416,0.145162570472922,-3.340949794055687,0.22281305932608014,0.22164791396618688
5.449999999999928,0.6613118455615228,0.2257682691599601,0.14511205130781885,-3.1504339647838875,0.21793788948900852,0.21814863578803564
5.459999999999928,0.6616120588971459,0.22577251946408797,0.14506149364315132,-2.8182614067210183,0.22264600368985538,0.22171708271642063
5.469999999999928,0.6619114734195095,0.22577661286615686,0.14501089794886932,-2.4126451814164507,0.21877079812777686,0.21883580808163539
5.479999999999928,0.6622100941876893,0.22578055055907223,0.14496026470192092,-2.147129727788297,0.2233215682936553,0.22265291102552923
5.489999999999927,0.6625079262201794,0.22578433373522216,0.144909594386156,-1.9124679077810436,0.21915424200483277,0.21921062684486697
5.499999999999927,0.6628049744949929,0.22578796358641195,0.1448588874922303,-1.8057295904649928,0.2242175017865632,0.22373256219077384
5.509999999999927,0.6631012439497634,0.22579144130379944,0.14480814451750978,-1.7156388521860355,0.21930572081652908,0.21939803638874456
5.519999999999927,0.6633967394818466,0.22579476807783067,0.14475736596597585,-1.7293349668674114,0.2251401532955193,0.22479244494664877
5.5299999999999265,0.6636914659484235,0.22579794509817683,0.14470655234813112,-1.744214277500692,0.2193395888862262,0.21946357467039795
5.539999999999926,0.663985428166604,0.22580097355367096,0.1446557041809056,-1.8513009180586955,0.22603996968980922,0.22581422022239525
5.549999999999926,0.6642786309135316,0.225803854632246,0.1446048219875635,-1.9448674178626097,0.21931370250771945,0.21944199999904576
5.559999999999926,0.6645710789264886,0.22580658952087293,0.14455390629761078,-2.124185076537555,0.22687645061100592,0.22677588714910915
5.569999999999926,0.6648627769030021,0.22580917940549927,0.14450295764670243,-2.27030567021254,0.21928659217242777,0.2193785845276689
5.5799999999999255,0.6651537295009508,0.22581162547098932,0.144451976576552,-2.4937067962318253,0.22759350617417426,0.2276309111903386
5.589999999999925,0.6654439413386732,0.2258139289010635,0.14440096363483945,-2.6566004578583953,0.21933131086043892,0.21933774202803727
5.599999999999925,0.6657334169950762,0.22581609087823956,0.14434991937512168,-2.883953790922088,0.2281253658127485,0.2283154770173307
5.609999999999925,0.6660221610097437,0.22581811258377313,0.14429884435674153,-3.0212499159079726,0.2195246660171706,0.21939278223562414
5.619999999999925,0.6663101778830482,0.2258199951976,0.1442477391447392,-3.2107768887818153,0.2284135589308917,0.22876676265554935
5.629999999999924,0.6665974720762617,0.2258217398982786,0.1441966043097632,-3.2915579379978586,0.2199291048279514,0.2196084114880858
5.639999999999924,0.6668840480116666,0.22582334786293262,0.14414544042798189,-3.4213823077525665,0.22842004638558863,0.22894079248261387
5.649999999999924,0.6671699100726693,0.22582482026719397,0.14409424808099483,-3.4465755981396273,0.22059159763193298,0.22003629224461757
5.659999999999924,0.6674550626039151,0.22582615828514824,0.14404302785574696,-3.5314204243338856,0.22812399153819415,0.2288162620982989
5.6699999999999235,0.6677395099114014,0.22582736308927812,0.14399178034444046,-3.5415834683262224,0.2215703732074278,0.22073638975328483
5.679999999999923,0.668023256262593,0.22582843585040874,0.14394050614444867,-3.635951168711784,0.22751262738505346,0.2283897987771141
5.689999999999923,0.6683063058865397,0.2258293777376541,0.14388920585823084,-3.7044161140962473,0.22296411255425744,0.22180594720211488
5.699999999999923,0.6685886629739931,0.2258301899183623,0.14383788009324547,-3.8864739827159345,0.22662578902637348,0.22771881505881666
5.709999999999923,0.6688703316775246,0.22583087355806317,0.1437865294618666,-4.068929043157473,0.22485414598039252,0.22333785585192642
5.7199999999999225,0.6691513161116447,0.22583142982041543,0.1437351545812989,-4.324779125463468,0.22578884663708904,0.22713427653999363
5.729999999999922,0.6694316203529216,0.22583185986715396,0.1436837560734933,-4.456953331918109,0.22698531266315022,0.22516035717404867
5.739999999999922,0.6697112484401041,0.22583216485803911,0.1436323345650641,-4.473548854131357,0.2258323566890944,0.22738211539749154
5.749999999999922,0.6699902043742423,0.22583234595080512,0.14358089068720564,-4.249219109210515,0.22858573049713451,0.22668522076092934
5.759999999999922,0.6702684921188097,0.22583240430110973,0.14352942507560973,-3.924494726926306,0.227005284630594,0.22857043085111614
5.769999999999921,0.670546115599828,0.22583234106248395,0.1434779383703832,-3.5404864373573908,0.22939540052741075,0.22766435463998125
5.779999999999921,0.6708230787059897,0.22583215738628304,0.143426431215967,-3.174614640797968,0.22844504899843168,0.22989566543053583
5.789999999999921,0.6710993852887848,0.22583185442163695,0.143374904261054,-2.858721130685737,0.22983730074759276,0.2283449649756673
5.799999999999921,0.6713750391626266,0.22583143331540226,0.14332335815850883,-2.57565296436873,0.2296767454399036,0.23100388403921404
5.809999999999921,0.6716500441049786,0.22583089521211405,0.14327179356528727,-2.35310836912523,0.23017754283184558,0.22889875042573285
5.81999999999992,0.671924403856482,0.22583024125393847,0.1432202111423563,-2.14925048605419,0.23067073352772932,0.2319079979940834
5.82999999999992,0.6721981221210855,0.2258294725806255,0.14316861155461436,-1.9959337343557049,0.23049322655159504,0.22938269189195193
5.83999999999992,0.6724712025661748,0.22582859032946298,0.14311699547081264,-1.8505730551206738,0.23149090699357305,0.23267221162513813
5.84999999999992,0.6727436488227021,0.22582759563523008,0.14306536356347602,-1.7477943494741348,0.2307947153123775,0.229811295432512
5.8599999999999195,0.6730154644853193,0.22582648963015228,0.14301371650882502,-1.6496785964123282,0.2322024785905967,0.2333525590316512
5.869999999999919,0.6732866531125096,0.2258252734438559,0.14296205498669778,-1.5937835435493695,0.23106301486679603,0.23017379638553345
5.879999999999919,0.6735572182267198,0.2258239482033237,0.14291037968047254,-1.5496767145966168,0.23286473850164355,0.23399776593700647
5.889999999999919,0.6738271633144967,0.2258225150328509,0.14285869127699055,-1.562470863187492,0.23124715177122382,0.2304266860854508
5.899999999999919,0.6740964918266206,0.22582097505400175,0.14280699046647974,-1.6150499974647226,0.23353909149028187,0.23464994124980348
5.909999999999918,0.6743652071782409,0.22581932938556554,0.1427552779424775,-1.7647241589989737,0.23124142970327416,0.2304745191845698
5.919999999999918,0.6746333127490147,0.22581757914351513,0.14270355440175594,-1.9955476670506938,0.2342733290611492,0.23530561112727677
5.929999999999918,0.6749008118832431,0.22581572544096368,0.14265182054424524,-2.3117368964597365,0.23092408140024018,0.2302195544301019
5.939999999999918,0.6751677078900096,0.22581376938812348,0.14260007707295938,-2.579884048644725,0.2349690598710026,0.23579617278928428
5.949999999999918,0.6754340040433209,0.22581171209226433,0.1425483246939205,-2.6796133450200794,0.23055946570912333,0.2299557216064742
5.959999999999917,0.6756997035822465,0.22580955465767283,0.1424965641160851,-2.5725823426349343,0.23537063912535516,0.23597926529194624
5.969999999999917,0.6759648097110601,0.22580729818561227,0.14244479605127006,-2.346803603172277,0.23076385540263827,0.23028626598333315
5.979999999999917,0.6762293255993808,0.2258049437742816,0.14239302121407804,-2.105660693492145,0.23563006397424688,0.23616866889650617
5.989999999999917,0.6764932543823181,0.225802492518777,0.1423412403218249,-1.8838520147163655,0.23132555252809517,0.23096725047130456
5.9999999999999165,0.6767565991606136,0.22579994551105229,0.14228945409446683,-1.713141781779234,0.2359573758533267,0.23650738489320494
6.009999999999916,0.6770193630007872,0.2257973038398802,0.14223766325452702,-1.5754131274313068,0.23187509689203523,0.23161591579558008
6.019999999999916,0.6772815489352821,0.2257945685908142,0.14218586852702383,-1.4869667514169143,0.23638578503414742,0.23696441119472875
6.029999999999916,0.6775431599626109,0.2257917408461506,0.14213407063939867,-1.4210125211837223,0.23230345217567797,0.23212926662536174
6.039999999999916,0.6778041990475042,0.22578882168489134,0.1420822703214445,-1.3977161513671743,0.23690553415775537,0.2375075483416171
6.0499999999999154,0.6780646691210572,0.22578581218270666,0.14203046830523433,-1.3867020023517058,0.23259258575495959,0.2324964955885279
6.059999999999915,0.6783245730808793,0.22578271341189873,0.14197866532505046,-1.4164588876809392,0.2375029636028011,0.23811512890940048
6.069999999999915,0.6785839137912448,0.22577952644136573,0.14192686211731403,-1.4499958999329206,0.23274292446756187,0.23272384923330114
6.079999999999915,0.6788426940832425,0.22577625233656523,0.14187505942051387,-1.5271888948813854,0.23816514292269836,0.238770315803957
6.089999999999915,0.6791009167549276,0.22577289215948027,0.14182325797513817,-1.5994710789857336,0.23276037495271962,0.23282194311548682
6.099999999999914,0.6793585845714739,0.22576944696858262,0.14177145852360273,-1.721943628157373,0.23887765447239312,0.23945610667134506
6.109999999999914,0.6796157002653275,0.22576591781879982,0.14171966181018358,-1.8281445153839269,0.2326585298453097,0.23280779587990352
6.119999999999914,0.6798722665363612,0.22576230576148001,0.14166786858094643,-1.993402351078115,0.23962170127245777,0.24015211509473003
6.129999999999914,0.6801282860520281,0.2257586118443587,0.14161607958367917,-2.12573754733174,0.23246466125717283,0.23271016049529744
6.1399999999999135,0.6803837614475187,0.2257548371115255,0.14156429556782305,-2.3269509177946355,0.2403727163941183,0.24083389249199236
6.149999999999913,0.680638695325916,0.22575098260339047,0.14151251728440425,-2.4714351973347806,0.232224562410525,0.2325735037908126
6.159999999999913,0.680893090258354,0.22574704935665182,0.14146074548596624,-2.694641421466368,0.24110197163397853,0.24147560752323471
6.169999999999913,0.6811469487841755,0.22574303840426418,0.1414089809265028,-2.830818395314275,0.2320007934634395,0.23245585847818304
6.179999999999913,0.6814002734110917,0.2257389507754066,0.14135722436139084,-3.0558201057035372,0.2417815673425415,0.24205556558557464
6.1899999999999125,0.6816530666153402,0.22573478749545053,0.1413054765473228,-3.161606361686843,0.23186016942294635,0.23241725239280434
6.199999999999912,0.6819053308418483,0.22573054958592934,0.1412537382422406,-3.3677628773975874,0.2423909875695967,0.24256174638587585
6.209999999999912,0.682157068504392,0.2257262380645076,0.14120201020526973,-3.4277957603677134,0.23185392340174857,0.23250226165105026
6.219999999999912,0.6824082819857591,0.22572185394495048,0.1411502931966526,-3.601487718313467,0.24292146320296365,0.24299363050750947
6.229999999999912,0.6826589736379122,0.22571739823709414,0.14109858797768338,-3.6127373905808526,0.23200323988198662,0.2327279521645217
6.239999999999911,0.6829091457821524,0.22571287194681575,0.14104689531064227,-3.750692168417284,0.2433749607899959,0.2433588661448393
6.249999999999911,0.6831588007092847,0.22570827607600494,0.1409952159587309,-3.720785130195482,0.23230060386771476,0.23308587642787545
6.259999999999911,0.6834079406797808,0.2257036116225343,0.14094355068600714,-3.827474031744914,0.2437583577423348,0.24366701879055974
6.269999999999911,0.6836565679239484,0.22569887958023135,0.1408919002573208,-3.7683852357438155,0.2327230075942695,0.2335541544233874
6.2799999999999105,0.6839046846420956,0.22569408093885024,0.14084026543824923,-3.8511280781706074,0.24407719280605325,0.2439244009204513
6.28999999999991,0.6841522930046995,0.22568921668404388,0.14078864699503357,-3.7737524275472927,0.23324474381830276,0.23410883081891581
6.29999999999991,0.6843993951525749,0.225684287797337,0.1407370456945152,-3.839134921028094,0.24433333263416812,0.24413286596088693
6.30999999999991,0.6846459931970428,0.22567929525609906,0.14068546230407245,-3.7508638281550812,0.23384286189924014,0.2347286135042837
6.31999999999991,0.6848920892201004,0.22567424003351688,0.14063389759155698,-3.8031290630165184,0.24452783257347194,0.24429320153888395
6.3299999999999095,0.6851376852745916,0.22566912309856915,0.14058235232523164,-3.707556664329678,0.23449605043322597,0.23539383378465906
6.339999999999909,0.685382783384379,0.2256639454160003,0.14053082727370794,-3.7483791928636396,0.2446674227026809,0.24441170097043172
6.349999999999909,0.6856273855445147,0.22565870794629456,0.1404793232058834,-3.646234115319019,0.23518066417324962,0.236083028679839
6.359999999999909,0.6858714937214144,0.2256534116456512,0.14042784089088023,-3.6756918068930817,0.24477069462688295,0.2445061681847448
6.369999999999909,0.6861151098530301,0.2256480574659591,0.14037638109798295,-3.5668206675353575,0.23586815735979505,0.23677091161725775
6.379999999999908,0.6863582358490254,0.22564264635477285,0.14032494459657793,-3.585399211700051,0.24486844619299386,0.24460590310219335
6.389999999999908,0.6866008735909481,0.22563717925528776,0.14027353215609137,-3.471111157508953,0.23652742031016147,0.23743061574586524
6.399999999999908,0.6868430249324081,0.22563165710631675,0.14022214454592943,-3.4814836011689483,0.2449954783982779,0.24474320473758934
6.409999999999908,0.6870846916992528,0.22562608084226632,0.14017078253541695,-3.365521533667051,0.2371316110385786,0.23803959179192644
6.419999999999908,0.6873258756897447,0.22562045139311399,0.14011944689373793,-3.372459376730402,0.24517893719519482,0.24494184114259815
6.429999999999907,0.6875665786747378,0.22561476968438476,0.14006813838987495,-3.259713012394403,0.237664408251695,0.23858468965371168
6.439999999999907,0.6878068023978577,0.2256090366371292,0.14001685779254983,-3.2682380599514933,0.24543202578700596,0.24521139731998148
6.449999999999907,0.6880465485756784,0.22560325316790097,0.1399656058701644,-3.1625340048722075,0.2381212062734755,0.2390627577567647
6.459999999999907,0.6882858188979045,0.2255974201887355,0.13991438339074122,-3.176039658799493,0.24575603293450246,0.24555009731352279
6.4699999999999065,0.6885246150275499,0.2255915386071279,0.13986319112186457,-3.07881822980694,0.23850570936693186,0.23947739669497692
6.479999999999906,0.6887629386011187,0.22558560932601252,0.13981202983062246,-3.0983440710535235,0.24614667042271543,0.24595166703000113
6.489999999999906,0.6890007912287883,0.22557963324374172,0.1397609002835479,-3.0086749512234565,0.238825079293422,0.23983464565674634
6.499999999999906,0.6892381744945903,0.22557361125406594,0.1397098032465614,-3.033237812182805,0.24660031687492753,0.2464117008317443
6.509999999999906,0.6894750899565936,0.22556754424611297,0.13965873948491286,-2.948623682068452,0.23908562199535208,0.2401392261685791
6.519999999999905,0.6897115391470876,0.22556143310436863,0.13960770976312437,-2.9760570841402885,0.2471191061138804,0.24693258466416207
6.529999999999905,0.6899475235727681,0.22555527870865763,0.13955671484493345,-2.893477432418875,0.23928888094621464,0.24039110671179575
6.539999999999905,0.6901830447149193,0.225549081934124,0.139505755493236,-2.92148411848482,0.24771654362459075,0.24752881430059548
6.549999999999905,0.6904181040296011,0.22554284365121227,0.13945483247002913,-2.8385635286769055,0.23942661816062388,0.2405809230582124
6.559999999999905,0.690652702947835,0.22553656472565006,0.13940394653635654,-2.866193085947786,0.24842709202587873,0.2482362853790627
6.569999999999904,0.6908868428757893,0.22553024601842883,0.13935309845225097,-2.783048841803423,0.23947227730128795,0.2406818746968052
6.579999999999904,0.6911205251949673,0.2255238883857872,0.1393022889766798,-2.8139043951398226,0.24932499042358092,0.2491310467242816
6.589999999999904,0.691353751262394,0.22551749267919272,0.13925151886748877,-2.738096895609864,0.23936682548206978,0.24063572564891036
6.599999999999904,0.6915865224108051,0.22551105974532568,0.139200788881348,-2.790090928304655,0.25055575116238704,0.2503614735718269
6.6099999999999035,0.6918188399488358,0.22550459042606158,0.13915009977369597,-2.75245268372527,0.23901045794192663,0.24034309116661534
6.619999999999903,0.6920507051612084,0.22549808555845532,0.13909945229868623,-2.8838298563309603,0.2523377918848063,0.25215173758614357
6.629999999999903,0.6922821193089244,0.22549154597472512,0.13904884720913266,-2.9604325699974985,0.23837366651746533,0.2397683044922116
6.639999999999903,0.6925130836294532,0.22548497250223695,0.13899828525645616,-3.234872252365752,0.25461014863001086,0.25444762310496566
6.649999999999903,0.6927435993369239,0.22547836596348872,0.13894776719063034,-3.3301406355865395,0.2381009621281533,0.23953799309998813
6.659999999999902,0.6929736676223156,0.2254717271760958,0.13889729376012916,-3.367585909129624,0.2560031108471089,0.255883368531563
6.669999999999902,0.6932032896536497,0.22546505695277563,0.138846865711873,-3.0137677641969605,0.2393777475605751,0.2408238475288425
6.679999999999902,0.6934324665761828,0.2254583561013349,0.1387964837911779,-2.667726860168325,0.2556759942744735,0.2556689232044678
6.689999999999902,0.6936611995125983,0.22545162542465344,0.1387461487417007,-2.226982978670698,0.2412684750851814,0.24267865404672673
6.699999999999902,0.6938894895632006,0.22544486572067254,0.13869586130538955,-1.935950765727283,0.2550527231581017,0.2552167614595169
6.709999999999901,0.6941173378061075,0.22543807778238015,0.13864562222243063,-1.6384200329907022,0.2428237282265781,0.2441708344620734
6.719999999999901,0.6943447452974464,0.22543126239779895,0.13859543223119758,-1.4696456275972671,0.25467425832997515,0.25500452611913726
6.729999999999901,0.6945717130715471,0.22542442034997315,0.13854529206820018,-1.2946985987968391,0.2440069647769458,0.24530203165046244
6.739999999999901,0.6947982421411372,0.22541755241695632,0.13849520246803396,-1.220115665563053,0.2545220578551843,0.25498262413440825
6.7499999999999005,0.6950243334975371,0.2254106593717993,0.13844516416332933,-1.1343079138402996,0.2449023636934466,0.24616513264007742
6.7599999999999,0.6952499881108576,0.22540374198253868,0.13839517788470185,-1.1334592875169758,0.2545260522851747,0.25508049621552487
6.7699999999999,0.695475206930193,0.22539680101218582,0.138345244360703,-1.1189563363268347,0.24557739174336526,0.24682043058169129
6.7799999999999,0.6956999908838211,0.22538983721871528,0.13829536431776976,-1.1844632724511595,0.2546236066733875,0.2552436003250459
6.7899999999999,0.6959243408793976,0.22538285135505487,0.1382455384801766,-1.235064902107306,0.24608046627859148,0.24730755779265312
6.7999999999998995,0.6961482578041533,0.22537584416907455,0.1381957675699859,-1.367982706007478,0.2547554810198097,0.25541926378944374
6.809999999999899,0.6963717425250942,0.22536881640357742,0.13814605230700025,-1.483168314032123,0.2464528148513323,0.2476603166166804
6.819999999999899,0.6965947958891964,0.22536176879628933,0.13809639340871394,-1.6874262716783348,0.25485962749864594,0.2555485066218537
6.829999999999899,0.6968174187236074,0.22535470207985026,0.13804679159026562,-1.8652723127296178,0.24673915443516237,0.24791676422106285
6.839999999999899,0.6970396118358413,0.22534761698180517,0.13799724756439105,-2.1387164183797633,0.25487723503983906,0.2555730676379506
6.849999999999898,0.6972613760139807,0.2253405142245947,0.13794776204137504,-2.3626574114669965,0.24698992283116755,0.24812148158295588
6.859999999999898,0.6974827120268744,0.22533339452554838,0.1378983357290065,-2.677035765699105,0.2547869855888754,0.255472752380854
6.869999999999898,0.6977036206243366,0.22532625859687555,0.1378489693325309,-2.8905643991501826,0.24724478235949537,0.2483140798396993
6.879999999999898,0.6979241025373477,0.2253191071456583,0.1377996635546047,-3.1669511422489016,0.2546656478445585,0.2553303741152356
6.8899999999998975,0.6981441584782531,0.22531194087384399,0.1377504190952497,-3.2770624855540893,0.24750276930705598,0.24851064419120442
6.899999999999897,0.6983637891409641,0.2253047604782383,0.13770123665180758,-3.4359899936445863,0.2546784068630533,0.2553208314374411
6.909999999999897,0.6985829952011586,0.22529756665049977,0.13765211691889626,-3.4163194407145467,0.2477304261879676,0.2487075741839979
6.919999999999897,0.6988017773164809,0.22529036007713205,0.13760306058836375,-3.4796774014715504,0.25492079263808304,0.2555448132249204
6.929999999999897,0.6990201361267425,0.22528314143947847,0.13755406834924438,-3.399606690203573,0.24791710064568384,0.24890693539396117
6.9399999999998965,0.6992380722541235,0.22527591141371742,0.1375051408877163,-3.4361239105376704,0.2553535200160953,0.2559634245161524
6.949999999999896,0.6994555863033741,0.22526867067085604,0.1374562788870564,-3.354184675022219,0.2480895956341265,0.24912756009838574
6.959999999999896,0.6996726788620155,0.22526141987672624,0.1374074830275986,-3.396546498912191,0.25590337221055903,0.25650337275078117
6.969999999999896,0.699889350500541,0.22525415969197943,0.13735875398669023,-3.3254056599390225,0.24828818005682549,0.24939956309717765
6.979999999999896,0.7001056017726186,0.22524689077208312,0.1373100924386506,-3.37176545623491,0.2565158568084743,0.2571102673816238
6.989999999999895,0.7003214332152916,0.22523961376731647,0.13726149905472845,-3.3006402963795525,0.24854473003287647,0.2497480740815723
6.999999999999895,0.7005368453491811,0.22523232932276727,0.13721297450306097,-3.337269656208623,0.2571501248500954,0.2577423120646011
7.009999999999895,0.7007518386786876,0.22522503807832833,0.13716451944863214,-3.2539578937935327,0.24886864725424762,0.25017734024813515
7.019999999999895,0.700966413692193,0.22521774066869538,0.13711613455323285,-3.2716473617687365,0.2577734300033305,0.25836431122821263
7.0299999999998946,0.7011805708622636,0.22521043772336385,0.13706782047541946,-3.1734315293103537,0.24924517218703743,0.250666925382802
7.039999999999894,0.7013943106458499,0.22520312986662738,0.13701957787047506,-3.1729409634315426,0.2583647115084799,0.2589532620985062
7.049999999999894,0.701607633484491,0.2251958177175755,0.13697140739036892,-3.0654528222365234,0.24964797685933948,0.2511832473806644
7.059999999999894,0.7018205398045155,0.22518850189009268,0.13692330968371808,-3.0533709475656465,0.25891701164256714,0.2595031162455415
7.069999999999894,0.7020330300172443,0.22518118299285697,0.1368752853957482,-2.9439160345463806,0.25005461209842583,0.2516960896613839
7.0799999999998935,0.7022451045191909,0.22517386162933917,0.13682733516825552,-2.926722224054229,0.2594334404164396,0.26002062007995347
7.089999999999893,0.7024567636922671,0.22516653839780282,0.1367794596395687,-2.819939168011966,0.25045314661749113,0.2521874755643912
7.099999999999893,0.7026680079039808,0.22515921389130358,0.13673165944451152,-2.801446313113444,0.259920748335448,0.26051682902007284
7.109999999999893,0.7028788375076409,0.2251518886976898,0.1366839352143655,-2.698929123099678,0.25084024277273603,0.2526511680279847
7.119999999999893,0.7030892528425582,0.22514456339960331,0.13663628757683388,-2.6806668214967093,0.2603851566727829,0.26100098833317825
7.129999999999892,0.7032992542342469,0.22513723857447968,0.13658871715600426,-2.582370586929765,0.25121661500914744,0.25308806949383106
7.139999999999892,0.7035088419946263,0.2251299147945504,0.13654122457231413,-2.5648396751013296,0.2608310295903284,0.26147838119999384
7.149999999999892,0.7037180164222234,0.22512259262684386,0.1364938104425143,-2.4704099138894597,0.25158367253128067,0.2535018081031072
7.159999999999892,0.7039267778023723,0.22511527263318717,0.13644647537963436,-2.4540090140179305,0.2612609747826209,0.26195065876711837
7.169999999999892,0.7041351264074185,0.22510795537020922,0.13639921999294824,-2.363423946109582,0.2519420767049205,0.2538959667081749
7.179999999999891,0.7043430624969165,0.2251006413893425,0.1363520448879399,-2.3488050693805413,0.26167632005580727,0.2624170890067521
7.189999999999891,0.704550586317833,0.22509333123682665,0.13630495066626994,-2.2624536106951,0.2522915722961577,0.25427288293111316
7.199999999999891,0.7047576981047471,0.22508602545371145,0.13625793792574187,-2.2505008864281333,0.26207761931144163,0.2628758461934326
7.209999999999891,0.7049643980800502,0.22507872457585998,0.1362110072602692,-2.1690059417677534,0.25263132253750115,0.2546335044273128
7.2199999999998905,0.7051706864541464,0.2250714291339535,0.1361641592598437,-2.16067715703816,0.2624650881692559,0.26332493748247815
7.22999999999989,0.7053765634256536,0.22506413965349553,0.1361173945105033,-2.084682542100718,0.2529602994638688,0.2549777793755727
7.23999999999989,0.7055820291816013,0.22505685665481584,0.1360707135943,-2.0808484075393627,0.2628388943206765,0.2637626662094607
7.24999999999989,0.7057870838976312,0.22504958065307576,0.1360241170892692,-2.0108532444543554,0.25327757917867927,0.2553051980413421
7.25999999999989,0.705991727738197,0.22504231215827375,0.13597760556939908,-2.012174481546669,0.26319928985955077,0.2641877439184979
7.269999999999889,0.7061959608567607,0.22503505167525079,0.1359311796046008,-1.9484215530956257,0.25358252406581083,0.2556152598741608
7.279999999999889,0.7063997833959945,0.2250277997036962,0.135884839760678,-1.955260992885305,0.2635466657816086,0.26459925988075994
7.289999999999889,0.7066031954879752,0.22502055673815394,0.13583858659929812,-1.8976635326116789,0.253874847387729,0.2559077601278504
7.299999999999889,0.706806197254385,0.22501332326802942,0.13579242067796357,-1.9100236293758726,0.2638816656360761,0.26499671661249785
7.309999999999889,0.7070087888067065,0.22500609977759578,0.1357463425499827,-1.858120333387036,0.25415452428418367,0.25618284448792694
7.319999999999888,0.7072109702464222,0.22499888674600257,0.13570035276444337,-1.8756059147422333,0.2642055165549265,0.26538031322502603
7.329999999999888,0.7074127416652083,0.22499168464728136,0.1356544518661838,-1.8285482922018501,0.2544214694760609,0.25644077354398365
7.339999999999888,0.7076141031451323,0.22498449395035508,0.1356086403957667,-1.8503705749822785,0.2645207651306614,0.2657516667340388
7.349999999999888,0.7078150547588484,0.22497731511904578,0.1355629188894527,-1.8069644413753718,0.2546748412793228,0.25668128211143376
7.3599999999998875,0.7080155965697928,0.224970148612083,0.13551728787917378,-1.8320259956475398,0.26483269043990226,0.26611524255698077
7.369999999999887,0.7082157286323773,0.22496299488311264,0.13547174789250807,-1.7908761266632627,0.2549117292378665,0.25690230789769714
7.379999999999887,0.7084154509921854,0.22495585438070664,0.13542629945265502,-1.8180247855436387,0.2651518522663547,0.26648095271543293
7.389999999999887,0.7086147636861633,0.22494872754837125,0.13538094307840975,-1.7779017902493106,0.25512481137023235,0.25709768223949736
7.399999999999887,0.7088136667428149,0.2249416148245583,0.1353356792841404,-1.8065823293075518,0.26549853225805276,0.2668686794905211
7.4099999999998865,0.7090121601823943,0.22493451664267416,0.13529050857976302,-1.7673638364739352,0.25529838297126534,0.2572531736377801
7.419999999999886,0.7092102440170975,0.22492743343109098,0.13524543147071938,-1.7993519648804497,0.26590993641936883,0.2673155772469159
7.429999999999886,0.7094079182512528,0.22492036561315668,0.13520044845795368,-1.7646387690044907,0.25540261870379793,0.25734068274644245
7.439999999999886,0.7096051828815122,0.22491331360720612,0.13515556003789017,-1.8088194712716126,0.26644873479333847,0.26788460806314685
7.449999999999886,0.7098020378970414,0.22490627782657313,0.13511076670241234,-1.7929464913336342,0.2553908892446558,0.2573152299802825
7.459999999999885,0.7099984832797103,0.22489925867960114,0.13506606893884018,-1.876102429776949,0.2671955605638504,0.2686562987705151
7.469999999999885,0.7101945190042794,0.22489225656965553,0.13502146722991035,-1.914028864480377,0.2552308029743095,0.25714533839316694
7.479999999999885,0.7103901450385918,0.22488527189513646,0.13497696205375584,-2.0781808709591822,0.2681443231130155,0.26962087961669323
7.489999999999885,0.7105853613437555,0.22487830504949022,0.13493255388388553,-2.176031197947684,0.2550641568451457,0.2569737629064417
7.4999999999998845,0.7107801678743344,0.22487135642122302,0.13488824318916534,-2.341893525991489,0.26889347325208424,0.2703712119269348
7.509999999999884,0.7109745645785328,0.22486442639391388,0.13484403043379928,-2.299477844944924,0.25538346618424757,0.2572934359635567
7.519999999999884,0.71116855139838,0.22485751534622758,0.13479991607731046,-2.231906011388851,0.26882502940158515,0.2703240436648079
7.529999999999884,0.711362128269915,0.22485062365192882,0.13475590057452397,-1.9816867484875513,0.256349242111791,0.2582439909744783
7.539999999999884,0.7115552951233716,0.22484375167989648,0.13471198437554924,-1.803018506302836,0.26823314750865757,0.2698218838228037
7.5499999999998835,0.7117480518833592,0.22483689979413707,0.1346681679257626,-1.5705800490608828,0.2574620174068339,0.25931298990881935
7.559999999999883,0.7119403984690467,0.2248300683538002,0.1346244516657916,-1.447137983197813,0.2676948619549827,0.2694056189745309
7.569999999999883,0.7121323347943422,0.2248232577131925,0.13458083603149812,-1.3080923295541418,0.25845894034549155,0.26025327424472117
7.579999999999883,0.712323860768075,0.22481646822179369,0.1345373214539638,-1.2652806029351051,0.26734432646184836,0.26917222378595335
7.589999999999883,0.7125149762941737,0.22480970022427121,0.13449390835947445,-1.212646605326416,0.25932450670427487,0.26105571310126413
7.599999999999882,0.7127056812718457,0.22480295406049638,0.13445059716950575,-1.2444459338582714,0.26713625952082876,0.269069477279257
7.609999999999882,0.7128959755957546,0.2247962300655603,0.1344073883007095,-1.2679890125847575,0.2601029437022066,0.26176243886532546
7.619999999999882,0.7130858591561969,0.2247895285697894,0.13436428216489912,-1.3741528562067393,0.26700345205581466,0.26903335745761975
7.629999999999882,0.7132753318392788,0.22478284989876307,0.1343212791690379,-1.4739846864753714,0.26084648241923836,0.2624237846211015
7.6399999999998816,0.7134643935270901,0.22477619437332946,0.13427837971522563,-1.6635605918572915,0.2668941148479792,0.26901456480147884
7.649999999999881,0.7136530440978797,0.2247695623096232,0.1342355842006868,-1.8450051533594443,0.261597245215512,0.26308372665661744
7.659999999999881,0.7138412834262262,0.22476295401908192,0.1341928930177589,-2.1241595279391765,0.26679485687493726,0.268996683425985
7.669999999999881,0.7140291113832127,0.22475636980846442,0.13415030655388138,-2.374647573022836,0.26236637005141356,0.2637628724005308
7.679999999999881,0.7142165278365954,0.22474980997986824,0.13410782519158543,-2.7127442441149876,0.26676022449008874,0.2690219752808525
7.6899999999998805,0.7144035326509763,0.22474327483074763,0.13406544930848305,-2.96508965561471,0.2631188876470409,0.264446554422979
7.69999999999988,0.7145901256879699,0.22473676465393191,0.1340231792772582,-3.2709863635438636,0.2669004504623303,0.2691820409236219
7.70999999999988,0.7147763068063714,0.22473027973764387,0.13398101546565727,-3.4228155375466485,0.2638041804403667,0.26510692431314536
7.71999999999988,0.7149620758623256,0.22472382036551888,0.13393895823648058,-3.612886518180781,0.26727187581582046,0.2695254600111367
7.72999999999988,0.7151474327094899,0.2247173868166236,0.13389700794757428,-3.6287204940155346,0.2644092718237718,0.26573555816574596
7.739999999999879,0.7153323771992014,0.22471097936547524,0.13385516495182223,-3.708381519122007,0.2678069349096261,0.2700005915210948
7.749999999999879,0.7155169091806388,0.22470459828206152,0.1338134295971398,-3.637056781204777,0.26494712455275893,0.26632754106698614
7.759999999999879,0.7157010285009854,0.22469824383185932,0.13377180222646562,-3.659404828512106,0.26839801925996615,0.2705248522342844
7.769999999999879,0.7158847350055912,0.2246919162758563,0.13373028317775723,-3.557559026398248,0.2654261416348325,0.26686954847435074
7.779999999999879,0.7160680285381317,0.22468561587056912,0.13368887278398345,-3.5625130825420506,0.26897272895731633,0.27104004595123066
7.789999999999878,0.7162509089407684,0.22467934286806565,0.1336475713731207,-3.459243380355713,0.2658545688513375,0.2673575520704155
7.799999999999878,0.7164333760543053,0.22467309751598433,0.13360637926814709,-3.4635780861323893,0.26949580449455796,0.27151265403798613
7.809999999999878,0.7166154297183462,0.22466688005755586,0.13356529678703913,-3.3670543965205715,0.26624629108810316,0.2678014371036491
7.819999999999878,0.7167970697714502,0.22466069073162348,0.13352432424276667,-3.373872736084505,0.26995224522803657,0.27192469048895457
7.8299999999998775,0.7169782960512853,0.22465452977266484,0.13348346194329067,-3.282917156339611,0.26661819289819,0.2682176031214183
7.839999999999877,0.7171591083947821,0.22464839741081324,0.13344271019155973,-3.289862843049691,0.2703359966839846,0.2722673683625595
7.849999999999877,0.717339506638285,0.2246422938718793,0.13340206928550788,-3.2008350105647376,0.26698659842832234,0.2686229695543068
7.859999999999877,0.7175194906177036,0.22463621937737296,0.13336153951805246,-3.2046315641981407,0.2706448446698322,0.27253712147568104
7.869999999999877,0.7176990601686599,0.22463017414452538,0.13332112117709305,-3.114673279481752,0.2673654269524523,0.26903248503299654
7.879999999999876,0.7178782151266385,0.22462415838631142,0.1332808145455101,-3.1132794524953367,0.2708785607526407,0.27273335178177327
7.889999999999876,0.7180569553271319,0.22461817231147183,0.1332406199011644,-3.0215240041854288,0.26776568096375997,0.26945849889279994
7.899999999999876,0.7182352806057859,0.22461221612453638,0.1332005375168976,-3.0148992017331846,0.2710384732576131,0.27285740173289114
7.909999999999876,0.7184131907985443,0.22460629002584612,0.13316056766053164,-2.9225502722875643,0.26819532826786124,0.2699105487315819
7.919999999999876,0.7185906857417904,0.22460039421157665,0.1331207105948704,-2.9125930384156957,0.2711281180331846,0.27291276249139823
7.929999999999875,0.7187677652724894,0.2245945288737614,0.13308096657770066,-2.8223670445142996,0.2686584933493475,0.27039441286029126
7.939999999999875,0.7189444292283282,0.2245886942003154,0.1330413358617945,-2.812320523471234,0.27115564650635904,0.27290721630734094
7.949999999999875,0.7191206774478531,0.22458289037505755,0.1330018186949102,-2.7274280604082546,0.2691527146448185,0.2709092372694751
7.959999999999875,0.7192965097706081,0.22457711757773557,0.13296241531979622,-2.720715250734849,0.2711390240817787,0.2728579677961159
7.9699999999998745,0.7194719260372705,0.22457137598404975,0.13292312597419406,-2.6431763321588386,0.26966338068056234,0.2714418774788775
7.979999999999874,0.7196469260897842,0.224565665765676,0.13288395089084112,-2.6412768321608975,0.2711137011746654,0.2727996423499244
7.989999999999874,0.7198215097714951,0.2245599870902912,0.13284489029747568,-2.5693118736326235,0.27015697294124125,0.27196001872101083
7.999999999999874,0.7199956769272802,0.22455434012159708,0.13280594441684093,-2.568775699424897,0.27113721752360326,0.2727899561123545
8.009999999999874,0.7201694274036801,0.22454872501934478,0.1327671134666901,-2.4946180054446607,0.2705809066407243,0.2724117405937252
8.019999999999873,0.7203427610490254,0.22454314193935887,0.132728397659791,-2.48605680492462,0.2712778332151584,0.2728998848243288
8.029999999999873,0.7205156777135663,0.22453759103356344,0.13268979720393326,-2.398718299786217,0.27088125219294057,0.2727429889145297
8.039999999999873,0.7206881772495972,0.22453207245000592,0.13265131230193344,-2.3726223537775395,0.2715810573087854,0.2731799887624293
8.049999999999873,0.7208602595115816,0.22452658633288256,0.132612943151642,-2.26741737815283,0.271033171529951,0.2729287459736061
8.059999999999873,0.7210319243562746,0.22452113282256347,0.13257468994595029,-2.2239292671411115,0.2720404799879341,0.27362701448231125
8.069999999999872,0.7212031716428451,0.22451571205561843,0.1325365528727987,-2.109077383683501,0.27105263086233405,0.2729869598325131
8.079999999999872,0.7213740012329957,0.22451032416484146,0.13249853211518325,-2.0604053032158443,0.2726091249546748,0.27419039558702013
8.089999999999872,0.72154441299108,0.2245049692792774,0.1324606278511658,-1.9531663920913376,0.2709741430423076,0.2729580239873596
8.099999999999872,0.7217144067842216,0.22449964752424667,0.13242284025388093,-1.9187026719716753,0.2732385403029062,0.2748116281321229
8.109999999999872,0.7218839824824287,0.22449435902137185,0.1323851694915465,-1.8405118392058004,0.2708208107627312,0.2728744493638826
8.119999999999871,0.7220531399587076,0.22448910388860302,0.13234761572747253,-1.8466626857528734,0.27390630955443024,0.27545567500457174
8.129999999999871,0.7222218790891759,0.22448388224024401,0.13231017912007143,-1.8280102901756772,0.2705921465554502,0.2727471015499782
8.139999999999871,0.7223901997531741,0.22447869418697883,0.1322728598228686,-1.9178737291513723,0.27461863910640794,0.27611734857114595
8.14999999999987,0.7225581018333738,0.22447353983589735,0.1322356579845128,-2.0075554219740246,0.27028138954044795,0.2725769437855725
8.15999999999987,0.7227255852158859,0.22446841929052178,0.13219857374878766,-2.238018152737081,0.2753790935011498,0.27679861389151816
8.16999999999987,0.722892649790368,0.22446333265083343,0.1321616072546233,-2.461323244569127,0.269957146179005,0.27241519055226937
8.17999999999987,0.7230592954501286,0.22445828001329904,0.13212475863610837,-2.792354808344389,0.2760924422594678,0.2774360381641264
8.18999999999987,0.7232255220922298,0.22445326147089686,0.13208802802250189,-2.9816707129897475,0.2698932784740745,0.2724647158849619
8.19999999999987,0.7233913296175901,0.22444827711314402,0.1320514155382466,-3.1504297122916496,0.2765214905471147,0.2778618445745172
8.20999999999987,0.7235567179310847,0.2244433270261231,0.13201492130298206,-3.069575159873664,0.27035004568093096,0.2729283101184247
8.21999999999987,0.7237216869416428,0.2244384112925088,0.13197854543155804,-2.983858460004049,0.2765963237809331,0.278022136544906
8.229999999999869,0.7238862365623472,0.22443352999159488,0.13194228803404814,-2.7364520993588926,0.2711367128634557,0.2736658285221454
8.239999999999869,0.7240503667105267,0.22442868319932113,0.13190614921576455,-2.568820304826426,0.27649715972345207,0.278041388581605
8.249999999999869,0.7242140773078529,0.2244238709883006,0.13187012907727239,-2.325810839873252,0.2719715013910665,0.2744436071066931
8.259999999999868,0.7243773682804306,0.22441909342784633,0.13183422771440478,-2.189373867305964,0.2763320611423218,0.2780002398990364
8.269999999999868,0.7245402395588899,0.2244143505839987,0.1317984452182781,-2.0161692417871824,0.27277016894918565,0.27517448172280506
8.279999999999868,0.7247026910784753,0.2244096425195527,0.13176278167530778,-1.946892183841216,0.2761105988609878,0.277907161444632
8.289999999999868,0.7248647227791329,0.22440496929408527,0.1317272371672246,-1.857655339752084,0.2735455512026945,0.2758596037336917
8.299999999999867,0.7250263346055968,0.22440033096398174,0.13169181177109004,-1.8590811495051107,0.27581775395790104,0.27774398094040437
8.309999999999867,0.7251875265074738,0.2243957275824647,0.13165650555931488,-1.8395251557276608,0.27432265590293226,0.27652726755553053
8.319999999999867,0.7253482984393262,0.22439115919962016,0.1316213185996746,-1.8824768886766643,0.275453537244975,0.27749825070522094
8.329999999999867,0.7255086503607533,0.22438662586242503,0.1315862509553272,-1.887042911691684,0.2751255669818148,0.27722848050211746
8.339999999999867,0.7256685822364706,0.22438212761477538,0.13155130268483184,-1.9258061079390336,0.2750524410745385,0.27719289300202304
8.349999999999866,0.725828094036389,0.22437766449751276,0.13151647384216528,-1.9219091818446503,0.2759928588628019,0.27803331630909733
8.359999999999866,0.7259871857356917,0.224373236548453,0.13148176447674215,-1.9497770820771823,0.2746745369555182,0.27689299804961964
8.369999999999866,0.7261458573149074,0.2243688438024128,0.1314471746334323,-1.9491335526512081,0.2769428566839204,0.27896301877283186
8.379999999999866,0.7263041087599856,0.22436448629123731,0.1314127043525802,-1.9847960969343497,0.2743916523170096,0.27668730262683205
8.389999999999866,0.7264619400623683,0.22436016404382816,0.13137835367002443,-1.997629696065803,0.27792032916502923,0.2799432164493602
8.399999999999865,0.7266193512190587,0.2243558770861705,0.13134412261711712,-2.039809031947192,0.2742871932022852,0.2766719820995032
8.409999999999865,0.7267763422326929,0.22435162544136134,0.13131001122074437,-2.052252863403402,0.2788174580889532,0.2808520365199335
8.419999999999865,0.7269329131116045,0.2243474091296362,0.13127601950334575,-2.082434077598162,0.27443186232664285,0.27691777666019435
8.429999999999865,0.7270890638698908,0.2243432281683971,0.1312421474829353,-2.075618651164749,0.2795393351463742,0.28159298666581983
8.439999999999864,0.7272447945274783,0.22433908257224047,0.13120839517312236,-2.0809213666106032,0.27484153200714895,0.2774294051234523
8.449999999999864,0.7274001051101837,0.22433497235298416,0.13117476258313238,-2.049866665455366,0.2800485274406519,0.2821322517185517
8.459999999999864,0.7275549956497752,0.2243308975196954,0.13114124971782876,-2.033569516713195,0.2754706284908909,0.2781474030188333
8.469999999999864,0.7277094661840319,0.2243268580787182,0.13110785657773416,-1.9880285419426618,0.28036104515878,0.28248754293886574
8.479999999999864,0.7278635167568018,0.224322854033701,0.13107458315905268,-1.9642150932450426,0.27624577231932246,0.2789890081880211
8.489999999999863,0.7280171474180579,0.22431888538562367,0.1310414294536914,-1.9195058541387227,0.28051564474763513,0.2826957921581317
8.499999999999863,0.7281703582239528,0.22431495213282587,0.13100839544928383,-1.9042246520992885,0.27710016077837046,0.2798838356151256
8.509999999999863,0.7283231492368725,0.22431105427103395,0.130975481129212,-1.8741808493618133,0.28054985205979716,0.2827908755137929
8.519999999999863,0.7284755205254867,0.2243071917933886,0.1309426864726297,-1.8808033994935036,0.27798691932569336,0.28078504088651685
8.529999999999863,0.7286274721648007,0.22430336469047205,0.13091001145448525,-1.875398097130591,0.28049193318103804,0.2827972226688332
8.539999999999862,0.7287790042362026,0.22429957295033598,0.13087745604554585,-1.9134045064349448,0.2788765847826156,0.2816647446491274
8.549999999999862,0.7289301168275111,0.22429581655852812,0.13084502021242014,-1.9383041282214868,0.2803625664731028,0.28273197806358846
8.559999999999862,0.7290808100330196,0.22429209549812001,0.13081270391758304,-2.012713682675233,0.2797494758730172,0.2825055878489292
8.569999999999862,0.7292310839535423,0.22428840974973427,0.13078050711939945,-2.068516498497987,0.2801796457431709,0.2826096045739416
8.579999999999862,0.7293809386964558,0.224284759291572,0.13074842977214907,-2.178607124697995,0.2805895403012921,0.2832946123125218
8.589999999999861,0.7295303743757395,0.22428114409943956,0.13071647182605065,-2.2593912844143613,0.2799623134969053,0.2824457796586092
8.599999999999861,0.7296793911120161,0.22427756414677555,0.13068463322728655,-2.3970424090140394,0.28138287251892724,0.2840220235519413
8.60999999999986,0.7298279890325879,0.22427401940467845,0.13065291391802852,-2.4892660481047115,0.27973154452107535,0.2822585204184355
8.61999999999986,0.7299761682714763,0.2242705098419335,0.1306213138364626,-2.638250592304173,0.28212227014195423,0.2846857595145725
8.62999999999986,0.7301239289694537,0.2242670354250393,0.13058983291681442,-2.7215179008369206,0.27950613587442313,0.28206557591368786
8.63999999999986,0.7302712712740788,0.22426359611823504,0.13055847108937507,-2.8593444828108603,0.28281610723970524,0.2853002055646801
8.64999999999986,0.7304181953397291,0.22426019188352722,0.13052722828052687,-2.9108823288282046,0.2792970197933685,0.28188014789882754
8.65999999999986,0.7305647013276302,0.22425682268071634,0.13049610441276932,-3.0159488476388936,0.2834939829475121,0.2859019967898661
8.66999999999986,0.7307107894058855,0.2242534884674236,0.13046509940474546,-3.0213763940143545,0.2791068206880194,0.2817101505940004
8.67999999999986,0.7308564597495051,0.2242501891991178,0.13043421317126827,-3.086456218662359,0.28419872106689203,0.2865419144732963
8.68999999999986,0.73100171254043,0.22424692482914144,0.13040344562334724,-3.0514888142424943,0.27893784002909505,0.2815641288533031
8.699999999999859,0.7311465479675592,0.22424369530873742,0.13037279666821486,-3.0904467912259523,0.2849659174052589,0.2872621851490043
8.709999999999859,0.7312909662267721,0.2242405005870756,0.13034226620935402,-3.0364994686061832,0.2788008160455666,0.2814587025498714
8.719999999999859,0.7314349675209504,0.22423734061127862,0.13031185414652457,-3.071149288591344,0.28580812675767264,0.28807714608754004
8.729999999999858,0.7315785520599997,0.22423421532644852,0.1302815603757909,-3.016731674321291,0.27871567647124945,0.2814192967234833
8.739999999999858,0.7317217200608688,0.22423112467569295,0.13025138478954926,-3.0590070788009887,0.28671136910001943,0.28896861757292586
8.749999999999858,0.7318644717475661,0.22422806860015093,0.13022132727655553,-3.008279882487043,0.2787061282275751,0.2814743694028981
8.759999999999858,0.7320068073511788,0.22422504703901858,0.13019138772195185,-3.0554245023206157,0.28763724749517866,0.2898898854882292
8.769999999999857,0.7321487271098852,0.22422205992957578,0.13016156600729625,-3.0013471631748128,0.2787917205742331,0.2816464620706325
8.779999999999857,0.7322902312689717,0.224219107207211,0.13013186201058863,-3.0436196284504815,0.28853190335992135,0.29077793141692315
8.789999999999857,0.732431320080843,0.22421618880544755,0.13010227560630025,-2.9788904265084324,0.27897896291351953,0.2819414004633046
8.799999999999857,0.7325719938050337,0.22421330465596923,0.13007280666540172,-3.0100922247720883,0.2893449267069152,0.2915764457388651
8.809999999999857,0.7327122527082197,0.224210454688645,0.13004345505539042,-2.934191052643139,0.2792583749601943,0.2823430423750218
8.819999999999856,0.7328520970642247,0.22420763883155512,0.13001422064032,-2.954509766428523,0.29004684508343154,0.29225665437333653
8.829999999999856,0.7329915271540294,0.22420485701101595,0.12998510328082827,-2.8709959706279995,0.27961102265341464,0.28282008543547765
8.839999999999856,0.7331305432657766,0.22420210915160568,0.12995610283416661,-2.8826568926826646,0.2906322564412684,0.2928200948524131
8.849999999999856,0.7332691456947762,0.2241993951761886,0.12992721915422792,-2.7943076550696615,0.2800154686559637,0.28333760475008485
8.859999999999856,0.7334073347435088,0.22419671500594024,0.12989845209157566,-2.7992401994375706,0.2911122337646724,0.2932866983969513
8.869999999999855,0.7335451107216275,0.22419406856037244,0.12986980149347332,-2.708399892196497,0.2804486411152608,0.28386356947374175
8.879999999999855,0.7336824739459595,0.2241914557573577,0.1298412672039129,-2.7100662805035673,0.2915056012576736,0.29368126087958113
8.889999999999855,0.7338194247405061,0.22418887651315408,0.12981284906364443,-2.621142209497737,0.28088609634842954,0.28437109536213206
8.899999999999855,0.7339559634364402,0.22418633074242914,0.12978454691020486,-2.62569328412987,0.29183184586912453,0.2940244496641436
8.909999999999854,0.7340920903721049,0.2241838183582847,0.1297563605779476,-2.5451537677064704,0.2813060612725199,0.2848402935223626
8.919999999999854,0.7342278058930086,0.22418133927228068,0.1297282898980718,-2.56000262215445,0.29210576967200635,0.2943285623683556
8.929999999999854,0.7343631103518216,0.22417889339445946,0.12970033469865166,-2.494292473461676,0.28169426849936724,0.2852598691803328
8.939999999999854,0.7344980041083684,0.22417648063336995,0.12967249480466653,-2.5258601752943806,0.29233468598855067,0.2945967968512559
8.949999999999854,0.7346324875296211,0.22417410089609066,0.12964477003802946,-2.479330618550202,0.2820461713485122,0.28562750062136266
8.959999999999853,0.7347665609896914,0.22417175408825427,0.12961716021761774,-2.5313167243927013,0.2925181893693811,0.29482452829394673
8.969999999999853,0.7349002248698195,0.2241694401140701,0.1295896651593017,-2.5048864739942247,0.282366438872278,0.28594906015435717
8.979999999999853,0.7350334795583656,0.22416715887634917,0.12956228467597575,-2.577144371825712,0.2926498417984826,0.2950016805617268
8.989999999999853,0.7351663254507967,0.22416491027652555,0.12953501857758642,-2.5675608122275415,0.28266690126369615,0.2862370593320441
8.999999999999853,0.7352987629496738,0.22416269421468102,0.12950786667116382,-2.6554789267845473,0.29272031297266105,0.2951160635455738
9.009999999999852,0.7354307924646386,0.22416051058956696,0.12948082876084996,-2.6552671243403894,0.28296353588182627,0.2865083134277848
9.019999999999852,0.7355624144123982,0.224158359298628,0.1294539046479298,-2.7499808337591882,0.2927215692052433,0.2951575968696044
9.029999999999852,0.735693629216709,0.22415624023802466,0.1294270941308609,-2.7485289539520164,0.28327261821158506,0.2867806572351229
9.039999999999852,0.7358244373083591,0.2241541533026552,0.12940039700530262,-2.838451974982315,0.2926511619775527,0.29512262819985136
9.049999999999851,0.735954839125152,0.224152098386179,0.12937381306414694,-2.8244517812469763,0.28360655887965447,0.2870690403611796
9.059999999999851,0.7360848351118852,0.22415007538103823,0.12934734209754806,-2.8980648454795737,0.292515093539511,0.29501683432570386
9.069999999999851,0.7362144257203316,0.22414808417847992,0.12932098389295185,-2.8626351277310067,0.2839707021454419,0.2873821562931174
9.07999999999985,0.7363436114092183,0.22414612466857875,0.12929473823512697,-2.911507251757386,0.29232802986318784,0.29485540311997493
9.08999999999985,0.736472392644204,0.2241441967402583,0.12926860490619424,-2.85056454081273,0.2843624205317095,0.28772100737364564
9.09999999999985,0.7366007698978561,0.224142300281312,0.1292425836856557,-2.8711866862233593,0.2921109357851061,0.2946604986078073
9.10999999999985,0.7367287436496271,0.22414043517842652,0.1292166743504264,-2.7859380305576953,0.28477273400845593,0.2880799074907692
9.11999999999985,0.7368563143858291,0.22413860131720156,0.12919087667486312,-2.779683163752043,0.29188752915211286,0.29445740061587505
9.12999999999985,0.7369834825996101,0.22413679858217178,0.1291651904307943,-2.675337206270798,0.28518922911006517,0.28844899743717234
9.13999999999985,0.7371102487909237,0.2241350268568278,0.12913961538755075,-2.6470413572631677,0.2916812859160184,0.2942711228516192
9.14999999999985,0.7372366134665054,0.22413328602363727,0.12911415131199502,-2.5307987890577253,0.28559844789378364,0.2888165746605912
9.15999999999985,0.7373625771398408,0.22413157596406535,0.12908879796855138,-2.4870300758297805,0.291514237008878,0.2941248522096023
9.169999999999849,0.7374881403311385,0.22412989655859544,0.1290635551192356,-2.3664466952618928,0.28598628705560664,0.28916973086455455
9.179999999999849,0.7376133035672994,0.22412824768674994,0.12903842252368522,-2.3143334074133364,0.2914083824465656,0.29404109951621016
9.189999999999849,0.7377380673818855,0.22412662922711013,0.12901339993918876,-2.196686221581165,0.2863353777450391,0.28949217248731657
9.199999999999848,0.7378624323150886,0.2241250410573367,0.12898848712071595,-2.1438749360843863,0.29139088787637635,0.2940467065183968
9.209999999999848,0.737986398913697,0.2241234830541896,0.1289636838209475,-2.0370738628321563,0.286617933472783,0.28975766911478695
9.219999999999848,0.7381099677310624,0.22412195509354785,0.1289389897903044,-1.9938844962212339,0.2915058172196577,0.2941843542106603
9.229999999999848,0.7382331393270664,0.22412045705042916,0.1289144047769778,-1.9108592586409936,0.2867804441990148,0.2899154569723504
9.239999999999847,0.7383559142680849,0.2241189887990098,0.12888992852695885,-1.8987675035080729,0.29183885338546817,0.29453689179947007
9.249999999999847,0.738478293126953,0.22411755021264382,0.12886556078406802,-1.873057837637731,0.28671282834477047,0.2898596127208259
9.259999999999847,0.7386002764829275,0.22411614116388145,0.12884130128998403,-1.9540847266720451,0.2925654791887293,0.2952750310345356
9.269999999999847,0.7387218649216516,0.22411476152448986,0.12881714978427472,-2.0881434316832346,0.286201988031597,0.2893788405312899
9.279999999999847,0.7388430590351154,0.22411341116547037,0.12879310600442498,-2.4339000573952987,0.2939932446432082,0.29669992369319553
9.289999999999846,0.7389638594216186,0.2241120899570781,0.1287691696858669,-2.9269752503338884,0.28501710554008525,0.2882237112281933
9.299999999999846,0.7390842666857305,0.22411079776884013,0.1287453405620086,-3.625792818310862,0.29619520549902545,0.2988790513720509
9.309999999999846,0.7392042814382515,0.2241095344695745,0.12872161836426393,-4.055845991658644,0.28385023510344554,0.28705220159991873
9.319999999999846,0.7393239042961705,0.22410829992740722,0.1286980028220807,-4.13814127027963,0.2977441613428386,0.30039462428369623
9.329999999999846,0.7394431358826259,0.22410709400979165,0.12867449366297048,-3.7007017609330264,0.28433121155212254,0.2875769844307877
9.339999999999845,0.7395619768268632,0.22410591658352597,0.1286510906125376,-3.3140708128081435,0.2978004234738522,0.300449451371805
9.349999999999845,0.7396804277641914,0.22410476751477035,0.12862779339450717,-2.8697818218622633,0.285470687858019,0.2888123530020769
9.359999999999845,0.7397984893359425,0.22410364666906535,0.12860460173075478,-2.6245497745283015,0.2975220372839136,0.3001918963424394
9.369999999999845,0.7399161621894261,0.22410255391134884,0.12858151534133452,-2.368337788682811,0.2864008440609771,0.28981598809346265
9.379999999999844,0.7400334469778865,0.22410148910597352,0.12855853394450814,-2.259716270407485,0.29730369866157963,0.30000212746884203
9.389999999999844,0.740150344360457,0.22410045211672383,0.12853565725677324,-2.122452521820591,0.2871180726761346,0.2905853321159322
9.399999999999844,0.7402668550021152,0.22409944280683264,0.1285128849928914,-2.095855990002707,0.2971374212234063,0.29986344760668016
9.409999999999844,0.7403829795736386,0.224098461038999,0.12849021686591758,-2.0262478155267516,0.28770969038296784,0.2912162228904484
9.419999999999844,0.740498718751557,0.22409750667540337,0.12846765258722675,-2.0466982739369364,0.2969681695450313,0.2997169664374682
9.429999999999843,0.7406140732181058,0.22409657957772505,0.12844519186654343,-2.0138479413377826,0.28824877233066243,0.29178520808006253
9.439999999999843,0.7407290436611794,0.22409567960715793,0.12842283441196875,-2.0590189615576158,0.29674549077034473,0.299511805837224
9.449999999999843,0.7408436307742837,0.22409480662442688,0.12840057993000895,-2.043451345640451,0.2887971867712523,0.29235502251244666
9.459999999999843,0.7409578352564875,0.22409396048980348,0.12837842812560274,-2.0988059908274654,0.2964237069869339,0.2992037999674577
9.469999999999843,0.7410716578123752,0.2240931410631223,0.12835637870214955,-2.0891139284909035,0.2894135780902859,0.2929839168842731
9.479999999999842,0.7411850991519959,0.2240923482037955,0.12833443136153616,-2.1468761127537683,0.29595662059865785,0.2987497356643584
9.489999999999842,0.7412981599908159,0.2240915817708293,0.1283125858041651,-2.1394032809115777,0.290158931335573,0.29373132250961936
9.499999999999842,0.7414108410496681,0.22409084162283882,0.12829084172898153,-2.199126736530702,0.29529577478010227,0.29810644553981036
9.509999999999842,0.7415231430547015,0.22409012761806296,0.12826919883350027,-2.1981061107281845,0.29109667984852916,0.2946567538225297
9.519999999999841,0.7416350667373315,0.22408943961437985,0.12824765681383324,-2.2661886655088215,0.29440436940217407,0.29724723314297885
9.529999999999841,0.7417466128341896,0.22408877746932157,0.12822621536471637,-2.280776426388259,0.2922754482737352,0.29580018992081203
9.539999999999841,0.7418577820870697,0.22408814104008837,0.12820487417953627,-2.364119621258799,0.2933074995701605,0.2962154404119571
9.54999999999984,0.741968575242879,0.22408753018356353,0.12818363295035695,-2.397602213995619,0.29367852830242863,0.2971310551406704
9.55999999999984,0.7420789930535848,0.22408694475632748,0.1281624913679465,-2.4896922174111045,0.2921725350112312,0.29520122755452405
9.56999999999984,0.7421890362761635,0.22408638461467206,0.12814144912180325,-2.5291151974409583,0.29516774125581346,0.29850300273550207
9.57999999999984,0.7422987056725466,0.22408584961461459,0.12812050590018273,-2.6096185294450427,0.29130503098823013,0.2945121199129513
9.58999999999984,0.742408002009569,0.2240853396119113,0.12809966139012283,-2.640588945580947,0.2965232591890119,0.29971649769360953
9.59999999999984,0.7425169260589153,0.22408485446207138,0.12807891527747067,-2.6976711189003173,0.29096113429621956,0.2943580112983335
9.60999999999984,0.7426254785970672,0.22408439402037061,0.12805826724690828,-2.7146086702616574,0.2975674950761654,0.3006388791480166
9.61999999999984,0.7427336604052488,0.22408395814186402,0.12803771698197794,-2.7412593372632252,0.2911898796675188,0.29472632787492914
9.62999999999984,0.7428414722693747,0.22408354668140015,0.12801726416510856,-2.731229281997501,0.2982255702971434,0.30122195669351653
9.639999999999839,0.7429489149799929,0.2240831594936328,0.1279969084776402,-2.7189195023696784,0.2918548112534717,0.29546406051002133
9.649999999999839,0.7430559893322345,0.2240827964330352,0.12797664959985014,-2.675527928906992,0.2985381294469677,0.30149563187496503
9.659999999999838,0.7431626961257557,0.2240824573539117,0.1279564872109776,-2.629373110750631,0.2927332577695997,0.29637492414148275
9.669999999999838,0.743269036164684,0.22408214211041028,0.12793642098924848,-2.5635970572348175,0.2986282861024474,0.3015599645327144
9.679999999999838,0.7433750102575655,0.22408185055653648,0.1279164506119015,-2.4967887307144108,0.29363798949944164,0.2972997713675875
9.689999999999838,0.7434806192173077,0.224081582546164,0.12789657575521146,-2.4212368199225867,0.29861721866247565,0.30152466311844794
9.699999999999838,0.7435858638611246,0.22408133793304716,0.1278767960945143,-2.343398656880363,0.2944735964818216,0.29815545677358163
9.709999999999837,0.7436907450104815,0.22408111657083335,0.12785711130423183,-2.264862994759046,0.29857466408925054,0.3014597835666529
9.719999999999837,0.7437952634910406,0.2240809183130742,0.12783752105789523,-2.181780873233568,0.29521564445252924,0.2989190667337054
9.729999999999837,0.7438994201326045,0.22408074301323805,0.1278180250281702,-2.1041367472238575,0.29852391389876826,0.30139235466943093
9.739999999999837,0.74400321576906,0.22408059052472037,0.12779862288687968,-2.0205487616864533,0.2958741381091971,0.299598267757233
9.749999999999837,0.7441066512383231,0.22408046070085597,0.1277793143050287,-1.9474186437530878,0.2984633738635571,0.3013230031851725
9.759999999999836,0.7442097273822834,0.22408035339492957,0.127760098952827,-1.8681514131125827,0.29647105795198875,0.3002122298807274
9.769999999999836,0.7443124450467468,0.2240802684601871,0.12774097649971308,-1.803549721490528,0.29838158912814067,0.301240129873153
9.779999999999836,0.7444148050813812,0.22408020574984674,0.12772194661437739,-1.733581928033168,0.29703089741946176,0.30078314595496386
9.789999999999836,0.7445168083396593,0.22408016511710957,0.12770300896478554,-1.6818382175861022,0.2982640635454921,0.3011276740630914
9.799999999999836,0.7446184556788021,0.2240801464151698,0.12768416321820084,-1.626239232552242,0.2975774180483598,0.30133282691313057
9.809999999999835,0.7447197479597241,0.2240801494972254,0.12766540904120713,-1.5919579990483788,0.29809674107278156,0.3009698715897928
9.819999999999835,0.7448206860469757,0.22408017421648885,0.12764674609973203,-1.5559840573856039,0.2981318945346299,0.3018804008905935
9.829999999999835,0.744921270808687,0.2240802204261965,0.12762817405906862,-1.5441167097059296,0.29787055888521813,0.3007569700967389
9.839999999999835,0.745021503116513,0.22408028797961893,0.1276096925838978,-1.533349047532028,0.2987102614958755,0.30243894297578433
9.849999999999834,0.7451213838455764,0.2240803767300715,0.12759130133831134,-1.5492055661356923,0.2975898788220268,0.3004946688338833
9.859999999999834,0.7452209138744099,0.2240804865309224,0.12757299998583213,-1.5696165187199154,0.29931859691631735,0.3030108277781654
9.869999999999834,0.7453200940849029,0.22408061723560424,0.12755478818943783,-1.618841827921583,0.2972846643736974,0.30021694381467445
9.879999999999834,0.7454189253622425,0.22408076869762147,0.12753666561158053,-1.677032265145813,0.2999495752944157,0.303584961155075
9.889999999999834,0.7455174085948592,0.22408094077056148,0.12751863191421006,-1.7658520301184817,0.29702082422545717,0.29999598034785835
9.899999999999833,0.7456155446743697,0.2240811333081026,0.12750068675879386,-1.869359326715177,0.30058500853900444,0.304141631511693
9.909999999999833,0.7457133344955208,0.22408134616402292,0.12748282980633813,-2.0037475513637024,0.2969000549992521,0.2999396924540175
9.919999999999833,0.7458107789561348,0.22408157919221047,0.12746506071740968,-2.1575833425956175,0.30120410658058394,0.30466493779949083
9.929999999999833,0.7459078789570515,0.224081832246671,0.1274473791521561,-2.3346973176081756,0.29704745689168194,0.3001753026490791
9.939999999999833,0.7460046354020731,0.22408210518153643,0.12742978477032593,-2.5257315491032175,0.3017856857798748,0.3051500350041549
9.949999999999832,0.746101049197909,0.22408239785107353,0.12741227723128917,-2.7130203971135822,0.2975849619926629,0.3008193178991813
9.959999999999832,0.7461971212541193,0.22408271010969286,0.12739485619405833,-2.889702995010664,0.3023016197757615,0.30559650494009116
9.969999999999832,0.7462928524830599,0.22408304181195618,0.12737752131730734,-3.02007624565202,0.29856381174189633,0.3019108353703343
9.979999999999832,0.7463882437998264,0.2240833928125847,0.12736027225939178,-3.113402084081271,0.30272178290681334,0.30599736023246416
9.989999999999831,0.7464832961221983,0.22408376296646726,0.1273431086783689,-3.1364105662673505,0.2998807428162324,0.30333281541279056
9.999999999999831,0.7465780103705847,0.22408415212866792,0.12732603023201666,-3.1216501135395185,0.3030222141460989,0.3063259192045644


==> numerics/DeepWalk_32pairs6sv_2-3network_g-0i5_delta0_lda1_ep0i01_plot.csv <==
step times epsilon,SsvTraining,SsvTestingAll,SsvTestingUsv,SsvGraphTraining,SsvGraphTestingAll,SsvGraphTestingUsv
0.0,0.18523105133495532,0.13723628099115792,0.1261605647579739,-56.798136814685215,0.13723628099115792,0.1261605647579739
0.01,0.1868825712947538,0.1375902127359927,0.1262150530685863,-44.248642008403294,0.12180479731542122,0.11328975293091854
0.02,0.1885444289882221,0.13794618014907922,0.12626966118620012,-36.57153957057437,0.1274981685800443,0.11678009794841618
0.03,0.19021647321377697,0.13830414976447256,0.12632438281463307,-32.26244963916527,0.11762090091809632,0.10638991395755398
0.04,0.19189854678620089,0.1386640871285746,0.12637921182296852,-28.67915294958411,0.12030430381198216,0.10781404460898181
0.05,0.19359048658343317,0.13902595681660218,0.1264341422550258,-28.36818351213934,0.1132218910543678,0.10149000434743839
0.060000000000000005,0.19529212360195966,0.13938972245036557,0.12648916833845925,-33.645079884672484,0.11697328901239482,0.10493786645378204
0.07,0.19700328302085043,0.13975534671733916,0.12654428449345195,-36.22268838270769,0.122123298882781,0.11352451202610316
0.08,0.19872378427447224,0.1401227913910015,0.1265994853409698,-20.562615976495643,0.11688012295030344,0.10741117956393352
0.09,0.20045344113387706,0.14049201735241723,0.1266547657105419,-19.716818939564153,0.13083451952531208,0.12430504155173933
0.09999999999999999,0.20219206179684998,0.14086298461303107,0.1267101206475344,-27.263848051572943,0.12088788782442379,0.11030262711295952
0.10999999999999999,0.203939448986571,0.1412356523386421,0.1267655454198893,-30.47985336710917,0.13806768896017782,0.13677687902449112
0.11999999999999998,0.20569540005882445,0.14160997887451765,0.12682103552429302,-22.30050687048349,0.12479666902873421,0.11434033088722799
0.12999999999999998,0.2074597071176645,0.1419859217716104,0.12687658669175178,-20.685749123267936,0.1389452368683877,0.13724765415182097
0.13999999999999999,0.20923215713942214,0.1423634378138335,0.12693219489254384,-19.989011572183117,0.13036898622472434,0.11913403520718145
0.15,0.21101253210491136,0.1427424830463465,0.12698785634052387,-20.910688444876023,0.14652123194109445,0.14607409504562918
0.16,0.21280060913967377,0.14312301280480505,0.12704356749675844,-19.400237977549864,0.1379984283585367,0.12704376342602802
0.17,0.21459616066207085,0.14350498174551957,0.12709932507246927,-19.44531572650861,0.1538568464536641,0.15457969402598967
0.18000000000000002,0.21639895453901392,0.14388834387647004,0.1271551260312676,-17.201173016104214,0.1459273475280025,0.1359360118379362
0.19000000000000003,0.2182087542490959,0.14427305258911938,0.12721096759066328,-18.093753925968077,0.16109425772795918,0.1629513726840562
0.20000000000000004,0.22002531905286848,0.1446590606909655,0.12726684722283407,-16.68103733191994,0.1520219231617191,0.14391366072684722
0.21000000000000005,0.221848404169984,0.14504632043877158,0.12732276265464562,-17.94929442209672,0.16754696702068653,0.17009945051384542
0.22000000000000006,0.2236777609629026,0.14543478357241083,0.12737871186691274,-17.276671878846216,0.15556178035357543,0.14994526328252003
0.23000000000000007,0.22551313712684182,0.14582440134926133,0.12743469309289662,-17.556742940362117,0.17160964150923583,0.17390434588852757
0.24000000000000007,0.22735427688563012,0.14621512457908553,0.12749070481603678,-17.772548275794477,0.1590241542738014,0.15578030413995184
0.25000000000000006,0.2292009211931049,0.14660690365932674,0.1275467457669164,-17.27332806412431,0.17400859156896245,0.17589324850754928
0.26000000000000006,0.231052807939678,0.14699968861075527,0.1276028149194654,-18.239386001522437,0.16338801747580278,0.1623541928737813
0.2700000000000001,0.2329096721636783,0.14739342911339526,0.12765891148640687,-18.239527720185365,0.17563719350036633,0.17713926392709545
0.2800000000000001,0.2347712462670648,0.14778807454266477,0.12771503491395708,-18.874488608731397,0.1678453892293373,0.16908124881934833
0.2900000000000001,0.23663726023509113,0.14818357400565924,0.12777118487579034,-18.392154797841833,0.17540314803408533,0.17606450405675875
0.3000000000000001,0.23850744185948894,0.14857987637751063,0.12782736126628488,-16.848534835985067,0.17065818821236903,0.1734733571133485
0.3100000000000001,0.24038151696473098,0.14897693033775308,0.12788356419306587,-15.557250237510361,0.1733120100384563,0.17294656418467527
0.3200000000000001,0.2422592096369235,0.14937468440663002,0.12793979396887,-12.866406511323614,0.17153282168530745,0.17436708480751326
0.3300000000000001,0.24414024245487043,0.14977308698127342,0.12799605110275106,-12.166913478236678,0.17190648001345743,0.17110197642642264
0.34000000000000014,0.24602433672284937,0.15017208637169266,0.1280523362906565,-10.479934663104775,0.17219694086108558,0.1747142896817903
0.35000000000000014,0.24791121270463357,0.15057163083650763,0.12810865040540165,-10.941619979103956,0.17280803672865003,0.17191558139653576
0.36000000000000015,0.24980058985829112,0.15097166861836406,0.1281649944860732,-11.255644092107875,0.17379784933802112,0.1763877614693702
0.37000000000000016,0.25169218707129715,0.15137214797897208,0.12822136972689707,-12.708027563876595,0.17565909352860667,0.1746127027706227
0.38000000000000017,0.25358572289549125,0.15177301723370834,0.1282777774656046,-14.66791087902954,0.17678874689776056,0.17960304561841922
0.3900000000000002,0.2554809157814176,0.15217422478572562,0.12833421917133517,-13.294519231602914,0.17870120438380743,0.17747393230317873
0.4000000000000002,0.25737748431159174,0.15257571915951798,0.12839069643211634,-15.285568832407845,0.1805031561017192,0.18334373509349675
0.4100000000000002,0.25927514743224195,0.1529774490338886,0.1284472109419609,-10.997594530275057,0.18028296246373549,0.17904119323993958
0.4200000000000002,0.26117362468308225,0.15337936327427248,0.12850376448762407,-12.361943331865913,0.18187743549085345,0.18442975847511306
0.4300000000000002,0.2630726364246837,0.15378141096436934,0.12856035893506604,-9.57824243557434,0.17999043518244473,0.17868697599411648
0.4400000000000002,0.26497190406302223,0.1541835414370418,0.12861699621566172,-9.871536770309655,0.18197674895757968,0.1839194348877271
0.45000000000000023,0.26687115027079233,0.15458570430444227,0.12867367831220763,-9.412389912857181,0.1804268890727339,0.17899509206199857
0.46000000000000024,0.2687700992050915,0.1549878494873295,0.12873040724476903,-10.833227239653963,0.18203906341919995,0.18411437241159406
0.47000000000000025,0.27066847672109245,0.1553899272435424,0.12878718505641545,-12.806869620751751,0.18085088549757897,0.17882751139902764
0.48000000000000026,0.2725660105813404,0.15579188819560105,0.128844013798892,-13.641320460123955,0.18177783471746523,0.184765813253995
0.49000000000000027,0.27446243066032583,0.15619368335740735,0.12890089551827233,-14.872265813168216,0.18013767029550928,0.17739155462253056
0.5000000000000002,0.2763574691440039,0.1565952641600221,0.12895783224064167,-12.853113616269608,0.18233413908009685,0.18581487862702856
0.5100000000000002,0.2782508607239486,0.15699658247649714,0.12901482595785452,-12.593947647442445,0.17944386002069196,0.1770260939277128
0.5200000000000002,0.2801423427858533,0.15739759064574643,0.1290718786134141,-11.049691515379887,0.18442586698631172,0.18758437659471688
0.5300000000000002,0.28203165559210314,0.15779824149544047,0.12912899208851833,-11.471212531046016,0.18005539841711293,0.17833023563407893
0.5400000000000003,0.2839185424581732,0.15819848836391281,0.12918616818831427,-11.166651446651306,0.18682988637126485,0.18913625372382364
0.5500000000000003,0.2858027499226218,0.15859828512107263,0.12924340862840744,-11.335647945829706,0.18298144958801385,0.1815814478307515
0.5600000000000003,0.28768402791047315,0.1589975861883153,0.1293007150216635,-10.507466895411744,0.18815773185799933,0.1892710129960654
0.5700000000000003,0.28956212988980484,0.1593963465574304,0.129358088865344,-9.883159014598434,0.18747968506534238,0.18633747854225524
0.5800000000000003,0.29143681302137603,0.15979452180850667,0.12941553152861376,-9.90933976887845,0.1883006456921077,0.1887826624579574
0.5900000000000003,0.29330783830115686,0.1601920681268378,0.1294730442404565,-10.444476641551617,0.19086182283628736,0.18959294822179146
0.6000000000000003,0.29517497069563975,0.1605889423188337,0.1295306280780323,-11.2603435310897,0.18834086810890002,0.18903385336521797
0.6100000000000003,0.297037979269835,0.16098510182694464,0.12958828395550842,-11.597296491883487,0.1926818384448034,0.19101045465160196
0.6200000000000003,0.2988966373078761,0.16138050474361065,0.12964601261339556,-11.83671908737529,0.18927684053383798,0.19067310387484532
0.6300000000000003,0.3007507224261787,0.16177510982424578,0.12970381460841512,-11.134207596432706,0.19264617987870727,0.19087232232628212
0.6400000000000003,0.30260001667912007,0.1621688764992727,0.12976169030392332,-11.11320396816775,0.1909890543989252,0.1929647420839185
0.6500000000000004,0.30444430665722627,0.16256176488522367,0.12981963986091538,-10.36968869902095,0.1911344634464861,0.18949531547448925
0.6600000000000004,0.3062833835778696,0.16295373579492492,0.12987766322962999,-10.56256468105372,0.19288339345643785,0.19496640824040856
0.6700000000000004,0.30811704336850537,0.16334475074678423,0.12993576014177166,-9.999691079450617,0.18954470619899969,0.18806651003874889
0.6800000000000004,0.30994508674248633,0.16373477197320158,0.12999393010336666,-9.835971055377254,0.19413806121808597,0.19574532856588597
0.6900000000000004,0.311767319267518,0.16412376242812515,0.13005217238826527,-8.9219436427692,0.1896283159116547,0.18851710341554284
0.7000000000000004,0.31358355142683014,0.16451168579377487,0.13011048603230058,-8.278531638699402,0.1941719308347233,0.1948126237479247
0.7100000000000004,0.31539359867315747,0.16489850648655727,0.13016886982811107,-7.7166084647876385,0.1909467412606351,0.19048445561033572
0.7200000000000004,0.3171972814756356,0.16528418966219666,0.13022732232063383,-7.5869382928724844,0.19322371616087847,0.1927835805923274
0.7300000000000004,0.3189944253597359,0.16566870122010696,0.13028584180326952,-7.892283261035725,0.19223173319738815,0.19242663149061
0.7400000000000004,0.3207848609403697,0.1660520078070293,0.13034442631471999,-8.505547633946646,0.1924301853749419,0.1911136817443614
0.7500000000000004,0.3225684239483119,0.16643407681996264,0.13040307363649742,-9.246493923367417,0.1930356253194569,0.19362336847404135
0.7600000000000005,0.32434495525009693,0.16681487640841236,0.13046178129110056,-10.081490526402302,0.19267896099298837,0.19107088805125866
0.7700000000000005,0.32611430086155957,0.16719437547598331,0.13052054654085035,-10.46399014458632,0.1927606434795947,0.19317610260595638
0.7800000000000005,0.32787631195519035,0.1675725436813438,0.13057936638737924,-10.829292050434269,0.19402628258819207,0.19288741646660304
0.7900000000000005,0.32963084486149574,0.1679493514385863,0.13063823757176105,-10.750202386820325,0.1908006019124516,0.1905944868252817
0.8000000000000005,0.3313777610645524,0.16832476991701123,0.13069715657527098,-10.651087402153893,0.1957110094056653,0.19533483511352867
0.8100000000000005,0.3331169271919515,0.16869877104035857,0.13075611962076022,-10.393562153877495,0.1881546710635716,0.1873093811619456
0.8200000000000005,0.3348482149993401,0.1690713274855135,0.13081512267463047,-10.020959257400015,0.1971501269936881,0.1973125152183309
0.8300000000000005,0.3365715013497647,0.16944241268071208,0.13087416144939226,-9.7106271269602,0.18720727389714187,0.18596432521452763
0.8400000000000005,0.3382866681880284,0.16981200080326686,0.13093323140678342,-9.261086929964378,0.19804514658233352,0.19825766317692436
0.8500000000000005,0.3399936025102765,0.17018006677684172,0.1309923277614337,-9.06713378455769,0.1889560326391445,0.18773317993754232
0.8600000000000005,0.341692196329025,0.17054658626829639,0.13105144548505132,-8.708134345629169,0.19817073970854995,0.1978632243049788
0.8700000000000006,0.3433823466338519,0.17091153568412165,0.13111057931110698,-8.63190835481624,0.19187266511624249,0.19105764211350568
0.8800000000000006,0.34506395534796414,0.17127489216649114,0.13116972373999738,-8.318467652985088,0.19797927201783064,0.19687196111213742
0.8900000000000006,0.34673692928086314,0.17163663358894715,0.13122887304465886,-8.245250794048662,0.19354548608383917,0.19306847815037612
0.9000000000000006,0.34840118007731974,0.17199673855174236,0.13128802127660913,-7.8271156446465,0.19822428004254405,0.19657198756405853
0.9100000000000006,0.350056624162878,0.17235518637685726,0.13134716227239093,-7.767218954368122,0.1927732168338482,0.19216603720228256
0.9200000000000006,0.3517031826860972,0.1727119571027117,0.13140628966039197,-7.3856989909924,0.19851840711654603,0.19674804314299987
0.9300000000000006,0.35334078145774434,0.17306703147858865,0.13146539686801426,-7.3200220359037536,0.190435029725828,0.18943445197157624
0.9400000000000006,0.3549693508871428,0.17342039095878733,0.13152447712916684,-7.050642453672741,0.19819925926222617,0.19647764483043348
0.9500000000000006,0.3565888259158821,0.17377201769652315,0.1315835234920557,-6.8844593123195095,0.18845876490816077,0.1871457661345001
0.9600000000000006,0.3581991459490867,0.17412189453758783,0.13164252882724195,-6.794651223699469,0.19758481655332946,0.1958467922534358
0.9700000000000006,0.3598002547844395,0.1744700050137884,0.13170148583594585,-6.746567859823707,0.1879532130486398,0.1865565177969104
0.9800000000000006,0.3613921005391522,0.17481633333617536,0.13176038705856533,-7.096006718426119,0.1972265719592625,0.19531408221494492
0.9900000000000007,0.3629746355750651,0.1751608643880763,0.13181922488338657,-7.579671748919585,0.18889526108600307,0.18763252191341315
1.0000000000000007,0.3645478164220594,0.17550358371794608,0.1318779915554584,-8.788772373437883,0.19723762822189095,0.19505454175550185
1.0100000000000007,0.36611160369995677,0.17584447753204735,0.13193667918560673,-10.275663158764184,0.19025313068541908,0.18910296499468546
1.0200000000000007,0.36766596203907254,0.1761835326869714,0.13199527975956346,-11.972345638907973,0.19778273319228526,0.19559337071219865
1.0300000000000007,0.36921085999959197,0.17652073668201032,0.1320537851471838,-12.650477054836387,0.18984660981654547,0.18834774258865689
1.0400000000000007,0.3707462699899207,0.17685607765139208,0.13211218711173162,-12.010228353096693,0.19963640480894854,0.19787010725231055
1.0500000000000007,0.37227216818416814,0.1771895443563865,0.13217047731920614,-10.90955765411702,0.1891699977107993,0.18716475663303087
1.0600000000000007,0.373788534438903,0.17752112617729254,0.13222864734769013,-10.147688473236258,0.20093472583599753,0.19940792936163043
1.0700000000000007,0.37529535220932647,0.17785081310531506,0.13228668869669705,-9.791430734707243,0.18930768821801736,0.1870076194603065
1.0800000000000007,0.3767926084649947,0.1781785957343384,0.13234459279649463,-10.176733355579271,0.20149532221271482,0.19982311206898917
1.0900000000000007,0.37828029360521676,0.1785044652526068,0.13240235101738912,-10.947882720746003,0.18957336984848636,0.1872562377154243
1.1000000000000008,0.3797584013742526,0.1788284134343162,0.13245995467894628,-11.771387950303076,0.20094429797648955,0.1987084570180879
1.1100000000000008,0.3812269287764267,0.17915043263112668,0.13251739505913437,-11.827797515396794,0.19050178024674103,0.18836561008618508
1.1200000000000008,0.38268587599126486,0.17947051576360015,0.13257466340336985,-11.049493606602498,0.19883274023551212,0.19632766471443694
1.1300000000000008,0.3841352462887615,0.17978865631257154,0.13263175093345078,-9.905100186948633,0.1919344032483264,0.18974231531194247
1.1400000000000008,0.385575045944875,0.18010484831045798,0.13268864885636175,-9.208418072566285,0.19739899765562766,0.19523082356815583
1.1500000000000008,0.3870052841573428,0.1804190863325119,0.13274534837293556,-8.933311951536307,0.19344022638284047,0.19118614623480712
1.1600000000000008,0.3884259729619059,0.18073136548802468,0.1328018406863598,-9.265248397869609,0.19667955262767828,0.19471061364779343
1.1700000000000008,0.38983712714902347,0.18104168141148372,0.132858117010513,-9.985978684561594,0.1944424765304499,0.1922666693304409
1.1800000000000008,0.3912387641811561,0.18135003025369123,0.1329141685781224,-10.946065967104051,0.1961881134710451,0.19422744301719375
1.1900000000000008,0.39263090411068774,0.181656408672846,0.13296998664872867,-11.783698498116143,0.19401944967775336,0.19191155861708548
1.2000000000000008,0.3940135694985564,0.18196081382559615,0.13302556251645148,-12.100728237471857,0.19647515081390235,0.19446488896667058
1.2100000000000009,0.3953867853336526,0.1822632433580648,0.13308088751754452,-11.883714364038854,0.19206357243234007,0.1900106839534543
1.2200000000000009,0.39675057895304705,0.18256369539685507,0.13313595303773385,-11.375333162878867,0.19783869799809628,0.19565277823425614
1.2300000000000009,0.39810497996309824,0.18286216854003728,0.1331907505193309,-10.916904242896369,0.1900820015481719,0.18828541068114799
1.2400000000000009,0.3994500201614913,0.18315866184812363,0.1332452714681157,-10.813533899767108,0.19946177826448772,0.1969201329834905
1.2500000000000009,0.40078573346025187,0.18345317483503387,0.13329950745998356,-10.955003760730795,0.18868685004932015,0.18725700504866077
1.260000000000001,0.4021121558097785,0.18374570745905666,0.13335345014735162,-11.413862939009896,0.20044575910959953,0.19752248130624647
1.270000000000001,0.40342932512392693,0.1840362601138092,0.1334070912653205,-11.49280053213874,0.18843956421641234,0.18719160363008389
1.280000000000001,0.4047372812061867,0.18432483361920168,0.13346042263758975,-11.269056279985072,0.1997314939303828,0.19677136830264894
1.290000000000001,0.4060360656769752,0.18461142921240792,0.13351343618212316,-10.459512685080904,0.1899765083294634,0.1884709710018164
1.300000000000001,0.4073257219020788,0.1848960485388473,0.1335661239165631,-9.76372035886613,0.19817825756097343,0.19563171813126878
1.310000000000001,0.4086062949222658,0.18517869364318154,0.13361847796339288,-9.317216366167385,0.19241757274115157,0.1905382779311457
1.320000000000001,0.4098778313840927,0.18545936696033063,0.1336704905548471,-9.275118699198213,0.19721931880826388,0.19507126835565833
1.330000000000001,0.4111403794719206,0.1857380713065109,0.1337221540375702,-9.68907815869337,0.19468241267864606,0.19256332871774914
1.340000000000001,0.41239398884116046,0.1860148098702995,0.1337734608770239,-10.317158055327653,0.1969256544030022,0.19505349306364725
1.350000000000001,0.4136387105527571,0.18628958620372843,0.1338244036616449,-11.138402456650415,0.19595813256994254,0.19358541052930467
1.360000000000001,0.4148745970089281,0.1865624042134128,0.13387497510675542,-11.67142235654225,0.1971234335333036,0.1955362706525011
1.370000000000001,0.41610170189016166,0.18683326815171575,0.13392516805822824,-11.836186505765502,0.1957780375162624,0.19303857834679594
1.380000000000001,0.4173200800934828,0.1871021826079547,0.13397497549590975,-11.47770671649305,0.19779029270633772,0.1964363565994036
1.390000000000001,0.4185297876719917,0.1873691524996517,0.134024390536804,-11.004981426615627,0.19472692987378315,0.19177248694568308
1.400000000000001,0.4197308817756791,0.18763418306383187,0.134073406438021,-10.575460643252416,0.19872544627801392,0.19725975489074973
1.410000000000001,0.4209234205935162,0.18789727984837315,0.134122016599494,-10.541811006887428,0.19342664074844346,0.19070084471095247
1.420000000000001,0.4221074632968229,0.18815844870341067,0.13417021456646938,-10.903851506419695,0.1998524850678448,0.19780819547515352
1.430000000000001,0.4232830699839098,0.18841769577280057,0.13421799403177537,-11.490468786189885,0.19191891992017593,0.189891389893182
1.440000000000001,0.4244503016259902,0.18867502748564294,0.1342653488378705,-11.923739736857982,0.20052098314579686,0.19758451635852242
1.450000000000001,0.42560922001436013,0.1889304505478721,0.13431227297868256,-11.512971940428628,0.19113294060705474,0.18988672569250054
1.460000000000001,0.42675988770883766,0.18918397193391412,0.13435876060123947,-10.715540207323475,0.19997235286217468,0.19658003447613798
1.470000000000001,0.42790236798745546,0.18943559887841385,0.13440480600709656,-9.666154291082826,0.1917954834755484,0.19080545210203903
1.480000000000001,0.4290367247973987,0.18968533886803926,0.13445040365357172,-9.125460094313903,0.19916116482043122,0.19588256913143345
1.490000000000001,0.4301630227071782,0.18993319963335964,0.13449554815478612,-8.989730969835577,0.19327470827557783,0.19223714584829996
1.500000000000001,0.4312813268600299,0.19017918914080645,0.13454023428252412,-9.432699838758886,0.19861676624788732,0.1955703121684644
1.5100000000000011,0.43239170292852885,0.19042331558471606,0.13458445696691312,-10.283874865546569,0.19457750496956533,0.1932985379103543
1.5200000000000011,0.433494217070406,0.19066558737945768,0.13462821129693117,-11.335052252759468,0.19853651422337767,0.19587757560710664
1.5300000000000011,0.43458893588555453,0.19090601315165062,0.13467149252074972,-12.112448975801156,0.19496702995296677,0.1930740115767183
1.5400000000000011,0.43567592637421554,0.1911446017324714,0.13471429604591506,-12.206979040575698,0.1992091965996086,0.1972979869579523
1.5500000000000012,0.43675525589632497,0.19138136215005438,0.13475661743937656,-11.698015953245175,0.19470634817847532,0.1918745978097811
1.5600000000000012,0.43782699213201215,0.1916163036219886,0.13479845242736777,-10.963166486999983,0.1999656287500456,0.19881400345413588
1.5700000000000012,0.43889120304322987,0.191849435547911,0.13483979689514514,-10.522675462960311,0.19479503523446456,0.1912326522351112
1.5800000000000012,0.4399479568365064,0.1920807675022013,0.13488064688659243,-10.484867155373998,0.2004488924886103,0.1995634581916917
1.5900000000000012,0.44099732192679936,0.1923103092267775,0.13492099860369552,-11.051628941355991,0.1948670612915009,0.19114070956500978
1.6000000000000012,0.4420393669024378,0.19253807062399503,0.13496084840589287,-11.685590747655091,0.2007937138893694,0.19941852713832323
1.6100000000000012,0.44307416049113435,0.19276406174965302,0.1350001928093112,-11.913454537466787,0.19466179928553298,0.19161850012869333
1.6200000000000012,0.44410177152705343,0.19298829280610594,0.13503902848588728,-11.14872590199922,0.20061255068363132,0.1982154390377388
1.6300000000000012,0.44512226891891626,0.1932107741354851,0.1350773522623856,-9.983023437772538,0.1944692895769078,0.19248239511572768
1.6400000000000012,0.4461357216191255,0.19343151621303042,0.13511516111931618,-8.990244088759313,0.2003887574597627,0.19722984366837476
1.6500000000000012,0.44714219859389465,0.19365052964053253,0.13515245218975666,-8.597147113706022,0.19482290358931015,0.19378101020853147
1.6600000000000013,0.4481417687943628,0.19386782513988954,0.13518922275808803,-8.81262852949129,0.20016342037748755,0.19634360391953803
1.6700000000000013,0.4491345011286764,0.19408341354677527,0.13522547025864426,-9.57759972905491,0.19542584527383056,0.19509518020285174
1.6800000000000013,0.45012046443502324,0.1942973058044239,0.1352611922742856,-10.728579276645219,0.2000484447886063,0.19586667554130388
1.6900000000000013,0.4510997274555982,0.19450951295752972,0.13529638653489853,-11.86843922291418,0.19513442512455034,0.19485354168802507
1.7000000000000013,0.4520723588114848,0.19472004614626226,0.1353310509158263,-12.562426353207046,0.20071920358379083,0.19681741550308218
1.7100000000000013,0.45303842697843266,0.19492891660039932,0.1353651834362378,-12.340688739027147,0.19373480458818512,0.1928103969601758
1.7200000000000013,0.45399800026351583,0.19513613563357704,0.13539878225743732,-11.533077658646011,0.20204741965460368,0.19892281379233012
1.7300000000000013,0.45495114678265147,0.19534171463765712,0.13543184568111996,-10.511808124886556,0.1928824036100735,0.19119728426689336
1.7400000000000013,0.4558979344389635,0.19554566507721238,0.13546437214757753,-9.785555942525516,0.2028617253516164,0.20037618824870432
1.7500000000000013,0.4568384309019707,0.19574799848413074,0.13549636023386,-9.578121333304122,0.19285824088816372,0.19061445694323403
1.7600000000000013,0.4577727035875851,0.1959487264523368,0.1355278086518949,-10.127919241300754,0.20325525534709366,0.20105566295050314
1.7700000000000014,0.4587008196388996,0.19614786063263143,0.13555871624656954,-11.495562073047985,0.19319366490237563,0.1906150360551951
1.7800000000000014,0.459622845907749,0.19634541272764922,0.13558908199378003,-12.829193803119223,0.20243371868465487,0.2000866755046913
1.7900000000000014,0.4605388489370283,0.1965413944869346,0.13561890499845147,-12.938343690470532,0.1947383598779155,0.19203435259912502
1.8000000000000014,0.46144889494374747,0.19673581770213386,0.13564818449253072,-11.328522344037262,0.20002810526725803,0.19761714170863684
1.8100000000000014,0.46235304980280945,0.19692869420230447,0.13567691983295718,-9.721836960974684,0.19621673103393247,0.1933521764966836
1.8200000000000014,0.46325137903149116,0.19712003584934107,0.13570511049961415,-8.46810018869782,0.19935514330688228,0.1971773684980098
1.8300000000000014,0.4641439477746136,0.1973098545335167,0.1357327560932636,-8.086893136807705,0.1970840020036123,0.1943957350403868
1.8400000000000014,0.46503082079038127,0.19749816216913882,0.1357598563334675,-8.153081410808358,0.19952254237866768,0.1971735843316009
1.8500000000000014,0.46591206243687694,0.1976849706903204,0.13578641105649966,-8.952413448180154,0.1976456243759351,0.19548567195969774
1.8600000000000014,0.4667877366591932,0.19787029204686257,0.13581242021324783,-10.108814726558391,0.19973204679240608,0.19684903541425533
1.8700000000000014,0.46765790697718773,0.19805413820025167,0.1358378838671126,-11.531820907209415,0.19732692648089528,0.19574045164577683
1.8800000000000014,0.46852263647384307,0.19823652111976608,0.13586280219190217,-12.456687503021382,0.2005474446104075,0.1971483903417647
1.8900000000000015,0.46938198778421575,0.19841745277869396,0.13588717546972742,-12.492522029106148,0.19536263523945063,0.19393664350736325
1.9000000000000015,0.4702360230849618,0.19859694515065987,0.1359110040888979,-11.85585444946543,0.202371186980078,0.19876788355589237
1.9100000000000015,0.4710848040844193,0.19877501020605934,0.13593428854182243,-11.037676173907602,0.19333993130589913,0.19199493778878404
1.9200000000000015,0.47192839201323666,0.1989516599086004,0.1359570294229151,-10.563210443782667,0.20393435726744563,0.20007355018263998
1.9300000000000015,0.47276684761552906,0.19912690621194978,0.13597922742650842,-10.498801473055961,0.1920838165892941,0.19104628111021502
1.9400000000000015,0.4736002311405481,0.1993007610564841,0.136000883344777,-10.97851404113722,0.20461581421511343,0.2003674951121315
1.9500000000000015,0.4744286023348537,0.19947323636614225,0.1360219980656704,-11.49038798820047,0.1918409839005455,0.1910040214010749
1.9600000000000015,0.47525202043496967,0.19964434404538078,0.13604257257086028,-11.693334866943484,0.20310243327152772,0.1988814249487783
1.9700000000000015,0.47607054416051087,0.19981409597622657,0.13606260793369943,-11.06136195575967,0.19373080736173223,0.19230619406908442
1.9800000000000015,0.4768842317077686,0.19998250401543005,0.13608210531719808,-10.110430844232456,0.20005309479931627,0.1967190424423859
1.9900000000000015,0.4776931407437412,0.20014957999171332,0.1361010659720146,-9.240347402657134,0.19657450717917443,0.19414530105355665
2.0000000000000013,0.4784973284005922,0.200315335703114,0.13611949123446518,-8.661141565208766,0.1984534862642491,0.19608166527657858
2.010000000000001,0.4792968512705309,0.20047978291442223,0.13613738252455101,-8.58125675101146,0.19864496784834673,0.19550477478601078
2.020000000000001,0.4800917654010935,0.2006429333547098,0.1361547413440059,-8.806814485590857,0.19831889437500652,0.19653444735298362
2.0300000000000007,0.4808821262908196,0.20080479871494888,0.13617156927436333,-9.633426101241138,0.19950876449854282,0.19601592984818497
2.0400000000000005,0.48166798888530754,0.20096539064571955,0.1361878679750454,-10.663572895107755,0.1985299188552909,0.1969008611156716
2.0500000000000003,0.4824494075736377,0.20112472075500404,0.1362036391814732,-11.72892430428873,0.1990805708847927,0.19548462298749117
2.06,0.4832264361851515,0.20128280060606574,0.13621888470319982,-12.069153699987659,0.19929100537332703,0.19753422589587283
2.07,0.4839991279865759,0.20143964171541215,0.13623360642206667,-11.68580954424908,0.197253820402296,0.19364759639990506
2.0799999999999996,0.4847675356794808,0.20159525555083932,0.1362478062903836,-10.822377993971335,0.2010301552451745,0.19887618321334502
2.0899999999999994,0.4855317113980569,0.2017496535295553,0.13626148632913185,-10.136926593260748,0.19526893176411303,0.1920552952338486
2.099999999999999,0.48629170670720706,0.2019028470163835,0.13627464862619346,-9.95128008107292,0.2032648342597142,0.20026596730036653
2.109999999999999,0.48704757260093623,0.2020548473220411,0.13628729533460376,-10.568856257051495,0.19300338328455782,0.1907552096368568
2.1199999999999988,0.48779935950103126,0.2022056657014928,0.13629942867083006,-11.957458529689054,0.20562696320188747,0.2012404508140828
2.1299999999999986,0.48854711725602323,0.20235531335237764,0.1363110509130748,-12.979199491530327,0.19100268923840752,0.19012493433962915
2.1399999999999983,0.48929089514041574,0.2025038014135074,0.13632216439960548,-12.67886644336877,0.20518734558810958,0.19974921549125266
2.149999999999998,0.490030741854177,0.20265114096343406,0.13633277152710876,-10.763486642058806,0.19186622925509436,0.191155571029198
2.159999999999998,0.490766705522481,0.20279734301908553,0.1363428747490712,-9.192539106686759,0.20236790359423,0.19758184409164586
2.1699999999999977,0.49149883369568964,0.20294241853446782,0.13635247657418587,-7.973201720499322,0.19441537189187466,0.19291200981726928
2.1799999999999975,0.49222717334957006,0.20308637839943194,0.1363615795647847,-7.523239453145451,0.2002865421827693,0.1964066386655143
2.1899999999999973,0.4929517708857318,0.20322923343850255,0.13637018633529582,-7.48947840168054,0.19704880315209428,0.1947616917185578
2.199999999999997,0.493672672132283,0.20337099440977027,0.1363782995507289,-8.015645932849402,0.19879818736003235,0.19568295090670898
2.209999999999997,0.49438992234469104,0.2035116720038406,0.1363859219251828,-9.095959226152978,0.19896457923004068,0.1958898968927175
2.2199999999999966,0.4951035662068435,0.20365127684284384,0.1363930562203824,-10.628963696442474,0.1975162389356606,0.19508096205683692
2.2299999999999964,0.49581364783229903,0.2037898194794999,0.13639970524423856,-12.14748566949969,0.19934530060240807,0.19537248935082754
2.239999999999996,0.4965202107657216,0.20392731039623815,0.13640587184943428,-12.666912698612519,0.19723499737433486,0.1955515788249765
2.249999999999996,0.4972232979844904,0.20406376000437038,0.136411558932035,-12.081345825167782,0.19764397196018316,0.19267980437721774
2.259999999999996,0.49792295190047914,0.20419917864331713,0.1364167694301259,-10.827546666962773,0.1981714052223202,0.19688046838274675
2.2699999999999956,0.49861921436199624,0.2043335765798827,0.13642150632247188,-9.806683313672698,0.19604040655943406,0.1906765520919586
2.2799999999999954,0.499312126655878,0.204466964007579,0.13642577262720232,-9.189141635205397,0.19941124273220867,0.19781852952235965
2.289999999999995,0.5000017295097332,0.20459935104599838,0.13642957140052112,-9.441976868500685,0.1943217715382124,0.18920670950617627
2.299999999999995,0.500688063094325,0.2047307477402308,0.13643290573543987,-10.527775907572225,0.20143531805942616,0.19879869763100078
2.3099999999999947,0.5013711670260914,0.20486116406032603,0.13643577876053403,-12.267193472969176,0.1914582418633916,0.18764292194179366
2.3199999999999945,0.5020510803697928,0.20499060990079945,0.13643819363872406,-12.943226581097134,0.20321996385079197,0.19825648938754403
2.3299999999999943,0.5027278416412831,0.20511909508017886,0.1364401535660779,-11.783117848260527,0.18949608255687755,0.18780294393868247
2.339999999999994,0.5034014888103989,0.20524662934059248,0.13644166177063716,-9.756662553559753,0.20283463018986572,0.1963097667942321
2.349999999999994,0.504072059303959,0.2053732223473958,0.13644272151126582,-8.17033010247341,0.1901766557034605,0.18914709952675018
2.3599999999999937,0.5047395900088727,0.20549888368883573,0.1364433360765195,-7.1515703296379085,0.20161054442282947,0.19511445150862702
2.3699999999999934,0.5054041172753471,0.2056236228757527,0.13644350878353864,-6.5155337282898795,0.19184553151527692,0.19056809580909093
2.3799999999999932,0.5060656769201918,0.20574744934131647,0.13644324297696064,-6.411906182160977,0.20026682957195496,0.1942691879527567
2.389999999999993,0.5067243042302144,0.20587037244079734,0.13644254202785494,-6.7320595127565515,0.19307030583657994,0.19126296344549049
2.399999999999993,0.5073800339657041,0.20599240145137016,0.1364414093326777,-7.683800804429341,0.19859830269510972,0.19307714049932861
2.4099999999999926,0.5080329003639944,0.2061135455719493,0.1364398483122466,-9.137457779078126,0.1939511660759868,0.19139416356107716
2.4199999999999924,0.5086829371431069,0.20623381392305604,0.13643786241073663,-10.720849572235014,0.19700062127177967,0.19220453075612107
2.429999999999992,0.5093301775054652,0.20635321554671301,0.1364354550946933,-11.579810311475704,0.193515873543792,0.18942045433186946
2.439999999999992,0.509974654141681,0.20647175940637036,0.13643262985206792,-11.202720135002998,0.1961267775028529,0.19269474377493978
2.4499999999999917,0.5106163992344034,0.20658945438685636,0.1364293901912686,-10.075184858261435,0.19248294651306772,0.1863668695668063
2.4599999999999915,0.51125544446223,0.2067063092943567,0.1364257396402321,-8.990975977493218,0.19486477242542435,0.19250953926331274
2.4699999999999913,0.5118918210036766,0.2068223328564184,0.13642168174551267,-8.602862312662841,0.192241459161528,0.18457158928235096
2.479999999999991,0.5125255595412002,0.20693753372197773,0.13641722007138796,-8.96131485634143,0.1932723113641814,0.19140371591254451
2.489999999999991,0.5131566902652726,0.20705192046141266,0.13641235819898345,-10.388257892561752,0.19143339731537823,0.18277947287050333
2.4999999999999907,0.513785242878502,0.20716550156661764,0.13640709972541357,-11.55703324549324,0.19146567623552369,0.18911951345068564
2.5099999999999905,0.5144112465997986,0.20727828545109994,0.1364014482629387,-11.757431302869408,0.1887265225066321,0.18028398869307313
2.5199999999999902,0.5150347301685808,0.20739028045009708,0.1363954074381393,-9.476784511138565,0.1896719045054736,0.1853315797930676
2.52999999999999,0.5156557218490193,0.2075014948207141,0.1363889808911052,-7.954863145789328,0.18383170491271872,0.1764078020668793
2.53999999999999,0.5162742494343173,0.20761193674208023,0.13638217227464092,-6.433314499492092,0.19036207504870323,0.18384825745496455
2.5499999999999896,0.5168903402510234,0.20772161431552438,0.13637498525348615,-6.156710232278482,0.1798518771533481,0.17388167296683407
2.5599999999999894,0.5175040211633716,0.20783053556476766,0.13636742350355138,-5.768346749947362,0.19198955129510825,0.18365314860362306
2.569999999999989,0.5181153185776537,0.2079387084361329,0.13635949071116657,-5.76755438867622,0.17827275882144825,0.17339518823237426
2.579999999999989,0.5187242584466099,0.20804614079877098,0.13635119057234663,-5.844890727684218,0.1933895063174324,0.18424909519352356
2.5899999999999888,0.519330866273848,0.20815284044490173,0.136342526792068,-6.179619712287072,0.17806772544610863,0.17368800334641188
2.5999999999999885,0.5199351671182789,0.2082588150900707,0.13633350308356113,-6.8014730387606654,0.19420535305723832,0.18465681510406312
2.6099999999999883,0.520537185598572,0.2083640723734192,0.13632412316761472,-7.5544427646490035,0.17851555867208327,0.1743824063066052
2.619999999999988,0.5211369458976249,0.20846861985796805,0.1363143907718934,-8.547617649628833,0.1942851499538254,0.184643374469124
2.629999999999988,0.5217344717670497,0.2085724650309148,0.13630430963026832,-9.579019037583748,0.17943713549012794,0.1751929775205987
2.6399999999999877,0.5223297865316674,0.20867561530394219,0.13629388348215946,-10.383041282177347,0.19368480147451522,0.18417768161564668
2.6499999999999875,0.5229229130940166,0.20877807801353931,0.13628311607189073,-10.744082704515405,0.1808208311350438,0.17615961242214867
2.6599999999999873,0.5235138739388678,0.20887986042133344,0.1362720111480563,-10.706197024603101,0.19246504314902552,0.1827399827109095
2.669999999999987,0.5241026911377452,0.20898096971443234,0.1362605724628986,-10.449164497797634,0.18193419961148038,0.17712288006101032
2.679999999999987,0.5246893863534537,0.2090814130057772,0.136248803771698,-10.065576698294313,0.1909786273278229,0.18023697909560543
2.6899999999999866,0.5252739808446097,0.20918119733450422,0.13623670883217218,-9.717684549473661,0.1816539872487961,0.17729974982470154
2.6999999999999864,0.5258564954701735,0.20928032966631693,0.13622429140388848,-9.330677101759118,0.18936130335444984,0.1769340331270904
2.709999999999986,0.5264369506939819,0.20937881689386453,0.1362115552476836,-8.961721059043269,0.18031137367138966,0.1768588472100264
2.719999999999986,0.5270153665892812,0.20947666583713126,0.13619850412509668,-8.822217530900831,0.18820397655800808,0.17422127064709844
2.7299999999999858,0.5275917628432563,0.2095738832438312,0.13618514179781002,-7.361263529810776,0.18018316673520393,0.17658452142084194
2.7399999999999856,0.5281661587615588,0.209670475789812,0.13617147202710117,-6.3570076495812735,0.1884290379434253,0.17559455305007987
2.7499999999999853,0.5287385732728297,0.20976645007946434,0.13615749857330312,-4.574885883271818,0.18248353126753009,0.17712353559586638
2.759999999999985,0.5293090249332137,0.20986181264613807,0.13614322519527447,-3.9201049230492653,0.1888769496189452,0.17772622227343218
2.769999999999985,0.5298775319308726,0.20995656995256576,0.13612865564987958,-3.035302439395023,0.184627350985817,0.1780273388932969
2.7799999999999847,0.5304441120904846,0.2100507283912896,0.1361137936914754,-2.732310113530225,0.1886041377099772,0.1783481589410282
2.7899999999999845,0.5310087828777401,0.21014429428509634,0.13609864307140934,-2.337116310820324,0.18595203996369478,0.17861495170503805
2.7999999999999843,0.5315715614038231,0.21023727388745517,0.1360832075375241,-2.2709806340888132,0.1879623861235284,0.17821697248746138
2.809999999999984,0.5321324644298858,0.21032967338296116,0.13606749083367087,-2.2308354601943785,0.186674104109738,0.1787708195539024
2.819999999999984,0.532691508371509,0.2104214988877836,0.1360514966992316,-2.353982479968593,0.18702580866434837,0.1776595628705607
2.8299999999999836,0.5332487093031517,0.2105127564501175,0.13603522886864808,-2.521142947126207,0.18695340721673517,0.17843231856822658
2.8399999999999834,0.5338040829625876,0.21060345205063985,0.1360186910709596,-2.6741392361531524,0.18578872436298385,0.17682447075368016
2.849999999999983,0.5343576447553261,0.21069359160296858,0.13600188702934762,-2.7915474870141903,0.18691667358767322,0.17762076767008747
2.859999999999983,0.5349094097590203,0.21078318095412546,0.1359848204606882,-2.800158859814467,0.1844183353827815,0.17593031227309308
2.869999999999983,0.5354593927278587,0.21087222588500132,0.13596749507511116,-2.7779076081264518,0.18680763428677885,0.17664237346860717
2.8799999999999826,0.536007608096942,0.2109607321108252,0.13594991457556746,-2.7228358382063447,0.18322684020044755,0.17524313645600073
2.8899999999999824,0.5365540699866416,0.21104870528163489,0.1359320826574026,-2.746043253124357,0.18689868826801156,0.17592932717221807
2.899999999999982,0.5370987922069429,0.21113615098274996,0.1359140030079362,-2.797444255865381,0.18240023468222996,0.17487608204417684
2.909999999999982,0.5376417882617694,0.21122307473524793,0.13589567930605068,-2.9898259874653803,0.18722567197213077,0.17565455551364836
2.9199999999999817,0.5381830713532886,0.21130948199644078,0.1358771152217836,-3.193910591511121,0.18198019548516847,0.17478946790867986
2.9299999999999815,0.5387226543861993,0.21139537816035442,0.13585831441592872,-3.543359795142366,0.18756624297541827,0.1756854676396696
2.9399999999999813,0.539260549972,0.21148076855820894,0.13583928053964178,-3.912208472367221,0.18198217507918613,0.17492851408473875
2.949999999999981,0.5397967704332374,0.21156565845890057,0.13582001723405362,-4.4483664278203445,0.1875903811007577,0.1757444681730138
2.959999999999981,0.5403313278077329,0.21165005306948423,0.1358005281298884,-5.114401928166684,0.18244454125148324,0.17524015469153773
2.9699999999999807,0.5408642338527913,0.21173395753565805,0.13578081684708887,-6.03938599267527,0.18688073641030598,0.17555179789390987
2.9799999999999804,0.5413955000493859,0.21181737694224753,0.13576088699444638,-7.124663442759965,0.18343137335292706,0.17551620256246034
2.9899999999999802,0.5419251376063237,0.21190031631369136,0.13574074216923776,-8.002662290650232,0.18534014840481045,0.1750804948032188
2.99999999999998,0.5424531574643869,0.21198278061452658,0.1357203859568665,-7.741727140963029,0.1844724768683234,0.17556326943292516
3.00999999999998,0.5429795703004544,0.2120647747498758,0.13569982193051153,-6.821515672499775,0.1850757619952545,0.17500633390978992
3.0199999999999796,0.5435043865315995,0.21214630356593298,0.13567905365077917,-5.8892059295123875,0.18449866813865395,0.17574624421609014
3.0299999999999794,0.544027616319163,0.21222737185044976,0.1356580846653621,-5.581282547941689,0.18642593586725975,0.17537602598238045
3.039999999999979,0.5445492695728072,0.21230798433322295,0.1356369185087035,-5.617292895570384,0.18377324849354562,0.1758027727097929
3.049999999999979,0.5450693559545421,0.2123881456865802,0.13561555870166594,-5.918765080127283,0.18777028764930914,0.17549544016842494
3.0599999999999787,0.5455878848827298,0.21246786052586614,0.1355940087512053,-6.1455593971698885,0.18311746187273337,0.17599467431989613
3.0699999999999785,0.5461048655360646,0.21254713340992878,0.1355722721500513,-6.327948668497231,0.18878829184238052,0.17541021933248024
3.0799999999999783,0.5466203068575287,0.21262596884160379,0.13555035237639035,-6.170139271206345,0.1830129516554483,0.176485044810493
3.089999999999978,0.5471342175583224,0.21270437126820033,0.13552825289355677,-5.973062783142639,0.18947217288562718,0.1754485935149351
3.099999999999978,0.547646606121771,0.2127823450819845,0.13550597714972606,-5.429534007980667,0.1835556236862172,0.17718560496902727
3.1099999999999777,0.5481574808072041,0.21285989462066313,0.13548352857761523,-4.949306555303912,0.18995878110887568,0.17597682186176813
3.1199999999999775,0.5486668496538117,0.21293702416786553,0.13546091059418564,-4.266266465565094,0.1846232227496216,0.1779726732445553
3.1299999999999772,0.5491747204844742,0.2130137379536259,0.1354381266003532,-3.786161250469381,0.1902931519325279,0.17686188013997128
3.139999999999977,0.5496811009095656,0.21309004015486363,0.13541517998070166,-3.2638437095809394,0.1858838508036099,0.1787879940467579
3.149999999999977,0.5501859983307315,0.21316593489586272,0.1353920741032007,-2.9870365245644495,0.190382398921159,0.17762613535495617
3.1599999999999766,0.5506894199446399,0.21324142624875006,0.13536881231892933,-2.7575142622472275,0.18713137457367976,0.1796094261418011
3.1699999999999764,0.5511913727467083,0.21331651823397316,0.13534539796180353,-2.856397132983792,0.18997872736164176,0.17794253900184767
3.179999999999976,0.551691863534799,0.21339121482077547,0.13532183434830852,-3.3170036607472744,0.18851926521932275,0.18045527458092905
3.189999999999976,0.5521908989128935,0.2134655199276712,0.1352981247772353,-4.559388359017798,0.18846392211323115,0.1775374868892168
3.1999999999999758,0.5526884852947361,0.21353943742291864,0.1352742725294223,-6.165703143284536,0.19008441892737996,0.1808913987758583
3.2099999999999755,0.5531846289074501,0.2136129711249915,0.13525028086750104,-6.621534859881377,0.1864297309019716,0.1768144041576703
3.2199999999999753,0.5536793357951292,0.21368612480304935,0.13522615303564633,-5.214868745003232,0.19047647590685055,0.18055058241311267
3.229999999999975,0.5541726118224002,0.21375890217740637,0.13520189225933088,-4.0808410116956075,0.18739919191676235,0.1773681731738158
3.239999999999975,0.5546644626779563,0.2138313069199983,0.13517750174508492,-3.3726951150907056,0.18978679285837982,0.18028181870404028
3.2499999999999747,0.5551548938780662,0.21390334265484778,0.13515298468025894,-3.201571411730493,0.18906391710891796,0.1781665065021173
3.2599999999999745,0.5556439107700513,0.21397501295852805,0.13512834423279194,-3.2776064899839237,0.18909306298010142,0.18032451613902573
3.2699999999999743,0.5561315185357377,0.21404632136062526,0.13510358355098392,-3.624153927907415,0.1903484744738811,0.17844373150632173
3.279999999999974,0.556617722194879,0.21411727134419806,0.1350787057632717,-4.019135901582321,0.18844676642136307,0.1805552259742082
3.289999999999974,0.5571025266085494,0.2141878663462364,0.13505371397801033,-4.516983073674542,0.19129999790153485,0.1783633607631733
3.2999999999999736,0.5575859364825106,0.21425810975811788,0.13502861128325802,-4.7730690369904964,0.1880464128074267,0.18088418970621298
3.3099999999999734,0.5580679563705487,0.21432800492606235,0.13500340074656553,-4.947787166968275,0.19188546841969129,0.17830723272579485
3.319999999999973,0.5585485906777817,0.21439755515158482,0.13497808541477016,-4.727074957604977,0.18830091617405245,0.1813325106696035
3.329999999999973,0.5590278436639396,0.21446676369194567,0.1349526683137932,-4.53916349938753,0.1920841724408848,0.17854582866587912
3.3399999999999728,0.559505719446614,0.21453563376059995,0.13492715244844286,-4.1876308343541115,0.1891597937357221,0.18195411326283684
3.3499999999999726,0.5599822220044799,0.21460416852764364,0.1349015408022199,-4.047532251422989,0.1919100491102017,0.1787960060242133
3.3599999999999723,0.5604573551804871,0.21467237112025875,0.13487583633712913,-3.900251045879206,0.19021552454699345,0.18266118798031908
3.369999999999972,0.560931122685023,0.2147402446231556,0.13485004199349393,-3.986008166323712,0.19131890149193984,0.17873320626669642
3.379999999999972,0.561403528099044,0.21480779207901313,0.13482416068977524,-4.083472501611351,0.19122249005292727,0.18326020229263817
3.3899999999999717,0.561874574877182,0.21487501648891805,0.13479819532239562,-4.3206828656438985,0.19034847719392625,0.17832587844147704
3.3999999999999715,0.5623442663508137,0.2149419208128002,0.13477214876556634,-4.411663256145292,0.19195021851934824,0.18347382461358017
3.4099999999999713,0.5628126057311077,0.21500850796986687,0.13474602387111898,-4.458572427376028,0.18943639217706004,0.1778782144259585
3.419999999999971,0.5632795961120368,0.21507478083903492,0.13471982346834216,-4.246544425264486,0.19214728999415445,0.1831983646440039
3.429999999999971,0.5637452404733617,0.21514074225936003,0.1346935503638212,-4.053484839341558,0.18917303488119613,0.17775197189347566
3.4399999999999706,0.5642095416835852,0.21520639503046438,0.13466720734128265,-3.7552008850145553,0.19191468598655803,0.18279164499168318
3.4499999999999704,0.5646725025028744,0.21527174191296145,0.1346407971614431,-3.6149422260120265,0.1895084415844179,0.1778238429451753
3.45999999999997,0.5651341255859555,0.21533678562887942,0.13461432256186184,-3.481885347054434,0.19147126816981075,0.18258199333434622
3.46999999999997,0.5655944134849755,0.21540152886208133,0.13458778625679807,-3.5793919395385783,0.19012788094449412,0.1777544420898178
3.47999999999997,0.5660533686523339,0.21546597425868322,0.13456119093707153,-3.738233841489329,0.19078588212080985,0.1825889550388023
3.4899999999999696,0.5665109934434858,0.21553012442747077,0.13453453926992887,-4.1474425812902584,0.190934575704583,0.17749017048858404
3.4999999999999694,0.566967290119711,0.21559398194031196,0.13450783389891216,-4.348948376506516,0.19002759809674621,0.18268622663106948
3.509999999999969,0.5674222608508569,0.21565754933256948,0.13448107744373394,-4.390639541817853,0.19174469179964712,0.17766185379918614
3.519999999999969,0.5678759077180451,0.21572082910350837,0.13445427250015377,-3.930911750238345,0.1902003755580736,0.18293182477135442
3.5299999999999687,0.5683282327163529,0.21578382371670332,0.13442742163986113,-3.586372094897158,0.1922202147216951,0.17852843474594898
3.5399999999999685,0.5687792377574588,0.21584653560044284,0.13440052741036226,-3.1784852506386576,0.19129724546914523,0.18354887924653404
3.5499999999999683,0.569228924672261,0.21590896714813032,0.1343735923348694,-3.035827639451894,0.19219507506430317,0.179145927260379
3.559999999999968,0.5696772952134627,0.215971120718684,0.1343466189121966,-2.9241048020759184,0.19245586379789148,0.18420010598011224
3.569999999999968,0.5701243510581263,0.2160329986369332,0.1343196096166579,-3.0443846878413954,0.19168125507374276,0.17924095873689236
3.5799999999999677,0.5705700938101987,0.2160946031940135,0.13429256689797076,-3.2089816642544204,0.19343393972742542,0.18465361702932293
3.5899999999999674,0.5710145250030016,0.2161559366477578,0.1342654931811631,-3.533572208328073,0.19075533500382788,0.17892968970810505
3.5999999999999672,0.5714576461016945,0.21621700122308626,0.13423839086648437,-3.774359734660083,0.19404183771973324,0.18464558317261118
3.609999999999967,0.5718994585057043,0.21627779911239364,0.13421126232932193,-3.9689563756837187,0.18989497739934866,0.17861859197029703
3.619999999999967,0.572339963551124,0.21633833247593304,0.13418410992011975,-3.904949162260601,0.1940641090877422,0.18411025232394482
3.6299999999999666,0.5727791625130806,0.21639860344219847,0.1341569359643026,-3.788589677113162,0.18978885566585535,0.17874575514346183
3.6399999999999664,0.5732170566080707,0.21645861410830441,0.13412974276220452,-3.5367860142138663,0.19372201711789191,0.1835397301758989
3.649999999999966,0.5736536469962658,0.21651836654036263,0.13410253258900037,-3.3844929965441497,0.1903458730656802,0.17916509131535607
3.659999999999966,0.5740889347837858,0.21657786277385643,0.13407530769464196,-3.20081942524243,0.19334539935126147,0.18325949159819802
3.6699999999999657,0.5745229210249417,0.21663710481401333,0.1340480703037991,-3.1620910193293796,0.1911154888415903,0.17955870940502536
3.6799999999999655,0.5749556067244449,0.2166960946361736,0.1340208226158033,-3.0993197305360964,0.1929943307170974,0.18320803855814102
3.6899999999999653,0.5753869928395887,0.21675483418615776,0.1339935668045968,-3.180979993713777,0.191894373968806,0.17981817706419453
3.699999999999965,0.5758170802823942,0.21681332538063056,0.13396630501868512,-3.2151908102548186,0.1926403296917754,0.18329662766867713
3.709999999999965,0.5762458699217291,0.21687157010746363,0.13393903938109467,-3.397153026497825,0.1926539060893085,0.17993210423372039
3.7199999999999647,0.576673362585392,0.21692957022609316,0.13391177198933188,-3.5049520541152885,0.1922741731015747,0.1835117159770967
3.7299999999999645,0.5770995590621665,0.21698732756787756,0.13388450491534934,-3.77879860490523,0.19343803612693267,0.1799444030441379
3.7399999999999642,0.577524460103844,0.2170448439364517,0.13385724020551504,-3.9174346673302685,0.191975510557022,0.18388182890117558
3.749999999999964,0.577948066427216,0.21710212110807775,0.13382997988058432,-4.166543647107902,0.19427177419781116,0.18007573534141535
3.759999999999964,0.5783703787160333,0.21715916083199427,0.13380272593567757,-4.075038042456571,0.1920670049315835,0.18440537535283608
3.7699999999999636,0.5787913976229352,0.21721596483076272,0.1337754803402614,-3.994132395471733,0.19504657048476265,0.1807163175430819
3.7799999999999634,0.5792111237713485,0.21727253480061093,0.13374824503813304,-3.5888665229571184,0.19283862281326483,0.18508456146135882
3.789999999999963,0.5796295577573538,0.21732887241177465,0.13372102194741023,-3.3438437849764373,0.195640656939247,0.1817353136737577
3.799999999999963,0.5800467001515203,0.2173849793088351,0.13369381296052313,-2.9689087315162683,0.19399364802705063,0.1859114614063556
3.8099999999999627,0.5804625515007126,0.21744085711105635,0.1336666199442126,-2.801913502690901,0.19597919597061939,0.18262044786511458
3.8199999999999625,0.5808771123298625,0.21749650741271678,0.1336394447395293,-2.5739244510475587,0.19518294976107767,0.1867870654955538
3.8299999999999623,0.581290383143713,0.21755193178344123,0.13361228916184006,-2.5338467228920085,0.19601389310459552,0.18315412655930982
3.839999999999962,0.5817023644285318,0.21760713176852878,0.13358515500083576,-2.4715086258030987,0.19632881229888463,0.18765842419038195
3.849999999999962,0.5821130566537908,0.21766210888927734,0.13355804402054347,-2.5987747661776357,0.19564596529536463,0.18325541482788543
3.8599999999999617,0.5825224602738176,0.21771686464330728,0.13353095795934336,-2.7504824722750785,0.19741488711574373,0.1884407484863044
3.8699999999999615,0.5829305757294168,0.21777140050488145,0.1335038985299887,-3.0962226303441875,0.19477621727361744,0.18289708078117922
3.8799999999999613,0.5833374034494593,0.21782571792522226,0.1334768674196291,-3.420869929195501,0.19826708684789462,0.18886372457501077
3.889999999999961,0.5837429438524429,0.21787981833282746,0.1334498662898393,-3.7803659057911836,0.1936709431310486,0.18234397773957425
3.899999999999961,0.5841471973480202,0.2179337031337816,0.13342289677664962,-3.866029812973881,0.19851019162854633,0.1885995571096845
3.9099999999999606,0.5845501643384997,0.21798737371206614,0.13339596049058147,-3.8363088241225896,0.19317876090863895,0.18222209637286682
3.9199999999999604,0.5849518452203143,0.21804083142986608,0.13336905901668575,-3.574789696246712,0.198164846932482,0.18795518475017303
3.92999999999996,0.5853522403854613,0.21809407762787514,0.13334219391458602,-3.364891445089247,0.1935748449070288,0.1826359465753797
3.93999999999996,0.5857513502229121,0.21814711362559647,0.13331536671852362,-3.1031356259271634,0.19771502683891953,0.18752218015305755
3.9499999999999598,0.5861491751199929,0.2181999407216423,0.1332885789374076,-2.9719755338962672,0.1943319644717204,0.18313948202215075
3.9599999999999596,0.5865457154637348,0.2182525601940308,0.13326183205486836,-2.8291576634439535,0.19734068626729576,0.1873657776903945
3.9699999999999593,0.5869409716421957,0.21830497330047896,0.13323512752931357,-2.8180637304446567,0.19511104844898491,0.18352019315321175
3.979999999999959,0.5873349440457539,0.2183571812786947,0.1332084667939887,-2.782602096950008,0.19700964444837044,0.18736040769700515
3.989999999999959,0.5877276330683697,0.21840918534666487,0.13318185125704068,-2.8720290458788056,0.1958316948874379,0.18376632312825336
3.9999999999999587,0.5881190391088214,0.21846098670294167,0.13315528230158483,-2.9104153565245685,0.19670253829659332,0.18744940992884904
4.009999999999959,0.5885091625719094,0.2185125865269253,0.1331287612857751,-3.0730678768179165,0.19650143658261898,0.18390891904490006
4.019999999999959,0.5888980038696374,0.21856398597914542,0.13310228954287803,-3.1517391370779047,0.1964466121496994,0.1876453269471907
4.0299999999999585,0.5892855634223574,0.2186151862015388,0.1330758683813499,-3.3597395508571433,0.19715413522065578,0.18400463246137502
4.039999999999958,0.5896718416598928,0.2186661883177245,0.13304949908491642,-3.4356799561400977,0.19632479586397672,0.18798985235439275
4.049999999999958,0.590056839022632,0.21871699343327708,0.13302318291265672,-3.628577813131244,0.19781829173102555,0.184182929814332
4.059999999999958,0.5904405559625922,0.21876760263599698,0.1329969210990904,-3.6027458497450247,0.19649010084471935,0.18849907910827146
4.069999999999958,0.590822992944459,0.21881801699617734,0.1329707148542662,-3.6590234153611525,0.19847541936967725,0.18464239363988513
4.079999999999957,0.5912041504465949,0.2188682375668698,0.13294456536385632,-3.453186882677456,0.1970702413357753,0.18913881316907658
4.089999999999957,0.5915840289620243,0.2189182653841461,0.13291847378925115,-3.364116217319226,0.1990642387659789,0.1854205986897407
4.099999999999957,0.5919626289993888,0.21896810146735826,0.1328924412676589,-3.0890048840727404,0.19799564678559212,0.18988171018561975
4.109999999999957,0.5923399510838777,0.21901774681939584,0.13286646891220774,-2.981699110366364,0.19951681740485103,0.1862866937902551
4.119999999999957,0.5927159957581303,0.21906720242694028,0.1328405578120503,-2.760463718418382,0.19908208945970882,0.1906935219431749
4.129999999999956,0.5930907635831132,0.2191164692607166,0.13281470903247125,-2.7092097830187507,0.19978828669393242,0.18702984943444928
4.139999999999956,0.5934642551389709,0.219165548275743,0.13278892361499808,-2.5757725746350397,0.20019491348092372,0.19150870707833678
4.149999999999956,0.5938364710258522,0.21921444041157823,0.13276320257751498,-2.59044469599878,0.19986273478213007,0.18757432589361694
4.159999999999956,0.5942074118647072,0.21926314659256463,0.1327375469143779,-2.5279938765445116,0.2012461834108799,0.19224270025763518
4.1699999999999555,0.5945770782980624,0.2193116677280707,0.13271195759653417,-2.5775603706261947,0.19975613281828156,0.187923193086049
4.179999999999955,0.5949454709907708,0.2193600047127296,0.1326864355716432,-2.5358613121549616,0.20214956934750056,0.1928046639920523
4.189999999999955,0.5953125906307344,0.21940815842667627,0.13266098176420132,-2.563229235352373,0.1995361312783146,0.18812544949808996
4.199999999999955,0.5956784379296051,0.2194561297357807,0.13263559707566736,-2.49143550361706,0.2028380207924265,0.19314727238547535
4.209999999999955,0.5960430136234582,0.2195039194918796,0.13261028238459224,-2.4610027348270287,0.1993003898993034,0.1882451226171132
4.2199999999999545,0.5964063184734452,0.21955152853300583,0.1325850385467506,-2.353180950892706,0.20330639692958707,0.1933028349548505
4.229999999999954,0.5967683532664193,0.21959895768361365,0.13255986639527387,-2.2780767073646846,0.19910826391799397,0.18831640949936232
4.239999999999954,0.5971291188155406,0.2196462077548034,0.13253476674078712,-2.162181553191061,0.2035988965446627,0.19334109991664233
4.249999999999954,0.5974886159608553,0.21969327954454246,0.1325097403715472,-2.074664894761479,0.1989612149045357,0.18833790011850599
4.259999999999954,0.5978468455698533,0.21974017383788427,0.1324847880535837,-1.9752812736657481,0.2037594454908676,0.19331038159174008
4.269999999999953,0.5982038085380036,0.21978689140718416,0.13245991053084122,-1.8988262192199823,0.19884808683516214,0.18830924395539475
4.279999999999953,0.5985595057892651,0.2198334330123139,0.13243510852532517,-1.8265010255252867,0.20380821741269353,0.19322850616755893
4.289999999999953,0.5989139382765766,0.21987979940087213,0.13241038273724803,-1.773341589594033,0.1987815506293018,0.18825425649626626
4.299999999999953,0.5992671069823253,0.21992599130839377,0.13238573384517882,-1.7308167396952636,0.2037486589884911,0.193103466481699
4.3099999999999525,0.599619012918793,0.21997200945855658,0.1323611625061943,-1.7084437837659652,0.1988001145988943,0.18821516895792362
4.319999999999952,0.5999696571285801,0.22001785456338424,0.13233666935603136,-1.6975770622960322,0.20358006062278505,0.19294839708355074
4.329999999999952,0.6003190406850097,0.2200635273234487,0.13231225500924232,-1.7145768334758085,0.19895039815333146,0.1882349108268897
4.339999999999952,0.6006671646925118,0.220109028428069,0.13228792005935144,-1.7405816517474917,0.2033041364709625,0.19278101063360267
4.349999999999952,0.6010140302869834,0.22015435855550727,0.13226366507901277,-1.8095063587073517,0.19926442430575228,0.1883409850871641
4.3599999999999515,0.6013596386361328,0.2201995183731641,0.13223949062017132,-1.8809910064630202,0.20292733274721866,0.1926143921791327
4.369999999999951,0.6017039909398014,0.2202445085377693,0.13221539721422343,-2.015679922632619,0.19974343419866777,0.18853786418471516
4.379999999999951,0.6020470884302651,0.22028932969557158,0.13219138537218078,-2.138467965629773,0.20246537212169274,0.19245241572379546
4.389999999999951,0.6023889323725194,0.2203339824825262,0.13216745558483547,-2.3454148289463443,0.20035607872753466,0.18881003396192805
4.399999999999951,0.6027295240645426,0.22037846752447846,0.13214360832292518,-2.5130335817641183,0.20195354401614418,0.19229854189402196
4.40999999999995,0.6030688648375421,0.22042278543734706,0.13211984403730206,-2.7824766100008733,0.20105067628234569,0.18913258714584538
4.41999999999995,0.6034069560561804,0.22046693682730364,0.13209616315910133,-2.9710229462615203,0.2014547612076044,0.19217130183003994
4.42999999999995,0.6037437991187851,0.22051092229095012,0.1320725660999113,-3.274464748550203,0.20177366383331213,0.18948328231734032
4.43999999999995,0.6040793954575392,0.2205547424154945,0.13204905325194574,-3.445498037792402,0.20105167613927744,0.19210955226540466
4.4499999999999496,0.6044137465386558,0.22059839777892354,0.13202562498821613,-3.740278702972488,0.20248408995610392,0.18985043170103427
4.459999999999949,0.6047468538625327,0.2206418889501734,0.13200228166270586,-3.8501087328526213,0.20082154241151132,0.19215989354148869
4.469999999999949,0.6050787189638935,0.22068521648929823,0.13197902361054548,-4.090950485399961,0.2031585204449643,0.1902328120692202
4.479999999999949,0.6054093434119089,0.22072838094763614,0.13195585114818859,-4.107088115702088,0.20080746356765972,0.1923561158143249
4.489999999999949,0.6057387288103043,0.22077138286797313,0.131932764573589,-4.2648606697543245,0.20378814407282195,0.1906313186923514
4.4999999999999485,0.6060668767974483,0.22081422278470467,0.1319097641663792,-4.183310396203027,0.20100475560216752,0.19270766058549124
4.509999999999948,0.6063937890464297,0.22085690122399504,0.13188685018804858,-4.258509823839623,0.20437306485306309,0.191039908302517
4.519999999999948,0.6067194672651149,0.2208994187039349,0.13186402288212412,-4.104589071249773,0.2013754322323384,0.19320619816588577
4.529999999999948,0.6070439131961921,0.22094177573469537,0.13184128247434995,-4.121686576321992,0.20491742715611844,0.1914472751289756
4.539999999999948,0.6073671286172009,0.2209839728186818,0.1318186291728697,-3.9318759444043154,0.20188230251005715,0.19384157079552217
4.549999999999947,0.6076891153405467,0.22102601045068357,0.13179606316840745,-3.920009722280469,0.20542510162209496,0.19185156036091458
4.559999999999947,0.6080098752135008,0.22106788911802294,0.13177358463445113,-3.719839237797418,0.20251847209635548,0.19460867173976448
4.569999999999947,0.6083294101181874,0.22110960930070137,0.13175119372743535,-3.693247993813459,0.20589304560213115,0.19227692542902816
4.579999999999947,0.6086477219715556,0.2211511714715433,0.1317288905869251,-3.4853510083709134,0.20331098324594984,0.19549658248135396
4.589999999999947,0.6089648127253396,0.22119257609633874,0.13170667533580008,-3.439772175065631,0.20630509654715032,0.19276762378492018
4.599999999999946,0.6092806843660039,0.22123382363398228,0.13168454808043883,-3.221039641891648,0.20428808398002907,0.19647563238793672
4.609999999999946,0.6095953389146781,0.2212749145366119,0.13166250891090434,-3.1638417945559896,0.20663324145692935,0.1933412896347439
4.619999999999946,0.6099087784270774,0.2213158492497446,0.13164055790112936,-2.9637720085328882,0.20544080107533833,0.19750746184781942
4.629999999999946,0.6102210049934115,0.22135662821240903,0.1316186951091008,-2.939800358197578,0.206841290171385,0.1939539128566623
4.6399999999999455,0.6105320207382815,0.2213972518572788,0.1315969205770474,-2.8154488968035563,0.20672058166475152,0.19854808916839697
4.649999999999945,0.6108418278205653,0.22143772061080058,0.1315752343316241,-2.872335080393746,0.20689723922997003,0.19454716809559297
4.659999999999945,0.6111504284332925,0.22147803489332293,0.1315536363840992,-2.8417253478616464,0.20801927945777296,0.19949255396529728
4.669999999999945,0.6114578248035055,0.22151819511922086,0.1315321267305398,-2.9429684608740567,0.20681343485101517,0.19510744205393785
4.679999999999945,0.611764019192114,0.22155820169702037,0.13151070535199877,-2.913804859693218,0.20913684055647683,0.2001578484153623
4.689999999999944,0.6120690138937356,0.2215980550295196,0.13148937221470053,-2.9288314943962237,0.2066598615435537,0.19561110958211764
4.699999999999944,0.6123728112365272,0.22163775551390885,0.1314681272702277,-2.8070866147942004,0.20992830177670496,0.2004749739096372
4.709999999999944,0.6126754135820077,0.22167730354188825,0.13144697045570683,-2.699707561853223,0.20649556788660708,0.19597060789379567
4.719999999999944,0.612976823324869,0.22171669949978354,0.13142590169399457,-2.522408264555158,0.21043205702851883,0.20057083074905832
4.729999999999944,0.6132770428927787,0.22175594376866006,0.13140492089386346,-2.3667540351567036,0.20635156243535194,0.19616283168448168
4.739999999999943,0.6135760747461748,0.221795036724435,0.13138402795018736,-2.2012773720869525,0.21073206043267614,0.20056650724214073
4.749999999999943,0.613873921378049,0.221833978737988,0.13136322274412776,-2.0572932447363965,0.20624781317536717,0.19624514172575913
4.759999999999943,0.6141705853137231,0.22187277017526846,0.13134250514331738,-1.9303641072544604,0.21089315354666496,0.20052256317902337
4.769999999999943,0.6144660691106184,0.22191141139740309,0.1313218750020457,-1.8134979130333744,0.2061915893630255,0.19627218772324684
4.7799999999999425,0.6147603753580134,0.22194990276080057,0.13130133216144377,-1.7189460789544042,0.2109595679250017,0.20046557367481754
4.789999999999942,0.615053506676796,0.22198824461725364,0.13128087644966693,-1.621977847546223,0.20619333557079145,0.19628626076860828
4.799999999999942,0.6153454657192099,0.22202643731404123,0.13126050768207922,-1.5453177758375876,0.2109592715771037,0.20040927787996538
4.809999999999942,0.6156362551685896,0.2220644811940275,0.13124022566143626,-1.4604573013489022,0.20626973762261808,0.1963222065736667
4.819999999999942,0.6159258777390911,0.22210237659575918,0.1312200301780672,-1.3943761735012283,0.21091291256818354,0.20036700334295993
4.8299999999999415,0.6162143361754165,0.22214012385356216,0.1311999210100573,-1.3228986988475118,0.20643404118760653,0.19640256803561595
4.839999999999941,0.616501633252529,0.22217772329763508,0.1311798979234288,-1.271179368518318,0.21083425179952164,0.200349191270459
4.849999999999941,0.616787771775364,0.22221517525414183,0.13115996067232133,-1.2240799515170864,0.20668992225597035,0.19653528317141117
4.859999999999941,0.617072754578534,0.2222524800453028,0.13114010899917253,-1.1998607022855616,0.21072497627117653,0.2003559625950609
4.869999999999941,0.6173565845260275,0.22228963798948434,0.13112034263489747,-1.196152889489152,0.2070329921620186,0.19671749292212173
4.87999999999994,0.6176392645108997,0.2223266494012846,0.13110066129906575,-1.2199686119354751,0.2105714201927738,0.20037339671889198
4.88999999999994,0.6179207974549632,0.22236351459162162,0.13108106470008127,-1.2857867156239642,0.2074552059246442,0.19694173266167217
4.89999999999994,0.6182011863084681,0.222400233867816,0.1310615525353578,-1.3833508099659668,0.21034681529617708,0.20037442689327736
4.90999999999994,0.6184804340497806,0.22243680753367445,0.1310421244914961,-1.5485043592991508,0.20794776421131833,0.19720176916310603
4.9199999999999395,0.6187585436850562,0.22247323588957027,0.13102278024445813,-1.7415620099951314,0.2100229879938016,0.2003254538345647
4.929999999999939,0.6190355182479074,0.22250951923252368,0.13100351945974284,-2.0247782368090395,0.20850173568661734,0.19749771534167515
4.939999999999939,0.6193113607990672,0.22254565785627903,0.1309843417925587,-2.307497544639477,0.20959737408190662,0.20020467426468258
4.949999999999939,0.6195860744260507,0.2225816520513818,0.13096524688799666,-2.688350913611706,0.2091076452785087,0.19783843490433642
4.959999999999939,0.6198596622428105,0.22261750210525344,0.13094623438120181,-3.0027306400721927,0.20912693411022704,0.20003198630654134
4.9699999999999385,0.6201321273893883,0.22265320830226457,0.13092730389754373,-3.409481668689969,0.20975349722705613,0.19823450334507245
4.979999999999938,0.6204034730315656,0.22268877092380737,0.13090845505278623,-3.663876828290908,0.20872638130560597,0.19988204303332063
4.989999999999938,0.6206737023605083,0.22272419024836637,0.13088968745325671,-4.012622929075977,0.2104197903378996,0.19868167247195095
4.999999999999938,0.6209428185924103,0.22275946655158657,0.13087100069601187,-4.142670600485776,0.20850420525910374,0.19984709095485328
5.009999999999938,0.6212108249681326,0.22279460010634253,0.13085239436900634,-4.387294494536693,0.21107962171042907,0.19915628253076764
5.019999999999937,0.6214777247528417,0.22282959118280357,0.13083386805125632,-4.383798162983898,0.2085003577846069,0.19998115555958504
5.029999999999937,0.6217435212356424,0.22286444004849865,0.13081542131300394,-4.520329145634934,0.21171041587121997,0.19963212836517769
5.039999999999937,0.6220082177292124,0.22289914696838112,0.1307970537158816,-4.409230372289262,0.20868742042514338,0.2002839766961351
5.049999999999937,0.6222718175694311,0.22293371220488972,0.1307787648130725,-4.457224755917394,0.21230273697696897,0.20009286198249848
5.0599999999999365,0.6225343241150089,0.22296813601800994,0.13076055414947174,-4.276676589532929,0.2090073788120763,0.20072291045871857
5.069999999999936,0.6227957407471122,0.22300241866533335,0.13074242126184593,-4.265702769005574,0.21285794979040798,0.2005293558625722
5.079999999999936,0.62305607086899,0.22303656040211584,0.13072436567899104,-4.053500680033273,0.2094034359356751,0.20126046547551693
5.089999999999936,0.6233153179055966,0.22307056148133497,0.13070638692189,-4.014189116546401,0.2133832564399745,0.2009364692382236
5.099999999999936,0.6235734853032137,0.22310442215374532,0.130688484503868,-3.8003271561144705,0.20983784860746235,0.20187076961411818
5.1099999999999355,0.6238305765290716,0.22313814266793291,0.13067065793074706,-3.7573252325896602,0.2138883338118876,0.20131640050482563
5.119999999999935,0.6240865950709695,0.22317172327036874,0.13065290670099933,-3.5590613734462657,0.21030065021508507,0.20254366320577077
5.129999999999935,0.6243415444368939,0.22320516420546033,0.13063523030589874,-3.524826492579453,0.2143804654383987,0.20168508184545994
5.139999999999935,0.6245954281546374,0.22323846571560263,0.13061762822967152,-3.342625172651548,0.21081347923022284,0.20328009370722175
5.149999999999935,0.6248482497714178,0.223271628041228,0.13060009994964572,-3.3121709606864647,0.21485586766379763,0.20207317571425876
5.159999999999934,0.6251000128534938,0.22330465142085432,0.13058264493639907,-3.1301576582678505,0.21142329527643688,0.20408327955128086
5.169999999999934,0.6253507209857846,0.22333753609113244,0.13056526265390503,-3.0854461642818722,0.21529234046877546,0.20250936220441265
5.179999999999934,0.625600377771484,0.22337028228689196,0.1305479525596784,-2.8873769889592267,0.2121755462333034,0.20495186896278358
5.189999999999934,0.6258489868316814,0.2234028902411872,0.13053071410491932,-2.8191646204974754,0.21565395907201632,0.20298965779632838
5.199999999999934,0.626096551804976,0.2234353601853399,0.13051354673465465,-2.6120980272075034,0.21308515737161154,0.20588239438912762
5.209999999999933,0.6263430763470961,0.22346769234898314,0.13049644988788017,-2.5379764729086096,0.2159021067793859,0.20346715742088253
5.219999999999933,0.6265885641305171,0.22349988696010256,0.1304794229976992,-2.3563019140273154,0.21415189656597688,0.2068841369803137
5.229999999999933,0.6268330188440786,0.223531944245077,0.13046246549146126,-2.3213724310603023,0.21599010980424296,0.20387454082582718
5.239999999999933,0.627076444192606,0.22356386442871928,0.13044557679089927,-2.226886157624611,0.21540771189254446,0.20798925652257833
5.2499999999999325,0.6273188438965281,0.22359564773431326,0.13042875631226367,-2.3159408888635675,0.21585102944541795,0.2041629715919737
5.259999999999932,0.6275602216914998,0.22362729438365272,0.13041200346645723,-2.4070050192403425,0.2168958237566229,0.20919168444088687
5.269999999999932,0.6278005813280217,0.22365880459707752,0.13039531765916731,-2.70235999010769,0.21545996340211276,0.20439374958313336
5.279999999999932,0.6280399265710649,0.2236901785935098,0.13037869829099707,-2.937822029786499,0.21841604508602533,0.21020729309966443
5.289999999999932,0.6282782611996939,0.22372141659048808,0.13036214475759444,-3.1853385551216955,0.21503302131581334,0.204800796456402
5.299999999999931,0.6285155890066921,0.22375251880420147,0.13034565644978055,-3.188137749043339,0.21940422661956296,0.21053907903443406
5.309999999999931,0.6287519137981886,0.22378348544952284,0.1303292327536769,-3.1070336967003245,0.2148009615653703,0.20531130030982686
5.319999999999931,0.6289872393932857,0.2238143167400401,0.13031287305082956,-2.9184166342870457,0.21988820703574216,0.21044646465930134
5.329999999999931,0.6292215696236892,0.2238450128880879,0.13029657671833375,-2.710876753257116,0.21463029662317923,0.2055742056288312
5.339999999999931,0.6294549083333396,0.22387557410477765,0.13028034312895567,-2.508058661970675,0.22016520034626721,0.2102981222489024
5.34999999999993,0.6296872593780437,0.22390600060002658,0.1302641716512534,-2.2997071345052014,0.2145151355245025,0.2056758168294149
5.35999999999993,0.6299186266251116,0.2239362925825866,0.13024806164969624,-2.1342491136640325,0.220295584073093,0.2101373337715971
5.36999999999993,0.6301490139529916,0.223966450260072,0.13023201248478286,-1.959343330452519,0.21449428127077405,0.20575540295388556
5.37999999999993,0.6303784252509103,0.22399647383898574,0.13021602351315703,-1.8374629185272215,0.2203398538447109,0.20999508490442795
5.3899999999999295,0.6306068644185112,0.22402636352474609,0.13020009408772337,-1.6943301343794246,0.21455533538491817,0.20585412374790005
5.399999999999929,0.6308343353654994,0.22405611952171128,0.1301842235577602,-1.6031267771519966,0.2203511648666017,0.20988929798822456
5.409999999999929,0.6310608420112861,0.22408574203320464,0.130168411269032,-1.4809968943034997,0.21467952234177498,0.2059858077419483
5.419999999999929,0.6312863882846348,0.22411523126153754,0.13015265656389974,-1.4087840186778164,0.22036411291553445,0.20982532092525913
5.429999999999929,0.6315109781233122,0.22414458740803297,0.13013695878143006,-1.301809816405819,0.21485343237389756,0.20615877876094083
5.4399999999999284,0.6317346154737394,0.22417381067304715,0.13012131725750278,-1.2452511065100615,0.22040157771344246,0.2098055139662147
5.449999999999928,0.6319573042906459,0.22420290125599107,0.1301057313249169,-1.1547874584575362,0.2150646749876691,0.20637498224821174
5.459999999999928,0.6321790485367268,0.22423185935535211,0.13009020031349644,-1.1183022880189473,0.2204779230694684,0.20982987473346487
5.469999999999928,0.632399852182302,0.22426068516871273,0.13007472355019215,-1.0518688102405658,0.21529870856254366,0.20662955402695402
5.479999999999928,0.6326197192049792,0.2242893788927709,0.13005930035918437,-1.0467449076706796,0.22059944402532528,0.20989414452043942
5.489999999999927,0.6328386535893163,0.22431794072335856,0.1300439300619837,-1.0183548433987035,0.2155382553079769,0.20691218775081918
5.499999999999927,0.6330566593264907,0.22434637085545903,0.13002861197752863,-1.0642582275308343,0.22076366991363408,0.20998853570127568
5.509999999999927,0.6332737404139681,0.2243746694832254,0.1300133454222848,-1.0968240207587086,0.2157637995985903,0.20720802766863233
5.519999999999927,0.6334899008551759,0.2244028367999964,0.12999812971033958,-1.2248737064929238,0.22095650351133578,0.2100962632103843
5.5299999999999265,0.6337051446591786,0.2244308729983133,0.12998296415349822,-1.3517156804876553,0.21595563161206244,0.2074978672843328
5.539999999999926,0.6339194758403569,0.22445877826993507,0.1299678480613762,-1.6033380136130695,0.22114743025708639,0.2101922746589623
5.549999999999926,0.6341328984180884,0.22448655280585333,0.1299527807414914,-1.8587497068392889,0.21610147253439493,0.20776109448901106
5.559999999999926,0.6343454164164317,0.22451419679630674,0.12993776149935482,-2.265517878533749,0.22129009362361268,0.210247901869797
5.569999999999926,0.6345570338638152,0.22454171043079457,0.12992278963855905,-2.6475224174755914,0.2162159406934505,0.20798948052832758
5.5799999999999255,0.6347677547927258,0.22456909389809096,0.12990786446086752,-3.179483920422502,0.22134632762607787,0.21025224104728177
5.589999999999925,0.6349775832394033,0.22459634738625595,0.12989298526629886,-3.5958125916618666,0.21636528788051,0.20821481712621187
5.599999999999925,0.6351865232435362,0.22462347108264918,0.1298781513532137,-4.124709902720574,0.22133599045098015,0.21024352608826838
5.609999999999925,0.6353945788479622,0.2246504651739408,0.1298633620183974,-4.41411094541096,0.21665264767028825,0.20851740262997343
5.619999999999925,0.6356017540983698,0.2246773298461225,0.12984861655714233,-4.7905923590933766,0.22134526718485087,0.21029783099658678
5.629999999999924,0.6358080530430043,0.22470406528451836,0.1298339142633293,-4.856424694475933,0.21713681399664464,0.20896958049044706
5.639999999999924,0.6360134797323771,0.22473067167379518,0.12981925442950706,-5.0319207639794525,0.22144560788911258,0.2104601756749796
5.649999999999924,0.6362180382189779,0.2247571491979719,0.1298046363469705,-4.9046444553793505,0.21778277517865527,0.20957318324542998
5.659999999999924,0.6364217325569902,0.22478349804042883,0.12979005930583773,-4.925424669656352,0.22163665184345727,0.21071392850104975
5.6699999999999235,0.6366245668020086,0.22480971838391656,0.1297755225951261,-4.688378569301588,0.21850964375643162,0.21027504110714101
5.679999999999923,0.6368265450107617,0.2248358104105637,0.12976102550282567,-4.6201567339969944,0.2218775041008572,0.21101545982173597
5.689999999999923,0.6370276712408377,0.2248617743018859,0.12974656731597395,-4.341640828490905,0.21924873525249353,0.21101505750158273
5.699999999999923,0.6372279495504111,0.22488761023879209,0.12973214732072616,-4.232763822170251,0.22212824893430388,0.21132637586338682
5.709999999999923,0.6374273839979749,0.22491331840159223,0.129717764802427,-3.9529331761658053,0.21995938372405036,0.21174967769595754
5.7199999999999225,0.6376259786420765,0.22493889897000388,0.12970341904567945,-3.8324931811069036,0.22236272291095438,0.2116215535765763
5.729999999999922,0.6378237375410534,0.2249643521231581,0.12968910933441305,-3.5715891831376805,0.22062267779591616,0.2124532586638817
5.739999999999922,0.6380206647527766,0.22498967803960562,0.12967483495195078,-3.4558939773348265,0.22256606686426222,0.2118866071727079
5.749999999999922,0.6382167643343956,0.22501487689732239,0.12966059518107476,-3.2229531505468856,0.2212329400358916,0.21311264442834313
5.759999999999922,0.6384120403420832,0.22503994887371426,0.12964638930409067,-3.1208830046960143,0.22272934494841937,0.21211391222811693
5.769999999999921,0.6386064968307912,0.22506489414562267,0.12963221660289148,-2.9192067897091447,0.2217922854034257,0.21372162587812665
5.779999999999921,0.6388001378540016,0.22508971288932805,0.12961807635901879,-2.8356050457509845,0.22284462880219238,0.21229975152686126
5.789999999999921,0.6389929674634854,0.22511440528055457,0.12960396785372436,-2.665998275300093,0.22230840077488312,0.2142764027944508
5.799999999999921,0.6391849897090646,0.22513897149447354,0.12958989036802948,-2.60400675097419,0.22290035134881053,0.21244312099085041
5.809999999999921,0.6393762086383751,0.22516341170570767,0.12957584318278442,-2.467255665841395,0.22279534356820732,0.2147712467976265
5.81999999999992,0.639566628296636,0.22518772608833285,0.12956182557872442,-2.430878045175049,0.22287584570478305,0.21254697769536238
5.82999999999992,0.6397562527264194,0.22521191481588235,0.12954783683652765,-2.3313721368706313,0.2232780564645227,0.2151926376183808
5.83999999999992,0.639945085967426,0.22523597806134868,0.1295338762368693,-2.3307879962103777,0.22273483312676698,0.2126248707929168
5.84999999999992,0.6401331320562608,0.22525991599718628,0.1295199430604768,-2.285060920521764,0.2238023783285541,0.21550983819284908
5.8599999999999195,0.6403203950262152,0.22528372879531275,0.12950603658818144,-2.3494479420505243,0.2224246134648544,0.21272102699611048
5.869999999999919,0.6405068789070512,0.2253074166271118,0.12949215610097195,-2.4014678461518377,0.22445102271409278,0.2156683474965408
5.879999999999919,0.6406925877247883,0.225330979663434,0.12947830088004456,-2.5853085997884184,0.22192075772278866,0.21295169542888856
5.889999999999919,0.6408775255014946,0.22535441807459808,0.12946447020685273,-2.76226133732716,0.22534149231285458,0.215651888881104
5.899999999999919,0.6410616962550796,0.22537773203039202,0.12945066336315642,-2.982810438615119,0.22143455273290627,0.21350596171347636
5.909999999999918,0.6412451039990917,0.22540092170007395,0.12943687963106984,-3.0029620502233394,0.22646124718024066,0.2157102819091821
5.919999999999918,0.6414277527425188,0.22542398725237267,0.12942311829310818,-2.849462044770746,0.22160691200923677,0.214466687947829
5.929999999999918,0.6416096464895915,0.22544692885548787,0.12940937863223317,-2.5022392045651696,0.22738158943363584,0.2160807343913224
5.939999999999918,0.6417907892395893,0.2254697466770904,0.12939565993189836,-2.1144171497501496,0.22259762335658084,0.21567362220608413
5.949999999999918,0.6419711849866511,0.22549244088432244,0.12938196147609277,-1.7743276574804088,0.22791319898887802,0.2165319321341515
5.959999999999917,0.6421508377195867,0.22551501164379653,0.1293682825493834,-1.4651466701093436,0.2237884139992208,0.21684468599475049
5.969999999999917,0.6423297514216944,0.22553745912159606,0.129354622436958,-1.2595115074845877,0.22830388478241698,0.21696371201523262
5.979999999999917,0.6425079300705789,0.2255597834832735,0.12934098042466455,-1.069578725876229,0.22488123867166285,0.21790346825108636
5.989999999999917,0.6426853776379744,0.225581984893851,0.1293273557990533,-0.9827828442258202,0.22864640200849157,0.21732611127887172
5.9999999999999165,0.642862098089569,0.2256040635178183,0.1293137478474143,-0.9010998501423158,0.22588567551508004,0.21892575676398796
6.009999999999916,0.6430380953848331,0.22562601951913214,0.12930015585781654,-0.9274611072225203,0.22891404608830077,0.21755845512520838
6.019999999999916,0.6432133734768523,0.22564785306121476,0.1292865791191446,-0.959236767442778,0.2268849713336581,0.22000211782972937
6.029999999999916,0.643387936312159,0.22566956430695292,0.12927301692113616,-1.1072645835079111,0.22904754598181112,0.21762079563549344
6.039999999999916,0.6435617878305728,0.2256911534186956,0.12925946855441625,-1.244194517683888,0.2279396360053661,0.22115737390487258
6.0499999999999154,0.643734931965038,0.22571262055825292,0.1292459333105333,-1.471937615814042,0.22901551341053197,0.2175483704550854
6.059999999999915,0.6439073726414684,0.22573396588689407,0.12923241048199233,-1.6217348779469316,0.22899647566159012,0.22226976996648543
6.069999999999915,0.6440791137785937,0.22575518956534527,0.12921889936228795,-1.8077777031233238,0.22890632226732144,0.2174974865542045
6.079999999999915,0.6442501592878086,0.22577629175378833,0.12920539924593752,-1.8633732724102698,0.22989375941940285,0.22313772936092158
6.089999999999915,0.6444205130730226,0.22579727261185725,0.1291919094285114,-1.9515426251715233,0.2288736724842215,0.21761320296632164
6.099999999999914,0.6445901790305181,0.22581813229863726,0.12917842920666475,-1.9242786446082092,0.23056728480549818,0.2237290315294903
6.109999999999914,0.644759161048806,0.22583887097266162,0.12916495787816676,-1.9584953520757924,0.2289643865848981,0.2178848739612228
6.119999999999914,0.6449274630084871,0.22585948879190948,0.12915149474193002,-1.9077157419535047,0.23108900813169167,0.22416431655348784
6.129999999999914,0.6450950887821149,0.22587998591380345,0.1291380390980393,-1.9355900203540704,0.22913656199448496,0.218235154995285
6.1399999999999135,0.6452620422340611,0.22590036249520637,0.12912459024777836,-1.8963642157566425,0.23153254510346744,0.22453729204630296
6.149999999999913,0.6454283272203857,0.22592061869241908,0.12911114749365757,-1.940097879391967,0.22934420899416572,0.21861078263866662
6.159999999999913,0.645593947588708,0.22594075466117783,0.1290977101394401,-1.9238014744273932,0.23193288483144314,0.22488250460820092
6.169999999999913,0.6457589071780797,0.2259607705566505,0.12908427749016685,-1.9895495045662248,0.22955882560870927,0.2189877540911971
6.179999999999913,0.6459232098188633,0.22598066653343507,0.12907084885218242,-1.9961254362088539,0.23230471580889175,0.22520770613669916
6.1899999999999125,0.646086859332611,0.22600044274555514,0.12905742353315763,-2.0823446534231262,0.22976515118351554,0.2193578928414252
6.199999999999912,0.646249859531946,0.22602009934645806,0.1290440008421147,-2.1066289432163865,0.23265706273336514,0.22551423961347447
6.209999999999912,0.6464122142204486,0.22603963648901124,0.1290305800894488,-2.20781438228608,0.22995636900059394,0.21972054776481387
6.219999999999912,0.6465739271925416,0.22605905432549897,0.12901716058695067,-2.2421965432184914,0.23299813416506376,0.22580381471983763
6.229999999999912,0.6467350022333825,0.22607835300761983,0.12900374164782843,-2.3506712377613974,0.23013171195435855,0.22007870328774298
6.239999999999911,0.6468954431187529,0.22609753268648264,0.12899032258672796,-2.386593868038674,0.23333544140448859,0.2260795887045732
6.249999999999911,0.6470552536149553,0.22611659351260405,0.12897690271975376,-2.4938394725567137,0.23029531427858727,0.22043710392482657
6.259999999999911,0.6472144374787097,0.22613553563590474,0.12896348136448824,-2.523081067408268,0.2336743221726213,0.22634531358953947
6.269999999999911,0.6473729984570532,0.22615435920570628,0.12895005784001085,-2.621038913268671,0.23045518231550946,0.22080108780678956
6.2799999999999105,0.6475309402872417,0.22617306437072784,0.12893663146691695,-2.6369147805724023,0.2340165154776889,0.2266041542984341
6.28999999999991,0.6476882666966542,0.2261916512790828,0.12892320156733555,-2.7191913352137407,0.23062160454992872,0.22117548037538373
6.29999999999991,0.6478449814027004,0.22621012007827532,0.12890976746494645,-2.7174974492850974,0.23435977539462918,0.2268580375901215
6.30999999999991,0.6480010881127285,0.22622847091519724,0.1288963284849977,-2.7802406426730593,0.23080488712385905,0.22156337300006188
6.31999999999991,0.6481565905239369,0.22624670393612456,0.1288828839543217,-2.7597067036426353,0.23469882977385853,0.22710780447016923
6.3299999999999095,0.6483114923232886,0.2262648192867141,0.12886943320135077,-2.801935983748574,0.23101293099816933,0.22196506108537492
6.339999999999909,0.6484657971874256,0.22628281711200007,0.12885597555613265,-2.764045199300993,0.23502721296326023,0.22735385754367238
6.349999999999909,0.6486195087825878,0.22630069755639098,0.12884251035034558,-2.7873648273850855,0.23124952858641892,0.22237763559348536
6.359999999999909,0.6487726307645331,0.22631846076366566,0.12882903691731165,-2.7356119725784662,0.23533906916796432,0.22759676499692588
6.369999999999909,0.6489251667784588,0.22633610687697084,0.12881555459201208,-2.743462328000876,0.23151400740314215,0.22279548111656172
6.379999999999908,0.6490771204589277,0.22635363603881725,0.12880206271109945,-2.682351883275663,0.23563020256522418,0.22783749674365233
6.389999999999908,0.6492284954297926,0.22637104839107627,0.128788560612911,-2.679118573922845,0.23180213812706357,0.2232114148600684
6.399999999999908,0.6493792953041266,0.22638834407497685,0.12877504763748074,-2.6132729765168943,0.23589819187983177,0.22807730860968753
6.409999999999908,0.6495295236841523,0.22640552323110208,0.12876152312655204,-2.603559961203002,0.2321076509858705,0.22361788491921686
6.419999999999908,0.6496791841611758,0.22642258599938633,0.12874798642358878,-2.5371735200193744,0.23614182091693006,0.2283174436942749
6.429999999999907,0.6498282803155199,0.2264395325191115,0.12873443687378652,-2.525397982096836,0.23242366264743464,0.22400776529851027
6.439999999999907,0.6499768157164613,0.22645636292890423,0.12872087382408337,-2.4620760713986387,0.23636017539882434,0.22855876237526837
6.449999999999907,0.6501247939221698,0.22647307736673278,0.12870729662317038,-2.4523964779977194,0.23274366657669399,0.22437464049183134
6.459999999999907,0.6502722184796473,0.2264896759699035,0.1286937046215011,-2.395304244457025,0.23655161376340866,0.22880128324686946
6.4699999999999065,0.6504190929246709,0.22650615887505843,0.12868009717130172,-2.391831439093285,0.23306212996097844,0.22471277159213635
6.479999999999906,0.6505654207817363,0.22652252621817148,0.12866647362657962,-2.3440689934769625,0.2367126177939518,0.22904350654051814
6.489999999999906,0.6507112055640046,0.22653877813454618,0.1286528333431327,-2.3513292479421173,0.23337499102467157,0.22501709078347532
6.499999999999906,0.6508564507732499,0.22655491475881223,0.12863917567855737,-2.316504332585794,0.2368363689491054,0.22928129562626218
6.509999999999906,0.6510011598998074,0.22657093622492333,0.12862549999225778,-2.3401806536516987,0.2336805056399026,0.22528368276843344
6.519999999999905,0.6511453364225264,0.2265868426661529,0.12861180564545133,-2.3232026862803337,0.23691081631639263,0.22950598841517325
6.529999999999905,0.6512889838087217,0.2266026342150931,0.12859809200117883,-2.3712100447481363,0.23398106566556098,0.2255114242619368
6.539999999999905,0.6514321055141293,0.2266183110036508,0.1285843584243096,-2.3792743955889155,0.2369161219451742,0.22970137442982994
6.549999999999905,0.6515747049828623,0.2266338731630453,0.1285706042815491,-2.463039030775482,0.2342867960104475,0.22570579911653413
6.559999999999905,0.651716785647368,0.22664932082380593,0.12855682894144546,-2.5062814594765506,0.2368221666698256,0.22983962970184507
6.569999999999904,0.6518583509283888,0.22666465411576925,0.1285430317743955,-2.6411031533980043,0.2346214063726416,0.22588591427645888
6.579999999999904,0.6519994042349221,0.22667987316807656,0.12852921215265067,-2.7306511266689286,0.23658951011600368,0.22987856177624685
6.589999999999904,0.6521399489641831,0.22669497810917155,0.12851536945032274,-2.9310964302391627,0.23502794907492386,0.22609329620356952
6.599999999999904,0.6522799885015697,0.2267099690667978,0.12850150304338892,-3.0688086212367,0.23618298785298766,0.22976864099971675
6.6099999999999035,0.652419526220627,0.22672484616799704,0.12848761230969782,-3.3317353670513805,0.23556351508694423,0.22639178713097965
6.619999999999903,0.6525585654830154,0.2267396095391057,0.12847369662897273,-3.4881905652966823,0.23560911291231187,0.22948421430536894
6.629999999999903,0.6526971096384785,0.22675425930575435,0.12845975538281804,-3.7679420287335086,0.2362639129216282,0.22683613152356585
6.639999999999903,0.6528351620248132,0.22676879559286417,0.12844578795472208,-3.873523461586772,0.234959370224747,0.22907237140357029
6.649999999999903,0.652972725967842,0.22678321852464584,0.1284317937300621,-4.092444541680391,0.23708918516543756,0.22741320906267526
6.659999999999902,0.6531098047813841,0.2267975282245972,0.1284177720961079,-4.0854689725979005,0.23438962855387088,0.22865680355843981
6.669999999999902,0.6532464017672314,0.22681172481550158,0.12840372244202547,-4.199761390477228,0.2379258538233275,0.22803395011139413
6.679999999999902,0.6533825202151223,0.22682580841942593,0.1283896441588806,-4.084794791351459,0.23402332927599648,0.22836237071133625
6.689999999999902,0.6535181634027196,0.22683977915771908,0.12837553663964205,-4.117367866311093,0.23867018923774014,0.2286103635951786
6.699999999999902,0.6536533345955879,0.22685363715101006,0.1283613992791844,-3.946746091722047,0.23389094055646587,0.2282466471370646
6.709999999999901,0.6537880370471737,0.22686738251920674,0.1283472314742913,-3.9459169288154974,0.2392874708299246,0.22911224432903143
6.719999999999901,0.6539222739987846,0.2268810153814943,0.1283330326236581,-3.7668780139477693,0.23395505767186453,0.22830086619787537
6.729999999999901,0.6540560486795726,0.2268945358563336,0.12831880212789384,-3.765063868495359,0.23979619761235751,0.22955331761542278
6.739999999999901,0.6541893643065159,0.22690794406146014,0.1283045393895242,-3.59962241246708,0.2341599994970272,0.2284867179875875
6.7499999999999005,0.6543222240844044,0.22692124011388334,0.12829024381299386,-3.6079104849785852,0.2402304330640762,0.22995979597994587
6.7599999999999,0.654454631205823,0.22693442412988404,0.12827591480466735,-3.459887270371393,0.23445887056246154,0.22876458692621912
6.7699999999999,0.6545865888511394,0.2269474962250147,0.12826155177283208,-3.4775151046700765,0.2406195193953068,0.23035440578830524
6.7799999999999,0.6547181001884911,0.22696045651409813,0.12824715412769977,-3.343148296265674,0.23481847647883594,0.22910307379257056
6.7899999999999,0.6548491683737744,0.2269733051112263,0.12823272128140753,-3.3654788391691257,0.24098354806646158,0.23075276978221448
6.7999999999998995,0.6549797965506333,0.22698604212975995,0.12821825264801995,-3.2397047634894554,0.23521600273340632,0.2294788796189885
6.809999999999899,0.655109987850451,0.22699866768232763,0.12820374764352993,-3.2622016609689144,0.24133464159869256,0.23116412708992606
6.819999999999899,0.6552397453923408,0.22701118188082536,0.12818920568586026,-3.141231636244893,0.23563506908105117,0.2298744752408838
6.829999999999899,0.6553690722831388,0.22702358483641594,0.12817462619486453,-3.1608888340915073,0.2416792238101478,0.23159291779657215
6.839999999999899,0.6554979716173986,0.22703587665952862,0.12816000859232785,-3.0428166539644357,0.23606301793544962,0.2302760651535812
6.849999999999898,0.655626446477385,0.2270480574598588,0.12814535230196814,-3.0583587972514183,0.24202000060969905,0.23204032466551458
6.859999999999898,0.6557544999330686,0.2270601273463676,0.12813065674943663,-2.9429295377242832,0.23648931047392932,0.23067218130265066
6.869999999999898,0.6558821350421239,0.22707208642728197,0.12811592136231845,-2.9545217972366484,0.24235748010578448,0.23250558127458287
6.879999999999898,0.6560093548499267,0.22708393481009498,0.12810114557013383,-2.8426480827322638,0.23690461342128344,0.23105272448385672
6.8899999999998975,0.6561361623895511,0.227095672601565,0.12808632880433746,-2.851479694799734,0.24269107774162846,0.23298703675920043
6.899999999999897,0.656262560681768,0.22710729990771664,0.12807147049832016,-2.744775111126828,0.237300258035348,0.2314082246735219
6.909999999999897,0.6563885527350474,0.2271188168338405,0.12805657008740814,-2.7526845943264426,0.24301989254009632,0.2334830631119393
6.919999999999897,0.6565141415455572,0.2271302234844943,0.1280416270088644,-2.6531269345951505,0.23766786188795377,0.2317291260009644
6.929999999999897,0.656639330097165,0.2271415199635021,0.12802664070188757,-2.6623472093390963,0.24334325446170244,0.23399293224451564
6.9399999999998965,0.6567641213614399,0.22715270637395585,0.12801161060761337,-2.572112409864161,0.23799903102251505,0.23200500024494047
6.949999999999896,0.6568885182976574,0.22716378281821586,0.127996536169114,-2.585163419715744,0.24366109677241587,0.2345177271112569
6.959999999999896,0.657012523852801,0.2271747493979111,0.12798141683139808,-2.506612941704983,0.23828530792613167,0.2322238418128762
6.969999999999896,0.6571361409615678,0.22718560621394077,0.12796625204141146,-2.5262862621873845,0.24397403103297577,0.23506111265284343
6.979999999999896,0.6572593725463731,0.22719635336647442,0.12795104124803627,-2.4619621035228185,0.2385189896017149,0.2323721234316877
6.989999999999895,0.6573822215173565,0.2272069909549534,0.12793578390209115,-2.491115479271622,0.24428264714910508,0.23562923412681686
6.999999999999895,0.6575046907723893,0.22721751907809237,0.12792047945633156,-2.44325413364943,0.2386960772517022,0.2324372176311422
7.009999999999895,0.6576267831970798,0.22722793783387987,0.12790512736544912,-2.4835902928577887,0.24458519882129107,0.23622802740965457
7.019999999999895,0.6577485016647836,0.22723824731958037,0.12788972708607194,-2.452012206069593,0.23882276071718872,0.23241475433946318
7.0299999999998946,0.657869849036609,0.22724844763173488,0.12787427807676394,-2.500364927244241,0.24487357669977847,0.23685564863267203
7.039999999999894,0.6579908281614285,0.22725853886616307,0.1278587797980249,-2.477609477607297,0.23892403378278193,0.23232208278767455
7.049999999999894,0.658111441875887,0.22726852111796472,0.12784323171229034,-2.5199357277738703,0.24513192521395538,0.2374913657082645
7.059999999999894,0.6582316930044133,0.22727839448152157,0.12782763328393115,-2.487031828211353,0.23904447995174088,0.232210111262666
7.069999999999894,0.6583515843592296,0.22728815905049934,0.12781198397925392,-2.4984061311285743,0.24534866789507198,0.23809394533518358
7.0799999999998935,0.6584711187403628,0.22729781491784898,0.12779628326649964,-2.432934626410176,0.23922671777558788,0.2321529508325155
7.089999999999893,0.6585902989356578,0.22730736217580977,0.12778053061584485,-2.3947843092925383,0.2455409212538334,0.23862488180447514
7.099999999999893,0.6587091277207876,0.22731680091591042,0.12776472549940032,-2.291528392999694,0.23947874667184643,0.2322086612937934
7.109999999999893,0.6588276078592674,0.22732613122897188,0.12774886739121138,-2.2104894335379024,0.24575601619977483,0.2390750743842634
7.119999999999893,0.6589457421024684,0.2273353532051099,0.12773295576725796,-2.0868748251117775,0.23977131737642,0.2323893427953051
7.129999999999892,0.6590635331896298,0.22734446693373697,0.127716990105454,-1.9878224742756256,0.24603450126124954,0.23945668356460273
7.139999999999892,0.6591809838478745,0.22735347250356483,0.12770096988564722,-1.8671559400462467,0.24006703751226016,0.2326721285520266
7.149999999999892,0.659298096792223,0.227362370002608,0.12768489458961993,-1.7742487931886912,0.24638288790166396,0.23977798443051146
7.159999999999892,0.6594148747256084,0.22737115951818548,0.12766876370108787,-1.6728432140974838,0.24034079468000114,0.23302682401441543
7.169999999999892,0.6595313203388925,0.22737984113692408,0.12765257670570063,-1.6019737344041378,0.2467809567708784,0.24003377417218177
7.179999999999891,0.6596474363108805,0.22738841494476156,0.1276363330910418,-1.5286829211477202,0.24058108410698828,0.23343251530225745
7.189999999999891,0.659763225308338,0.22739688102694933,0.1276200323466289,-1.4894059759738292,0.24719849282977008,0.24020776971445215
7.199999999999891,0.6598786899860072,0.22740523946805588,0.12760367396391328,-1.4489846427532587,0.24078746345344207,0.23388310693205258
7.209999999999891,0.659993832986625,0.22741349035197003,0.12758725743628044,-1.4473943918911174,0.247603614439002,0.24027691532890388
7.2199999999998905,0.6601086569409372,0.22742163376190366,0.12757078225904978,-1.441957262292068,0.24097312090313985,0.2343891163390751
7.22999999999989,0.6602231644677199,0.2274296697803963,0.12755424792947548,-1.4806844731788982,0.24796395075062155,0.24021823551374727
7.23999999999989,0.6603373581737945,0.2274375984893176,0.12753765394674602,-1.5073237890380389,0.2411735491836429,0.23497805343560643
7.24999999999989,0.6604512406540475,0.22744541996987203,0.1275209998119854,-1.5810817012634546,0.24824706227174176,0.24002335091674507
7.25999999999989,0.6605648144914483,0.22745313430260175,0.12750428502825256,-1.6253065051434736,0.24145611516866075,0.23568987641430594
7.269999999999889,0.6606780822570681,0.2274607415673909,0.12748750910054232,-1.7140895350934944,0.24842602646177317,0.239720147425914
7.279999999999889,0.6607910465100989,0.22746824184346945,0.12747067153578576,-1.7467448538666412,0.24191111732466042,0.23655920119288926
7.289999999999889,0.6609037097978724,0.2274756352094174,0.12745377184285087,-1.8213214211944209,0.24849432137605332,0.23938269269297135
7.299999999999889,0.6610160746558803,0.2274829217431686,0.1274368095325428,-1.8176981721907255,0.24260003455158918,0.23758312403774623
7.309999999999889,0.6611281436077939,0.22749010152201565,0.12741978411760527,-1.868809524760672,0.24848033752100407,0.2391002076797075
7.319999999999888,0.6612399191654835,0.22749717462261357,0.1274026951127205,-1.838556074053338,0.24349830466279643,0.23870620454954486
7.329999999999888,0.6613514038290382,0.22750414112098455,0.12738554203451063,-1.8923595959274317,0.2484317063866946,0.238921155230553
7.339999999999888,0.6614626000867884,0.2275110010925227,0.12736832440153834,-1.8721749095097648,0.24451829014912962,0.23985384445628113
7.349999999999888,0.6615735104153234,0.22751775461199827,0.12735104173430786,-1.9657078458579968,0.2483769608335455,0.23883726852590595
7.3599999999998875,0.661684137279515,0.2275244017535628,0.12733369355526616,-1.987124292621321,0.24557819715207518,0.24097104224198393
7.369999999999887,0.6617944831325365,0.22753094259075396,0.12731627938880416,-2.142879659229552,0.24831674200536666,0.23881940607987995
7.379999999999887,0.6619045504158839,0.2275373771965,0.12729879876125755,-2.21528918574052,0.24662473757971345,0.24202077276425588
7.389999999999887,0.6620143415593982,0.22754370564312504,0.12728125120090816,-2.4334063419294476,0.24824787551747485,0.23885702052405555
7.399999999999887,0.6621238589812865,0.22754992800235505,0.12726363623798626,-2.54275650635351,0.2476158394275943,0.24296499252685924
7.4099999999998865,0.6622331050881423,0.22755604434532173,0.12724595340467085,-2.802591514205474,0.24818688003465408,0.23897181821640565
7.419999999999886,0.662342082274968,0.2275620547425685,0.12722820223509168,-2.9199827020377,0.24850918191496818,0.2437630546326247
7.429999999999886,0.6624507929251967,0.2275679592640559,0.12721038226533113,-3.1906052588707814,0.2481722773037499,0.23920386067574484
7.439999999999886,0.6625592394107144,0.22757375797916754,0.12719249303342597,-3.289414165426657,0.249274675380319,0.2443930502791473
7.449999999999886,0.6626674240918807,0.2275794509567146,0.12717453407936857,-3.5453580088690058,0.24824422306198035,0.23958210718777223
7.459999999999885,0.6627753493175517,0.2275850382649428,0.12715650494511,-3.6134759422012395,0.2499137443950392,0.24487097942051456
7.469999999999885,0.6628830174251021,0.2275905199715373,0.1271384051745608,-3.84129395154806,0.24842275007631434,0.24010504309147768
7.479999999999885,0.6629904307404466,0.227595896143629,0.12712023431359415,-3.876803985094308,0.2504578705233055,0.24524281773574574
7.489999999999885,0.6630975915780635,0.22760116684780057,0.1271019919100476,-4.069180077834327,0.2487057506057016,0.24074577129088823
7.4999999999998845,0.663204502241015,0.22760633215009243,0.12708367751372568,-4.069970714204607,0.2509482303808197,0.24556049617543754
7.509999999999884,0.6633111650209713,0.2276113921160087,0.12706529067640196,-4.219802769133441,0.24907950630452866,0.24146722928003458
7.519999999999884,0.6634175821982321,0.22761634681052417,0.12704683095182237,-4.181382108638241,0.25141790961523736,0.2458657598520872
7.529999999999884,0.6635237560417488,0.22762119629808966,0.12702829789570677,-4.283023184302362,0.24952453589931328,0.24223048570309239
7.539999999999884,0.6636296888091482,0.22762594064263947,0.12700969106575286,-4.20381630923034,0.25188507623055967,0.24618553997581935
7.5499999999998835,0.6637353827467524,0.22763057990759739,0.12699101002163857,-4.2574054690761445,0.2500148072903994,0.24299619358723518
7.559999999999883,0.6638408400896036,0.22763511415588322,0.12697225432502468,-4.14292135279741,0.2523541131789657,0.24653255178308925
7.569999999999883,0.6639460630614856,0.22763954344991993,0.12695342353955863,-4.155565752802161,0.25051851789190455,0.2437266790445977
7.579999999999883,0.6640510538749461,0.22764386785164026,0.12693451723087737,-4.016993267347804,0.2528211886339017,0.24690875907026313
7.589999999999883,0.664155814731319,0.2276480874224935,0.1269155349666107,-3.999811057768509,0.251003657595403,0.24439060951124453
7.599999999999882,0.6642603478207473,0.22765220222345273,0.12689647631638476,-3.8496029504952176,0.2532805960056515,0.24731053676102063
7.609999999999882,0.6643646553222053,0.2276562123150218,0.12687734085182562,-3.813880503366819,0.25144406407403463,0.2449665635280861
7.619999999999882,0.6644687394035208,0.22766011775724262,0.12685812814656305,-3.662383120173492,0.25372883644051464,0.2477332811316513
7.629999999999882,0.6645726022213966,0.22766391860970203,0.12683883777623406,-3.6173550440399715,0.2518218209532466,0.24544290143682576
7.6399999999998816,0.6646762459214345,0.22766761493153975,0.12681946931848712,-3.4717383741673697,0.25416604413252797,0.24817423907039032
7.649999999999881,0.6647796726381557,0.2276712067814554,0.12680002235298607,-3.4241233421710957,0.25212604137447436,0.24581485850820062
7.659999999999881,0.6648828844950249,0.22767469421771602,0.12678049646141398,-3.2887905990184336,0.25459600409952887,0.2486338631705245
7.669999999999881,0.6649858836044698,0.22767807729816403,0.1267608912274781,-3.243246615734148,0.2523501956451644,0.24608106445734057
7.679999999999881,0.6650886720679051,0.2276813560802244,0.12674120623691348,-3.120733887474447,0.25502584351144597,0.2491163708385177
7.6899999999998805,0.6651912519757542,0.22768453062091315,0.12672144107748828,-3.0805803876862043,0.2524897932867383,0.24624105217096118
7.69999999999988,0.6652936254074703,0.22768760097684426,0.12670159533900752,-2.9724387009044166,0.2554657208553316,0.24962979065383456
7.70999999999988,0.6653957944315586,0.2276905672042387,0.1266816686133187,-2.94033536275463,0.2525414594494018,0.2462946261407719
7.71999999999988,0.6654977611055982,0.22769342935893153,0.12666166049431615,-2.8477863892406283,0.2559281889166365,0.25018516441678507
7.72999999999988,0.6655995274762634,0.2276961874963805,0.12664157057794598,-2.826147456458263,0.25250424862756454,0.2462439577943678
7.739999999999879,0.6657010955793455,0.22769884167167467,0.12662139846221218,-2.750257719802171,0.2564263335065423,0.25079382481311774
7.749999999999879,0.665802467439773,0.22770139193954123,0.12660114374718004,-2.7409594664114585,0.25238419215826924,0.24609957557749806
7.759999999999879,0.6659036450716354,0.2277038383543557,0.12658080603498348,-2.6817705022392775,0.256969309140467,0.25146100430395996
7.769999999999879,0.6660046304782017,0.227706180970149,0.12656038492982916,-2.6843910837606515,0.25220236325669076,0.2458905196882386
7.779999999999879,0.6661054256519435,0.22770841984061688,0.12653988003800304,-2.6384391812437995,0.2575544234497419,0.2521748646736353
7.789999999999878,0.6662060325745548,0.22771055501912776,0.1265192909678754,-2.6469613919301582,0.25200284390074207,0.24567396849864603
7.799999999999878,0.6663064532169721,0.2277125865587319,0.12649861732990722,-2.6045282887241634,0.25815866950591254,0.2528954639571806
7.809999999999878,0.6664066895393985,0.22771451451217034,0.12647785873665615,-2.6058161681807412,0.25184973477711,0.24553062347736007
7.819999999999878,0.6665067434913201,0.2277163389318834,0.12645701480278262,-2.553000584414166,0.2587392654733428,0.253557386858426
7.8299999999998775,0.6666066170115292,0.22771805987001933,0.12643608514505553,-2.5327417758558943,0.25180331330135763,0.24553392177519506
7.839999999999877,0.6667063120281428,0.22771967737844395,0.1264150693823596,-2.4606986635207737,0.2592509118260769,0.25409615903433325
7.849999999999877,0.6668058304586246,0.22772119150874925,0.12639396713570109,-2.4137545184491316,0.25188939884082545,0.24571171746412512
7.859999999999877,0.6669051742098038,0.22772260231226307,0.12637277802821523,-2.325254358037697,0.25966770781958676,0.25447982873177905
7.869999999999877,0.6670043451778954,0.22772390984005783,0.12635150168517226,-2.257802032581961,0.25209387010229406,0.2460405844785719
7.879999999999876,0.6671033452485197,0.22772511414295987,0.12633013773398452,-2.162745803909788,0.25998817473573155,0.25471464685510037
7.889999999999876,0.6672021762967226,0.22772621527155934,0.12630868580421398,-2.0850386420205513,0.2523843792477108,0.24647442422863047
7.899999999999876,0.6673008401869938,0.2277272132762189,0.12628714552757855,-1.9925374888917526,0.2602242008696979,0.25482689311487355
7.909999999999876,0.6673993387732872,0.22772810820708403,0.12626551653796025,-1.9126475247806312,0.2527313036050535,0.2469720102585329
7.919999999999876,0.6674976738990391,0.22772890011409172,0.12624379847141157,-1.8279693146765705,0.2603900158207427,0.25484477309099207
7.929999999999875,0.6675958473971879,0.22772958904698118,0.12622199096616424,-1.7506467125411929,0.2531142621696945,0.24750630933416826
7.939999999999875,0.6676938610901929,0.2277301750553032,0.12620009366263635,-1.6762504514723102,0.26049790180436205,0.2547904953990807
7.949999999999875,0.6677917167900524,0.22773065818842944,0.12617810620343953,-1.6043546775009128,0.25351999113556983,0.2480626322088945
7.959999999999875,0.6678894162983222,0.22773103849556278,0.12615602823338753,-1.5418493163480305,0.26055790380001753,0.25467886295489534
7.9699999999998745,0.6679869614061346,0.22773131602574767,0.12613385939950456,-1.4780294594138672,0.2539387743389978,0.2486345647731586
7.979999999999874,0.668084353894215,0.22773149082787947,0.1261115993510328,-1.4298246365620835,0.2605782230069079,0.25451765088944056
7.989999999999874,0.6681815955329015,0.22773156295071478,0.12608924773944094,-1.3779951382381965,0.25436219482425954,0.24922122042313913
7.999999999999874,0.6682786880821618,0.22773153244288166,0.1260668042184324,-1.348863936885799,0.2605649990856825,0.25430787474463384
8.009999999999874,0.668375633291611,0.22773139935289008,0.12604426844395447,-1.315916172700376,0.25478300105759616,0.24982649253856729
8.019999999999873,0.668472432900529,0.22773116372914212,0.1260216400742067,-1.3149428055046002,0.2605211454244021,0.2540441721324588
8.029999999999873,0.6685690886378771,0.22773082561994187,0.12599891876964914,-1.3127709125305278,0.255198740128598,0.2504604236447257
8.039999999999873,0.6686656022223157,0.22773038507350643,0.125976104193012,-1.3545281019920665,0.26044384112789326,0.25371786385317846
8.049999999999873,0.6687619753622216,0.22772984213797634,0.12595319600930435,-1.3988591280758764,0.2556234605684677,0.2511423085705085
8.059999999999873,0.6688582097557028,0.22772919686142587,0.12593019388582352,-1.4957649100937713,0.26032072582382987,0.2533293891497662
8.069999999999872,0.6689543070906172,0.22772844929187414,0.1259070974921642,-1.588992335988813,0.2561108199196862,0.25190229876955483
8.079999999999872,0.6690502690445873,0.227727599477295,0.12588390650022757,-1.7208955548360259,0.26012901225934915,0.2529140973727625
8.089999999999872,0.669146097285017,0.22772664746562882,0.12586062058423156,-1.8193485282202988,0.2567656805486603,0.25277323887759434
8.099999999999872,0.6692417934691076,0.2277255933047926,0.12583723942071992,-1.9184071102881983,0.25984801827534193,0.25254610805215877
8.109999999999872,0.6693373592438725,0.22772443704269102,0.12581376268857222,-1.964760749061698,0.25767758246816475,0.2537659014202623
8.119999999999871,0.6694327962461538,0.22772317872722736,0.12579019006901357,-1.9979392205507298,0.2594799006266935,0.25226972483447596
8.129999999999871,0.6695281061026371,0.2277218184063148,0.12576652124562504,-2.0101548502614897,0.25881629243802595,0.2548428191610065
8.139999999999871,0.6696232904298672,0.22772035612788696,0.12574275590435308,-2.023297228514368,0.25904440903910747,0.252056151944429
8.14999999999987,0.6697183508342621,0.22771879193990982,0.12571889373352083,-2.0646630074316374,0.260068730540254,0.2559358543882329
8.15999999999987,0.6698132889121275,0.22771712589039173,0.1256949344238373,-2.1118642469283406,0.25855591854238374,0.2518572981065393
8.16999999999987,0.6699081062496738,0.22771535802739587,0.12567087766840868,-2.2250411168040403,0.2613356297014421,0.25698340963086214
8.17999999999987,0.6700028044230267,0.22771348839905065,0.12564672316274847,-2.3272611382567003,0.2580327407448587,0.2516569610881556
8.18999999999987,0.6700973849982444,0.2277115170535618,0.1256224706047889,-2.5203422421053086,0.2625375311964066,0.2579257461989434
8.19999999999987,0.6701918495313303,0.2277094440392231,0.12559811969489068,-2.6638846222299364,0.2575239688143562,0.2514839095885749
8.20999999999987,0.6702861995682458,0.22770726940442795,0.12557367013585463,-2.914589737905678,0.2635917194213818,0.258693472880887
8.21999999999987,0.6703804366449267,0.22770499319768167,0.1255491216329328,-3.062188945367554,0.2571091406173513,0.251397200855538
8.229999999999869,0.6704745622872933,0.22770261546761209,0.1255244738938395,-3.3314192616945784,0.2644284431341141,0.25923083563905225
8.239999999999869,0.6705685780112655,0.22770013626298155,0.1254997266287622,-3.4446681880173586,0.25686293205484023,0.25145360690164825
8.249999999999869,0.6706624853227753,0.22769755563269892,0.12547487955037362,-3.6970206218403714,0.2650304175001994,0.2595341366121338
8.259999999999868,0.6707562857177797,0.2276948736258306,0.12544993237384236,-3.75425116067707,0.2568201504871639,0.25168204435633706
8.269999999999868,0.6708499806822723,0.22769209029161297,0.12542488481684544,-3.9681429028628807,0.26544195029785955,0.25965812281854633
8.279999999999868,0.6709435716922972,0.22768920567946374,0.1253997365995791,-3.9638852705304157,0.2569721439180922,0.25208002644468985
8.289999999999868,0.67103706021396,0.2276862198389941,0.1253744874447712,-4.129224269030652,0.2657377839809332,0.25968516897804517
8.299999999999867,0.6711304477034407,0.22768313282002073,0.12534913707769307,-4.067174749853901,0.25728267070935773,0.2526207788726416
8.309999999999867,0.6712237356070047,0.2276799446725774,0.12532368522617113,-4.182445740923081,0.26598795294377386,0.2596914024492245
8.319999999999867,0.6713169253610145,0.2276766554469273,0.1252981316205995,-4.072505715206352,0.2577032035566332,0.2532617136448296
8.329999999999867,0.6714100183919416,0.2276732651935749,0.1252724759939518,-4.143692774116397,0.2662413709733234,0.25973043947223046
8.339999999999867,0.671503016116378,0.22766977396327842,0.1252467180817939,-4.000269039267498,0.25818419228856404,0.2539542304014409
8.349999999999866,0.6715959199410452,0.22766618180706116,0.12522085762229562,-4.038457249836861,0.2665256473651595,0.2598332948473057
8.359999999999866,0.6716887312628077,0.22766248877622489,0.12519489435624423,-3.8772711466420473,0.25868271772373036,0.2546523403912167
8.369999999999866,0.6717814514686823,0.22765869492236096,0.12516882802705603,-3.8949804194694133,0.2668539619712281,0.26001621467700803
8.379999999999866,0.6718740819358482,0.22765480029736332,0.1251426583807899,-3.7297569348160353,0.2591654908102341,0.25531668586637984
8.389999999999866,0.6719666240316581,0.22765080495344034,0.12511638516615933,-3.737965390506905,0.2672321235411113,0.26028896108862415
8.399999999999865,0.6720590791136479,0.22764670894312747,0.12509000813454585,-3.5787186688521704,0.25960785503129474,0.2559143909003577
8.409999999999865,0.6721514485295464,0.22764251231929952,0.12506352704001178,-3.585655471036631,0.26766246986968517,0.260659142125019
8.419999999999865,0.6722437336172865,0.22763821513518312,0.12503694163931312,-3.4388318569186955,0.25999162632963035,0.256418137484081
8.429999999999865,0.6723359357050126,0.2276338174443695,0.1250102516919134,-3.450257575344237,0.26814367254072313,0.26113114642802965
8.439999999999864,0.6724280561110912,0.2276293193008262,0.12498345695999581,-3.319725534207549,0.2603053084915027,0.2568081431241102
8.449999999999864,0.6725200961441199,0.22762472075891038,0.12495655720847741,-3.339253024577245,0.26866640670512093,0.26169990556121087
8.459999999999864,0.6726120571029361,0.22762002187338093,0.12492955220502204,-3.22626835811035,0.26054923642531536,0.25707925396270165
8.469999999999864,0.6727039402766267,0.22761522269941126,0.12490244172005384,-3.253772052472196,0.26920605184501273,0.26234095382273465
8.479999999999864,0.6727957469445361,0.22761032329260217,0.12487522552677127,-3.1545986241997586,0.2607439927012069,0.25725156776441993
8.489999999999863,0.6728874783762748,0.22760532370899397,0.12484790340115993,-3.1827545119842093,0.26971810273068086,0.26300216115659386
8.499999999999863,0.6729791358317279,0.2276002240050796,0.12482047512200692,-3.086316907451311,0.26093245082966376,0.25737538411059174
8.509999999999863,0.6730707205610629,0.22759502423781733,0.12479294047091452,-3.1004165933652987,0.27014769630316376,0.2636095163350233
8.519999999999863,0.6731622338047382,0.22758972446464304,0.12476529923231341,-2.9923733557722954,0.2611632938574817,0.2575166941297035
8.529999999999863,0.673253676793511,0.22758432474348383,0.12473755119347757,-2.979060050387421,0.2704566109264626,0.264095380116252
8.539999999999862,0.6733450507484443,0.22757882513277025,0.1247096961445378,-2.852436118279859,0.26146268769548575,0.2577256333346248
8.549999999999862,0.6734363568809155,0.2275732256914491,0.12468173387849533,-2.8104928370301736,0.2706451001385509,0.2644302957685302
8.559999999999862,0.6735275963926229,0.22756752647899658,0.12465366419123665,-2.670721255188834,0.2618227904566365,0.2580164751943569
8.569999999999862,0.6736187704755935,0.22756172755543116,0.12462548688154755,-2.610961466400395,0.27074427969554354,0.2646266386764164
8.579999999999862,0.6737098803121894,0.2275558289813259,0.12459720175112665,-2.469972297106398,0.2622168392712352,0.25837623633650564
8.589999999999861,0.6738009270751154,0.22754983081782262,0.1245688086046012,-2.4068304229448647,0.2707915472096371,0.2647161394988714
8.599999999999861,0.6738919119274263,0.22754373312664336,0.12454030724953963,-2.275579408948373,0.26261863296933496,0.25878461117775203
8.60999999999986,0.6739828360225317,0.2275375359701044,0.12451169749646733,-2.2210899478396144,0.2708146633993028,0.2647279803569228
8.61999999999986,0.6740737005042045,0.2275312394111288,0.12448297915888057,-2.10705529285316,0.26301035915384025,0.2592263640253324
8.62999999999986,0.6741645065065862,0.22752484351325955,0.1244541520532611,-2.069983762494191,0.2708292768687772,0.2646793948141081
8.63999999999986,0.6742552551541935,0.2275183483406724,0.1244252159990906,-1.9782992951228895,0.2633819148388636,0.259695209756154
8.64999999999986,0.6743459475619246,0.22751175395818946,0.12439617081886599,-1.9660488735203296,0.27084199352562666,0.26457409762678774
8.65999999999986,0.6744365848350644,0.22750506043129107,0.1243670163381126,-1.902040606654718,0.2637292322332739,0.26019554728336836
8.66999999999986,0.6745271680692912,0.22749826782613009,0.1243377523854006,-1.9239954866152549,0.27085283668571186,0.26440188125479513
8.67999999999986,0.674617698350683,0.22749137620954443,0.12430837879235863,-1.8971016215003194,0.26405704008972664,0.2607477607839976
8.68999999999986,0.6747081767557205,0.2274843856490701,0.12427889539368925,-1.9703676232494525,0.2708537078988599,0.2641361809303636
8.699999999999859,0.6747986043512958,0.22747729621295418,0.12424930202718304,-2.000838190730237,0.2643940487984552,0.26140259554464945
8.709999999999859,0.6748889821947164,0.2274701079701685,0.12421959853373439,-2.1585253698171143,0.27081788136350327,0.26373279126504
8.719999999999859,0.6749793113337095,0.2274628209904217,0.1241897847573553,-2.279948548291509,0.26483776470048753,0.26226634253212733
8.729999999999858,0.67506959280643,0.2274554353441739,0.12415986054519172,-2.5570815939591176,0.2706771957299894,0.2631574659671346
8.739999999999858,0.6751598276414618,0.22744795110264793,0.12412982574753706,-2.757616624023385,0.2656226681598321,0.2634942558666871
8.749999999999858,0.6752500168578258,0.22744036833784384,0.12409968021784801,-3.0751137094312977,0.27034306327504054,0.262512232479219
8.759999999999858,0.6753401614649839,0.2274326871225517,0.12406942381275968,-3.17677851682327,0.2669890828269691,0.2651024735751631
8.769999999999857,0.6754302624628429,0.22742490753036398,0.12403905639209964,-3.3442295246374294,0.2698924113704771,0.2621156848290702
8.779999999999857,0.6755203208417607,0.2274170296356901,0.12400857781890459,-3.2615704890345274,0.26872041283262016,0.26676367483152735
8.789999999999857,0.6756103375825503,0.22740905351376803,0.12397798795943366,-3.3200046683409776,0.26953594790940716,0.26210637615565197
8.799999999999857,0.6757003136564838,0.22740097924067845,0.12394728668318494,-3.196579503628548,0.27038832101509386,0.2681954577284639
8.809999999999857,0.675790250025297,0.22739280689335753,0.12391647386290996,-3.257611741989551,0.2693012069609602,0.2623071562232813
8.819999999999856,0.675880147641195,0.22738453654960944,0.12388554937462817,-3.167305965198689,0.271855926915113,0.26939068109848285
8.829999999999856,0.6759700074468548,0.22737616828812068,0.12385451309764359,-3.2506332667022684,0.2691363085133912,0.2625755370581085
8.839999999999856,0.6760598303754307,0.22736770218847205,0.1238233649145585,-3.186501471676808,0.27312853184578423,0.2704033667748883
8.849999999999856,0.6761496173505582,0.22735913833115232,0.12379210471128943,-3.2719229002814565,0.26903328734233795,0.2628803021993114
8.859999999999856,0.6762393692863574,0.22735047679757095,0.12376073237708177,-3.2108713069706623,0.27421194153694933,0.2712572071872484
8.869999999999855,0.676329087087439,0.22734171767007158,0.12372924780452527,-3.2781493274847247,0.26900889127198546,0.2632291302888511
8.879999999999855,0.6764187716489061,0.2273328610319445,0.12369765088956876,-3.207334051616205,0.27510862194095,0.2719631685531377
8.889999999999855,0.6765084238563593,0.22732390696744031,0.12366594153153594,-3.2495065849215448,0.2690692380414924,0.2636216642655922
8.899999999999855,0.6765980445859004,0.2273148555617824,0.1236341196331398,-3.169750863447829,0.27583581705125226,0.27254049015728565
8.909999999999854,0.6766876347041367,0.22730570690118018,0.1236021851004979,-3.191557239854766,0.2692001628305966,0.2640417468297758
8.919999999999854,0.6767771950681841,0.22729646107284188,0.12357013784314752,-3.110346635876468,0.2764238401555849,0.2730155244826152
8.929999999999854,0.6768667265256708,0.22728711816498778,0.12353797777406093,-3.1207261332336373,0.26937810401081025,0.26446901071951406
8.939999999999854,0.676956229914743,0.2272776782668631,0.12350570480966004,-3.045039004639808,0.27690316865300646,0.2734115660107011
8.949999999999854,0.677045706064066,0.2272681414687505,0.12347331886983154,-3.0514901349168384,0.26958272370100955,0.2648890353128608
8.959999999999853,0.6771351557928299,0.22725850786198346,0.12344081987794198,-2.984884653850451,0.2772962844309693,0.2737438356852312
8.969999999999853,0.6772245799107521,0.22724877753895897,0.12340820776085287,-2.9916113262591164,0.2698022403203945,0.2652958622978173
8.979999999999853,0.6773139792180819,0.22723895059315016,0.12337548244893516,-2.9343396985937744,0.27761677519806455,0.2740203540890764
8.989999999999853,0.6774033545056036,0.22722902711911933,0.12334264387608448,-2.9425893765843076,0.27003320163083183,0.26569030653740294
8.999999999999853,0.6774927065546407,0.22721900721253083,0.12330969197973625,-2.892718803461038,0.2778716018699078,0.274244614091233
9.009999999999852,0.6775820361370594,0.2272088909701634,0.1232766267008797,-2.9018258346125285,0.2702781201640044,0.26607740060620255
9.019999999999852,0.677671344015272,0.2271986784899232,0.1232434479840735,-2.8564436247900793,0.2780636477798476,0.2744178157092675
9.029999999999852,0.6777606309422411,0.22718836987085614,0.12321015577745961,-2.8649317484173746,0.2705427628129598,0.2664641641858696
9.039999999999852,0.6778498976614838,0.22717796521316125,0.12317675003277913,-2.8211604740663225,0.27819364626461945,0.27454022795722344
9.049999999999851,0.6779391449070739,0.22716746461820267,0.12314323070538624,-2.8276510426013,0.2708338799879097,0.2668580017662199
9.059999999999851,0.678028373403647,0.2271568681885217,0.12310959775426204,-2.783345518825,0.2782613775818949,0.2746118056095303
9.069999999999851,0.6781175838664041,0.22714617602785075,0.12307585114203075,-2.787137506295432,0.27115782936108257,0.26726588271560325
9.07999999999985,0.678206777001115,0.22713538824112445,0.12304199083497279,-2.7411976425285234,0.2782661709392629,0.2746322291007055
9.08999999999985,0.6782959535041225,0.22712450493449296,0.12300801680304,-2.7424955131680235,0.27152030514145653,0.2676943631601002
9.09999999999985,0.6783851140623464,0.22711352621533365,0.12297392901986917,-2.69485213664385,0.278206731948357,0.27460046265920335
9.10999999999985,0.6784742593532883,0.22710245219226452,0.1229397274627975,-2.6947476448052643,0.2719271170614277,0.26815037596727864
9.11999999999985,0.6785633900450335,0.22709128297515507,0.12290541211287545,-2.6461909809126607,0.27808028480365493,0.2745138287128949
9.12999999999985,0.6786525067962562,0.2270800186751395,0.12287098295488179,-2.6465871618647374,0.2723858485908287,0.2686426954744084
9.13999999999985,0.6787416102562247,0.22706865940462861,0.12283643997733722,-2.598645371156373,0.2778809792889651,0.27436649578154265
9.14999999999985,0.6788307010648046,0.2270572052773224,0.12280178317251882,-2.6023356720130977,0.2729083487620601,0.2691841422529875
9.15999999999985,0.6789197798524622,0.2270456564082211,0.12276701253647317,-2.5574073878388512,0.2775974879735263,0.2741472202833914
9.169999999999849,0.6790088472402714,0.22703401291363848,0.12273212806903087,-2.5685482092765795,0.2735142366457203,0.2697948085809177
9.179999999999849,0.6790979038399149,0.22702227491121255,0.12269712977381972,-2.5305144535316115,0.27720989103259114,0.27383634622852654
9.189999999999849,0.6791869502536914,0.2270104425199186,0.12266201765827872,-2.555783279621353,0.2742354800847885,0.27050646564066677
9.199999999999848,0.6792759870745186,0.22699851586008024,0.12262679173367139,-2.5313106711945528,0.27668701796094547,0.27340311746674584
9.209999999999848,0.6793650148859397,0.22698649505338153,0.1225914520150989,-2.5818570348351817,0.27512033012938275,0.271366586945872
9.219999999999848,0.6794540342621257,0.2269743802228789,0.12255599852151429,-2.5818940622749214,0.27598948319627686,0.2728083613953096
9.229999999999848,0.6795430457678823,0.22696217149301262,0.122520431275735,-2.6742765899256895,0.27622769786975127,0.2724332767396705
9.239999999999847,0.6796320499586542,0.22694986898961758,0.1224847503044553,-2.711316479416089,0.2750943650269722,0.2720283248414202
9.249999999999847,0.6797210473805305,0.22693747283993657,0.12244895563826104,-2.8581938396347937,0.2775857080552123,0.2737344861527675
9.259999999999847,0.6798100385702494,0.22692498317263,0.12241304731164092,-2.9261140841891375,0.2740668693777544,0.2711256005024
9.269999999999847,0.6798990240552042,0.22691240011778857,0.12237702536300037,-3.1021721946527703,0.2790869138373167,0.27516119263167554
9.279999999999847,0.6799880043534478,0.2268997238069434,0.12234088983467316,-3.143683942618468,0.27314108189887143,0.2703321349692664
9.289999999999846,0.6800769799737002,0.22688695437307815,0.1223046407729346,-3.2705489976282744,0.2804277829012174,0.27639909983376976
9.299999999999846,0.6801659514153533,0.2268740919506403,0.12226827822801421,-3.2228593716054874,0.2725990111368806,0.2699344771164524
9.309999999999846,0.6802549191684757,0.22686113667555113,0.12223180225410701,-3.2627857983852904,0.28134405041234245,0.27716332270240657
9.319999999999846,0.6803438837138202,0.22684808868521764,0.12219521290938629,-3.151261440485076,0.272477996072314,0.26997925894848906
9.329999999999846,0.6804328455228297,0.22683494811854343,0.12215851025601585,-3.1473580595902417,0.28186404736776366,0.27747390947486417
9.339999999999845,0.6805218050576441,0.2268217151159391,0.12212169436016103,-3.028007970819974,0.2726227094568137,0.27031111500833255
9.349999999999845,0.6806107627711043,0.22680838981933274,0.12208476529200084,-3.022774348093573,0.28214795608852467,0.27751095701489775
9.359999999999845,0.6806997191067635,0.22679497237218207,0.12204772312574022,-2.9188588613726236,0.2729102639927549,0.2707936846465485
9.369999999999845,0.6807886744988894,0.22678146291948295,0.12201056793961994,-2.928230818431793,0.28230677640376634,0.277417864071584
9.379999999999844,0.6808776293724748,0.2267678616077816,0.12197329981592933,-2.8419749898697892,0.2732820696300777,0.27135277909129263
9.389999999999844,0.680966584143242,0.22675416858518366,0.12193591884101636,-2.868688285452659,0.2823957014265313,0.2772745803802442
9.399999999999844,0.6810555392176525,0.22674038400136529,0.12189842510529901,-2.7966753138050375,0.2737084399332985,0.2719491294350139
9.409999999999844,0.6811444949929139,0.22672650800758326,0.12186081870327621,-2.8391721681184223,0.2824433874711807,0.27712275181084384
9.419999999999844,0.6812334518569867,0.22671254075668457,0.12182309973353793,-2.77727388770431,0.27417203713020777,0.27256136785680296
9.429999999999843,0.6813224101885943,0.22669848240311713,0.12178526829877626,-2.832785382817006,0.2824667430672774,0.2769848465299763
9.439999999999843,0.6814113703572299,0.2266843331029392,0.12174732450579522,-2.777102695348309,0.27466311029226154,0.2731784651191006
9.449999999999843,0.6815003327231647,0.22667009301382915,0.12170926846552096,-2.842408052147946,0.2824762113202039,0.27687363355657646
9.459999999999843,0.6815892976374572,0.2266557622950953,0.12167110029301176,-2.789230007915726,0.2751778267167364,0.2737963676735657
9.469999999999843,0.6816782654419629,0.2266413411076855,0.12163282010746765,-2.860713657657754,0.28247737356905506,0.27679581271893366
9.479999999999842,0.6817672364693409,0.22662682961419647,0.12159442803224006,-2.806465020256962,0.27571774633917034,0.27441707332846316
9.489999999999842,0.6818562110430665,0.22661222797888353,0.1215559241948413,-2.8802621408131803,0.2824707352477561,0.2767523187358233
9.499999999999842,0.6819451894774383,0.22659753636766927,0.12151730872695335,-2.821861182131768,0.2762904959690107,0.275049545579867
9.509999999999842,0.682034172077589,0.22658275494815316,0.12147858176443721,-2.8945143673908467,0.2824498370417306,0.2767363964445433
9.519999999999841,0.6821231591394961,0.22656788388962043,0.12143974344734144,-2.8303091125130724,0.27691223974480894,0.2757124132801644
9.529999999999841,0.68221215094999,0.2265529233630506,0.12140079391991077,-2.900104682367779,0.2823972538340307,0.27672983139381657
9.539999999999841,0.6823011477867674,0.22653787354112725,0.12136173333059493,-2.8313858848205755,0.2776128417541273,0.276438743505352
9.54999999999984,0.6823901499184007,0.22652273459824554,0.12132256183205588,-2.900394620085865,0.28227804883937535,0.2766977583010845
9.55999999999984,0.6824791576043495,0.22650750671052172,0.12128327958117685,-2.833427267945728,0.2784442108015224,0.2772826482662906
9.56999999999984,0.6825681710949709,0.2264921900558007,0.12124388673906912,-2.910150097470847,0.2820317327757077,0.2765841449267314
9.57999999999984,0.6826571906315325,0.22647678481366487,0.12120438347108005,-2.858291132148522,0.2794885155210031,0.27832346049638323
9.58999999999984,0.6827462164462238,0.2264612911654423,0.12116476994680044,-2.959579625250585,0.28157105015034095,0.2763170062393159
9.59999999999984,0.6828352487621691,0.22644570929421465,0.12112504634007132,-2.942175321666617,0.2808481331669793,0.27964907424598895
9.60999999999984,0.6829242877934384,0.22643003938482498,0.12108521282899111,-3.087383941468162,0.28081729046123766,0.27584972926033857
9.61999999999984,0.6830133337450622,0.22641428162388566,0.12104526959592184,-3.1144635732038695,0.28256870934390027,0.2812749432837364
9.62999999999984,0.6831023868130427,0.2263984361997861,0.12100521682749615,-3.2984053824623265,0.2798172478210552,0.2752670982997507
9.639999999999839,0.6831914471843694,0.22638250330270016,0.12096505471462264,-3.3397621509423816,0.2844747557851641,0.28299389541075937
9.649999999999839,0.6832805150370301,0.22636648312459337,0.12092478345249259,-3.5087196587852922,0.2788551585865096,0.27485034633867467
9.659999999999838,0.6833695905400278,0.2263503758592307,0.12088440324058525,-3.511638863172415,0.2861598462290418,0.28439975872721984
9.669999999999838,0.6834586738533925,0.2263341817021829,0.12084391428267298,-3.6161108350451827,0.2782523046301399,0.27484300469885076
9.679999999999838,0.683547765128198,0.22631790085083428,0.12080331678682726,-3.5751064371735026,0.28736777725474755,0.28527436096917363
9.689999999999838,0.6836368645065752,0.2263015335043889,0.1207626109654228,-3.61478072010655,0.2780571394768595,0.27519558196162514
9.699999999999838,0.6837259721217284,0.22628507986387747,0.12072179703514266,-3.5488228090758316,0.28815588584344715,0.2857225600745412
9.709999999999837,0.6838150880979511,0.22626854013216394,0.1206808752169823,-3.5369159344873564,0.278158227673571,0.27574187366335157
9.719999999999837,0.6839042125506406,0.22625191451395196,0.1206398457362546,-3.4517806185014894,0.28864195799280534,0.2859027565244004
9.729999999999837,0.6839933455863171,0.226235203215791,0.12059870882259266,-3.40122328402836,0.27846090163603293,0.27637562312795305
9.739999999999837,0.6840824873026362,0.2262184064460817,0.12055746470995375,-3.3017781482100346,0.28889840560358404,0.2859121476010101
9.749999999999837,0.6841716377884105,0.2262015244150835,0.12051611363662346,-3.228376152577933,0.27889815327469686,0.27704325308226435
9.759999999999836,0.6842607971236238,0.226184557334919,0.12047465584521788,-3.124392795633827,0.28897799197122037,0.28580811132481987
9.769999999999836,0.6843499653794499,0.22616750541958,0.12043309158268695,-3.0434487832512613,0.27942066631353696,0.2777196448766288
9.779999999999836,0.6844391426182712,0.22615036888493287,0.12039142110031634,-2.944665576197365,0.288925191803453,0.2856262369476842
9.789999999999836,0.6845283288936964,0.22613314794872416,0.12034964465373058,-2.8677074723467895,0.2799974099421464,0.27839809337465304
9.799999999999836,0.6846175242505793,0.22611584283058564,0.1203077625028948,-2.780831454095979,0.28877467636050475,0.28538826907194886
9.809999999999835,0.6847067287250391,0.22609845375203888,0.12026577491211576,-2.715404804349716,0.28061283189828334,0.27908226044446943
9.819999999999835,0.6847959423444783,0.22608098093650034,0.12022368215004389,-2.644185638420464,0.2885511229592867,0.28510742026235486
9.829999999999835,0.6848851651276041,0.2260634246092866,0.12018148448967488,-2.5949022907454644,0.2812616995328971,0.2797800935650929
9.839999999999835,0.684974397084449,0.22604578499761793,0.12013918220834924,-2.541021446470386,0.2882709795668575,0.2847918455997095
9.849999999999834,0.6850636382163894,0.22602806233062278,0.12009677558775358,-2.5105251726768656,0.2819450096142099,0.2805006855311081
9.859999999999834,0.6851528885161692,0.22601025683934267,0.12005426491392117,-2.4742510072772608,0.2879446400105476,0.28444677327202955
9.869999999999834,0.6852421479679206,0.22599236875673542,0.12001165047723117,-2.4637796621243866,0.28266766501334956,0.2812532335213105
9.879999999999834,0.6853314165471844,0.22597439831767915,0.1199689325724087,-2.4442616953180085,0.2875782111867243,0.284075780373833
9.889999999999834,0.6854206942209357,0.2259563457589762,0.119926111498524,-2.453908937805311,0.2834377211371166,0.28204733356345113
9.899999999999833,0.6855099809476023,0.2259382113193559,0.11988318755899137,-2.449311652310432,0.2871741878354126,0.2836810231680539
9.909999999999833,0.6855992766770925,0.22591999523947895,0.11984016106156814,-2.4782809466490914,0.2842673319127974,0.2828946663049333
9.919999999999833,0.685688581350815,0.22590169776193952,0.11979703231835287,-2.4861426644356452,0.28673007388068605,0.283261555854965
9.929999999999833,0.6857778949017049,0.2258833191312687,0.11975380164578342,-2.5335204835354435,0.28517623400681796,0.28381297783548504
9.939999999999833,0.6858672172542476,0.22586485959393715,0.11971046936463474,-2.5519909805222407,0.28623364402114504,0.2828084277222431
9.949999999999832,0.685956548324503,0.22584631939835756,0.11966703580001631,-2.618977740276494,0.28619938801473155,0.2848339846075082
9.959999999999832,0.6860458880201313,0.22582769879488737,0.11962350128136953,-2.650011769104025,0.2856538279627052,0.2822956157587821
9.969999999999832,0.6861352362404193,0.22580899803583046,0.11957986614246383,-2.745108518193272,0.28739999868440497,0.2860162947604743
9.979999999999832,0.6862245928763056,0.22579021737543975,0.1195361307213938,-2.80079954171937,0.2849302285244932,0.2816700168737724
9.989999999999831,0.6863139578104072,0.22577135706991855,0.11949229536057503,-2.948430531620641,0.28888072527107417,0.2874559843926214
9.999999999999831,0.6864033309170465,0.22575241737742247,0.11944836040673999,-3.0564709938675034,0.2839839549170496,0.2808629627776671


==> numerics/DeepWalk_32pairs7sv_2-3network_g-0i5_delta0_lda1_ep0i01_plot.csv <==
step times epsilon,SsvTraining,SsvTestingAll,SsvTestingUsv,SsvGraphTraining,SsvGraphTestingAll,SsvGraphTestingUsv
0.0,0.1168699208710957,0.14850032934288193,0.15735684371498207,-62.1823615226988,0.14850032934288193,0.15735684371498207
0.01,0.11766728129970674,0.14877266292591668,0.15748216978125545,-46.59698639220438,0.12128122840782275,0.1213508417903903
0.02,0.11846912759676977,0.14904576337813227,0.15760722139691377,-37.54131088479706,0.13314498373944722,0.13736370499597322
0.03,0.1192754544144531,0.14931962217270597,0.15773198914501677,-32.29835263222898,0.12067846056978872,0.12238401002079988
0.04,0.12008625572279243,0.14959423061911262,0.1578564635900823,-29.699569409826413,0.12570019833959697,0.12869755340620473
0.05,0.12090152480261794,0.1498695798640133,0.157980635281204,-29.61821480013849,0.11550693846793199,0.11761412907611624
0.060000000000000005,0.12172125423873838,0.15014566089226572,0.1581044947552534,-33.56838324933669,0.12287931340143374,0.12769667233384036
0.07,0.12254543591339216,0.1504224645280572,0.1582280325401634,-31.29241022893058,0.11203647202588553,0.10956877409410513
0.08,0.12337406099997694,0.15069998143616287,0.1583512391582949,-28.67395376235922,0.11215257552399259,0.11410982837492356
0.09,0.12420711995707016,0.15097820212333138,0.15847410512988452,-26.39042900975101,0.11079038360638041,0.10632940625439571
0.09999999999999999,0.12504460252275199,0.15125711693980018,0.15859662097657368,-30.402317620317856,0.10562936000797374,0.10594898396585795
0.10999999999999999,0.12588649770924062,0.15153671608094074,0.1587187772250168,-26.322771568261537,0.10689176647103205,0.10116293150371783
0.11999999999999998,0.1267327937978542,0.15181698958903803,0.15884056441056948,-28.05321440098269,0.10075653598065945,0.10032759843309108
0.12999999999999998,0.12758347833430744,0.15209792735520272,0.1589619730810534,-23.213747212049984,0.10206836302208115,0.09853717643598373
0.13999999999999999,0.12843853812435624,0.15237951912141987,0.15908299380059768,-24.468657970681836,0.09514883932706383,0.09496882549522603
0.15,0.12929795922980106,0.1526617544827348,0.15920361715355624,-22.448847756955566,0.10065273114000806,0.09960144575706359
0.16,0.13016172696485842,0.1529446228895762,0.15932383374849718,-25.795727205874257,0.08914596439654594,0.09028391295865162
0.17,0.1310298258929128,0.15322811365021843,0.159443634222264,-26.03217763282749,0.1031287936134942,0.10174133937463742
0.18000000000000002,0.1319022398236589,0.153512215933384,0.15956300924410702,-26.039563284536214,0.08577201208378138,0.08794372623551232
0.19000000000000003,0.13277895181064317,0.15379691877098603,0.15968194951988202,-22.663044251372146,0.10231819412847075,0.0998850261400328
0.20000000000000004,0.13365994414921642,0.15408221106101103,0.15980044579631353,-21.532582613977855,0.08620911285092973,0.08853388166741613
0.21000000000000005,0.13454519837490572,0.1543680815705439,0.15991848886532262,-23.28049687191168,0.10368046148312976,0.09933917931241631
0.22000000000000006,0.13543469526221513,0.15465451893893253,0.16003606956841343,-22.715828209071073,0.08726347264083018,0.09041735859733026
0.23000000000000007,0.13632841482386435,0.15494151168109438,0.1601531788011188,-21.523674000167702,0.10641357543885943,0.10018073841599233
0.24000000000000007,0.13722633631047415,0.1552290481909629,0.16026980751749975,-18.46547311988713,0.08812178762668275,0.0907550173423368
0.25000000000000006,0.13812843821070583,0.15551711674507437,0.16038594673469755,-20.97406902046654,0.10592289370791068,0.09985576145461231
0.26000000000000006,0.13903469825186351,0.15580570550629402,0.16050158753753457,-18.734527016670484,0.08868771192081701,0.09088965887178606
0.2700000000000001,0.1399450934009657,0.15609480252767938,0.16061672108315922,-20.477648331473908,0.10463753372982822,0.09882083007096717
0.2800000000000001,0.14085959986629368,0.1563843957564818,0.1607313386057345,-18.281032796968606,0.08964287312313046,0.09129013181070744
0.2900000000000001,0.14177819309942283,0.1566744730382831,0.160845431421164,-19.47675303910854,0.10284729605143776,0.0976804226799927
0.3000000000000001,0.14270084779774264,0.1569650221212658,0.1609589909318523,-18.389097109805494,0.09056979601897902,0.09168125464317718
0.3100000000000001,0.1436275379074711,0.15725603066061558,0.16107200863149604,-18.780759101776376,0.10196115595406721,0.09721198847373412
0.3200000000000001,0.14455823662716796,0.15754748622305337,0.16118447610990128,-17.78732764272044,0.09149180297064635,0.09185913871803807
0.3300000000000001,0.14549291641175177,0.15783937629149555,0.16129638505782382,-17.748352810393737,0.10138455571373259,0.09708888591624475
0.34000000000000014,0.146431548977023,0.15813168826983776,0.16140772727182587,-17.01068922132051,0.09253411275029919,0.09211195930127632
0.35000000000000014,0.14737410530469866,0.158424409487862,0.16151849465914772,-17.04385660797255,0.10108920691823785,0.09730185808991991
0.36000000000000015,0.14832055564795807,0.15871752720626178,0.16162867924258684,-16.613252436324558,0.09367977019859688,0.09253645455258848
0.37000000000000016,0.14927086953750396,0.15901102862178326,0.16173827316538147,-16.76507841560613,0.10085033915040148,0.09755452340000201
0.38000000000000017,0.15022501578813902,0.15930490087247806,0.161847268696093,-16.503918478306037,0.09490847251366627,0.09316573599369837
0.3900000000000002,0.1511829625058581,0.1595991310430646,0.16195565823348243,-16.66709341436462,0.10058631425461537,0.09766607794066799
0.4000000000000002,0.15214467709545706,0.15989370617039322,0.16206343431137535,-16.4198832439964,0.09612041691506287,0.09395256840762574
0.4100000000000002,0.15311012626865608,0.1601886132490115,0.16217058960351102,-16.600550496785775,0.10044000540137749,0.09765713977642246
0.4200000000000002,0.15407927605273677,0.16048383923682452,0.1622771169283691,-16.252169158215306,0.09706402064594984,0.09473828009842195
0.4300000000000002,0.15505209179969034,0.16077937106084614,0.16238300925396978,-16.587913105910502,0.10063749134412767,0.09765979400472934
0.4400000000000002,0.15602853819587445,0.16107519562303582,0.162488259702641,-16.155944399886792,0.09745313525605727,0.09533083962763363
0.45000000000000023,0.15700857927217352,0.16137129980621503,0.16259286155574668,-16.848646919954053,0.10140287597892289,0.097879367556804
0.46000000000000024,0.15799217841465985,0.1616676704800601,0.16269680825837216,-16.3920723855531,0.0971192646452383,0.09557895619728196
0.47000000000000025,0.1589792983757494,0.16196429450716338,0.1628000934239593,-17.516356392809165,0.10280634009076724,0.09848320676927479
0.48000000000000026,0.1599699012858455,0.16226115874915809,0.16290271083888563,-16.916000948053878,0.09618505835759046,0.09543313228909156
0.49000000000000027,0.16096394866546554,0.16255825007290142,0.16300465446698348,-18.084158507454735,0.10443670632016519,0.09939687103860338
0.5000000000000002,0.16196140143784094,0.162855555356708,0.1631059184539908,-16.96679723330832,0.09532150481602024,0.09508762271584541
0.5100000000000002,0.16296221994198493,0.16315306149662903,0.1632064971319294,-17.516439341239497,0.10537604816120799,0.10013750912580635
0.5200000000000002,0.16396636394621567,0.1634507554127693,0.1633063850234043,-15.97855964321828,0.09550156100238912,0.09517614619743263
0.5300000000000002,0.1649737926621278,0.163748624055636,0.16340557684581833,-16.178440805090435,0.10527887349924873,0.10029108666716162
0.5400000000000003,0.1659844647590014,0.16404665441251284,0.16350406751549607,-15.0260387100813,0.09702657504525343,0.0963242218067086
0.5500000000000003,0.1669983383786349,0.16434483351385049,0.16360185215171086,-15.582076570087436,0.10446980957934449,0.09992067059794259
0.5600000000000003,0.16801537115059406,0.16464314843966907,0.16369892608061007,-15.542869969835362,0.09958679296902254,0.09837533161192194
0.5700000000000003,0.16903552020785995,0.164941586325963,0.16379528483903186,-17.071568156773157,0.10261610948226632,0.0988120914164402
0.5800000000000003,0.17005874220286565,0.16524013437110213,0.16389092417820833,-18.71879437719643,0.10318245645348775,0.10085686789557029
0.5900000000000003,0.17108499332390664,0.1655387798422206,0.1639858400673485,-20.683122136557134,0.09872677501674634,0.09627650044258115
0.6000000000000003,0.17211422931190962,0.16583751008158745,0.16408002869709726,-22.290521829639985,0.10750993203044702,0.10320431526138803
0.6100000000000003,0.17314640547754534,0.1661363125129493,0.16417348648286242,-21.80682721428698,0.09372313596347502,0.0925909126670793
0.6200000000000003,0.17418147671866868,0.16643517464783927,0.16426621006800704,-20.68601287588875,0.10928826275397148,0.10358136741873748
0.6300000000000003,0.1752193975380696,0.1667340840918427,0.16435819632689916,-19.799916394079155,0.09083194768399144,0.08966066473257078
0.6400000000000003,0.1762601220615181,0.16703302855081334,0.16444944236781603,-17.720511186027235,0.10887355621089773,0.10319976468371042
0.6500000000000004,0.1773036040560847,0.16733199583703123,0.16453994553569626,-17.049952223943237,0.09021693235134402,0.08834843002911658
0.6600000000000004,0.17834979694871864,0.16763097387529444,0.16462970341473565,-16.08417514079542,0.1086450249422047,0.10372967803704324
0.6700000000000004,0.1793986538450653,0.16792995070893788,0.1647187138308222,-15.45946454946241,0.09021918225817008,0.08784900169474011
0.6800000000000004,0.18045012754850195,0.16822891450576982,0.16480697485380483,-15.01926987293923,0.108446091466754,0.10413863006816873
0.6900000000000004,0.18150417057937446,0.1685278535639196,0.16489448479959226,-14.303372680314776,0.09050710606295265,0.08797804616017618
0.7000000000000004,0.1825607351944126,0.16882675631758853,0.16498124223207777,-14.348846580431402,0.1081899489522393,0.10394661398194241
0.7100000000000004,0.1836197734063046,0.1691256113426958,0.1650672459648853,-13.912870700556617,0.09043589880087058,0.08818675127243679
0.7200000000000004,0.18468123700340913,0.16942440736241235,0.16515249506293325,-14.562300919602231,0.10773230170950891,0.10302304863675212
0.7300000000000004,0.18574507756958444,0.1697231332525754,0.16523698884381285,-14.346078061516094,0.08969234008403432,0.08805458521094404
0.7400000000000004,0.18681124650411274,0.17002177804697582,0.1653207268789775,-14.930048455433557,0.10681720486477751,0.10132442489934887
0.7500000000000004,0.18787969504169694,0.17032033094251162,0.16540370899473975,-14.2128041438739,0.08863449502080271,0.08762128577244457
0.7600000000000005,0.18895037427250955,0.17061878130419947,0.16548593527307265,-14.80767157305417,0.10604902722463161,0.09973109354144427
0.7700000000000005,0.19002323516227007,0.1709171186700392,0.16556740605221457,-14.177084875509626,0.08782100702779877,0.08732301177869686
0.7800000000000005,0.19109822857232897,0.17121533275572187,0.16564812192707187,-15.005150452719006,0.10570748598381563,0.09876952586220286
0.7900000000000005,0.1921753052797361,0.17151341345917812,0.16572808374942188,-14.246343706121943,0.0881120608849615,0.0880517257879475
0.8000000000000005,0.19325441599727114,0.17181135086495716,0.16580729262790925,-14.644299198086479,0.10525433069432027,0.09774241803556084
0.8100000000000005,0.1943355113934118,0.17210913524843238,0.16588574992783817,-14.824988936002638,0.0894185178204897,0.08996262650573586
0.8200000000000005,0.1954185421122207,0.17240675707982714,0.16596345727075693,-15.640499943640283,0.10606187821650012,0.09737039212538917
0.8300000000000005,0.1965034587931243,0.17270420702805417,0.16604041653383456,-16.883095218393443,0.09160933710474914,0.0930543282518924
0.8400000000000005,0.19759021209056526,0.1730014759643646,0.16611662984902842,-16.040613252897703,0.10802633038481073,0.09820076788850152
0.8500000000000005,0.19867875269350285,0.17329855496579982,0.16619209960204298,-16.937888627930647,0.09393079283535177,0.09532234347405724
0.8600000000000005,0.19976903134474275,0.17359543531844318,0.1662668284310793,-15.980791086785375,0.11000520657603458,0.09993459492642401
0.8700000000000006,0.2008609988600706,0.17389210852046405,0.16634081922537422,-17.225400387423882,0.0949447026462796,0.09594419237567302
0.8800000000000006,0.20195460614717123,0.17418856628495316,0.16641407512353212,-17.693762989583995,0.11079869510567272,0.10147019077721585
0.8900000000000006,0.2030498042243092,0.17448480054254223,0.16648659951164746,-17.231105840382252,0.09590100318564036,0.09627126129188258
0.9000000000000006,0.20414654423875267,0.17478080344380603,0.16655839602122097,-17.065852624413235,0.1097098677860471,0.10187316146212819
0.9100000000000006,0.20524477748491773,0.17507656736144248,0.1666294685268694,-15.96067779207427,0.09750912139528227,0.09700567332054912
0.9200000000000006,0.20634445542221394,0.17537208489222805,0.16669982114383203,-16.081908900181517,0.10826181047546463,0.10151622043673868
0.9300000000000006,0.20744552969257207,0.17566734885874516,0.16676945822527361,-15.67926532957835,0.09909109281331434,0.09785299928267031
0.9400000000000006,0.20854795213763264,0.1759623523108797,0.16683838435938889,-16.3261836645926,0.10726211067999307,0.10114737610192638
0.9500000000000006,0.20965167481557948,0.17625708852708585,0.16690660436630764,-15.85922302116897,0.10070550807166846,0.0988311285667279
0.9600000000000006,0.21075665001759772,0.17655155101541703,0.16697412329480643,-16.238948983709474,0.1058910141143799,0.10025396090516432
0.9700000000000006,0.21186283028393937,0.17684573351432076,0.16704094641882755,-15.78082219848375,0.10258562796585628,0.09997538846948506
0.9800000000000006,0.21297016841958052,0.17713962999319693,0.16710707923380952,-15.978470225388,0.10413786567814981,0.09897348874210934
0.9900000000000007,0.21407861750945228,0.17743323465271882,0.16717252745283348,-15.93359253929712,0.10476488738959994,0.10127348705927222
1.0000000000000007,0.21518813093323041,0.1777265419249148,0.16723729700258644,-16.289711062534156,0.10191472367599695,0.09730424872694171
1.0100000000000007,0.21629866237966935,0.17801954647301346,0.16730139401914984,-16.736770795375953,0.1073654507059579,0.10283878338330184
1.0200000000000007,0.21741016586046508,0.1783122431910493,0.1673648248436129,-17.53038714550231,0.09872634214642693,0.09477936674126655
1.0300000000000007,0.21852259572363456,0.1786046272032323,0.16742759601751966,-18.42749130578348,0.11038207821541796,0.10473455185258047
1.0400000000000007,0.21963590666639796,0.1788966938630799,0.16748971427815085,-19.809317055493377,0.0942990146844452,0.0909715333012526
1.0500000000000007,0.22075005374755238,0.17918843875231483,0.1675511865536483,-20.06136103575546,0.11294191046755157,0.10648881028317052
1.0600000000000007,0.22186499239932625,0.17947985767952873,0.16761201995798544,-19.296678027391252,0.09071854390226149,0.0876495124594946
1.0700000000000007,0.22298067843870267,0.17977094667861454,0.16767222178578986,-17.199181105237518,0.11310374579756939,0.10630348274681253
1.0800000000000007,0.22409706807820343,0.18006170200696933,0.16773179950702377,-14.770606836819882,0.09041379737790498,0.087677457479645
1.0900000000000007,0.2252141179361251,0.1803521201434704,0.1677907607615271,-13.945690732077935,0.11258160339915214,0.10513243076237629
1.1000000000000008,0.22633178504621873,0.18064219778622795,0.16784911335343053,-14.168746482843266,0.08990417210523775,0.0881131522968778
1.1100000000000008,0.22745002686680582,0.18093193185011655,0.16790686524544357,-15.11162670566098,0.11232369572109446,0.10410033053329212
1.1200000000000008,0.22856880128932727,0.18122131946409026,0.1679640245530239,-15.7625136735385,0.08962378956612149,0.0886176339800988
1.1300000000000008,0.2296880666463151,0.18151035796828352,0.16802059953843468,-15.500783705668864,0.10945893195617987,0.10176961954840515
1.1400000000000008,0.2308077817187893,0.18179904491090487,0.16807659860469723,-13.651306211326037,0.09284188256005106,0.09137382186170895
1.1500000000000008,0.23192790574306937,0.1820873780449231,0.16813203028944212,-14.450548999604253,0.1075525095762073,0.100390936644961
1.1600000000000008,0.2330483984170045,0.18237535532455645,0.168186903258671,-13.586731600221569,0.09560303638773437,0.09384636953540376
1.1700000000000008,0.23416921990561615,0.18266297490156466,0.16824122630043026,-15.046423164688068,0.10752655023535487,0.10043922282525135
1.1800000000000008,0.2352903308461541,0.18295023512135178,0.16829500831840713,-14.141981120198036,0.09762011628548356,0.09586623304105028
1.1900000000000008,0.23641169235256768,0.18323713451888463,0.1683482583254534,-15.161080309698082,0.10783366105554658,0.1008992869469396
1.2000000000000008,0.2375332660193897,0.18352367181443233,0.16840098543704426,-14.317513811605698,0.09929658425060568,0.09752557414563753
1.2100000000000009,0.2386550139250387,0.18380984590913305,0.1684531988646795,-15.156128899140631,0.10827053860449022,0.101558183236917
1.2200000000000009,0.2397768986345403,0.18409565588039387,0.1685049079092329,-14.78183096784414,0.10051398488938645,0.0986714733071578
1.2300000000000009,0.2408988832016705,0.18438110097712973,0.16855612195425831,-15.583137352138309,0.10874271367593684,0.10222672571209042
1.2400000000000009,0.2420209311705291,0.18466618061484932,0.168606850459259,-15.280582405793652,0.10139205780688228,0.09934704890328513
1.2500000000000009,0.2431430065765437,0.18495089437059195,0.16865710295292544,-15.696994972461361,0.1090024657110578,0.10267219867102405
1.260000000000001,0.24426507394691394,0.18523524197772584,0.16870688902635317,-15.274616735617062,0.10227005073510073,0.09985162450510952
1.270000000000001,0.24538709830050218,0.18551922332061052,0.16875621832624085,-15.506026635592884,0.10910450663663646,0.10296284348021226
1.280000000000001,0.24650904514717778,0.18580283842913464,0.16880510054808257,-15.144414809740274,0.10336633795165907,0.10054239310429947
1.290000000000001,0.24763088048662235,0.1860860874731331,0.1688535454293561,-15.544410265852283,0.10913060748674215,0.10317208771902861
1.300000000000001,0.24875257080660873,0.18636897075669265,0.16890156274271614,-15.267447160683444,0.10473585241692121,0.10156854717644828
1.310000000000001,0.24987408308075962,0.18665148871235313,0.16894916228919932,-15.917126374394664,0.10888328039054905,0.10311935948447205
1.320000000000001,0.25099538476579836,0.18693364189521067,0.16899635389144613,-15.833442053948449,0.10650614322655277,0.10300223986510941
1.330000000000001,0.25211644379830406,0.18721543097693283,0.1690431473869489,-16.942531776305724,0.10789364595924954,0.10240150908031356
1.340000000000001,0.25323722859098047,0.18749685673968988,0.16908955262132852,-17.545924247750065,0.10907156312437039,0.10509332748657724
1.350000000000001,0.25435770802845376,0.18777792007001423,0.16913557944165117,-19.501198070877045,0.10533010806811216,0.100246537669944
1.360000000000001,0.2554778514626098,0.18805862195259135,0.16918123768978618,-20.855614290821045,0.11266505750385508,0.10788133941835133
1.370000000000001,0.2565976287074874,0.1883389634639931,0.16922653719581468,-21.962972959262547,0.10117476159446236,0.09650752832833996
1.380000000000001,0.25771701003373887,0.18861894576635957,0.16927148777149337,-21.451144042775915,0.11511837697969322,0.10921686341184525
1.390000000000001,0.25883596616267496,0.1888985701010386,0.16931609920378043,-20.49975275344787,0.09837295299000737,0.09393492143869273
1.400000000000001,0.25995446825990765,0.18917783778218847,0.16936038124842712,-19.252604888889618,0.11493766873223599,0.10827656172238131
1.410000000000001,0.2610724879286078,0.1894567501903541,0.16940434362364307,-18.873870284986385,0.09766229156968387,0.09336708743986841
1.420000000000001,0.2621899972023927,0.18973530876602257,0.16944799600383892,-18.43130799793845,0.11437207608004969,0.10760375439310796
1.430000000000001,0.26330696853785973,0.19001351500316663,0.16949134801345256,-18.339118023935274,0.09782272522904721,0.0933489618361734
1.440000000000001,0.26442337480678535,0.19029137044278302,0.16953440922086238,-18.345433847309877,0.11340892899448238,0.10727693907643072
1.450000000000001,0.2655391892880025,0.19056887666643432,0.16957718913239525,-18.696671383985738,0.09911096067691876,0.09385755405547574
1.460000000000001,0.266654385658978,0.19084603528980018,0.1696196971864304,-19.445599957668204,0.11148937077103221,0.10676056450913074
1.470000000000001,0.267768937987103,0.1911228479562461,0.16966194274760618,-20.9878196361514,0.10215865879123125,0.09537839412068096
1.480000000000001,0.2688828207207206,0.19139931633041818,0.16970393510113352,-22.473303929633776,0.10768537248953679,0.10512392353689524
1.490000000000001,0.269996008679902,0.191675442091869,0.1697456834472198,-24.72144737590643,0.10689650983183224,0.09835469070250971
1.500000000000001,0.27110847704699365,0.19195122692872177,0.16978719689560565,-23.265905519798274,0.10299732871122742,0.1022316306530034
1.5100000000000011,0.27222020135695335,0.19222667253138287,0.16982848446022314,-22.037403620805605,0.10974373600193792,0.10158316312785111
1.5200000000000011,0.27333115748749237,0.1925017805863048,0.16986955505397228,-18.42704921905414,0.10213670941883214,0.10082760380474289
1.5300000000000011,0.2744413216490425,0.1927765527698097,0.16991041748362454,-17.609777291680746,0.1100402403397868,0.10290512478070157
1.5400000000000011,0.27555067037456854,0.19305099074197926,0.16995108044485427,-16.34196037125686,0.10399767625237735,0.10164748428508327
1.5500000000000012,0.2766591805092415,0.1933250961406157,0.16999155251740047,-17.55382436559942,0.11038096609589769,0.10399439903553058
1.5600000000000012,0.2777668291999947,0.19359887057528288,0.1700318421603636,-17.561424849095776,0.10624933999505234,0.10318656555985896
1.5700000000000012,0.2788735938849781,0.19387231562143092,0.17007195770763772,-19.009560560999276,0.10974465455036281,0.10411136120231057
1.5800000000000012,0.2799794522829324,0.19414543281461205,0.17011190736348233,-18.07490992163112,0.10866159476300043,0.10468494718223333
1.5900000000000012,0.2810843823824974,0.19441822364479192,0.1701516991982344,-18.253710620497447,0.10750005585841425,0.10253939420724013
1.6000000000000012,0.28218836243147727,0.1946906895507634,0.17019134114416354,-17.408556367669437,0.11154581151536672,0.10643268775703696
1.6100000000000012,0.283291370926078,0.1949628319146672,0.1702308409914722,-17.804421113862396,0.10437587079546616,0.1001007248125013
1.6200000000000012,0.28439338660013436,0.1952346520566244,0.17027020638444165,-17.72931506950149,0.11445904702162962,0.10806273754051801
1.6300000000000012,0.2854943884143474,0.1955061512294869,0.17030944481772595,-18.351720315142042,0.10078597830509262,0.09713329793386569
1.6400000000000012,0.2865943555455459,0.19577733061370864,0.17034856363279421,-17.808100873161365,0.11676772507481298,0.10953078515080435
1.6500000000000012,0.28769326737599105,0.1960481913123446,0.17038757001452362,-17.624227213233496,0.09773622705465976,0.09417459131743776
1.6600000000000013,0.28879110348274184,0.19631873434617983,0.17042647098794247,-16.26977604929639,0.1176190810116615,0.11053472471146382
1.6700000000000013,0.2898878436270956,0.1965889606489932,0.17046527341512452,-15.48345925784652,0.09672692779307203,0.0929419024359011
1.6800000000000013,0.2909834677441222,0.19685887106296118,0.1705039839922361,-14.377374954602393,0.11762974235855647,0.11094185574957881
1.6900000000000013,0.2920779559323052,0.19712846633420267,0.17054260924673398,-13.505469256096877,0.09676999220107264,0.09309775633082513
1.7000000000000013,0.29317128844330903,0.19739774710847155,0.17058115553471706,-13.28819859436571,0.11777447027823178,0.11072914039065487
1.7100000000000013,0.29426344567188295,0.1976667139269975,0.1706196290384296,-13.797682880319158,0.09562440002327197,0.09298798842789284
1.7200000000000013,0.2953544081459194,0.19793536722247915,0.1706580357639159,-16.14541546108537,0.11863021345133581,0.11012197921368792
1.7300000000000013,0.29644415651668143,0.19820370731523418,0.17069638153882896,-18.68248894459501,0.09260945111775572,0.0919062169302535
1.7400000000000013,0.29753267154920937,0.198471734409505,0.17073467201038778,-17.496745084822212,0.11573507231929842,0.10685560642988742
1.7500000000000013,0.29861993411292403,0.1987394485899264,0.17077291264348707,-14.083761848499115,0.09524718693985691,0.09418871432396586
1.7600000000000013,0.2997059251724384,0.19900684981815608,0.17081110871895702,-12.709751038661123,0.11244693485160388,0.10415900914246763
1.7700000000000014,0.30079062577858695,0.19927393792966833,0.17084926533197112,-12.732580255222908,0.09769072261383688,0.0959629383803053
1.7800000000000014,0.301874017059689,0.1995407126307149,0.17088738739060216,-14.290551650835523,0.11403476431536279,0.10558570808758312
1.7900000000000014,0.30295608021305437,0.19980717349545374,0.17092547961452556,-15.406490687536053,0.09844585077789307,0.09714727927309401
1.8000000000000014,0.3040367964967429,0.20007331996324718,0.17096354653386836,-16.69274434612663,0.11519372714315942,0.10707736419552547
1.8100000000000014,0.30511614722158814,0.2003391513361293,0.17100159248820085,-16.038868567355426,0.10026917033799718,0.09863927483885472
1.8200000000000014,0.3061941137434956,0.20060466677644667,0.171039621625673,-16.36857699474135,0.1151151202371623,0.10760926225041285
1.8300000000000014,0.3072706774560222,0.20086986530466833,0.17107763790228922,-15.704348547873126,0.10253876916254953,0.10025721813224632
1.8400000000000014,0.30834581978324926,0.20113474579737106,0.17111564508132518,-16.26219687736443,0.11540154924936913,0.10826620457788211
1.8500000000000014,0.30941952217295265,0.2013993069853952,0.17115364673287914,-15.813769101306459,0.10440237172831687,0.10169453794440118
1.8600000000000014,0.31049176609008106,0.20166354745217463,0.17119164623356084,-16.38723749296522,0.1156920951148701,0.1088115911107999
1.8700000000000014,0.31156253301054776,0.20192746563223896,0.1712296467663125,-15.827550833277312,0.10601921316028408,0.10297353321287638
1.8800000000000014,0.31263180441534016,0.20219105980988805,0.17126765132036148,-16.27697980008629,0.115841101448134,0.10907886327681665
1.8900000000000015,0.31369956178495684,0.20245432811803898,0.17130566269130199,-15.690173913508033,0.10745126431383392,0.10414491944578211
1.9000000000000015,0.31476578659417404,0.2027172685372439,0.17134368348130344,-16.143916297792252,0.11592739049658796,0.10920007188702947
1.9100000000000015,0.3158304603071461,0.2029798788948785,0.17138171609944358,-15.589170502236561,0.10872639271856219,0.10520858986041941
1.9200000000000015,0.31689356437284466,0.2032421568644997,0.1714197627621631,-16.07172571355182,0.11585464224501597,0.10917387836221
1.9300000000000015,0.3179550802208401,0.20350409996537122,0.17145782549383995,-15.52430968860031,0.10997742929675515,0.10621907946590317
1.9400000000000015,0.3190149892574257,0.2037657055621564,0.171495906127481,-15.978345278700518,0.11552202900383907,0.10894384404076693
1.9500000000000015,0.32007327286209003,0.20402697086477553,0.17153400630552745,-15.462150214929377,0.1113156309783627,0.10722465387095984
1.9600000000000015,0.3211299123843361,0.2042878929284276,0.17157212748077325,-15.887636961462801,0.1149234815027553,0.10850992007503792
1.9700000000000015,0.322184889140848,0.20454846865377208,0.17161027091739084,-15.459114120673199,0.11279362343356687,0.10826187190799505
1.9800000000000015,0.32323818441300867,0.20480869478727132,0.17164843769206484,-15.913059443848384,0.11405275650288137,0.10785640405622719
1.9900000000000015,0.3242897794447647,0.20506856792168981,0.17168662869522883,-15.616401899951814,0.11445458152121082,0.10939079718835842
2.0000000000000013,0.32533965544083976,0.2053280844967481,0.17172484463240245,-16.20845198721485,0.11281033100695152,0.10687053839396661
2.010000000000001,0.3263877935652943,0.20558724079992993,0.17176308602562793,-16.127693803252214,0.11637742712141526,0.11071783017246832
2.020000000000001,0.32743417494042937,0.2058460329674375,0.17180135321499979,-17.104724420462716,0.11092651943337058,0.10526172016006523
2.0300000000000007,0.32847878064603403,0.20610445698529606,0.17183964636028942,-17.491970637303094,0.11870459549854269,0.11241982535351401
2.0400000000000005,0.32952159171897033,0.20636250869060022,0.1718779654426566,-19.15171001456912,0.10797652779557129,0.10253439599543866
2.0500000000000003,0.33056258915309555,0.20662018377290342,0.17191631026644963,-19.8337497069801,0.12123616160668195,0.11438574033345372
2.06,0.3316017538995154,0.2068774777757441,0.17195468046108814,-20.56476890261611,0.1045064523498467,0.09902390165520934
2.07,0.3326390668671651,0.20713438609830714,0.17199307548302692,-19.215697613759858,0.12197220943418058,0.11481645074178692
2.0799999999999996,0.33367450892371375,0.20739090399721682,0.17203149461779765,-17.94924964376742,0.10368189726595667,0.0978607475059892
2.0899999999999994,0.33470806089678534,0.2076470265884582,0.17206993698212664,-17.050828441971394,0.11985310533428993,0.11301876053754846
2.099999999999999,0.33573970357549043,0.20790274884942142,0.1721084015261221,-18.02885048593039,0.10631383858873868,0.0997303588376893
2.109999999999999,0.33676941771226615,0.20815806562106923,0.17214688703553407,-20.617593372343027,0.1156129271141242,0.11071771351996429
2.1199999999999988,0.33779718402501213,0.2084129716102204,0.17218539213407874,-23.7168072913159,0.11155220109386206,0.10283749560604029
2.1299999999999986,0.33882298319952026,0.20866746139194664,0.17222391528582606,-23.89018221079138,0.1093680459251694,0.10781108550344874
2.1399999999999983,0.3398467958921881,0.20892152941207934,0.17226245479764893,-21.761127793167784,0.11532015518138335,0.10594631315377914
2.149999999999998,0.34086860273300995,0.20917516998982288,0.17230100882173052,-18.071309777277644,0.10787100161992373,0.10656427853315535
2.159999999999998,0.34188838432883645,0.2094283773204686,0.17233957535812558,-16.96705647080833,0.1162062966328023,0.10773501731704462
2.1699999999999977,0.3429061212668956,0.20968114547820754,0.17237815225737488,-15.874748588608979,0.1086767980537715,0.10631248613922456
2.1799999999999975,0.34392179411856505,0.20993346841903662,0.1724167372231687,-16.94897490939569,0.11768142276879885,0.11008864298289904
2.1899999999999973,0.3449353834433877,0.21018533998375494,0.17245532781505776,-16.899251434575522,0.10997320983350449,0.10686169718287854
2.199999999999997,0.3459468697933226,0.2104367539010452,0.1724939214512075,-18.40694936292221,0.11823976387009548,0.11141912570923694
2.209999999999997,0.34695623371721884,0.21068770379063764,0.1725325154111949,-17.08198242135046,0.11160559346277259,0.10783780364950124
2.2199999999999966,0.34796345576550614,0.21093818316655022,0.17257110683884258,-17.240635539892242,0.11733401628610464,0.11081587523104887
2.2299999999999964,0.34896851649508953,0.211188185440403,0.17260969274509078,-15.972066854145101,0.11343587591691758,0.10911937676960809
2.239999999999996,0.3499713964744407,0.2114377039248012,0.1726482700109022,-16.12600880622976,0.11651348299729838,0.11010109163253302
2.249999999999996,0.3509720762888739,0.21168673183678322,0.17268683539019783,-15.636139845927797,0.11467541713714098,0.10986695071300079
2.259999999999996,0.35197053654599636,0.21193526230132917,0.17272538551282235,-16.18691200814241,0.11621524790439577,0.1099060657855303
2.2699999999999956,0.3529667578813255,0.21218328835492664,0.17276391688753498,-15.81467075535184,0.11545642219804844,0.11035625010671002
2.2799999999999954,0.35396072096405706,0.21243080294918798,0.17280242590502465,-16.274996740084582,0.11605702991280711,0.10955790952848063
2.289999999999995,0.3549524065029801,0.2126777989545159,0.17284090884094597,-15.747155848833444,0.11567754463527483,0.11070364634296365
2.299999999999995,0.355941795252523,0.21292426916381474,0.17287936185897643,-16.290184384193616,0.11659991830242228,0.1094382784021952
2.3099999999999947,0.3569288680189219,0.2131702062962389,0.17291778101388766,-15.964963372091571,0.11478280105786753,0.1106180301419715
2.3199999999999945,0.3579136056665019,0.21341560300098036,0.17295616225463434,-17.289447485535938,0.11869595593228088,0.11027663099855348
2.3299999999999943,0.3588959891240583,0.2136604518610855,0.17299450142745315,-17.63163911389557,0.11222215367307832,0.10969649577969967
2.339999999999994,0.35987599939132825,0.2139047453973018,0.17303279427897442,-19.773118877178863,0.12218596795063615,0.11243557182701444
2.349999999999994,0.36085361754554207,0.21414847607194726,0.17307103645934072,-19.005964185782787,0.10928062347744295,0.108071126934043
2.3599999999999937,0.3618288247480429,0.21439163629280028,0.17310922352533234,-18.969934884563255,0.12379654547301029,0.11454287175077298
2.3699999999999934,0.3628016022509675,0.21463421841700683,0.17314735094349787,-16.227902303478324,0.10926159251738293,0.10733451138033924
2.3799999999999932,0.36377193140396996,0.21487621475499732,0.17318541409328497,-15.743536310313448,0.12331764611432469,0.11527535471298894
2.389999999999993,0.3647397936609886,0.21511761757441614,0.17322340827017585,-14.233731785872973,0.11115513758820349,0.1081878279851201
2.399999999999993,0.36570517058703633,0.21535841910405235,0.17326132868881683,-14.934667973079323,0.12333353998669014,0.11604624367721901
2.4099999999999926,0.36666804386501023,0.21559861153777465,0.17329917048614868,-14.505473010045092,0.11323189883488163,0.10973920021881496
2.4199999999999924,0.3676283953025075,0.21583818703846272,0.1733369287245302,-15.99021459326476,0.12297770152362654,0.11628580945351268
2.429999999999992,0.3685862068386392,0.2160771377419338,0.17337459839485628,-15.692354653763708,0.1153915302146509,0.11118930803385052
2.439999999999992,0.36954146055083154,0.2163154557608598,0.17341217441966772,-16.926805157123336,0.12134901100249791,0.11531643843265842
2.4499999999999917,0.3704941386616064,0.2165531331886728,0.1734496516562514,-16.301688134689524,0.11812504771853832,0.11272945710406748
2.4599999999999915,0.37144422354532874,0.21679016210345442,0.1734870248997296,-16.973928151463955,0.1185316409641633,0.1132614973704544
2.4699999999999913,0.3723916977349168,0.21702653457180732,0.17352428888613666,-16.823179063427446,0.12131101052677659,0.11438478217221172
2.479999999999991,0.37333654392850113,0.21726224265270422,0.1735614382954811,-17.41491285811989,0.11513006300268076,0.11078153278668985
2.489999999999991,0.3742787449960279,0.21749727840131355,0.17359846775479354,-17.41411894116931,0.12440721030232228,0.1158603590940069
2.4999999999999907,0.37521828398579465,0.21773163387279632,0.1736353718411568,-17.43422297477774,0.11135674871021095,0.10760275589351409
2.5099999999999905,0.3761551441309125,0.21796530112607285,0.17367214508471776,-16.57666339209724,0.12657059568796997,0.11716638868345135
2.5199999999999902,0.37708930885568825,0.21819827222755817,0.17370878197168174,-16.005723333683612,0.10830135364241908,0.10431956921893924
2.52999999999999,0.3780207617819145,0.21843053925485953,0.17374527694728414,-14.905257977108096,0.12751074697649525,0.11856226769771916
2.53999999999999,0.37894948673506385,0.2186620943004372,0.17378162441874176,-14.457904214350204,0.10678115783544197,0.10217686131724284
2.5499999999999896,0.37987546775038056,0.21889292947522485,0.17381781875818125,-14.184786110435423,0.12815652514322717,0.11993943470558222
2.5599999999999894,0.3807986890788588,0.21912303691220616,0.17385385430554343,-13.554566786139798,0.10585451837805758,0.10118830757989762
2.569999999999989,0.38171913519310646,0.21935240876994747,0.17388972537146294,-13.706662233963026,0.12907688835169004,0.12040036677042355
2.579999999999989,0.38263679079308305,0.21958103723608213,0.17392542624012186,-14.375649886403446,0.10367711542503882,0.10054210825762422
2.5899999999999888,0.38355164081171134,0.21980891453074697,0.17396095117207694,-17.858897611467665,0.13059566098444292,0.11970981806830597
2.5999999999999885,0.3844636704203515,0.22003603290996668,0.17399629440705894,-21.10404193425289,0.09995393586523446,0.09961232787523835
2.6099999999999883,0.3853728650341352,0.22026238466898496,0.17403145016674287,-16.542938438233456,0.12436861677987082,0.11426342481852472
2.619999999999988,0.3862792103171576,0.22048796214554245,0.1740664126574902,-13.000756315720434,0.10495704146481405,0.10286463436954513
2.629999999999988,0.38718269218751455,0.22071275772309606,0.1741011760730589,-12.370950767325715,0.12184618254689597,0.11208753705831669
2.6399999999999877,0.3880832968221904,0.22093676383398309,0.17413573459728504,-13.107362276496971,0.10716784915539074,0.10483887175138921
2.6499999999999875,0.3889810106617838,0.22115997296252318,0.1741700824067302,-15.330476022121132,0.12432800171090835,0.1144664198909317
2.6599999999999873,0.3898758204150741,0.221382377648062,0.1742042136732986,-16.331555175067084,0.10776364615867531,0.10584229640468898
2.669999999999987,0.3907677130634194,0.2216039704879506,0.17423812256681934,-17.58289987578092,0.12510727380830627,0.11591856662611406
2.679999999999987,0.3916566758649894,0.22182474414046452,0.17427180325759759,-16.01102510924584,0.10983095811824334,0.10726955799527618
2.6899999999999866,0.3925426963588225,0.22204469132765492,0.17430524991892798,-16.03779483634737,0.12468825313717956,0.11602571975525251
2.6999999999999864,0.39342576236871263,0.22226380483813848,0.17433845672957773,-15.315081470717326,0.11204075171653619,0.10887333324153717
2.709999999999986,0.39430586200691675,0.22248207752981783,0.17437141787623012,-15.901181681946646,0.12535619180754343,0.11694620578061267
2.719999999999986,0.3951829836776852,0.22269950233253635,0.1744041275558947,-15.593301029007506,0.11352799183274676,0.1100669919329611
2.7299999999999858,0.3960571160806121,0.22291607225066637,0.17443657997828155,-16.275033424651042,0.12601821600421603,0.11784897877888025
2.7399999999999856,0.3969282482138032,0.22313178036562642,0.17446876936813696,-15.707927371582073,0.11488013312552114,0.11116861201611791
2.7499999999999853,0.39779636937686125,0.22334661983833198,0.17450068996754378,-16.160664525038015,0.12632105981815928,0.11831249999019512
2.759999999999985,0.39866146917368883,0.22356058391157513,0.1745323360381833,-15.496049289469031,0.11622929047271005,0.11229162611656918
2.769999999999985,0.39952353751510533,0.22377366591233525,0.17456370186355963,-15.91871426877148,0.1265332232141946,0.11863133699799949
2.7799999999999847,0.40038256462128086,0.2239858592540192,0.17459478175118595,-15.325004694496904,0.1174235970433537,0.11327898436700515
2.7899999999999845,0.4012385410239841,0.2241971574386318,0.17462557003473314,-15.803177995759608,0.12671905278363207,0.1189241730223327
2.7999999999999843,0.40209145756864706,0.22440755405887378,0.17465606107613724,-15.232017403091067,0.11849997407804815,0.1141412012997789
2.809999999999984,0.40294130541624423,0.2246170428001708,0.17468624926767023,-15.69530481017735,0.1268193256318759,0.1191271981578976
2.819999999999984,0.40378807604498956,0.2248256174426313,0.174716129033971,-15.13243227521181,0.11953243815904323,0.11494051325661354
2.8299999999999836,0.4046317612518497,0.22503327186293315,0.1747456948340365,-15.565100632559329,0.12688376915644747,0.11927569149242938
2.8399999999999834,0.4054723531538763,0.22524000003613898,0.17477494116317252,-15.046464237711508,0.12051334256100396,0.1156919840859503
2.849999999999983,0.4063098441893575,0.22544579603744277,0.17480386255490665,-15.491931861124968,0.127011509077522,0.11945014306069812
2.859999999999983,0.40714422711879106,0.22565065404384385,0.17483245358285865,-15.026477498645539,0.12139952374874362,0.11640501373384089
2.869999999999983,0.40797549502567915,0.22585456833575257,0.17486070886257313,-15.537471941418735,0.12728734281984305,0.11970380814715856
2.8799999999999826,0.40880364131714975,0.22605753329852496,0.17488862305331004,-15.11169954153043,0.12213943376998077,0.11709698885238934
2.8899999999999824,0.4096286597244024,0.22625954342392848,0.1749161908597958,-15.76498107245415,0.12778516713679633,0.12007309834497022
2.899999999999982,0.41045054430298417,0.22646059331153828,0.1749434070339334,-15.38827187313659,0.12268411512045656,0.11778830960700822
2.909999999999982,0.4112692894328963,0.22666067767006542,0.17497026637647278,-16.325385267216266,0.12852118702621176,0.1205509156922059
2.9199999999999817,0.41208488981853536,0.22685979131861653,0.1749967637386393,-16.08962928892398,0.12305044467294055,0.11852199121633417
2.9299999999999815,0.4128973404884693,0.22705792918788623,0.17502289402372298,-17.536561128275096,0.1292439467197245,0.12093987315058695
2.9399999999999813,0.4137066367950536,0.2272550863212822,0.1750486521886262,-17.587755953906843,0.12351404333983187,0.11941536211937617
2.949999999999981,0.41451277441388895,0.22745125787598428,0.17507403324537094,-19.48994469285298,0.12901581651099406,0.12055193700988508
2.959999999999981,0.4153157493431245,0.2276464391239375,0.17509903226256515,-19.392421985305795,0.1248116620984282,0.1206693010141015
2.9699999999999807,0.4161155579026081,0.22784062545278091,0.1751236443668293,-20.463067141505668,0.12668186376897816,0.11849540435454621
2.9799999999999804,0.41691219673289037,0.2280338123667115,0.17514786474418143,-19.589207675206097,0.12720290967994677,0.12210928694793488
2.9899999999999802,0.4177056627940798,0.2282259954872842,0.1751716886413814,-19.24319845669231,0.12328067334933432,0.11562091914774086
2.99999999999998,0.4184959533645593,0.22841717055415112,0.17519511136723684,-19.16867057347063,0.1295748810359815,0.12289405946532891
3.00999999999998,0.41928306603956295,0.22860733342573658,0.17521812829386518,-19.21012801149152,0.11996658005373267,0.11339502331649087
3.0199999999999796,0.4200669987296176,0.22879648007985293,0.1752407348579188,-20.887862063352216,0.13144809166615348,0.12252436808942536
3.0299999999999794,0.4208477496588539,0.22898460661425524,0.17526292656176762,-20.86029287256997,0.11641809542624863,0.11147172389691111
3.039999999999979,0.4216253173631899,0.22917170924713748,0.1752846989746428,-20.683399337987538,0.13182490034602784,0.12127158140987787
3.049999999999979,0.42239970068839006,0.22935778431756962,0.17530604773373987,-18.75102821131287,0.11458707395909429,0.11009762711919187
3.0599999999999787,0.42317089878800507,0.2295428282858782,0.17532696854528268,-17.254157440361457,0.13115199341091063,0.12094529954574393
3.0699999999999785,0.4239389111211957,0.22972683773397032,0.1753474571855472,-16.59671164026988,0.11484855741970106,0.10958899048652246
3.0799999999999783,0.424703737450442,0.22990980936560074,0.17536750950184518,-16.45685857552288,0.13043767288651753,0.12139771725764949
3.089999999999978,0.425465377839148,0.23009174000658764,0.17538712141347074,-16.939018337278664,0.11619791764386161,0.10946357535389169
3.099999999999978,0.4262238326491373,0.23027262660497114,0.17540628891260462,-17.881501012656678,0.12821670027399862,0.12099619723540635
3.1099999999999777,0.42697910253805155,0.23045246623112248,0.17542500806518235,-19.237508073513567,0.11947798787185081,0.11057072457259831
3.1199999999999775,0.42773118845664915,0.2306312560777999,0.17544327501172213,-20.72707118225377,0.12299195343114369,0.11854896161265427
3.1299999999999772,0.4284800916460135,0.23080899346015493,0.17546108596811455,-23.105166291600213,0.12483126856826073,0.11358849149110561
3.139999999999977,0.4292258136346701,0.23098567581568885,0.1754784372263741,-21.90086192942485,0.11705113306714955,0.11524232727254197
3.149999999999977,0.429968356235619,0.23116130070416105,0.17549532515535282,-21.125199180321104,0.12767385341407075,0.11684916389565647
3.1599999999999766,0.43070772154328657,0.23133586580744997,0.17551174620141574,-17.882561906210412,0.11650075553374298,0.11421509300818365
3.1699999999999764,0.43144391193039805,0.23150936892936755,0.17552769688907902,-17.48387780115613,0.12841444634902152,0.11890619247933656
3.179999999999976,0.4321769300447778,0.231681807995429,0.17554317382161133,-16.572127129189226,0.11814671364067987,0.1146723355679022
3.189999999999976,0.4329067788060783,0.23185318105257735,0.1755581736815971,-17.929847843696564,0.12952014401479783,0.12097982584777438
3.1999999999999758,0.43363346140244435,0.23202348626886657,0.1755726932314648,-17.17159953205619,0.11964363959625461,0.11544622790637249
3.2099999999999755,0.4343569812871123,0.23219272193310017,0.17558672931397676,-17.910282070602175,0.1294496831562709,0.12132618559389186
3.2199999999999753,0.43507734217495236,0.23236088645443115,0.17560027885268523,-16.41777319539761,0.12116939653844552,0.11652874925023227
3.229999999999975,0.43579454803895407,0.2325279783619203,0.17561333885235086,-16.47693434047478,0.12902388289158076,0.12079421273972245
3.239999999999975,0.4365086031066607,0.23269399630405588,0.17562590639932651,-15.73395879131243,0.12222438515222497,0.11738892692512753
3.2499999999999747,0.43721951185655544,0.232858939048236,0.17563797866190659,-16.243155889568115,0.12961691257282293,0.12126181637425194
3.2599999999999745,0.437927279014402,0.2330228054802136,0.17564955289064085,-15.828670927816166,0.1224316957524431,0.11763843243047938
3.2699999999999743,0.43863190954954323,0.23318559460350471,0.17566062641861394,-16.457877220359244,0.13060149081004152,0.12196422423138793
3.279999999999974,0.43933340867116305,0.23334730553876334,0.17567119666169143,-15.879506372126832,0.12218625978726798,0.1177272981560622
3.289999999999974,0.440031781824512,0.23350793752312138,0.17568126111873197,-16.39494881116696,0.13174341044976776,0.12262239649418817
3.2999999999999736,0.4407270346871023,0.23366748990949637,0.17569081737176676,-15.73476032401325,0.12163854526943027,0.11773493964815263
3.3099999999999734,0.4414191731648727,0.23382596216586657,0.17569986308614485,-16.27154545798021,0.1331739573849591,0.12356185094265126
3.319999999999973,0.4421082033883293,0.23398335387451585,0.1757083960106481,-15.631923543640063,0.12090425833722629,0.11758785367329483
3.329999999999973,0.44279413170866294,0.2341396647312485,0.17571641397757248,-16.129678294171452,0.1346295048930211,0.124760946585861
3.3399999999999728,0.443476964693847,0.23429489454457464,0.1757239149027784,-15.355392016088265,0.12041403802067127,0.11745140730962426
3.3499999999999726,0.4441567091247188,0.23444904323486795,0.17573089678570974,-15.680102747809038,0.1356664428843511,0.12589666184877737
3.3599999999999723,0.4448333719910466,0.23460211083349686,0.17573735770938292,-14.763573493136404,0.12053210049206334,0.1175599099194541
3.369999999999972,0.44550696048758665,0.23475409748192883,0.17574329584034465,-15.069599774006964,0.1362549387849013,0.12680605510242743
3.379999999999972,0.4461774820101282,0.23490500343080972,0.17574870942860055,-14.219441526054727,0.12118539932903889,0.11798597485027294
3.3899999999999717,0.44684494415153736,0.2350548290390194,0.17575359680751437,-14.705109230244682,0.13657372626194622,0.12748498713148598
3.3999999999999715,0.4475093546977935,0.2352035747727032,0.17575795639367792,-14.036563504532701,0.1221522406154208,0.11865153686324142
3.4099999999999713,0.44817072162402566,0.23535124120428122,0.17576178668675277,-14.718399179047681,0.13662618136188565,0.12788415450643953
3.419999999999971,0.4488290530905514,0.23549782901143707,0.17576508626928508,-14.208010828180592,0.123345281689786,0.11946215565126338
3.429999999999971,0.4494843574389164,0.23564333897608372,0.17576785380649057,-14.965766169233813,0.13633586270501843,0.12795595986749903
3.4399999999999706,0.4501366431879436,0.23578777198331194,0.17577008804601504,-14.544523634841626,0.12477873262667333,0.12037896042815359
3.4499999999999704,0.45078591902978665,0.2359311290203184,0.1757717878176673,-15.21267067772372,0.1357105755260756,0.12774113785725538
3.45999999999997,0.45143219382599387,0.23607341117531538,0.17577295203312543,-14.85128896931068,0.12645017072329903,0.1213766516326341
3.46999999999997,0.45207547660358693,0.23621461963642434,0.17577357968561885,-15.335815716342529,0.13486042068181173,0.12736816865515216
3.47999999999997,0.45271577655114836,0.23635475569055206,0.1757736698495851,-15.067576825936259,0.1283080154443245,0.12239937820176841
3.4899999999999696,0.4533531030149299,0.23649382072225134,0.17577322168030132,-15.385439009369597,0.1338756903805987,0.1269433244046941
3.4999999999999694,0.4539874654949738,0.23663181621256704,0.17577223441349316,-15.268567248950294,0.1303167120279997,0.12340149646960809
3.509999999999969,0.4546188736412559,0.2367687437378676,0.17577070736491887,-15.497728857143876,0.13271105157059787,0.1264483041682294
3.519999999999969,0.45524733724984845,0.23690460496866345,0.17576863992993164,-15.58490142220432,0.13249683316669061,0.12438082008926589
3.5299999999999687,0.4558728662591047,0.23703940166841264,0.17576603158301887,-15.868641261654956,0.1311240059866628,0.1256895130824518
3.5399999999999685,0.4564954707458681,0.23717313569231524,0.17576288187732045,-16.22790530476082,0.1349516883961293,0.12540092824239704
3.5499999999999683,0.457115160921706,0.23730580898609477,0.17575919044412364,-16.894592434525226,0.12851994272396136,0.124128995626979
3.559999999999968,0.4577319471291701,0.2374374235847722,0.17575495699234084,-17.745144377899198,0.13796314714645017,0.12672548966585503
3.569999999999968,0.45834583983808486,0.23756798161142725,0.17575018130796313,-19.31254687502968,0.12378447433986511,0.12054698487481741
3.5799999999999677,0.4589568496418641,0.23769748527595239,0.1757448632534971,-20.490669342326267,0.14156361867273062,0.1287426617717326
3.5899999999999674,0.45956498725385925,0.2378259368737982,0.17573900276738108,-20.66896561579026,0.1171985543626363,0.1143345361931033
3.5999999999999672,0.46017026350373663,0.23795333878471014,0.17573259986338272,-19.125528466935037,0.14277375355116742,0.1293710998464629
3.609999999999967,0.46077268933389004,0.2380796934714602,0.17572565462997985,-15.799318698329461,0.11451222558343517,0.11120140364180348
3.619999999999967,0.4613722757958839,0.23820500347856974,0.17571816722972178,-14.605296902733091,0.14116736657618395,0.12726155177099177
3.6299999999999666,0.4619690340469321,0.2383292714310283,0.17571013789857523,-14.109378621055216,0.11426954550262719,0.11187025720222903
3.6399999999999664,0.4625629753464117,0.2384525000330068,0.17570156694525346,-14.60440294130161,0.14042561631616168,0.1258550095807135
3.649999999999966,0.4631541110524125,0.23857469206656612,0.17569245475052914,-15.082988065504928,0.11326736107236018,0.11173404616408443
3.659999999999966,0.4637424526183234,0.23869585039036129,0.1756828017665319,-15.338407052870146,0.13830069794852073,0.12475921620968926
3.6699999999999657,0.46432801158945625,0.23881597793834364,0.17567260851603209,-14.58295975488286,0.11407748606875262,0.11203216106630973
3.6799999999999655,0.46491079959970755,0.23893507771845796,0.17566187559170807,-15.617559770731125,0.13632551238359103,0.12458342987982182
3.6899999999999653,0.4654908283682585,0.2390531528113397,0.17565060365540244,-14.151803800488434,0.11673491920892472,0.11382518242718874
3.699999999999965,0.4660681096963165,0.23917020636900935,0.17563879343736333,-15.451984143694565,0.13535189241635995,0.12481654828272212
3.709999999999965,0.4666426554638928,0.2392862416135651,0.17562644573547334,-14.195216792549266,0.12033667419100617,0.11690294279381984
3.7199999999999647,0.4672144776266238,0.23940126183587596,0.17561356141446655,-15.103909462412183,0.13539960246890467,0.12553089799655565
3.7299999999999645,0.46778358821263116,0.23951527039427406,0.1756001414051341,-14.097310937891333,0.12374616926459611,0.12000548896516403
3.7399999999999642,0.4683499993194236,0.23962827071324763,0.17558618670351833,-14.772137967606561,0.13606537241740568,0.12672165365287025
3.749999999999964,0.4689137231108408,0.2397402662821348,0.1755716983700971,-14.150532738901504,0.1263888173803236,0.12241382006118189
3.759999999999964,0.4694747718140379,0.23985126065381832,0.17555667752895684,-15.065019404782472,0.1367993737860047,0.12799125927421012
3.7699999999999636,0.47003315771651216,0.2399612574434219,0.17554112536695662,-14.844446619611507,0.12839757171317556,0.12409838038664693
3.7799999999999634,0.47058889316317315,0.24007026032701026,0.17552504313288467,-15.788573860333539,0.137337208366548,0.1291014975514274
3.789999999999963,0.4711419905534547,0.24017827304028982,0.17550843213660364,-15.361440991436814,0.1301019196780098,0.12516754622501686
3.799999999999963,0.47169246233846873,0.24028529937731388,0.17549129374819053,-15.706583432509042,0.1376142239745869,0.12998999272227807
3.8099999999999627,0.47224032101820296,0.2403913431891908,0.1754736293970674,-15.111737445966325,0.13192121309002297,0.12602727807977915
3.8199999999999625,0.4727855791387615,0.240496408382796,0.17545544057112566,-15.2557262074277,0.13785164349489223,0.130925961777835
3.8299999999999623,0.47332824928964706,0.24060049891948865,0.17543672881584427,-14.949575124110245,0.13408448790788893,0.1270948864837563
3.839999999999962,0.47386834410108847,0.24070361881383273,0.17541749573340112,-15.393500813592244,0.1378009015822166,0.13174284111391438
3.849999999999962,0.47440587624140884,0.24080577213232354,0.17539774298177968,-15.493830697633012,0.13685888497208948,0.12861851902885613
3.8599999999999617,0.4749408584144385,0.2409069629921193,0.17537747227386993,-16.499172229997612,0.13655912142213025,0.13166506968968505
3.8699999999999615,0.47547330335696963,0.2410071955597784,0.17535668537656485,-17.492599068091046,0.14075905360627547,0.13084722820435374
3.8799999999999613,0.4760032238362543,0.24110647405000327,0.17533538410985297,-19.7070916704664,0.13267274175289492,0.12934953723951234
3.889999999999961,0.47653063264754625,0.24120480272439085,0.17531357034590733,-21.67086168773423,0.14564813929405704,0.13359046838332472
3.899999999999961,0.4770555426116834,0.24130218589018912,0.1752912460081707,-22.670553603585958,0.1260859993913118,0.12371518866695053
3.9099999999999606,0.477577966572714,0.24139862789906102,0.17526841307043817,-20.87014063957646,0.14695989526977019,0.13366266852445313
3.9199999999999604,0.47809791739556623,0.24149413314585666,0.175245073555938,-19.174053973772995,0.12314866936020373,0.12008877770933105
3.92999999999996,0.47861540796375757,0.24158870606739163,0.17522122953640917,-17.11258119943797,0.1447940333076465,0.13152186141996272
3.93999999999996,0.4791304511771482,0.24168235114123507,0.1751968831311794,-16.798351403627613,0.1239367241586846,0.12028245689973378
3.9499999999999598,0.47964305994973555,0.24177507288450434,0.17517203650623964,-16.606899597384416,0.14317269611234135,0.13045703411038187
3.9599999999999596,0.48015324720749025,0.24186687585266967,0.1751466918733199,-17.057412017409238,0.12524085065566856,0.1206777862015376
3.9699999999999593,0.4806610258862333,0.2419577646383664,0.1751208514889637,-18.110449133325094,0.14055372647717723,0.12956610083614087
3.979999999999959,0.48116640892955465,0.24204774387021769,0.17509451765360332,-19.82283742167603,0.12854055987322294,0.12158280874308516
3.989999999999959,0.4816694092867731,0.2421368182116644,0.175067692710634,-23.0175224710872,0.1352618610070205,0.1282695087914993
3.9999999999999587,0.48217003991093443,0.24222499235980682,0.17504037904549108,-26.435091477349186,0.1342983916395672,0.12279955521481505
4.009999999999959,0.4826683137568534,0.24231227104425468,0.17501257908472703,-25.82234425002246,0.12870705658420806,0.12682361732467048
4.019999999999959,0.4831642437791919,0.24239865902598734,0.17498429529509005,-22.96574152737466,0.1371937280607303,0.12518502464953557
4.0299999999999585,0.48365784293057806,0.2424841610962241,0.17495553018260498,-18.893692587139768,0.1282569884932773,0.12623058519055252
4.039999999999958,0.48414912415976546,0.2425687820753049,0.17492628629165594,-17.32576921856036,0.13742661547778892,0.1272323816196319
4.049999999999958,0.48463810040983063,0.24265252681158245,0.17489656620407296,-16.06471726081095,0.13038627752025966,0.12646752083290572
4.059999999999958,0.4851247846164074,0.2427354001803229,0.17486637253821927,-17.034718115969238,0.13884472519848245,0.13017485413113716
4.069999999999958,0.4856091897059624,0.24281740708261956,0.1748357079480836,-17.082980171994517,0.1326450353711124,0.12728663162738088
4.079999999999957,0.486091328594105,0.24289855244431657,0.17480457512237582,-18.64778208057976,0.13917261231530081,0.13210741438288698
4.089999999999957,0.4865712141839364,0.24297884121494326,0.1747729767836252,-18.228896621977093,0.13525744468197537,0.12812359530356338
4.099999999999957,0.4870488593644362,0.24305827836666108,0.17474091568728406,-18.6645070710688,0.13766952318479256,0.1320881706478185
4.109999999999957,0.48752427700888423,0.24313686889322106,0.1747083946208354,-17.822751499536313,0.13879648906296163,0.12968884063633357
4.119999999999957,0.48799747997331816,0.24321461780893344,0.1746754164029057,-18.11135582383375,0.13472266861428564,0.13052851878250427
4.129999999999956,0.4884684810950289,0.24329153014764793,0.17464198388238125,-18.081605992060688,0.14248996740031414,0.1311565090889881
4.139999999999956,0.48893729319108836,0.243367610961747,0.17460809993753143,-18.971145608134485,0.13075727543288357,0.12809595150954692
4.149999999999956,0.48940392905691493,0.24344286532115034,0.17457376747513625,-18.905850374381107,0.1453771466739035,0.13198266288959468
4.159999999999956,0.48986840146487143,0.24351729831233165,0.1745389894296205,-19.07579148808659,0.1262700699816107,0.12418934359178327
4.1699999999999555,0.4903307231628982,0.2435909150373474,0.17450376876219317,-17.537556119090798,0.1463145433191639,0.13250849818736982
4.179999999999955,0.49079090687317867,0.2436637206128774,0.17446810845999303,-16.71446746682505,0.12363396275590134,0.1207250496750817
4.189999999999955,0.4912489652908388,0.24373572016927833,0.17443201153524143,-15.178143203585375,0.1458027927140936,0.13281354898102302
4.199999999999955,0.4917049110826795,0.24380691884964878,0.17439548102440017,-14.33892016133695,0.1232446502327573,0.11938115082865068
4.209999999999955,0.49215875688594013,0.2438773218089077,0.1743585199873386,-13.667664564406149,0.14483843479724898,0.13241519371410843
4.2199999999999545,0.4926105153070952,0.243946934212884,0.17432113150650488,-13.158249160768792,0.12327369788738467,0.1191012444050684
4.229999999999954,0.4930601989206811,0.24401576123741953,0.17428331868610628,-13.485259488908993,0.14385371246852136,0.13130271112608902
4.239999999999954,0.49350782026815476,0.24408380806748448,0.17424508465129682,-13.742343400141412,0.12214865025053935,0.11854731750508243
4.249999999999954,0.4939533918567829,0.24415107989630525,0.1742064325473715,-15.089967450031402,0.14312375966602708,0.12981312452792043
4.259999999999954,0.4943969261585589,0.24421758192450416,0.17416736553896883,-15.660544773621588,0.11924452101879846,0.11689075946751032
4.269999999999953,0.4948384356091536,0.2442833193592534,0.17412788680928137,-16.421789068870645,0.14200794903398467,0.12821884903491834
4.279999999999953,0.4952779326068906,0.2443482974134401,0.17408799955927395,-15.148596178492413,0.11826176364846722,0.116680763458234
4.289999999999953,0.49571542951175374,0.2444125213048445,0.17404770700690994,-14.641889112740813,0.13992074117682451,0.12683930316485756
4.299999999999953,0.49615093864442084,0.2444759962553312,0.1740070123863861,-13.68199125653671,0.12026226640663717,0.11826575663407639
4.3099999999999525,0.4965844722853256,0.2445387274900528,0.1739659189473764,-14.116958939200313,0.13998614807789395,0.12756614787056095
4.319999999999952,0.4970160426737477,0.24460072023666563,0.17392442995428262,-14.440466148909778,0.1220972044961668,0.11998315290060754
4.329999999999952,0.49744566200692847,0.24466197972455894,0.17388254868549546,-15.314044510996316,0.14143157797656497,0.1296421302936515
4.339999999999952,0.49787334243921444,0.24472251118409646,0.17384027843266345,-15.628765334231023,0.12424267631441477,0.12183650392590467
4.349999999999952,0.4982990960812253,0.24478231984587046,0.1737976224999711,-16.32584867767937,0.14267509126030803,0.1319931719956211
4.3599999999999515,0.49872293499904935,0.24484141093996806,0.1737545842034253,-16.2691535526223,0.1270176850561664,0.12369839992852402
4.369999999999951,0.499144871213462,0.2448997896952511,0.17371116687015206,-16.936484203389636,0.14391354829326022,0.13447400747057528
4.379999999999951,0.49956491669917097,0.24495746133864726,0.17366737383770064,-16.536980392154952,0.12983730992479683,0.1254235915024601
4.389999999999951,0.4999830833840843,0.24501443109445462,0.1736232084533583,-17.05015966366851,0.14501763114916455,0.13666226616963406
4.399999999999951,0.5003993831486028,0.24507070418365823,0.17357867407347377,-16.39839937019817,0.13252085351467918,0.12716255971551702
4.40999999999995,0.5008138278249369,0.2451262858232595,0.1735337740627898,-16.68427175577502,0.1459146183824431,0.13827265562693364
4.41999999999995,0.501226429196444,0.24518118122561716,0.17348851179378563,-15.989042656768412,0.13494656960967025,0.12893124367755626
4.42999999999995,0.5016371989969911,0.24523539559780105,0.17344289064602783,-16.20962021728713,0.14678300463746488,0.13946803550266781
4.43999999999995,0.5020461489103389,0.2452889341409589,0.1733969140055325,-15.64858569563971,0.1369957618230916,0.13060071676768922
4.4499999999999496,0.5024532905695466,0.2453418020496933,0.1733505852641344,-16.056497768401655,0.14745776916234724,0.14027406218706684
4.459999999999949,0.5028586355563988,0.24539400451145263,0.1733039078188677,-15.61047618219047,0.1388429213545793,0.13220763539506483
4.469999999999949,0.5032621954008538,0.24544554670593344,0.17325688507135575,-16.1551243394078,0.1476510747968415,0.14059305408750525
4.479999999999949,0.5036639815805117,0.24549643380449437,0.1732095204272095,-15.649163105884123,0.14074447962223927,0.1337842828229658
4.489999999999949,0.5040640055201048,0.245546670969583,0.1731618172954369,-16.12429174420621,0.14734630969843288,0.14054488753695485
4.4999999999999485,0.5044622785910028,0.24559626335417303,0.17311377908786071,-15.595198087838515,0.14273728428545918,0.13516597870083313
4.509999999999948,0.5048588121107441,0.24564521610121462,0.17306540921854635,-16.002448555499445,0.14667493998259176,0.14034157667699199
4.519999999999948,0.5052536173425805,0.24569353434309565,0.1730167111032399,-15.608619105328797,0.1447809804011381,0.1362434710565531
4.529999999999948,0.5056467054950443,0.2457412232011151,0.17296768815881491,-16.05203845519242,0.14556935773307786,0.13991132322005456
4.539999999999948,0.5060380877215315,0.245788287784967,0.17291834380272897,-15.872071260545086,0.14695705152784547,0.13715451521086633
4.549999999999947,0.5064277751199034,0.2458347331922366,0.17286868145248988,-16.481346648248834,0.1436630614365251,0.13882640582408257
4.559999999999947,0.5068157787321069,0.24588056450790777,0.172818704525132,-16.59765971493713,0.14944502399298468,0.13820255983453195
4.569999999999947,0.5072021095438102,0.24592578680388136,0.1727684164367013,-17.627955771371308,0.14032985100814951,0.13631412370855253
4.579999999999947,0.5075867784840572,0.2459704051385045,0.1727178206017497,-18.16206464557651,0.1524081998761089,0.1398058391299869
4.589999999999947,0.5079697964249361,0.24601442455611153,0.17266692043284063,-19.35541143908049,0.13514211865070314,0.13152611061188021
4.599999999999946,0.5083511741812671,0.2460578500865752,0.17261571934006148,-19.16820772685437,0.1549431805535701,0.14157945210879905
4.609999999999946,0.5087309225103026,0.24610068674486923,0.1725642207305479,-17.948215489511067,0.13046461938729845,0.12635883897510133
4.619999999999946,0.5091090521114462,0.24614293953064112,0.1725124280080157,-15.98389567773942,0.15455662178951543,0.14106842556196963
4.629999999999946,0.5094855736259839,0.24618461342779596,0.17246034457230333,-14.248395564242623,0.1298195960926352,0.12541340997342296
4.6399999999999455,0.5098604976368322,0.24622571340409038,0.17240797381892267,-13.622034469374984,0.15294342893762544,0.1391880387132281
4.649999999999945,0.5102338346682994,0.24626624441073705,0.1723553191386196,-13.596334998458536,0.1299484961463179,0.12597951724306186
4.659999999999945,0.5106055951858617,0.24630621138201947,0.17230238391694364,-14.290607463395514,0.15142325337673063,0.1376387927360465
4.669999999999945,0.5109757895959536,0.24634561923491718,0.172249171533827,-14.51028279708519,0.12949979014548066,0.12574285997120643
4.679999999999945,0.5113444282457699,0.2463844728687402,0.1721956853631719,-14.667205004562952,0.148893361141505,0.1359433502171236
4.689999999999944,0.5117115214230835,0.24642277716477426,0.17214192877244766,-13.534195707633787,0.12972805707071292,0.12544032606618055
4.699999999999944,0.5120770793560748,0.24646053698593573,0.17208790512229677,-13.147971575667182,0.14677499847816475,0.13474444583562759
4.709999999999944,0.5124411122131731,0.24649775717643577,0.1720336177661493,-12.037829223567499,0.13007646689480415,0.12524770079531558
4.719999999999944,0.5128036301029121,0.24653444256145413,0.1719790700498459,-12.228088449712867,0.1465713678688133,0.1346832111641709
4.729999999999944,0.5131646430737954,0.24657059794682298,0.1719242653112707,-11.923053926796367,0.12894459166048364,0.12433712822403412
4.739999999999943,0.5135241611141764,0.24660622811872002,0.17186920687999224,-13.465305661521919,0.14813103486199836,0.13538386577199896
4.749999999999943,0.5138821941521462,0.24664133784336967,0.17181389807691225,-14.497763006075324,0.12584300543171867,0.12279106880315922
4.759999999999943,0.5142387520554371,0.24667593186675527,0.17175834221392436,-17.00450103115825,0.14925864508299086,0.13519028184054965
4.769999999999943,0.5145938446313332,0.24671001491433855,0.17170254259358006,-16.136000975843974,0.12459837499642883,0.12319430562932249
4.7799999999999425,0.5149474816265928,0.24674359169078877,0.17164650250876365,-14.843840641439943,0.14598958438126658,0.13251497851437824
4.789999999999942,0.5152996727273832,0.24677666687972072,0.17159022524237522,-14.130397379478476,0.12710761306511975,0.1249460545300686
4.799999999999942,0.5156504275592227,0.2468092451434408,0.17153371406702186,-14.080196313150527,0.1460258958012883,0.13330872598794152
4.809999999999942,0.5159997556869361,0.24684133112270246,0.17147697224471703,-14.996610190247816,0.12882361550688634,0.12644300707075612
4.819999999999942,0.5163476666146155,0.24687292943646924,0.1714200030265883,-15.72990235946753,0.14795120752986043,0.1360408491233436
4.8299999999999415,0.5166941697855935,0.24690404468168559,0.1713628096525914,-16.41858750727592,0.13056496681503363,0.12776581414951874
4.839999999999941,0.5170392745824265,0.24693468143305816,0.17130539535123504,-16.89458573728722,0.14947803527498574,0.13903017199182896
4.849999999999941,0.5173829903268843,0.2469648442428421,0.17124776333931027,-16.815351613346795,0.13345588649177098,0.12950844657219598
4.859999999999941,0.5177253262799499,0.2469945376406376,0.17118991682163018,-17.373333466927107,0.15099423011268145,0.14190133356907544
4.869999999999941,0.5180662916418276,0.24702376613319263,0.17113185899077485,-16.9070517480785,0.1364869013259463,0.1314827073119068
4.87999999999994,0.51840589555196,0.2470525342042148,0.17107359302684613,-17.319322931110836,0.15232923672670853,0.14415467601125315
4.88999999999994,0.5187441470890523,0.24708084631418897,0.17101512209722727,-16.52363582345447,0.13926327798305282,0.1334949568193912
4.89999999999994,0.5190810552711046,0.24710870690020406,0.17095644935635193,-16.70538497177166,0.1534554403261476,0.14576627747035126
4.90999999999994,0.5194166290554522,0.24713612037578614,0.17089757794547963,-15.899734868759477,0.14171476856746665,0.13545187170913847
4.9199999999999395,0.519750877338814,0.247163091130739,0.17083851099247802,-16.165675389853128,0.15450189961143013,0.14704971821338134
4.929999999999939,0.520083808957347,0.24718962353099144,0.1707792516116119,-15.609435038274906,0.14375552367105562,0.13719012847273454
4.939999999999939,0.5204154326867081,0.24721572191845195,0.17071980290334027,-16.168897327732946,0.15516459436735935,0.1478854234171898
4.949999999999939,0.5207457572421246,0.24724139061087064,0.17066016795411953,-15.731023483808587,0.14563702628168337,0.1388149490490412
4.959999999999939,0.5210747912784679,0.24726663390170614,0.17060034983621286,-16.340140321027583,0.1551804212278442,0.14810389597761353
4.9699999999999385,0.521402543390338,0.24729145606000114,0.17054035160750683,-15.78061389042083,0.14758774453031098,0.14036078384258985
4.979999999999938,0.5217290221121506,0.24731586133026284,0.17048017631133427,-16.216300128266933,0.15467029749319622,0.14792731029885364
4.989999999999938,0.522054235918233,0.24733985393235142,0.1704198269763046,-15.660880116424675,0.14954113517190762,0.14159306062875027
4.999999999999938,0.5223781932229247,0.24736343806137245,0.17035930661613782,-16.027650532286977,0.15384152977169993,0.1476174026043459
5.009999999999938,0.5227009023806845,0.24738661788757785,0.170298618229508,-15.641738527698177,0.15145581829805926,0.1424760776787098
5.019999999999937,0.5230223716862026,0.24740939755627117,0.1702377647998904,-16.034730753975385,0.15260438753503408,0.14699474014912667
5.029999999999937,0.523342609374519,0.24743178118771966,0.17017674929541585,-15.815800218048983,0.15340799498832056,0.14326003159461848
5.039999999999937,0.523661623621147,0.24745377287707176,0.17011557466873073,-16.294334362766314,0.15071026385011038,0.14563037607352894
5.049999999999937,0.5239794225422014,0.24747537669427996,0.17005424385686196,-16.225077991235068,0.15545571940211383,0.14426211479801787
5.0599999999999365,0.5242960141945332,0.2474965966840306,0.16999275978108988,-16.960852326553315,0.14795411385475224,0.14308278657589463
5.069999999999936,0.5246114065758677,0.24751743686567743,0.16993112534682417,-17.15111706585144,0.15760879915976733,0.14580352303247704
5.079999999999936,0.5249256076249474,0.2475379012331814,0.1698693434434869,-18.16171807288657,0.14441870514862687,0.13913463157237696
5.089999999999936,0.5252386252216815,0.2475579937550561,0.169807416944401,-18.336458819880875,0.15936094417634225,0.14766077120928114
5.099999999999936,0.5255504671872971,0.24757771837431686,0.16974534870668237,-18.31473377856856,0.1416500360645071,0.13512152516616527
5.1099999999999355,0.5258611412844983,0.24759707900843725,0.16968314157114014,-17.507551598091744,0.15846618257544515,0.14763353607256513
5.119999999999935,0.5261706552176248,0.24761607954930792,0.16962079836217916,-17.234465883734448,0.1432719906676476,0.1348985867020226
5.129999999999935,0.5264790166328198,0.24763472386320262,0.1695583218877098,-19.012681275827894,0.1525409053077335,0.14399247987587227
5.139999999999935,0.5267862331181982,0.247653015790747,0.16949571493906068,-23.5292668361681,0.15019882276961485,0.13861483930976914
5.149999999999935,0.5270923122040195,0.24767095914689335,0.16943298029089804,-26.38910840744065,0.14222808829789055,0.13879766602952098
5.159999999999934,0.5273972613628665,0.24768855772089965,0.16937012070114896,-23.20560011317883,0.1533956089452446,0.141174187796986
5.169999999999934,0.5277010880098244,0.24770581527631258,0.16930713891092927,-17.80746638599873,0.1418593124898367,0.1389141882140398
5.179999999999934,0.5280037995026658,0.24772273555095528,0.16924403764447632,-16.117963935658526,0.15294828426085366,0.143075311804902
5.189999999999934,0.5283054031420391,0.24773932225691944,0.16918081960908596,-15.134484837098794,0.14462501025233604,0.13985401390473687
5.199999999999934,0.5286059061716577,0.24775557908056134,0.16911748749505434,-16.70914984739997,0.15525536225762007,0.1473070363026929
5.209999999999933,0.5289053157784965,0.2477715096825019,0.1690540439756234,-17.030548892663898,0.14566080455855354,0.13952026268446527
5.219999999999933,0.529203639092987,0.24778711769763084,0.16899049170693112,-18.590654965820796,0.15600464709011383,0.1492382719382552
5.229999999999933,0.5295008831892202,0.24780240673511522,0.16892683332796585,-16.77037124371946,0.14723798751525924,0.14027290589364766
5.239999999999933,0.5297970550851471,0.24781738037841058,0.16886307146052437,-16.443546074921368,0.15538412023465942,0.14845696829612984
5.2499999999999325,0.5300921617427873,0.24783204218527685,0.16879920870917395,-15.423718989817681,0.14908942484083929,0.14183165543524154
5.259999999999932,0.5303862100684368,0.24784639568779726,0.1687352476612182,-15.646765614431402,0.15601671152223742,0.14901146680054114
5.269999999999932,0.5306792069128791,0.24786044439240157,0.16867119088666788,-15.40018197303204,0.14960183339023436,0.14221344692844473
5.279999999999932,0.5309711590716003,0.24787419177989195,0.16860704093821363,-16.088082000069726,0.15739740353451157,0.1502057500528235
5.289999999999932,0.5312620732850051,0.24788764130547242,0.16854280035120325,-15.779793132860254,0.14936904188163067,0.14234345362646392
5.299999999999931,0.531551956238636,0.2479007963987819,0.16847847164362276,-16.371072451422453,0.15885455569522336,0.1509349841207063
5.309999999999931,0.5318408145633939,0.24791366046392987,0.16841405731607992,-15.832630181016594,0.14884073680443874,0.14280827501213333
5.319999999999931,0.5321286548357635,0.24792623687953635,0.16834955985179276,-16.42975607171002,0.16060773473654827,0.1516835663324309
5.329999999999931,0.5324154835780363,0.24793852899877306,0.16828498171657935,-15.89247555409935,0.14809717443023399,0.14336304312212586
5.339999999999931,0.5327013072585403,0.24795054014940948,0.16822032535885284,-16.510315442201374,0.16256744174207244,0.15291299722853638
5.34999999999993,0.5329861322918698,0.24796227363386067,0.16815559320961812,-15.790411682202597,0.14761959605238975,0.1439238976075567
5.35999999999993,0.533269965039116,0.24797373272923787,0.16809078768247201,-16.10034676133545,0.16407820638320314,0.15441715311262924
5.36999999999993,0.533552811808102,0.24798492068740272,0.1680259111736069,-15.048664372009924,0.14800198139671789,0.1445846558677597
5.37999999999993,0.5338346788536171,0.2479958407350232,0.16796096606181693,-15.222128652156059,0.16497561764812252,0.15588420745840478
5.3899999999999295,0.5341155723776543,0.24800649607363268,0.16789595470850663,-14.202438212494732,0.14909678607321297,0.14534986146174672
5.399999999999929,0.53439549852965,0.24801688987969153,0.1678308794577032,-14.648811219041546,0.16555304013866062,0.15719649641743869
5.409999999999929,0.5346744634067233,0.24802702530465082,0.16776574263607053,-13.909218745744163,0.15052834717193214,0.1461834218424397
5.419999999999929,0.5349524730539192,0.248036905475019,0.16770054655292693,-14.702242858516177,0.1657966210045524,0.15823840112821894
5.429999999999929,0.5352295334644512,0.24804653349243033,0.1676352935002645,-14.202765434431313,0.15226720137274105,0.1470749250733617
5.4399999999999284,0.5355056505799471,0.24805591243371555,0.1675699857527707,-15.16282716540656,0.16557027119968434,0.15893582497235717
5.449999999999928,0.5357808302906959,0.24806504535097612,0.1675046255678546,-14.774591044014848,0.15444051110504686,0.14808430842741854
5.459999999999928,0.536055078435894,0.24807393527165808,0.16743921518567206,-15.600372302517181,0.16484276762205802,0.15928095926056438
5.469999999999928,0.5363284008038962,0.24808258519863044,0.167373756829156,-15.329785604726212,0.15701365504330778,0.14916621751729037
5.479999999999928,0.5366008031324647,0.24809099811026417,0.167308252704048,-15.868404826865884,0.16368533129986482,0.1593753862721647
5.489999999999927,0.5368722911090212,0.24809917696051326,0.167242704998931,-15.860286218550863,0.1597761102034365,0.15004486949690118
5.499999999999927,0.5371428703709,0.24810712467899868,0.1671771158852663,-16.17962994310225,0.16200106103433137,0.15919545029087742
5.509999999999927,0.5374125465056016,0.24811484417109295,0.16711148751743055,-16.54576552288111,0.16259614791019864,0.1504981287463404
5.519999999999927,0.5376813250510469,0.2481223383180068,0.16704582203275556,-16.789485871018897,0.15929793014403182,0.15820715498507304
5.5299999999999265,0.537949211495835,0.24812960997687836,0.16698012155157052,-17.429005862508195,0.16540108081328786,0.1506574081247372
5.539999999999926,0.5382162112794978,0.24813666198086287,0.1669143881772451,-17.876746088623655,0.15477185104168933,0.15513233593267325
5.549999999999926,0.5384823297927596,0.2481434971392247,0.16684862399623496,-18.429975906226993,0.168145913902143,0.15138855694268227
5.559999999999926,0.5387475723777958,0.24815011823743102,0.16678283107812888,-19.315746250686857,0.14803664462968308,0.14866061471243402
5.569999999999926,0.5390119443284912,0.24815652803724655,0.16671701147569806,-19.212344743283914,0.1704907043505831,0.15344848650058132
5.5799999999999255,0.5392754508907024,0.24816272927682975,0.1666511672249454,-17.769284400542492,0.1420760533538829,0.14140609262943873
5.589999999999925,0.5395380972625178,0.2481687246708312,0.16658530034515898,-16.128367067578168,0.17050166580998846,0.1542075783546206
5.599999999999925,0.5397998885945191,0.24817451691049197,0.16651941283896438,-13.891979979684674,0.14107031736789538,0.1397009438706607
5.609999999999925,0.5400608299900467,0.24818010866374532,0.16645350669238096,-13.943470116152444,0.16932283310654428,0.15304704758912277
5.619999999999925,0.5403209265054602,0.24818550257531727,0.16638758387487726,-14.865524333454934,0.14117465823671713,0.1404664884775103
5.629999999999924,0.540580183150404,0.24819070126683035,0.1663216463394297,-15.320254504737312,0.16687563837976208,0.15220825575034488
5.639999999999924,0.5408386048880727,0.24819570733690757,0.16625569602258136,-14.298288101274302,0.14406430522320712,0.14248406948417167
5.649999999999924,0.5410961966354745,0.24820052336127754,0.16618973484450242,-14.425836223651652,0.16351306412214742,0.15212493493644919
5.659999999999924,0.5413529632636996,0.2482051518928817,0.16612376470905268,-12.950509210032257,0.1483459976267537,0.1450566376272232
5.6699999999999235,0.5416089095981843,0.24820959546198046,0.1660577875038434,-14.588748824940652,0.16333954018689725,0.15377500999548893
5.679999999999923,0.5418640404189798,0.24821385657626294,0.1659918051003022,-13.680027605512361,0.15096432122541456,0.1468581347760414
5.689999999999923,0.5421183604610194,0.2482179377209558,0.165925819353738,-15.413690895107646,0.16411783674687352,0.15565056225450907
5.699999999999923,0.5423718744143855,0.24822184135893383,0.16585983210340735,-14.11895115869781,0.15318688259316515,0.14856062032426062
5.709999999999923,0.542624586924579,0.2482255699308309,0.16579384517258142,-15.091016598934164,0.1645474667907202,0.15680401186751664
5.7199999999999225,0.542876502592788,0.2482291258551527,0.1657278603686148,-14.253177991417589,0.15525203624070993,0.15006884379514418
5.729999999999922,0.5431276259761562,0.24823251152838913,0.16566187948301436,-15.010720756606679,0.16527007254842546,0.1579605293558579
5.739999999999922,0.5433779615880548,0.2482357293251287,0.16559590429150936,-14.787026053203048,0.1568267675800841,0.1511692295046963
5.749999999999922,0.5436275138983485,0.24823878159817175,0.16552993655412226,-15.478710289627477,0.16658037685266133,0.15956015466115625
5.759999999999922,0.5438762873336703,0.2482416706786477,0.16546397801524138,-15.34709528479788,0.15813112987169586,0.15214942034378434
5.769999999999921,0.5441242862776885,0.2482443988761286,0.16539803040369183,-15.75638651704905,0.1684481671332274,0.16167067321805415
5.779999999999921,0.5443715150713797,0.24824696847874783,0.16533209543281088,-15.472938583005222,0.1595698055417199,0.15342082381862707
5.789999999999921,0.5446179780132988,0.24824938175331543,0.1652661748005201,-15.870556526307642,0.17059314135948453,0.164036594481461
5.799999999999921,0.5448636793598509,0.24825164094543697,0.16520027018940106,-15.525755661482195,0.16124796280279102,0.155115890029814
5.809999999999921,0.5451086233255628,0.24825374827963154,0.1651343832667708,-16.181107639491266,0.17240363189984778,0.16602459077913878
5.81999999999992,0.5453528140833547,0.24825570595945057,0.16506851568475742,-15.9290730065753,0.1632348898531388,0.15718682042866383
5.82999999999992,0.5455962557648117,0.24825751616759664,0.16500266908037642,-16.876856727663384,0.1731375729610614,0.16703224520792417
5.83999999999992,0.5458389524604577,0.24825918106604408,0.1649368450756083,-17.049687941802777,0.16575508819139176,0.15946611466395108
5.84999999999992,0.5460809082200253,0.24826070279615867,0.164871045277476,-18.299874411686854,0.1719641782636275,0.166498324463737
5.8599999999999195,0.5463221270527299,0.24826208347881815,0.1648052712781229,-19.1924592400246,0.16908275961933267,0.161632120384889
5.869999999999919,0.546562612927542,0.24826332521453356,0.1647395246548912,-20.13714416167703,0.1683460679789257,0.16407379938151276
5.879999999999919,0.5468023697734594,0.24826443008357027,0.16467380697040132,-21.216474754693124,0.17264992516622757,0.16259777446864443
5.889999999999919,0.5470414014797794,0.24826540014606963,0.16460811977263087,-20.887724651279427,0.1635284287034802,0.16104035202886066
5.899999999999919,0.5472797118963735,0.2482662374421713,0.1645424645949947,-21.263545477848982,0.1742903746737871,0.1609019838862934
5.909999999999918,0.5475173048339584,0.24826694399213534,0.1644768429564249,-20.356089430717166,0.15987723943570012,0.15919777635710783
5.919999999999918,0.54775418406437,0.24826752179646447,0.16441125636145093,-19.627351858835333,0.17359666288344197,0.1581700224804704
5.929999999999918,0.5479903533208356,0.24826797283602697,0.16434570630028056,-18.677693029814435,0.15816476172470056,0.15811653060525394
5.939999999999918,0.5482258162982471,0.24826829907217987,0.16428019424888107,-17.91850366243288,0.17260919238688333,0.1568981060372267
5.949999999999918,0.548460576653434,0.24826850244689175,0.16421472166905993,-17.526676571549135,0.15692299827792872,0.15629307781915644
5.959999999999917,0.5486946380054362,0.2482685848828664,0.1641492900085469,-17.53550517644122,0.17183084466992146,0.1567674446066248
5.969999999999917,0.5489280039357768,0.24826854828366576,0.16408390070107465,-17.432993323961387,0.15565610781630285,0.1536569642621783
5.979999999999917,0.5491606779887356,0.24826839453383415,0.16401855516646172,-17.793093949370345,0.17032083133764714,0.1563074541282323
5.989999999999917,0.5493926636716201,0.24826812549902136,0.1639532548106937,-17.27022437927209,0.15527692749967004,0.15142556370763
5.9999999999999165,0.5496239644550396,0.24826774302610694,0.16388800102600581,-17.890158907921244,0.16682184948174206,0.15441059626215814
6.009999999999916,0.5498545837731786,0.24826724894332378,0.16382279519096443,-18.372258989685477,0.15727041978103048,0.1508685763456725
6.019999999999916,0.5500845250240666,0.24826664506038168,0.16375763867054993,-21.141488361601997,0.16055861008579747,0.15156876257637827
6.029999999999916,0.5503137915698523,0.24826593316859222,0.1636925328162394,-23.87396258594616,0.16173082097939556,0.1511814180442652
6.039999999999916,0.5505423867370759,0.24826511504099147,0.1636274789660878,-24.803325006984995,0.1534655042356211,0.14974371949200882
6.0499999999999154,0.5507703138169403,0.24826419243246495,0.16356247844481187,-22.12721262440551,0.1641317974676613,0.15289429112002126
6.059999999999915,0.5509975760655837,0.24826316707987098,0.1634975325638714,-18.456603987537044,0.15372854581671938,0.15050343074856473
6.069999999999915,0.551224176704351,0.24826204070216482,0.1634326426215527,-16.90543828227091,0.1648000772337254,0.1560052001904393
6.079999999999915,0.5514501189200651,0.24826081500052213,0.16336780990305008,-15.789056878930158,0.15639506382312102,0.15122319609065835
6.089999999999915,0.5516754058652994,0.24825949165846334,0.16330303568054924,-16.87447826202584,0.16678217570742077,0.1602647599839537
6.099999999999914,0.5519000406586477,0.24825807234197686,0.16323832121330903,-16.962614739741074,0.15824309694940192,0.15123032576019607
6.109999999999914,0.5521240263849956,0.24825655869964253,0.16317366774774367,-18.442693175844905,0.16746499306594811,0.16279379093041402
6.119999999999914,0.5523473660957915,0.24825495236275544,0.16310907651750534,-17.306719676095668,0.16066363067969103,0.152052232190255
6.129999999999914,0.5525700628093163,0.24825325494544895,0.16304454874356608,-17.381357635825534,0.166751268588204,0.16291551193932235
6.1399999999999135,0.5527921195109552,0.2482514680448186,0.16298008563430036,-16.22505875838668,0.16349166042899724,0.1536482197410291
6.149999999999913,0.5530135391534653,0.24824959324104395,0.162915688385566,-16.317568231466254,0.1660561348277941,0.1629364970096145
6.159999999999913,0.5532343246572473,0.2482476320975123,0.1628513581807865,-15.959289049293538,0.16542063528318351,0.15413904130960643
6.169999999999913,0.5534544789106143,0.24824558616094122,0.16278709619103274,-16.449699120449846,0.1653946025702855,0.16320824460043146
6.179999999999913,0.5536740047700602,0.2482434569615011,0.16272290357510458,-16.290850944471966,0.1666649151957264,0.15390559882719818
6.1899999999999125,0.5538929050605294,0.2482412460129372,0.1626587814796114,-16.641899976768983,0.16386631365891047,0.16214900441562122
6.199999999999912,0.5541111825756844,0.24823895481269198,0.1625947310390541,-16.2622159954081,0.1673788956915433,0.1537398689107236
6.209999999999912,0.5543288400781741,0.24823658484202657,0.16253075337590528,-16.500821217946957,0.16170095511185748,0.1595581386997138
6.219999999999912,0.5545458802999027,0.24823413756614326,0.1624668496006906,-16.124204582449792,0.16717084542209057,0.15380382875527726
6.229999999999912,0.5547623059422947,0.2482316144343056,0.16240302081206867,-16.775027873198184,0.16013202707688323,0.15634245148028636
6.239999999999911,0.554978119676565,0.24822901687996082,0.16233926809691165,-17.301819981340554,0.16497437561882303,0.15358970040613434
6.249999999999911,0.5551933241439815,0.24822634632085944,0.1622755925303853,-19.806133536069584,0.16139925245526154,0.15413748584185671
6.259999999999911,0.555407921956135,0.2482236041591767,0.16221199517602838,-22.456649629401337,0.15843645320176128,0.15157210984666108
6.269999999999911,0.5556219156952036,0.2482207917816328,0.162148477085833,-27.07635714576862,0.1655715043228837,0.15383805885867102
6.2799999999999105,0.5558353079142175,0.24821791055961234,0.1620850393003229,-22.65137486279896,0.1518355599650253,0.14903042822161777
6.28999999999991,0.5560481011373238,0.248214961849284,0.16202168284863283,-20.681878505147886,0.16506102147263516,0.15571048576958238
6.29999999999991,0.5562602978600534,0.24821194699172114,0.1619584087485881,-16.349549735523432,0.15428413434441715,0.149880791687617
6.30999999999991,0.5564719005495812,0.2482088673130188,0.16189521800678136,-16.256765404461305,0.16663436744565613,0.15968457380079787
6.31999999999991,0.5566829116449928,0.2482057241244141,0.16183211161865205,-15.802604230409214,0.15663452786013268,0.15058399042121945
6.3299999999999095,0.5568933335575457,0.24820251872240368,0.16176909056856392,-17.593151694510443,0.16804740005868316,0.16266270573676886
6.339999999999909,0.557103168670933,0.24819925238886226,0.16170615582988243,-16.881604746580255,0.15841085205795025,0.15131016612160292
6.349999999999909,0.5573124193415442,0.24819592639115956,0.16164330836505186,-17.53377731605943,0.16781612628397857,0.1628368116275798
6.359999999999909,0.5575210878987279,0.24819254198227833,0.16158054912567246,-16.085289763074325,0.16044267778745572,0.15296221911177807
6.369999999999909,0.5577291766450525,0.2481891004009308,0.16151787905257675,-16.142632902534782,0.16798120705813394,0.16275252974705406
6.379999999999908,0.5579366878565657,0.24818560287167565,0.16145529907590642,-15.554936211109835,0.1617214423280174,0.1541331547390129
6.389999999999908,0.5581436237830555,0.24818205060503334,0.16139281011518716,-16.138434171333532,0.169345708566527,0.16406467938346564
6.399999999999908,0.5583499866483089,0.24817844479760293,0.16133041307940524,-15.773094266688902,0.1620283886285943,0.15456896295342235
6.409999999999908,0.5585557786503706,0.2481747866321764,0.16126810886708198,-16.378088484376377,0.17075997489209216,0.16513300421680296
6.419999999999908,0.5587610019618011,0.2481710772778544,0.16120589836634933,-15.734036604050125,0.16218741709942733,0.15528802545121861
6.429999999999907,0.5589656587299344,0.24816731789016017,0.16114378245502337,-16.146564551990455,0.172067849159569,0.1657705688171902
6.439999999999907,0.5591697510771348,0.2481635096111542,0.16108176200067958,-15.444487538157432,0.1623126183369794,0.15625604993500428
6.449999999999907,0.5593732811010527,0.24815965356954736,0.16101983786072588,-15.899485425449436,0.17361867699201697,0.16663197093404228
6.459999999999907,0.5595762508748808,0.24815575088081457,0.16095801088247602,-15.293827191294737,0.16234150228749908,0.15721455175662383
6.4699999999999065,0.5597786624476081,0.2481518026473077,0.16089628190322358,-15.786094605616569,0.1753148504617825,0.16782644703088365
6.479999999999906,0.559980517844275,0.248147809958367,0.16083465175031272,-15.115978840738997,0.16256785530095347,0.1582427792011597
6.489999999999906,0.5601818190662271,0.24814377389043477,0.16077312124121293,-15.490344294169537,0.17681844208648204,0.16916814606832195
6.499999999999906,0.5603825680913664,0.24813969550716503,0.16071169118358863,-14.686312967166888,0.16324975758411436,0.15935210530797134
6.509999999999906,0.5605827668744048,0.2481355758595357,0.16065036237537236,-14.996409379579562,0.17801117995021856,0.1705542059863619
6.519999999999905,0.5607824173471153,0.2481314159859587,0.16058913560483482,-14.206993872655582,0.16432508302604465,0.16043097601989614
6.529999999999905,0.5609815214185826,0.24812721691239026,0.1605280116506564,-14.62299580707306,0.1789409675456691,0.17191873207385086
6.539999999999905,0.5611800809754521,0.24812297965244018,0.16046699128199685,-13.969683042023254,0.16565540678440058,0.16143573447902637
6.549999999999905,0.56137809788218,0.2481187052074811,0.16040607525856543,-14.553706165919888,0.17962607014360144,0.17319954565517479
6.559999999999905,0.5615755739812817,0.24811439456675768,0.16034526433069096,-14.04371175032057,0.16721576739780333,0.1624037624667551
6.569999999999904,0.5617725110935787,0.24811004870749417,0.1602845592393905,-14.730805726196989,0.18009062239063184,0.17439192358117925
6.579999999999904,0.5619689110184456,0.24810566859500227,0.16022396071643816,-14.312527954331953,0.16902297463995813,0.1633848465263039
6.589999999999904,0.5621647755340563,0.24810125518278814,0.16016346948443308,-14.965515891910622,0.18041903759187325,0.1755464508763923
6.599999999999904,0.5623601063976282,0.24809680941265985,0.16010308625686873,-14.602432070960544,0.1710179069195918,0.16435750731160695
6.6099999999999035,0.5625549053456679,0.24809233221483246,0.16004281173819856,-15.106079977380746,0.1807299185860029,0.1767506480837423
6.619999999999903,0.562749174094213,0.24808782450803463,0.15998264662390468,-14.822305133678672,0.17305054928575103,0.16518386132020674
6.629999999999903,0.5629429143390757,0.2480832871996133,0.15992259160056382,-15.157080148799038,0.18108803550236469,0.1780847624676843
6.639999999999903,0.5631361277560842,0.24807872118563876,0.15986264734591402,-15.016786134213083,0.1749880638710546,0.16568909186899083
6.649999999999903,0.5633288160013228,0.24807412735100834,0.15980281452892028,-15.239132754073447,0.18140808980981993,0.17954227837311185
6.659999999999902,0.5635209807113721,0.24806950656955026,0.15974309380984014,-15.31875702439245,0.17680105983503638,0.16574289452819826
6.669999999999902,0.5637126235035488,0.2480648597041272,0.15968348584028916,-15.557534332959854,0.18138398432927327,0.1809753156393235
6.679999999999902,0.563903745976142,0.2480601876067381,0.159623991263305,-15.980101710967794,0.17859411674545472,0.1652716865182072
6.689999999999902,0.5640943497086512,0.24805549111862052,0.1595646107134119,-16.58648983429336,0.18029512142721782,0.18189863485116115
6.699999999999902,0.5642844362620223,0.2480507710703527,0.1595053448166852,-17.685858453856884,0.1807526479964747,0.16449423333475413
6.709999999999901,0.5644740071788823,0.24804602828195374,0.15944619419081374,-19.44083694946931,0.17651495412275153,0.18059911856494057
6.719999999999901,0.5646630639837739,0.2480412635629848,0.15938715944516388,-21.172504922049715,0.1839637361665704,0.16494369082671775
6.729999999999901,0.5648516081833878,0.24803647771264833,0.1593282411808413,-21.871903762700946,0.16877838708612253,0.17355653235521554
6.739999999999901,0.5650396412667957,0.24803167151988828,0.15926943999075419,-20.152363395160272,0.1858760568796902,0.16704827187092725
6.7499999999999005,0.5652271647056804,0.24802684576348802,0.15921075645967417,-16.45803428017771,0.16435732785344112,0.16665808911178542
6.7599999999999,0.5654141799545672,0.24802200121216966,0.15915219116429835,-15.126941381018773,0.18436315397583847,0.1663132900300213
6.7699999999999,0.5656006884510508,0.24801713862469094,0.15909374467331017,-14.261934462965993,0.16442781649923816,0.16634019337486144
6.7799999999999,0.5657866916160254,0.24801225874994295,0.15903541754743988,-14.651905417495449,0.18276131127016024,0.1644022184889471
6.7899999999999,0.5659721908539092,0.24800736232704623,0.1589772103395246,-14.686366116903386,0.1637289026376965,0.1658327204116153
6.7999999999998995,0.5661571875528721,0.24800245008544786,0.15891912359456906,-14.816897804730095,0.18109821063390238,0.163830539802819
6.809999999999899,0.5663416830850604,0.24799752274501616,0.15886115784980379,-14.031307853206922,0.16348708936503187,0.1646141755347641
6.819999999999899,0.5665256788068179,0.24799258101613544,0.15880331363474434,-14.953794380682675,0.1806190077940913,0.16534726346766881
6.829999999999899,0.566709176058911,0.2479876255998017,0.15874559147125109,-14.065113757995245,0.16321038333868607,0.1632467314028667
6.839999999999899,0.566892176166749,0.24798265718771523,0.15868799187358576,-15.939287091151083,0.18128946733860432,0.16808328280901844
6.849999999999898,0.5670746804406033,0.24797767646237454,0.1586305153484705,-14.384667774805791,0.16409410018453913,0.16300749730802458
6.859999999999898,0.5672566901758278,0.24797268409716866,0.1585731623951441,-15.777834382499341,0.18177107425654734,0.1710738565594229
6.869999999999898,0.5674382066530756,0.2479676807564698,0.15851593350542018,-14.582547608621397,0.16710719629297804,0.1647310766222423
6.879999999999898,0.5676192311385171,0.24796266709572518,0.15845882916374343,-15.542281164907036,0.18260315864929183,0.17402673746774494
6.8899999999998975,0.567799764884053,0.24795764376154666,0.15840184984724487,-14.55225644255056,0.17046796722260704,0.16702626658085962
6.899999999999897,0.5679798091275307,0.2479526113918031,0.1583449960257994,-15.090804860542526,0.18344106764295645,0.17650595908747277
6.909999999999897,0.5681593650929563,0.24794757061570874,0.15828826816207944,-14.222607383841762,0.17333014424498674,0.1687717121222538
6.919999999999897,0.5683384339907066,0.24794252205391343,0.15823166671161135,-14.900480519740318,0.1839193763143695,0.17862619972247018
6.929999999999897,0.5685170170177398,0.2479374663185908,0.15817519212282907,-14.576868002802646,0.1758692722989652,0.16978049674592705
6.9399999999998965,0.5686951153578047,0.247932404013527,0.15811884483712926,-15.592777201064656,0.18436005303620936,0.1809689861212969
6.949999999999896,0.5688727301816481,0.2479273357342078,0.15806262528892454,-15.40684567911064,0.1786012210194444,0.17045199800334637
6.959999999999896,0.5690498626472226,0.2479222620679058,0.1580065339056971,-15.992888356184103,0.18498699489508905,0.18361128795029608
6.969999999999896,0.569226513899891,0.2479171835937668,0.15795057110805202,-15.662524963048927,0.1817356472419721,0.1710524051959321
6.979999999999896,0.5694026850726321,0.2479121008828959,0.15789473730976974,-16.051594676269577,0.1855896224613737,0.1865774006260989
6.989999999999895,0.5695783772862415,0.2479070144984424,0.15783903291785867,-16.75806810518529,0.18505433873159213,0.17104187389617423
6.999999999999895,0.5697535916495349,0.2479019249956848,0.1577834583326068,-18.56568313735105,0.18462731498551885,0.1889911753711033
7.009999999999895,0.5699283292595473,0.2478968329221148,0.15772801394763372,-21.10037741527966,0.18874516358984625,0.17075008977599526
7.019999999999895,0.570102591201733,0.24789173881752113,0.1576727001499418,-23.016293570230104,0.17978893759536438,0.18645689769005303
7.0299999999998946,0.5702763785501624,0.2478866432140719,0.15761751731996654,-21.84353313080768,0.19072983914120223,0.17169663863136556
7.039999999999894,0.5704496923677184,0.24788154663639728,0.15756246583162736,-19.63399203907882,0.1754279262329982,0.179943599009707
7.049999999999894,0.5706225337062912,0.247876449601672,0.1575075460523786,-17.16862447806246,0.18935604237958364,0.1714353957506898
7.059999999999894,0.5707949036069723,0.24787135261969492,0.15745275834325725,-16.343578290431658,0.17544927832575852,0.17836568333964373
7.069999999999894,0.5709668031002454,0.24786625619297126,0.1573981030589345,-16.02902656084361,0.18750169171212738,0.1695895839132203
7.0799999999998935,0.5711382332061797,0.24786116081679202,0.15734358054776346,-15.873742312930531,0.17475359328799125,0.177191797637973
7.089999999999893,0.5713091949346171,0.2478560669793134,0.15728919115182838,-16.2221162935522,0.18534896920213348,0.16753747178929085
7.099999999999893,0.5714796892853603,0.24785097516163557,0.15723493520699264,-15.808491880618686,0.17397522224569842,0.17569520312449025
7.109999999999893,0.5716497172483608,0.24784588583788122,0.15718081304294695,-16.41675214309883,0.1828748145935603,0.16584274747117306
7.119999999999893,0.5718192798039025,0.24784079947527318,0.15712682498325697,-15.655859393432785,0.17368113935875018,0.17425744852555447
7.129999999999892,0.5719883779227869,0.2478357165342116,0.1570729713454105,-16.553557623158685,0.17981280810677738,0.16414313106552386
7.139999999999892,0.5721570125665141,0.24783063746835046,0.15701925244086465,-16.283262819061672,0.17428408272079618,0.17304084398764694
7.149999999999892,0.5723251846874646,0.2478255627246732,0.15696566857509162,-18.72625395633526,0.17557786556794389,0.1626831950180717
7.159999999999892,0.5724928952290782,0.24782049274356868,0.156912220047626,-21.74955718671431,0.17642572255463532,0.1711026951774987
7.169999999999892,0.5726601451260327,0.2478154279589059,0.15685890715211043,-26.82704184085435,0.17008745074982856,0.1635345485809132
7.179999999999891,0.5728269353044195,0.24781036879810758,0.15680573017634025,-25.601924421111057,0.17801351316870584,0.16772430800517094
7.189999999999891,0.572993266681919,0.24780531568222433,0.15675268940230982,-21.88987470220407,0.16804969892769359,0.16538115275898002
7.199999999999891,0.5731591401679752,0.247800269026008,0.15669978510625718,-18.328045841045046,0.17830115870784985,0.17020538130497542
7.209999999999891,0.5733245566639663,0.24779522923798308,0.15664701755870777,-16.54765496856768,0.17046392873255112,0.16587782676678436
7.2199999999998905,0.5734895170633759,0.24779019672051988,0.1565943870245202,-16.613122216166786,0.18033775112613837,0.1744089904565802
7.22999999999989,0.573654022251963,0.2477851718699047,0.15654189376292837,-16.48854415892862,0.1720034940288884,0.16587527479581546
7.23999999999989,0.5738180731079285,0.24778015507641157,0.15648953802758683,-17.695892842107188,0.1820959552461963,0.1781830387417816
7.24999999999989,0.5739816705020815,0.24777514672437156,0.1564373200666128,-17.454695456703377,0.17365923409750653,0.16581125310020534
7.25999999999989,0.5741448152980053,0.24777014719224288,0.15638524012262942,-18.163254048987884,0.18273260395431729,0.18058933436505156
7.269999999999889,0.5743075083522188,0.24776515685267952,0.15633329843280855,-17.22251913553116,0.17632467350361136,0.16679292723912142
7.279999999999889,0.5744697505143391,0.24776017607260015,0.15628149522891324,-17.330807328974068,0.18245699965260917,0.18160704625292243
7.289999999999889,0.5746315426272417,0.24775520521325534,0.15622983073733918,-16.653117362286928,0.17915946756846077,0.16786746089668417
7.299999999999889,0.5747928855272183,0.2477502446302954,0.15617830517915698,-17.08269855901176,0.18177517836017007,0.18247044651908284
7.309999999999889,0.5749537800441349,0.2477452946738367,0.15612691877015322,-17.133269957262808,0.18111646690685487,0.16749143671735478
7.319999999999888,0.5751142270015872,0.24774035568852806,0.15607567172087153,-18.035091673057842,0.18033352836990602,0.18295027711981937
7.329999999999888,0.5752742272170533,0.247735428013616,0.15602456423665356,-18.27599199757109,0.1820856516391567,0.1658603863289449
7.339999999999888,0.5754337815020483,0.24773051198301013,0.15597359651767945,-18.833188054178493,0.17710397115104037,0.180912539340522
7.349999999999888,0.5755928906622737,0.24772560792534723,0.15592276875900785,-17.96727313283625,0.18195390602871733,0.16437365745959792
7.3599999999998875,0.5757515554977678,0.24772071616405553,0.1558720811506161,-17.529369233869392,0.17270639295884468,0.17587778243769756
7.369999999999887,0.5759097768030521,0.24771583701741698,0.15582153387743916,-15.917921176689413,0.18097210546325954,0.16390968721046328
7.379999999999887,0.5760675553672795,0.24771097079863164,0.15577112711941024,-15.058291691028812,0.16957427958489052,0.17110794174682548
7.389999999999887,0.5762248919743778,0.24770611781587787,0.1557208610514979,-13.964878706070124,0.17956504292597708,0.16344042984900725
7.399999999999887,0.5763817874031931,0.2477012783723757,0.15567073584374683,-13.186390857200129,0.16788656072097952,0.16817975273266933
7.4099999999998865,0.5765382424276323,0.24769645276644686,0.15562075166131492,-13.007211461221429,0.1780234577062917,0.16226293453686322
7.419999999999886,0.5766942578168025,0.2476916412915757,0.1555709086645122,-13.014583773455591,0.16611394246878242,0.16615453079750184
7.429999999999886,0.5768498343351486,0.24768684423646817,0.15552120700883765,-14.48443352816693,0.17730516406016233,0.16122139890761006
7.439999999999886,0.5770049727425929,0.2476820618851129,0.15547164684501852,-16.129337183811078,0.16265793997547184,0.16339730264436816
7.449999999999886,0.5771596737946686,0.24767729451683873,0.1554222283190464,-17.781020094573663,0.1776901160454272,0.16201048033556176
7.459999999999885,0.5773139382426535,0.24767254240637293,0.15537295157221437,-16.208526789234554,0.16131816789306816,0.16205053575331463
7.469999999999885,0.5774677668337035,0.24766780582389955,0.15532381674115445,-14.535448355636092,0.17713945397825506,0.1645077057915568
7.479999999999885,0.5776211603109832,0.2476630850351163,0.15527482395787356,-13.27758504878331,0.16413716808592826,0.1629789192386195
7.489999999999885,0.5777741194137943,0.24765838030129117,0.1552259733497903,-13.908608169696567,0.17931527251768647,0.16857350395484852
7.4999999999998845,0.5779266448777041,0.24765369187931832,0.1551772650397703,-14.766186814643383,0.16545150626092117,0.16347007278349007
7.509999999999884,0.5780787374346711,0.24764902002177402,0.15512869914616287,-15.990837357332568,0.18233549873720692,0.17323075140860092
7.519999999999884,0.5782303978131702,0.24764436497697115,0.15508027578283543,-16.211199312568986,0.1672428743085037,0.16415170923373815
7.529999999999884,0.5783816267383151,0.24763972698901426,0.15503199505921003,-16.70331798562897,0.1848584055529819,0.1780050205679523
7.539999999999884,0.57853242493198,0.2476351062978528,0.1549838570802972,-16.373660821802442,0.170211690822092,0.16554346653628627
7.5499999999998835,0.5786827931129188,0.24763050313933457,0.154935861946731,-16.983798225201497,0.18787867994553512,0.18278643568476557
7.559999999999883,0.5788327319968856,0.24762591774525958,0.1548880097548043,-16.585988571933296,0.17301092698909618,0.16727793804043997
7.569999999999883,0.5789822422967488,0.2476213503434309,0.15484030059650192,-17.191937860768917,0.19086504647971309,0.1869346858324616
7.579999999999883,0.5791313247226081,0.2476168011577074,0.1547927345595352,-16.512925778129453,0.17573212744773895,0.16945285647179312
7.589999999999883,0.5792799799819074,0.24761227040805456,0.1547453117273758,-16.854831044344593,0.19328182562264126,0.1900227573198881
7.599999999999882,0.5794282087795478,0.24760775831059573,0.15469803217928912,-16.077408156410474,0.17850416542734732,0.17199188599076895
7.609999999999882,0.5795760118179977,0.2476032650776616,0.1546508959903675,-16.20303460024187,0.19502343861989135,0.19213291826786033
7.619999999999882,0.5797233897974013,0.2475987909178405,0.15460390323156348,-15.626872054135642,0.18106974078502813,0.17442957213619656
7.629999999999882,0.5798703434156876,0.24759433603602748,0.15455705396972266,-15.81716171772775,0.196138613672952,0.19353034042975495
7.6399999999998816,0.5800168733686755,0.24758990063347266,0.1545103482676159,-15.446270803193254,0.18340343911829723,0.17660857243248637
7.649999999999881,0.5801629803501783,0.24758548490782994,0.1544637861839724,-15.759191125497647,0.19676082276630127,0.1944626528356269
7.659999999999881,0.5803086650521069,0.24758108905320375,0.1544173677735109,-15.340757474809488,0.18560995413651976,0.17851794791696562
7.669999999999881,0.5804539281645712,0.24757671326019687,0.15437109308697206,-15.646502425899191,0.19718038753876027,0.19528831987906542
7.679999999999881,0.5805987703759803,0.24757235771595745,0.15432496217115105,-15.140113433593193,0.1875657953442462,0.17990882831427346
7.6899999999998805,0.5807431923731413,0.24756802260422403,0.1542789750689272,-15.435923008166904,0.19766958891695666,0.19633731585113076
7.69999999999988,0.5808871948413543,0.2475637081053719,0.15423313181929682,-14.982779056573538,0.18914320825945863,0.1806224994266615
7.70999999999988,0.581030778464511,0.24755941439645823,0.15418743245740346,-15.303073605118692,0.1982777774580409,0.19763436945982385
7.71999999999988,0.5811739439251858,0.24755514165126655,0.15414187701456913,-14.981097928385571,0.19038205752476822,0.18078049724146808
7.72999999999988,0.5813166919047293,0.2475508900403507,0.15409646551832468,-15.329895406939947,0.19887965594460943,0.19899530870667823
7.739999999999879,0.5814590230833605,0.24754665973107892,0.1540511979924401,-15.166831206443797,0.19135485469030825,0.18054305001612428
7.749999999999879,0.581600938140254,0.24754245088767676,0.15400607445695513,-15.622631705581865,0.1992616709291609,0.2002126333915934
7.759999999999879,0.5817424377536299,0.24753826367127,0.15396109492820922,-15.681087595491654,0.1921736123855007,0.18004154957909205
7.769999999999879,0.5818835226008394,0.2475340982399264,0.15391625941887074,-16.483925930994946,0.19901843596830837,0.20095112183643016
7.779999999999879,0.58202419335845,0.2475299547486979,0.1538715679379673,-17.001149137879352,0.19316694217378072,0.17957854972525067
7.789999999999878,0.5821644507023301,0.247525833349662,0.15382702049091493,-18.58935425412114,0.1971955784214027,0.20018855731666169
7.799999999999878,0.5823042953077292,0.24752173419196172,0.15378261707954682,-19.82027145093665,0.19502027249481382,0.18007220652572806
7.809999999999878,0.5824437278493605,0.24751765742184684,0.15373835770214303,-21.155446325383515,0.19242089919275845,0.195559669484424
7.819999999999878,0.5825827490014795,0.24751360318271332,0.1536942423534588,-20.651559250132927,0.19703915030350422,0.18174474353366418
7.8299999999998775,0.5827213594379613,0.24750957161514262,0.15365027102475337,-18.71361530270321,0.18777380249262843,0.18912818916850604
7.839999999999877,0.5828595598323785,0.24750556285694109,0.15360644370381862,-17.494605927170827,0.19553236406257374,0.18077164517513214
7.849999999999877,0.5829973508580748,0.24750157704317796,0.15356276037500685,-17.274514218977775,0.1879428209152044,0.1877270692539382
7.859999999999877,0.5831347331882393,0.2474976143062235,0.15351922101925908,-18.711284467663965,0.19074766485474098,0.17712891414934503
7.869999999999877,0.583271707495979,0.24749367477578707,0.15347582561413334,-20.654822844962506,0.1898016952302254,0.18744495099418537
7.879999999999876,0.5834082744543883,0.2474897585789529,0.153432574133831,-23.247579580615234,0.18448097661648247,0.174741354031991
7.889999999999876,0.5835444347366207,0.24748586584021873,0.1533894665492262,-23.770558025142726,0.19132496019398476,0.18527175271907084
7.899999999999876,0.5836801890159542,0.24748199668153043,0.15334650282789178,-21.52557005402296,0.18192259216997467,0.17689309361442215
7.909999999999876,0.5838155379658606,0.24747815122231862,0.15330368293412686,-19.910016329195155,0.1915340226606674,0.1851368967428055
7.919999999999876,0.5839504822600691,0.247474329579534,0.15326100682898416,-17.5150469155632,0.18315310447788558,0.17843043159710686
7.929999999999875,0.5840850225726296,0.24747053186768134,0.15321847447029582,-17.199540978594584,0.19286410674734483,0.18843707922436706
7.939999999999875,0.5842191595779784,0.24746675819885575,0.1531760858127014,-16.255229493652937,0.18407749998144127,0.17792765927944917
7.949999999999875,0.5843528939509964,0.247463008682775,0.153133840807673,-17.207634908721225,0.19463027267018757,0.19252086976954005
7.959999999999875,0.5844862263670707,0.24745928342681447,0.15309173940354273,-16.902587663636393,0.18526393871258068,0.17720139655303357
7.9699999999998745,0.5846191575021521,0.24745558253603944,0.1530497815455279,-18.106375795032594,0.1952038140955864,0.19510638513250836
7.979999999999874,0.5847516880328144,0.24745190611323892,0.1530079671757578,-17.16657405047226,0.1875713908179934,0.17777956229101669
7.989999999999874,0.5848838186363073,0.2474482542589567,0.15296629623329852,-17.47017957391197,0.19469052076896434,0.1956185902156414
7.999999999999874,0.5850155499906148,0.24744462707152523,0.15292476865418017,-16.45965215637791,0.19006266526093893,0.17892000270104613
8.009999999999874,0.585146882774506,0.2474410246470951,0.15288338437142007,-16.685789855177262,0.19409949766997872,0.19587307801946488
8.019999999999873,0.5852778176675875,0.24743744707966753,0.15284214331504994,-16.34393273494919,0.1913066238245337,0.17852288369562602
8.029999999999873,0.5854083553503558,0.2474338944611253,0.15280104541214073,-16.869050195565812,0.19338981098015418,0.19622685135494167
8.039999999999873,0.5855384965042463,0.24743036688126263,0.1527600905868272,-16.70794832930953,0.19139267166265933,0.1768275033264599
8.049999999999873,0.5856682418116809,0.24742686442781534,0.152719278760333,-16.99682204617268,0.1914498437281013,0.1947443061599752
8.059999999999873,0.5857975919561149,0.2474233871864898,0.15267860985099474,-16.45257247360889,0.19067222183958665,0.17501098906762202
8.069999999999872,0.5859265476220858,0.2474199352409938,0.15263808377428803,-16.401834147554816,0.18814962226436732,0.1908072909225951
8.079999999999872,0.5860551094952547,0.24741650867306397,0.15259770044285056,-15.727048086884752,0.1893038025584611,0.17371997586676366
8.089999999999872,0.5861832782624512,0.2474131075624945,0.15255745976650661,-15.650450095260846,0.18485564523573303,0.18593152523959947
8.099999999999872,0.5863110546117161,0.24740973198716554,0.1525173616522914,-15.478137365770122,0.18693809904133657,0.17251404419212665
8.109999999999872,0.5864384392323422,0.2474063820230711,0.1524774060044752,-15.934700767299484,0.18364115102342235,0.18230585495022505
8.119999999999871,0.586565432814913,0.24740305774434557,0.15243759272458668,-17.638340579273777,0.1816203858871929,0.16987168728709282
8.129999999999871,0.5866920360513445,0.24739975922329166,0.15239792171143687,-22.754027713958628,0.1860051176361409,0.1804279860353033
8.139999999999871,0.5868182496349196,0.24739648653040616,0.15235839286114242,-27.525637573955326,0.17246545386164325,0.16655471602468033
8.14999999999987,0.5869440742603265,0.2473932397344069,0.15231900606714946,-26.296478858574208,0.1840166106678017,0.1761441491217382
8.15999999999987,0.5870695106236935,0.24739001890225853,0.15227976122025674,-18.977612578453268,0.173213705600708,0.16885844449533438
8.16999999999987,0.5871945594226238,0.24738682409919754,0.15224065820863822,-16.3946203900737,0.18491139320823388,0.18072289901509297
8.17999999999987,0.5873192213562273,0.24738365538875803,0.15220169691786667,-15.626059480689873,0.1768427912272971,0.1703702223546502
8.18999999999987,0.5874434971251538,0.24738051283279644,0.1521628772309364,-17.16210468547558,0.18858673317218005,0.18649487382634675
8.19999999999987,0.587567387431624,0.24737739649151574,0.15212419902828545,-17.412667686882884,0.17822201218687303,0.170621384696063
8.20999999999987,0.5876908929794583,0.24737430642349006,0.15208566218781897,-18.518446388544454,0.18935362147441437,0.18795844094629455
8.21999999999987,0.5878140144741063,0.2473712426856881,0.152047266584931,-16.745408302996527,0.1806218088062729,0.17313367255607381
8.229999999999869,0.5879367526226752,0.24736820533349713,0.15200901209252726,-16.53797732653308,0.19031561186920865,0.18832827924738682
8.239999999999869,0.5880591081339546,0.24736519442074556,0.15197089858104704,-15.764113440056537,0.18290812500309506,0.1757917640243956
8.249999999999869,0.5881810817184437,0.24736220999972636,0.1519329259184855,-16.21378949533081,0.1924465604412111,0.19034291945646595
8.259999999999868,0.5883026740883757,0.24735925212121926,0.15189509397041548,-15.883767154382175,0.18423216615035182,0.17737529589231307
8.269999999999868,0.5884238859577403,0.24735632083451245,0.15185740260000866,-16.500812825492492,0.19438177130341255,0.19234630534089456
8.279999999999868,0.5885447180423079,0.24735341618742604,0.1518198516680591,-15.765242729122216,0.18574745746186394,0.17916212704670875
8.289999999999868,0.5886651710596499,0.24735053822633163,0.1517824410330025,-16.060552733465517,0.19585351318444505,0.19379166474904058
8.299999999999867,0.5887852457291596,0.24734768699617493,0.15174517055093922,-15.213998553537952,0.18744657655995883,0.1810468567082619
8.309999999999867,0.588904942772073,0.24734486254049665,0.1517080400756553,-15.49516430114221,0.19732072473292442,0.19526508482649513
8.319999999999867,0.5890242629114849,0.24734206490145222,0.15167104945864307,-14.86973378575596,0.1888500342502614,0.1825187237327835
8.329999999999867,0.5891432068723697,0.24733929411983302,0.15163419854912277,-15.289697211616227,0.1988912228829079,0.19686002006200093
8.339999999999867,0.5892617753815956,0.24733655023508636,0.15159748719406377,-14.76221172982831,0.19004300481498662,0.18379573519781986
8.349999999999866,0.5893799691679422,0.24733383328533454,0.1515609152382044,-15.197164716740437,0.20045241866620708,0.1983496231306694
8.359999999999866,0.589497788962115,0.24733114330739542,0.15152448252407394,-14.669737136087514,0.19121740875044926,0.1851471623661278
8.369999999999866,0.5896152354967582,0.24732848033680044,0.15148818889201227,-15.07023182590852,0.20201657561676925,0.19975502034219092
8.379999999999866,0.5897323095064693,0.2473258444078143,0.1514520341801909,-14.573077159967426,0.19238668614756754,0.18657386190604666
8.389999999999866,0.5898490117278117,0.2473232355534534,0.15141601822463308,-14.980910199223063,0.20363447775529683,0.20119281147983514
8.399999999999865,0.5899653428993242,0.24732065380550397,0.15138014085923432,-14.515751400422923,0.19355677215851755,0.18805319183795835
8.409999999999865,0.5900813037615334,0.2473180991945405,0.1513444019157825,-14.941539350593548,0.20529294093249942,0.2026963965822253
8.419999999999865,0.5901968950569625,0.24731557174994304,0.15130880122397758,-14.46623207341572,0.19479629479148877,0.18961070012525377
8.429999999999865,0.5903121175301401,0.24731307149991505,0.15127333861145204,-14.891863681693309,0.20695191877520513,0.2042747434143004
8.439999999999864,0.5904269719276085,0.24731059847150083,0.15123801390379069,-14.382740647377497,0.19615886601085084,0.19122654023519126
8.449999999999864,0.5905414589979312,0.24730815269060213,0.15120282692455,-14.806796786634044,0.20858594914674483,0.20595753594037722
8.459999999999864,0.590655579491698,0.24730573418199497,0.15116777749527813,-14.270297605329949,0.1976536494434561,0.19283160310165962
8.469999999999864,0.5907693341615321,0.24730334296934606,0.15113286543553398,-14.709339781154966,0.21018345343922232,0.20777218794172225
8.479999999999864,0.590882723762095,0.24730097907522974,0.15109809056290746,-14.162545947470642,0.19927678371405066,0.1943639281671357
8.489999999999863,0.5909957490500884,0.24729864252114267,0.15106345269303784,-14.630687088336645,0.21174519185643212,0.2097388562836374
8.499999999999863,0.591108410784261,0.24729633332752088,0.15102895163963365,-14.089965688702863,0.20103424838423872,0.19579120156060328
8.509999999999863,0.5912207097254073,0.24729405151375433,0.1509945872144915,-14.585817998515127,0.2132874962632899,0.21188553071282473
8.519999999999863,0.5913326466363719,0.24729179709820232,0.15096035922751483,-14.064563336583983,0.20293851244657427,0.19709410508294356
8.529999999999863,0.5914442222820505,0.24728957009820912,0.15092626748673355,-14.5679482184886,0.21483082555340882,0.21425122305499592
8.539999999999862,0.5915554374293884,0.2472873705301179,0.15089231179832216,-14.083861527528141,0.20498970782363932,0.19822551103203787
8.549999999999862,0.5916662928473821,0.24728519840928573,0.1508584919666187,-14.566230766546644,0.2163675118380191,0.21688235963215874
8.559999999999862,0.5917767893070783,0.24728305375009788,0.15082480779414337,-14.17091504398738,0.2071551886049905,0.1990450834853175
8.569999999999862,0.5918869275815705,0.24728093656598213,0.1507912590816174,-14.643690587674815,0.21780625116681593,0.2198451787092161
8.579999999999862,0.5919967084459979,0.24727884686942161,0.15075784562798025,-14.52178908892195,0.20937318544307726,0.19923128192749034
8.589999999999861,0.5921061326775426,0.2472767846719701,0.1507245672304098,-15.230268163062755,0.2188465100274732,0.223216733731901
8.599999999999861,0.5922152010554248,0.24727474998426383,0.15069142368433877,-16.08186730400671,0.2116424181733531,0.19828178681494316
8.60999999999986,0.5923239143608996,0.24727274281603578,0.15065841478347392,-18.13888674523843,0.2185743621946542,0.2265236750823887
8.61999999999986,0.5924322733772515,0.24727076317612845,0.15062554031981398,-21.323658066599297,0.21444018181989277,0.19683434477673797
8.62999999999986,0.5925402788897888,0.24726881107250606,0.1505928000836669,-23.94197318447162,0.21497334341154875,0.22549295530513352
8.63999999999986,0.5926479316858372,0.24726688651226802,0.15056019386366867,-23.09192299791042,0.21792610733350476,0.1995781128052001
8.64999999999986,0.592755232554734,0.2472649895016606,0.15052772144680007,-20.359892780893794,0.211109286766462,0.21892879880307597
8.65999999999986,0.5928621822878197,0.24726312004608975,0.15049538261840537,-17.889529564670628,0.2181196945092055,0.2011622971800783
8.66999999999986,0.5929687816784309,0.24726127815013244,0.1504631771622089,-17.000370366528276,0.21135146698701707,0.21733911171024506
8.67999999999986,0.593075031521891,0.24725946381754907,0.15043110486033331,-17.029660372858153,0.21534614126871146,0.19801139623876424
8.68999999999986,0.5931809326155018,0.24725767705129445,0.1503991654933164,-16.974108702886202,0.21080277313195525,0.21646040470517566
8.699999999999859,0.593286485758533,0.24725591785352966,0.1503673588401287,-17.455022331916965,0.21207858667663768,0.19436409641770194
8.709999999999859,0.5933916917522143,0.24725418622563353,0.15033568467819092,-17.099925554607026,0.21043935394278285,0.21537889608946256
8.719999999999859,0.5934965513997216,0.24725248216821272,0.15030414278339024,-17.795022148728926,0.20914589811389286,0.19206635692791132
8.729999999999858,0.593601065506168,0.2472508056811134,0.15027273293009813,-17.437419231334847,0.21042530227146117,0.21403582930957896
8.739999999999858,0.5937052348785917,0.24724915676343173,0.15024145489118695,-18.752712558068843,0.20601602995392487,0.19045761985832116
8.749999999999858,0.5938090603259437,0.24724753541352437,0.15021030843804695,-19.467271074846494,0.2109237676266061,0.21220492590596443
8.759999999999858,0.5939125426590749,0.2472459416290186,0.15017929334060284,-22.588534662653,0.2022217962414192,0.1902471060441023
8.769999999999857,0.5940156826907236,0.24724437540682254,0.15014840936733023,-25.941407164693075,0.21217457314895022,0.20843623334378408
8.779999999999857,0.594118481235501,0.24724283674313577,0.1501176562852735,-27.214997968613407,0.20065456283455546,0.19557430414538307
8.789999999999857,0.5942209391098784,0.24724132563345802,0.15008703386006034,-24.44791740539308,0.21363620576654596,0.20661497043501495
8.799999999999857,0.5943230571321718,0.24723984207259997,0.15005654185591985,-20.866090850776136,0.2030497978108851,0.20062633905117616
8.809999999999857,0.5944248361225271,0.2472383860546916,0.15002618003569765,-18.39233733889886,0.2137354063374764,0.20862558887422297
8.819999999999856,0.5945262769029052,0.24723695757319275,0.14999594816087328,-17.190092241929975,0.20462485744938633,0.20063335763475285
8.829999999999856,0.5946273802970659,0.24723555662090155,0.14996584599157556,-17.67181418182908,0.21416163171254768,0.2113755131604905
8.839999999999856,0.5947281471305518,0.24723418318996324,0.14993587328659846,-17.688081744320684,0.20570893395882264,0.19993966116844994
8.849999999999856,0.5948285782306714,0.2472328372718797,0.14990602980341802,-19.10787510478789,0.21430368891946824,0.2140206157152798
8.859999999999856,0.594928674426483,0.24723151885751793,0.14987631529820772,-19.53198624167565,0.20702182829913052,0.19882041758373575
8.869999999999855,0.5950284365487768,0.24723022793711852,0.1498467295258542,-20.56257182042091,0.21344552105351255,0.21568450621055277
8.879999999999855,0.5951278654300571,0.24722896450030407,0.1498172722399732,-21.526495147369182,0.20872698513763877,0.19737565712676222
8.889999999999855,0.5952269619045241,0.2472277285360873,0.14978794319292502,-21.444891452902233,0.21132632518205904,0.21565447258077142
8.899999999999855,0.5953257268080565,0.24722652003287998,0.14975874213583054,-21.60087075614499,0.20989632689855905,0.19564640081751308
8.909999999999854,0.5954241609781921,0.24722533897850024,0.14972966881858654,-20.62879624194917,0.20892968864296743,0.21438210388586298
8.919999999999854,0.5955222652541081,0.24722418536018045,0.1497007229898807,-19.07653654661614,0.20931997063957003,0.1937346453984867
8.929999999999854,0.595620040476603,0.2472230591645753,0.14967190439720754,-18.33695922402209,0.20787034254231754,0.21348123804812194
8.939999999999854,0.5957174874880756,0.24722196037776908,0.14964321278688325,-17.226581423256988,0.20753306855480372,0.19131937237319874
8.949999999999854,0.5958146071325061,0.2472208889852835,0.14961464790406115,-16.91223490521106,0.20663254761259292,0.21161611962789026
8.959999999999853,0.5959114002554351,0.24721984497208493,0.1495862094927469,-16.708284853142224,0.20517889869393896,0.18892066737583674
8.969999999999853,0.5960078677039424,0.24721882832259126,0.14955789729581295,-16.449174115906942,0.20482576035791794,0.20855214266973365
8.979999999999853,0.5961040103266281,0.24721783902067962,0.14952971105501406,-16.690515894855846,0.20223963198723488,0.18664871282212459
8.989999999999853,0.5961998289735889,0.24721687704969283,0.14950165051100192,-16.258185248048513,0.20337685877569076,0.20523532347249485
8.999999999999853,0.5962953244963985,0.24721594239244665,0.14947371540334012,-17.286191245955763,0.19816366084912565,0.18430302305317361
9.009999999999852,0.5963904977480856,0.24721503503123604,0.14944590547051817,-18.31987551907311,0.20308145103589073,0.20191844385720792
9.019999999999852,0.5964853495831112,0.24721415494784285,0.14941822044996772,-22.225023725766455,0.1926531695173501,0.18293536653930523
9.029999999999852,0.5965798808573466,0.2472133021235406,0.14939066007807492,-24.843074205368822,0.20259884882628593,0.19675533050793978
9.039999999999852,0.596674092428052,0.24721247653910264,0.1493632240901968,-24.486105846733054,0.18951390754621672,0.18519460145037328
9.049999999999851,0.5967679851538524,0.24721167817480727,0.14933591222067463,-20.653898393238126,0.20136190856029562,0.19636347767153445
9.059999999999851,0.5968615598947155,0.24721090701044474,0.14930872420284894,-17.520489694542583,0.1923318978258876,0.18762067507844932
9.069999999999851,0.5969548175119292,0.2472101630253224,0.14928165976907248,-16.49761197449831,0.2027577445311748,0.2006274495912942
9.07999999999985,0.5970477588680765,0.24720944619827145,0.14925471865072606,-16.04232498291175,0.19385637417941035,0.18735703830315115
9.08999999999985,0.5971403848270141,0.24720875650765278,0.1492279005782316,-17.344197593157297,0.20458606617104216,0.20482471755684525
9.09999999999985,0.5972326962538475,0.24720809393136223,0.14920120528106637,-17.225942850518823,0.19507391331784588,0.18703506151445545
9.10999999999985,0.597324694014907,0.2472074584468366,0.1491746324877769,-18.150013106223966,0.2052174712932582,0.20666514351729248
9.11999999999985,0.5974163789777241,0.24720685003105927,0.1491481819259931,-16.734809044948666,0.19757860117431528,0.18897430619564767
9.12999999999985,0.5975077520110085,0.24720626866056555,0.14912185332244154,-16.656908467642825,0.20583866306761459,0.20728161385902502
9.13999999999985,0.5975988139846214,0.2472057143114482,0.1490956464029597,-15.77147895679845,0.19972185823830985,0.19084170884380824
9.14999999999985,0.5976895657695521,0.24720518695936236,0.14906956089250922,-16.050495732395056,0.20725768289027874,0.2088694101680385
9.15999999999985,0.5977800082378939,0.24720468657953143,0.14904359651518995,-15.686285044263878,0.20066433209945447,0.19141845441342223
9.169999999999849,0.5978701422628179,0.2472042131467513,0.14901775299425268,-16.226609952623157,0.2088719390340011,0.21059943060078662
9.179999999999849,0.5979599687185502,0.24720376663539628,0.1489920300521132,-15.806752195126721,0.20116099859909717,0.1918059972428956
9.189999999999849,0.5980494884803443,0.24720334701942337,0.1489664274103655,-16.247577630863454,0.2102691180646703,0.21168595089139117
9.199999999999848,0.5981387024244583,0.24720295427237754,0.14894094478979494,-15.684569667781128,0.20149537702964257,0.1924488888392451
9.209999999999848,0.5982276114281279,0.247202588367396,0.1489155819103911,-16.161008239492155,0.21163088207951472,0.2123950553002679
9.219999999999848,0.5983162163695415,0.24720224927721376,0.14889033849136202,-15.668128372054964,0.2015892363678038,0.19328683452734716
9.229999999999848,0.598404518127815,0.247201936974167,0.14886521425114554,-16.430996581442987,0.2131872460095551,0.21299544620377248
9.239999999999847,0.5984925175829663,0.24720165143019907,0.14884020890742425,-16.087041607862766,0.20165736706448853,0.1947068257608011
9.249999999999847,0.5985802156158889,0.24720139261686355,0.14881532217713644,-17.13112038281673,0.2149441855330733,0.21353846712892355
9.259999999999847,0.5986676131083266,0.24720116050532964,0.1487905537764905,-16.623072149610344,0.20223435656354993,0.19716239578591616
9.269999999999847,0.5987547109428476,0.24720095506638565,0.1487659034209763,-17.3807724342759,0.2165821596628344,0.21429252471289315
9.279999999999847,0.5988415100028189,0.2472007762704445,0.14874137082537967,-16.179056731981163,0.20354885427011696,0.19996472441541463
9.289999999999846,0.5989280111723794,0.247200624087546,0.14871695570379267,-16.340968267524424,0.2176524436104758,0.21550153639236003
9.299999999999846,0.5990142153364147,0.24720049848736264,0.14869265776962806,-14.932179382365948,0.2049156125862425,0.20155750338351042
9.309999999999846,0.5991001233805308,0.24720039943920294,0.14866847673563116,-15.186063130875251,0.2180391324246021,0.21686872808457336
9.319999999999846,0.5991857361910281,0.24720032691201538,0.14864441231389183,-14.351270216675204,0.2058992451243278,0.20152486273389209
9.329999999999846,0.5992710546548751,0.24720028087439244,0.1486204642158573,-15.179241288701965,0.217742358206802,0.2183287220286029
9.339999999999845,0.5993560796596812,0.2472002612945741,0.1485966321523441,-15.190281234528706,0.20691221529198142,0.2001892414574616
9.349999999999845,0.5994408120936725,0.24720026814045207,0.14857291583355037,-16.739022872087475,0.2169277889127163,0.22027122445991582
9.359999999999845,0.5995252528456635,0.24720030137957325,0.14854931496906798,-17.368475272542117,0.20883042600159396,0.1984557795070134
9.369999999999845,0.5996094028050322,0.24720036097914327,0.14852582926789437,-18.87247845734047,0.215639743334164,0.22197902725885177
9.379999999999844,0.5996932628616924,0.24720044690603044,0.1485024584384451,-19.69024654065554,0.21127709827533456,0.19710401181378268
9.389999999999844,0.5997768339060691,0.24720055912676844,0.14847920218856428,-20.467981545207756,0.21407143448359325,0.22222576071572694
9.399999999999844,0.5998601168290704,0.24720069760756141,0.14845606022553892,-20.455797913470935,0.21166832829253376,0.1954686794045773
9.409999999999844,0.5999431125220619,0.24720086231428504,0.14843303225610752,-19.901283133749445,0.21225600390532354,0.2201347517866392
9.419999999999844,0.6000258218768414,0.24720105321249206,0.14841011798647427,-17.83577819281558,0.21076796141828533,0.19456416549621203
9.429999999999843,0.6001082457856105,0.2472012702674147,0.14838731712231987,-16.794594065800645,0.20959402730227172,0.21560547562745266
9.439999999999843,0.6001903851409501,0.24720151344396762,0.1483646293688125,-15.517508884437216,0.20993341989496717,0.1941369668432315
9.449999999999843,0.6002722408357927,0.24720178270675128,0.14834205443061968,-14.677841254310714,0.20655373841772987,0.2107467308702777
9.459999999999843,0.6003538137633969,0.24720207802005567,0.14831959201192013,-14.122003254157347,0.2088823636318653,0.1934860769247954
9.469999999999843,0.6004351048173209,0.24720239934786253,0.1482972418164142,-13.381710951636547,0.20407542856258704,0.2070274805002102
9.479999999999842,0.6005161148913961,0.2472027466538489,0.14827500354733567,-13.73052525095928,0.20795547863945965,0.192742822946263
9.489999999999842,0.6005968448797011,0.24720311990139,0.14825287690746286,-14.239023304225604,0.20163984969876128,0.20406679013724158
9.499999999999842,0.600677295676536,0.24720351905356233,0.14823086159912968,-16.11814335468777,0.20828726674806367,0.19361988699214705
9.509999999999842,0.6007574681763954,0.24720394407314644,0.14820895732423672,-17.042255506869523,0.19963922158692482,0.2015814326538207
9.519999999999841,0.6008373632739424,0.2472043949226297,0.14818716378426214,-16.445159316046304,0.2100271463626121,0.1987340266160062
9.529999999999841,0.6009169818639827,0.24720487156420912,0.14816548068027252,-13.64333473393069,0.20160727239117868,0.20193609742103577
9.539999999999841,0.6009963248414391,0.24720537395979436,0.14814390771293387,-13.084633128467441,0.21208827531573857,0.2043196245009178
9.54999999999984,0.6010753931013252,0.24720590207101042,0.1481224445825223,-12.55823437559262,0.2029231716825826,0.2019048790249442
9.55999999999984,0.6011541875387191,0.2472064558591997,0.1481010909889343,-13.727690817416935,0.21449166607392067,0.2084759735917271
9.56999999999984,0.6012327090487386,0.24720703528542573,0.14807984663169813,-13.971252031286125,0.20309830422170436,0.2012458607637325
9.57999999999984,0.6013109585265138,0.24720764031047493,0.14805871120998404,-15.09619096262836,0.2162269279051526,0.21229985177572702
9.58999999999984,0.601388936867164,0.2472082708948598,0.14803768442261464,-14.810150704454564,0.20433305685849334,0.20116145421531226
9.59999999999984,0.6014666449657692,0.24720892699882058,0.14801676596807498,-15.544631299580757,0.21790589651247882,0.21621379518424147
9.60999999999984,0.6015440837173465,0.24720960858232854,0.14799595554452352,-15.248662267895508,0.2063717673694993,0.2017731793916138
9.61999999999984,0.601621254016824,0.24721031560508833,0.14797525284980237,-15.924441316049428,0.2203053536861342,0.22015415054557236
9.62999999999984,0.6016981567590151,0.24721104802653993,0.1479546575814469,-15.542240763083639,0.2087691699611793,0.20330668467723934
9.639999999999839,0.6017747928385944,0.2472118058058616,0.14793416943669643,-16.069706908376006,0.22302130839522175,0.2236445882971716
9.649999999999839,0.6018511631500715,0.2472125889019719,0.147913788112504,-15.603770306935608,0.2114025109501106,0.2056141148783245
9.659999999999838,0.601927268587766,0.24721339727353214,0.14789351330554668,-15.9622241615114,0.22553057724118272,0.2264676798404468
9.669999999999838,0.6020031100457824,0.24721423087894842,0.14787334471223487,-15.495344542699078,0.21396988960219843,0.20808059161102396
9.679999999999838,0.6020786884179861,0.24721508967637434,0.14785328202872308,-15.634959160141513,0.2276509378752539,0.22873312194387432
9.689999999999838,0.6021540045979773,0.2472159736237128,0.14783332495091878,-15.201015859096316,0.2161927096179343,0.21020801033936193
9.699999999999838,0.6022290594790675,0.2472168826786186,0.14781347317449292,-15.221412526784466,0.22938870642363887,0.23057762440058882
9.709999999999837,0.6023038539542541,0.2472178167985001,0.14779372639488897,-14.913124395555645,0.21788357138376604,0.21175081551393454
9.719999999999837,0.6023783889161965,0.24721877594052183,0.14777408430733294,-15.016690708686696,0.23079346682000168,0.23207874587191868
9.729999999999837,0.6024526652571909,0.24721976006160626,0.1477545466068426,-14.778047123306463,0.21909341654044878,0.21279313310874176
9.739999999999837,0.6025266838691471,0.24722076911843618,0.14773511298823713,-14.97624231468608,0.2320030097762195,0.23338034025266602
9.749999999999837,0.6026004456435631,0.24722180306745623,0.1477157831461463,-14.678260177779919,0.2199448290032923,0.21345409573240282
9.759999999999836,0.602673951471503,0.24722286186487574,0.14769655677502008,-14.93351342930503,0.23318629644498234,0.23470479444413075
9.769999999999836,0.602747202243571,0.24722394546666998,0.1476774335691377,-14.584231581283392,0.22050052919397864,0.2137650843108218
9.779999999999836,0.6028201988498887,0.24722505382858243,0.1476584132226167,-14.962642586177866,0.23448324325387507,0.23623031182807794
9.789999999999836,0.6028929421800712,0.24722618690612677,0.14763949542942237,-14.655090631415765,0.22091029206078747,0.2139328933861444
9.799999999999836,0.6029654331232036,0.2472273446545888,0.14762067988337663,-15.29823048372475,0.2359791460364827,0.2379886324004341
9.809999999999835,0.6030376725678187,0.24722852702902812,0.14760196627816677,-15.14033722261886,0.22148807325419986,0.21446580464553122
9.819999999999835,0.6031096614018708,0.24722973398428028,0.14758335430735492,-16.295699892164862,0.23763507600677888,0.2397690042240691
9.829999999999835,0.6031814005127164,0.24723096547495868,0.14756484366438652,-16.51161227806245,0.22267883577901687,0.21613744202510454
9.839999999999835,0.6032528907870878,0.24723222145545587,0.14754643404259896,-18.541523303098494,0.23894553227382537,0.24072809841155238
9.849999999999834,0.603324133111073,0.24723350187994622,0.14752812513523073,-19.18125623647926,0.22496909215925148,0.21965757370468506
9.859999999999834,0.6033951283700907,0.24723480670238687,0.1475099166354298,-20.997721442332125,0.23850231665146146,0.2391564628408714
9.869999999999834,0.6034658774488693,0.24723613587651988,0.14749180823626204,-20.45185499730927,0.22813737937199094,0.2240367963007546
9.879999999999834,0.603536381231424,0.24723748935587428,0.14747379963072038,-19.71933974981416,0.23670939043257555,0.23609226272928346
9.889999999999834,0.6036066406010338,0.2472388670937669,0.1474558905117322,-19.09332418881049,0.2299266042268227,0.22561800619127798
9.899999999999833,0.6036766564402206,0.2472402690433053,0.147438080572169,-18.198613339000598,0.23520909402191545,0.23490982165188828
9.909999999999833,0.6037464296307261,0.2472416951573881,0.14742036950485346,-19.523088636440338,0.22935600948367812,0.2226172906234751
9.919999999999833,0.6038159610534913,0.24724314538870817,0.14740275700256888,-19.818053721489377,0.2335699162273831,0.23617820241714366
9.929999999999833,0.6038852515886333,0.2472446196897528,0.1473852427580663,-21.913351635741982,0.22803237123151154,0.21691950668241933
9.939999999999833,0.6039543021154241,0.24724611801280644,0.14736782646407348,-20.285420389249367,0.2326813651840774,0.23835997936347997
9.949999999999832,0.6040231135122703,0.24724764030995156,0.1473505078133023,-20.12822171279231,0.22741788530832877,0.21373416916842858
9.959999999999832,0.6040916866566908,0.2472491865330706,0.14733328649845695,-18.65394025479491,0.2317245977067123,0.23820386315609376
9.969999999999832,0.6041600224252955,0.24725075663384782,0.14731616221224247,-18.377164996905176,0.2266226458016044,0.21236830895258116
9.979999999999832,0.6042281216937658,0.24725235056377037,0.14729913464737165,-18.277081789881816,0.23001825342245963,0.23633894197654803
9.989999999999831,0.6042959853368319,0.24725396827413001,0.14728220349657348,-18.571179896415654,0.22541969101940385,0.21089706907067715
9.999999999999831,0.6043636142282542,0.24725560971602478,0.14726536845260055,-18.14252944274132,0.2280504753767431,0.23354977321870352
10.009999999999831,0.6044310092408016,0.24725727484036056,0.1472486292082371,-18.11341085601195,0.22389003208694125,0.2096953689830878
10.01999999999983,0.604498171246231,0.2472589635978521,0.14723198545630603,-17.263221362258925,0.2267553747871718,0.23073713297427279
10.02999999999983,0.604565101115268,0.24726067593902515,0.14721543688967717,-17.73745587543766,0.2209264107208327,0.20775168655385812
10.03999999999983,0.6046317997175868,0.24726241181421754,0.14719898320127414,-18.137068496021623,0.22665866993867037,0.2284197739774313
10.04999999999983,0.6046982679217899,0.24726417117358063,0.147182624084082,-20.58864254547989,0.21620020772448642,0.20556475444620664
10.05999999999983,0.6047645065953893,0.24726595396708134,0.14716635923115512,-23.25755597472278,0.22755926635034224,0.2254130401689208
10.06999999999983,0.6048305166047857,0.24726776014450258,0.1471501883356233,-25.570261529924384,0.21252829045861574,0.20732281491733345
10.07999999999983,0.604896298815251,0.2472695896554458,0.14713411109070035,-24.148576989195693,0.22780794982742716,0.2229498708719522
10.08999999999983,0.604961854090907,0.24727144244933102,0.14711812718968975,-20.68791018561607,0.21436673566920328,0.21213715876506192
10.09999999999983,0.6050271832947086,0.24727331847539985,0.14710223632599342,-18.301346566901778,0.22702710997634615,0.22446115804816125
10.109999999999829,0.6050922872884243,0.24727521768271588,0.1470864381931175,-16.46203834156165,0.216446356585344,0.21264581303468505
10.119999999999829,0.6051571669326165,0.2472771400201659,0.14707073248467975,-16.757221223469116,0.22740829276679608,0.22760708204275756
10.129999999999828,0.6052218230866239,0.24727908543646215,0.1470551188944169,-16.600866196882972,0.21692467679265698,0.21097619534443074
10.139999999999828,0.605286256608544,0.2472810538801427,0.14703959711619036,-18.07961633647947,0.22774417703626684,0.2306002897797761
10.149999999999828,0.605350468355213,0.2472830452995734,0.1470241668439943,-18.19586907706232,0.21785610868333213,0.20941418673814569
10.159999999999828,0.60541445918219,0.24728505964294903,0.14700882777196156,-19.07449941118792,0.22760822842964681,0.23255363425593845
10.169999999999828,0.6054782299437383,0.2472870968582951,0.146993579594371,-18.64545088034551,0.21991634011207528,0.20934306160561036
10.179999999999827,0.6055417814928069,0.24728915689346792,0.146978422005653,-18.92877873258894,0.2266971964843219,0.23275599819717388
10.189999999999827,0.6056051146810145,0.2472912396961572,0.14696335470039718,-18.885001465460167,0.22128363723116848,0.20888783125820282
10.199999999999827,0.6056682303586324,0.24729334521388702,0.1469483773733583,-19.495828907798707,0.22502145111767852,0.23184739213251832
10.209999999999827,0.6057311293745651,0.24729547339401628,0.1469334897194626,-18.957098551127395,0.2209312708658388,0.20703864254992824
10.219999999999827,0.6057938125763368,0.2472976241837414,0.14691869143381472,-18.74061910090237,0.2224782738173304,0.2289006832414888
10.229999999999826,0.6058562808100713,0.24729979753009626,0.14690398221170328,-16.96081656573138,0.21980628880096498,0.20545932659044258
10.239999999999826,0.605918534920478,0.24730199337995412,0.14688936174860742,-16.085471956165584,0.2196479496867814,0.2246044977124127
10.249999999999826,0.6059805757508344,0.2473042116800292,0.14687482974020374,-14.832452491140831,0.2185933517884336,0.20445606906684685
10.259999999999826,0.60604240414297,0.24730645237687673,0.14686038588237066,-14.086005361332091,0.2173115485915265,0.22080295484674078
10.269999999999825,0.6061040209372504,0.24730871541689572,0.14684602987119644,-13.703554523919305,0.21702267088171662,0.20314211107270147
10.279999999999825,0.6061654269725609,0.24731100074632895,0.146831761402984,-13.206030592539927,0.215372624017869,0.2178062953965479
10.289999999999825,0.6062266230862922,0.2473133083112648,0.14681758017425714,-13.729407634072977,0.21560775677537963,0.2019703619181674
10.299999999999825,0.6062876101143226,0.247315638057638,0.1468034858817663,-13.875511597207478,0.21328407466386787,0.21514887475012337
10.309999999999825,0.6063483888910058,0.2473179899312318,0.14678947822249508,-15.241654109072295,0.21590330712616349,0.20285090172046727
10.319999999999824,0.6064089602491521,0.24732036387767764,0.14677555689366478,-15.482153075256893,0.21114810731827047,0.21288111446315397
10.329999999999824,0.606469325020017,0.24732275984245808,0.14676172159274156,-16.112541319020416,0.21891620740548576,0.20783056332654867
10.339999999999824,0.606529484033284,0.24732517777090635,0.1467479720174406,-14.773209140186253,0.21109283183745892,0.2126176896974982
10.349999999999824,0.60658943811705,0.24732761760820854,0.1467343078657329,-14.380115295697875,0.2219600322252456,0.21401863169427537
10.359999999999824,0.6066491880978125,0.24733007929940462,0.1467207288358504,-13.59878558147874,0.2118313208390376,0.21196119200044705
10.369999999999823,0.6067087348004538,0.24733256278938937,0.14670723462629132,-14.054239069395031,0.2245605921527736,0.21908201466892321
10.379999999999823,0.6067680790482278,0.24733506802291355,0.14669382493582558,-14.391192847352858,0.21186891267487618,0.21048489040231874
10.389999999999823,0.6068272216627454,0.2473375949445853,0.14668049946350045,-15.169782246248051,0.2271027560591047,0.2239817852890144
10.399999999999823,0.6068861634639607,0.2473401434988707,0.14666725790864552,-15.494440364818537,0.2124816815158953,0.20936939598294557
10.409999999999823,0.6069449052701581,0.24734271363009577,0.1466540999708783,-16.13731785455306,0.22932368493593414,0.2287078537010475
10.419999999999822,0.607003447897939,0.24734530528244703,0.14664102535010926,-16.112019283545056,0.21427708201236007,0.20946739354359217
10.429999999999822,0.607061792162207,0.24734791839997253,0.14662803374654687,-16.694605378192303,0.23153967332121406,0.23281820615928744
10.439999999999822,0.6071199388761569,0.24735055292658323,0.1466151248607026,-16.285822365528805,0.21684667745127875,0.21099647824921938
10.449999999999822,0.6071778888512596,0.247353208806054,0.14660229839339642,-16.724474062368774,0.23357848271346318,0.2358902052158692
10.459999999999821,0.6072356428972523,0.24735588598202518,0.14658955404576157,-16.116980458070046,0.21962563211289285,0.21337435763105986
10.469999999999821,0.6072932018221225,0.2473585843980025,0.1465768915192489,-16.48588075420821,0.235170096985523,0.23802420728750762
10.479999999999821,0.6073505664320982,0.2473613039973593,0.14656431051563243,-15.911624608283688,0.22207945223851283,0.21564414528363152
10.48999999999982,0.6074077375316348,0.24736404472333762,0.14655181073701443,-16.317323102732033,0.2363560990058251,0.2396601620728788
10.49999999999982,0.6074647159234031,0.24736680651904838,0.14653939188582907,-15.796127903440556,0.22405428860339238,0.21736498317940037
10.50999999999982,0.6075215024082773,0.24736958932747316,0.146527053664848,-16.227231240109557,0.23732106003984915,0.241088221587543
10.51999999999982,0.6075780977853239,0.24737239309146516,0.14651479577718474,-15.723586503057987,0.2256061682638887,0.21850304655494718
10.52999999999982,0.6076345028517884,0.24737521775375002,0.14650261792629926,-16.13825201551421,0.2381659205195345,0.2424040886665871
10.53999999999982,0.6076907184030871,0.24737806325692746,0.14649051981600278,-15.6774183475786,0.22672325984512798,0.21899498121971653
10.54999999999982,0.6077467452327923,0.24738092954347127,0.1464785011504614,-16.08909156679932,0.23886611540620065,0.24361792346575484
10.55999999999982,0.6078025841326243,0.24738381655573183,0.14646656163420194,-15.742698063738908,0.22734608967495212,0.21871336156945867
10.569999999999819,0.6078582358924383,0.2473867242359356,0.14645470097211485,-16.21673452398676,0.23923008786675357,0.24458732953396314
10.579999999999819,0.6079137013002157,0.24738965252618766,0.14644291886945981,-16.077040953891817,0.22747982507057035,0.21759287537778116
10.589999999999819,0.6079689811420508,0.24739260136847097,0.14643121503186862,-16.750454594775633,0.2388164974588592,0.24488294462239282
10.599999999999818,0.6080240762021446,0.24739557070464996,0.14641958916535144,-16.946181277991936,0.22732987816070427,0.21579658116081912
10.609999999999818,0.6080789872627903,0.2473985604764686,0.14640804097629853,-18.05727866537145,0.23683724171636258,0.2435835293493714
10.619999999999818,0.6081337151043659,0.2474015706255537,0.1463965701714863,-18.56298108722173,0.22762651480254167,0.21428724626096557
10.629999999999818,0.6081882605053234,0.24740460109341467,0.14638517645808022,-19.58807981105273,0.2325808464618581,0.23934818550804296
10.639999999999818,0.6082426242421791,0.24740765182144508,0.14637385954363957,-18.863717028427228,0.2293932430411548,0.21515795941837262
10.649999999999817,0.6082968070895048,0.24741072275092385,0.14636261913612117,-17.447735008821244,0.2280821301762268,0.2334729538427446
10.659999999999817,0.6083508098199175,0.24741381382301555,0.14635145494388302,-15.30937503945344,0.23135032755897367,0.21763034123609026
10.669999999999817,0.6084046332040707,0.24741692497877207,0.14634036667568848,-13.785359273086733,0.22635023885428515,0.2300064188677141
10.679999999999817,0.6084582780106446,0.24742005615913315,0.14632935404070996,-13.275793060198167,0.23148015498786595,0.21825278742265955
10.689999999999817,0.6085117450063383,0.2474232073049277,0.14631841674853274,-13.76929984118689,0.2246862472086632,0.22724465112148956
10.699999999999816,0.6085650349558607,0.24742637835687478,0.14630755450915875,-15.36015601215428,0.2322384181546407,0.2197318641715496
10.709999999999816,0.6086181486219219,0.24742956925558457,0.14629676703301012,-17.20556708024122,0.2229505403933261,0.22480908438089395
10.719999999999816,0.6086710867652236,0.24743277994155877,0.14628605403093262,-17.59939289654821,0.2348980759109626,0.2255848671932678
10.729999999999816,0.6087238501444532,0.24743601035519258,0.1462754152141996,-14.915277869876247,0.22480009968611958,0.22596020510176065
10.739999999999815,0.6087764395162729,0.24743926043677494,0.14626485029451552,-13.97035161828032,0.23717191516687944,0.23186327946711852
10.749999999999815,0.6088288556353146,0.24744253012648973,0.14625435898401876,-12.977634530360879,0.2257709527262248,0.22560040695455186
10.759999999999815,0.6088810992541702,0.2474458193644173,0.1462439409952865,-13.711918096623007,0.23884134426747625,0.23538762752309098
10.769999999999815,0.6089331711233837,0.2474491280905339,0.14623359604133593,-13.874909990500432,0.2248850628145452,0.22382260270431859
10.779999999999815,0.6089850719914455,0.24745245624471418,0.14622332383562942,-14.67630417211388,0.23981896643904776,0.2382681568566678
10.789999999999814,0.6090368026047834,0.24745580376673162,0.14621312409207712,-14.58137970479152,0.22477142874722378,0.22238549076368117
10.799999999999814,0.6090883637077565,0.2474591705962595,0.14620299652504032,-15.27117749375368,0.24029218341693645,0.24111972017964153
10.809999999999814,0.6091397560426474,0.2474625566728716,0.14619294084933437,-15.084880066430724,0.22566515733236325,0.22160216682520492
10.819999999999814,0.6091909803496555,0.2474659619360434,0.14618295678023202,-15.842867850775209,0.24123804632760154,0.24408827551324558
10.829999999999814,0.60924203736689,0.2474693863251529,0.1461730440334665,-15.395646474379438,0.22749335027109452,0.22211526233444442
10.839999999999813,0.6092929278303644,0.24747282977948212,0.1461632023252351,-15.945901949856328,0.24265353279389318,0.24663303613064813
10.849999999999813,0.6093436524739891,0.24747629223821685,0.14615343137220063,-15.328811954561866,0.2298661247364508,0.22379979039335418
10.859999999999813,0.6093942120295645,0.24747977364044854,0.1461437308914961,-15.675499352821495,0.24399866108715737,0.2484658471453849
10.869999999999813,0.6094446072267764,0.24748327392517505,0.14613410060072668,-15.256731768016955,0.23192211943241015,0.2253842517996668
10.879999999999812,0.6094948387931893,0.2474867930313018,0.1461245402179733,-15.597396317117228,0.24506916983085011,0.2499580622011456
10.889999999999812,0.6095449074542402,0.24749033089764175,0.14611504946179418,-15.391032735295026,0.23332974062138456,0.22616148825175772
10.899999999999812,0.6095948139332331,0.24749388746291748,0.14610562805122912,-15.726536215202604,0.24591689998443883,0.2513151842229204
10.909999999999812,0.6096445589513326,0.24749746266576106,0.14609627570580103,-15.6632266593163,0.23417113561612002,0.22610893209626048
10.919999999999812,0.609694143227561,0.2475010564447161,0.1460869921455195,-15.980961064803354,0.24638020102203637,0.2523670783944565
10.929999999999811,0.6097435674787904,0.24750466873823776,0.146077777090883,-16.13365958232242,0.234469085696549,0.2251518148468675
10.939999999999811,0.6097928324197381,0.24750829948469383,0.14606863026288142,-16.613073564602434,0.24601807631266595,0.25272882892986703
10.949999999999811,0.609841938762962,0.24751194862236583,0.14605955138299892,-17.113360061150807,0.23442606342349223,0.22338642097153372
10.95999999999981,0.6098908872188558,0.24751561608944983,0.14605054017321617,-18.12161688233257,0.24405035594002633,0.25152768063687914
10.96999999999981,0.6099396784956441,0.24751930182405735,0.14604159635601308,-18.919458133905525,0.2350500786881507,0.22204689317005727
10.97999999999981,0.6099883132993776,0.24752300576421615,0.14603271965437095,-20.218268608563736,0.2397628390248068,0.24740570114894006
10.98999999999981,0.6100367923339289,0.24752672784787158,0.14602390979177554,-19.700455703308236,0.23817388889253757,0.2242287320302524
10.99999999999981,0.6100851163009875,0.24753046801288636,0.14601516649221805,-18.070630560489594,0.23554183425238367,0.24184131926555766
11.00999999999981,0.6101332859000569,0.24753422619704307,0.1460064894801992,-15.863075520932679,0.2426084142671883,0.22950410219688697
11.01999999999981,0.6101813018284489,0.24753800233804363,0.14599787848073018,-14.022116898018764,0.23468631006177637,0.239198816805539
11.02999999999981,0.6102291647812808,0.24754179637351062,0.14598933321933497,-13.913145308089332,0.24478278458158975,0.23260719000479566
11.039999999999809,0.6102768754514709,0.2475456082409886,0.14598085342205355,-14.883541055647239,0.23399285903061998,0.23723846204206908
11.049999999999809,0.6103244345297352,0.24754943787794415,0.14597243881544267,-15.929935428147356,0.2464029387231766,0.23616587428617566
11.059999999999809,0.610371842704584,0.24755328522176773,0.14596408912657918,-15.59735022242675,0.2352745780731444,0.23721978819593023
11.069999999999808,0.6104191006623185,0.24755715020977376,0.14595580408306125,-15.106907543290307,0.2471355177785084,0.24114381726047313
11.079999999999808,0.610466209087026,0.24756103277920183,0.14594758341301106,-13.29491168106193,0.23730290990170788,0.23767277302969114
11.089999999999808,0.6105131686605789,0.24756493286721712,0.14593942684507583,-14.4192696322452,0.24750222808663616,0.24452906225617502
11.099999999999808,0.6105599800626303,0.24756885041091195,0.14593133410843082,-13.874700785719686,0.23672372296050337,0.23623295534773425
11.109999999999808,0.6106066439706112,0.24757278534730628,0.1459233049327809,-15.176465931562836,0.2479174115374028,0.24694184334236952
11.119999999999807,0.6106531610597281,0.24757673761334842,0.14591533904836212,-14.320072842714108,0.23579203227699547,0.23433157455890155
11.129999999999807,0.6106995320029601,0.247580707145916,0.14590743618594368,-15.138107467606192,0.24793669280358063,0.24891444585591502
11.139999999999807,0.6107457574710555,0.24758469388181684,0.14589959607683,-14.516320562972233,0.23506400188020404,0.23213747217395614
11.149999999999807,0.6107918381325315,0.24758869775779002,0.14589181845286242,-15.297233627934029,0.24823603270257558,0.25106549544513934
11.159999999999807,0.6108377746536693,0.24759271871050595,0.14588410304642022,-15.013160362515423,0.2349958253891934,0.2304805749421542
11.169999999999806,0.6108835676985132,0.24759675667656803,0.1458764495904234,-15.5797824231339,0.2493458529207441,0.2535423224032149
11.179999999999806,0.6109292179288686,0.24760081159251335,0.1458688578183339,-15.182196625725872,0.2361230827914505,0.23049616906934436
11.189999999999806,0.6109747260042998,0.24760488339481287,0.14586132746415653,-15.326718347961634,0.251004193368171,0.25577017769099203
11.199999999999806,0.6110200925821275,0.24760897201987303,0.14585385826244177,-14.883692025405995,0.23781482547890537,0.23164173162757543
11.209999999999805,0.6110653183174284,0.24761307740403632,0.14584644994828655,-14.987448462202192,0.25253627351337227,0.25746137501485117
11.219999999999805,0.6111104038630323,0.24761719948358177,0.14583910225733562,-14.68645951925622,0.239170330201699,0.23267278035516584
11.229999999999805,0.6111553498695208,0.247621338194726,0.14583181492578348,-15.020254114215993,0.2535088050311514,0.25858111960318114
11.239999999999805,0.6112001569852265,0.24762549347362434,0.14582458769037576,-14.988784122768543,0.24006974386340732,0.23320777054564498
11.249999999999805,0.6112448258562304,0.24762966525637092,0.14581742028841027,-15.799739758048393,0.25366575294709176,0.2590534924328994
11.259999999999804,0.6112893571263626,0.2476338534790002,0.14581031245773873,-16.408337719035508,0.240970190587737,0.23357974467901416
11.269999999999804,0.6113337514371991,0.24763805807748743,0.14580326393676812,-18.31901015510186,0.2525176245612378,0.2583289635692785
11.279999999999804,0.6113780094280629,0.24764227898774926,0.14579627446446147,-20.103588535397428,0.24300639406479915,0.23507320633753984
11.289999999999804,0.611422131736021,0.2476465161456451,0.14578934378033986,-22.367477081640523,0.24962394631995433,0.25517205458227765
11.299999999999804,0.6114661189958851,0.24765076948697742,0.1457824716244833,-22.146860973296356,0.2467433786889812,0.23875161662499322
11.309999999999803,0.6115099718402102,0.24765503894749238,0.1457756577375314,-20.946228234012757,0.2481610553612129,0.25253372075005276
11.319999999999803,0.6115536908992948,0.24765932446288133,0.14576890186068556,-18.783047971144534,0.24765640116630536,0.23946042207355958
11.329999999999803,0.6115972768011794,0.24766362596878108,0.14576220373570956,-18.26857539614591,0.24930774478647497,0.2531643988735933
11.339999999999803,0.6116407301716464,0.24766794340077472,0.14575556310493062,-17.808815230911133,0.2443142631856961,0.23520282258999692
11.349999999999802,0.6116840516342207,0.24767227669439235,0.14574897971124043,-18.17401203251124,0.24984929177872664,0.2532983068280497
11.359999999999802,0.6117272418101682,0.24767662578511213,0.14574245329809643,-18.783270548241738,0.23964623335308344,0.23021942089065411
11.369999999999802,0.6117703013184971,0.24768099060836082,0.14573598360952267,-19.945316181436947,0.25033976522188506,0.25257494787044804
11.379999999999802,0.6118132307759561,0.24768537109951463,0.14572957039011106,-21.637198190059927,0.23509112822903136,0.22738622153684668
11.389999999999802,0.6118560307970363,0.24768976719389993,0.14572321338502175,-24.129069434061268,0.25130287553406716,0.2509368215421811
11.399999999999801,0.6118987019939711,0.24769417882679398,0.1457169123399844,-24.530897429703984,0.23318666618227027,0.2295554770370667
11.409999999999801,0.6119412449767349,0.24769860593342577,0.14571066700129923,-24.21140581734888,0.25180770150497217,0.24991177859478775
11.419999999999801,0.6119836603530457,0.24770304844897703,0.14570447711583778,-20.56483176771031,0.23639420250065302,0.23511085071586585
11.4299999999998,0.6120259487283642,0.24770750630858204,0.14569834243104304,-18.87153043424343,0.25080366347307886,0.25075454522396984
11.4399999999998,0.6120681107058947,0.24771197944732973,0.14569226269493155,-16.767065522847744,0.23885990074115324,0.23635846985201361
11.4499999999998,0.6121101468865858,0.24771646780026343,0.14568623765609318,-17.234165862058386,0.24961507859089754,0.2518533370439465
11.4599999999998,0.6121520578691312,0.2477209713023818,0.14568026706369197,-17.014180013172943,0.23886004944757264,0.23442949068309302
11.4699999999998,0.6121938442499706,0.24772548988863982,0.14567435066746723,-18.578106821703958,0.24835522141725,0.25286977719471265
11.4799999999998,0.6122355066232904,0.24773002349394924,0.1456684882177337,-18.919586163769992,0.2393028866619974,0.23263052799336378
11.4899999999998,0.6122770455810256,0.24773457205317995,0.1456626794653832,-19.82408132886686,0.24764927702010628,0.2538409180717494
11.4999999999998,0.6123184617128585,0.24773913550115959,0.1456569241618839,-19.660443441062895,0.24098014955235322,0.2327210663563194
11.509999999999799,0.6123597556062234,0.24774371377267507,0.14565122205928155,-19.857814228413428,0.2469695476838566,0.253466183519904
11.519999999999799,0.6124009278463054,0.24774830680247362,0.14564557291020072,-19.566419606650737,0.24219512939741755,0.23316055509609143
11.529999999999799,0.6124419790160419,0.24775291452526244,0.14563997646784418,-19.766110563048148,0.24587421916747462,0.2519519267373218
11.539999999999798,0.6124829096961252,0.2477575368757101,0.1456344324859939,-18.448594174464972,0.2423596085609923,0.23270264873162924
11.549999999999798,0.6125237204650027,0.24776217378844723,0.1456289407190117,-17.960621373494266,0.2445685627275949,0.24962163951502572
11.559999999999798,0.6125644118988802,0.24776682519806725,0.14562350092183962,-16.33581125680658,0.24199461339964434,0.23171926862707715
11.569999999999798,0.6126049845717215,0.2477714910391268,0.14561811285000026,-15.640439269478648,0.24279022762038635,0.24658205800587246
11.579999999999798,0.612645439055252,0.2477761712461468,0.14561277625959732,-14.81908367521508,0.24117844163135221,0.23059563885758555
11.589999999999797,0.6126857759189591,0.24778086575361274,0.14560749090731576,-14.20752797059903,0.2411596918396129,0.24377569337053473
11.599999999999797,0.6127259957300953,0.24778557449597594,0.1456022565504225,-14.122901494853789,0.23959570993019408,0.2290074932356336
11.609999999999797,0.6127660990536798,0.24779029740765351,0.14559707294676613,-13.661033739224038,0.24016871978983884,0.24175589707913442
11.619999999999797,0.6128060864524996,0.24779503442302966,0.14559193985477809,-14.271814634976677,0.2371869416431876,0.2269354429943076
11.629999999999797,0.6128459584871131,0.24779978547645629,0.14558685703347238,-13.936591970569989,0.23976480149771914,0.24041029991167243
11.639999999999796,0.612885715715852,0.24780455050225345,0.14558182424244584,-14.82379889960546,0.23429531873109707,0.2249332860009239
11.649999999999796,0.612925358694823,0.24780932943471026,0.1455768412418787,-14.226499237210234,0.23984638601475183,0.2394905007293524
11.659999999999796,0.6129648879779097,0.24781412220808507,0.14557190779253418,-15.572100946358395,0.23079001908132019,0.2229700890698343
11.669999999999796,0.6130043041167769,0.24781892875660708,0.14556702365575955,-16.408637726843992,0.2404020517649057,0.23870180230333538
11.679999999999795,0.6130436076608714,0.24782374901447604,0.14556218859348533,-20.31435820638029,0.22556424297237707,0.2199003155096716
11.689999999999795,0.6130827991574251,0.24782858291586363,0.1455574023682264,-22.221540760473417,0.2407485398455426,0.23805083461326693
11.699999999999795,0.6131218791514582,0.24783343039491368,0.1455526647430812,-22.578140869906093,0.2229947423835506,0.21897725426917844
11.709999999999795,0.613160848185781,0.24783829138574315,0.14554797548173257,-19.720680014965136,0.24071281488308854,0.2409604766936921
11.719999999999795,0.6131997068009968,0.24784316582244245,0.14554333434844727,-17.865928166957858,0.2269311125818703,0.22184067622295114
11.729999999999794,0.6132384555355055,0.24784805363907653,0.1455387411080764,-17.14613805089847,0.24277266745311404,0.24566276977091286
11.739999999999794,0.6132770949255055,0.24785295476968486,0.1455341955260551,-16.910296429232343,0.22804039480856042,0.22154421235897676
11.749999999999794,0.6133156255049982,0.24785786914828334,0.14552969736840318,-17.777218508207206,0.2440478121932646,0.24872425671815582
11.759999999999794,0.6133540478057888,0.24786279670886338,0.14552524640172426,-17.269717917349567,0.22920435317098686,0.22206588340863312
11.769999999999794,0.6133923623574911,0.24786773738539342,0.14552084239320606,-17.762295378454443,0.2449906204944823,0.2502271420360509
11.779999999999793,0.6134305696875303,0.24787269111181987,0.14551648511062096,-16.497499291504184,0.23139277371518124,0.22472287649542266
11.789999999999793,0.6134686703211462,0.24787765782206703,0.14551217432232488,-16.63278414482995,0.24618453849529626,0.2510449395284996
11.799999999999793,0.6135066647813954,0.24788263745003786,0.14550790979725775,-15.924152404079333,0.23297197218701413,0.22686617126306194
11.809999999999793,0.6135445535891568,0.2478876299296152,0.14550369130494353,-16.402818743276605,0.2473291555855626,0.25203116727612085
11.819999999999792,0.613582337263133,0.2478926351946617,0.14549951861548974,-15.89770171010431,0.23397538923290542,0.22821833760962143
11.829999999999792,0.6136200163198552,0.24789765317902088,0.14549539149958726,-16.429958808578757,0.2483678898271543,0.2530345431421292
11.839999999999792,0.6136575912736849,0.24790268381651737,0.14549130972851046,-15.704458489119949,0.23507021982944623,0.22966529646652903
11.849999999999792,0.61369506263682,0.24790772704095843,0.14548727307411718,-16.058279741821377,0.2493641966044671,0.25391258107138004
11.859999999999792,0.6137324309192956,0.24791278278613282,0.14548328130884725,-15.301538813498267,0.2360783589900916,0.230951715495834
11.869999999999791,0.6137696966289906,0.24791785098581373,0.1454793342057242,-15.634861291678742,0.25036508915959177,0.2548202282503813
11.879999999999791,0.6138068602716292,0.24792293157375744,0.14547543153835335,-15.015722053514503,0.23677251286466897,0.23178393527054256
11.889999999999791,0.6138439223507846,0.2479280244837048,0.14547157308092246,-15.402041394118337,0.25139832036447685,0.25577750556618795
11.89999999999979,0.6138808833678852,0.2479331296493818,0.14546775860820088,-14.869163501295647,0.23728710142224255,0.2324198278594128
11.90999999999979,0.6139177438222158,0.24793824700450004,0.14546398789553966,-15.25950418807439,0.2524704810925774,0.25669973452714895
11.91999999999979,0.6139545042109231,0.24794337648275747,0.14546026071887108,-14.76935681604817,0.23776368574425744,0.23310198802296897
11.92999999999979,0.6139911650290193,0.24794851801783885,0.14545657685470834,-15.158138020236867,0.2535703327317038,0.2575791615989113
11.93999999999979,0.6140277267693859,0.2479536715434162,0.14545293608014467,-14.711442533978754,0.23825179938487795,0.233891337182844
11.94999999999979,0.6140641899227779,0.24795883699314974,0.14544933817285385,-15.119275638484513,0.25467369048330984,0.25845089839028434
11.95999999999979,0.6141005549778285,0.2479640143006886,0.14544578291108945,-14.686267123362386,0.23883318163709846,0.2348442328099764
11.96999999999979,0.6141368224210524,0.24796920339967082,0.145442270073684,-15.09490174253544,0.25573144530021674,0.25932465931741505
11.979999999999789,0.6141729927368503,0.2479744042237242,0.14543879944004887,-14.618664291216243,0.23960778845851569,0.23599513582490525
11.989999999999789,0.6142090664075139,0.24797961670646723,0.14543537079017416,-14.995223492382745,0.2566728473063726,0.26018925222383915
11.999999999999789,0.614245043913229,0.24798484078150912,0.14543198390462755,-14.450989385792939,0.24057393672660052,0.23723163497832608
12.009999999999788,0.6142809257320803,0.2479900763824508,0.14542863856455454,-14.807970110393166,0.2574395329523303,0.26103217210759705
12.019999999999788,0.6143167123400574,0.24799532344288536,0.14542533455167722,-14.229338077805975,0.24160959586661848,0.23833023345837345
12.029999999999788,0.614352404211056,0.24800058189639843,0.14542207164829432,-14.623855971279507,0.2580159591853705,0.2618539985752726
12.039999999999788,0.6143880018168854,0.24800585167656908,0.14541884963728052,-14.067994474889408,0.24259675158789737,0.23912995826244687
12.049999999999788,0.6144235056272712,0.24801113271696978,0.14541566830208538,-14.545547303878147,0.2584337456373402,0.26267945895717754
12.059999999999787,0.6144589161098608,0.24801642495116819,0.14541252742673424,-14.04686994086785,0.24352363954247624,0.2396337311896846
12.069999999999787,0.6144942337302279,0.24802172831272618,0.14540942679582566,-14.59789325496798,0.25875456467827596,0.2635407690855965
12.079999999999787,0.6145294589518768,0.2480270427352013,0.14540636619453215,-14.156486304630654,0.24444367171527803,0.2399412170678572
12.089999999999787,0.6145645922362478,0.2480323681521478,0.1454033454085998,-14.709424693277127,0.2590296505938926,0.2644385045263889
12.099999999999786,0.6145996340427207,0.24803770449711587,0.14540036422434655,-14.326215973780778,0.24534538644495557,0.24007430119668358
12.109999999999786,0.6146345848286207,0.24804305170365298,0.14539742242866205,-14.789433762417556,0.25924224693512354,0.265328543260965
12.119999999999786,0.6146694450492224,0.2480484097053044,0.14539451980900736,-14.531288749666802,0.24608795380298165,0.2398531066473538
12.129999999999786,0.614704215157756,0.24805377843561377,0.14539165615341396,-14.883858608112334,0.2592398223300559,0.26612278431626407
12.139999999999786,0.6147388956054096,0.2480591578281234,0.14538883125048327,-14.958852705288358,0.2465268408635726,0.2389891966996378
12.149999999999785,0.6147734868413381,0.24806454781637516,0.14538604488938553,-15.392962241677857,0.2586253765103697,0.2665791311180595
12.159999999999785,0.6148079893126634,0.24806994833391033,0.14538329685985946,-16.288351226082206,0.24683910417309407,0.2374738740521714
12.169999999999785,0.6148424034644832,0.24807535931427094,0.14538058695221154,-17.521601793501866,0.2566002402655047,0.2658603033452188
12.179999999999785,0.6148767297398736,0.24808078069099998,0.14537791495731536,-19.742085571338343,0.24824323415147836,0.23685110496071207
12.189999999999785,0.6149109685798966,0.24808621239764203,0.14537528066661076,-22.080694921018036,0.252581467168579,0.2621406068833381
12.199999999999784,0.6149451204236024,0.2480916543677432,0.14537268387210261,-22.15993074997358,0.2529824753627692,0.24129906829840841
12.209999999999784,0.6149791857080363,0.2480971065348525,0.14537012436636104,-20.368304077168286,0.25055621775641984,0.25805439431804933
12.219999999999784,0.615013164868243,0.24810256883252177,0.14536760194251983,-17.743380370160626,0.25798394492241333,0.24734750934908442
12.229999999999784,0.6150470583372734,0.24810804119430682,0.14536511639427618,-15.23989749991382,0.2526874301788571,0.2581609936660561
12.239999999999783,0.6150808665461867,0.2481135235537667,0.1453626675158891,-15.179241245610916,0.25806612484082586,0.24774306831913123
12.249999999999783,0.6151145899240584,0.24811901584446602,0.14536025510218015,-15.010833707223155,0.2536302446457627,0.2582188787104096
12.259999999999783,0.6151482288979856,0.2481245179999738,0.14535787894853047,-15.779655310800706,0.25599355282658426,0.24504008384393836
12.269999999999783,0.6151817838930896,0.24813002995386496,0.14535553885088207,-15.334439335975432,0.2546680263373412,0.25840051876734527
12.279999999999783,0.6152152553325239,0.2481355516397203,0.1453532346057353,-15.508415591704516,0.2546217662043102,0.24391298269513578
12.289999999999782,0.6152486436374787,0.24814108299112758,0.14535096601014927,-14.28857238103048,0.2555914510549342,0.25832622873169403
12.299999999999782,0.6152819492271855,0.24814662394168122,0.14534873286174002,-15.043997360691773,0.25504398793326605,0.24521340362792868
12.309999999999782,0.615315172518924,0.24815217442498366,0.14534653495868038,-13.783791575066807,0.2553826958713524,0.2577683502332997
12.319999999999782,0.6153483139280256,0.2481577343746451,0.14534437209969858,-14.776470309261253,0.2562209419869431,0.2469809939171628
12.329999999999782,0.6153813738678809,0.2481633037242844,0.1453422440840774,-13.33047495311945,0.25467732568039353,0.2571439752694263
12.339999999999781,0.615414352749944,0.24816888240752974,0.14534015071165374,-14.335431529323964,0.25784426905032004,0.24893344948818788
12.349999999999781,0.6154472509837375,0.24817447035801865,0.14533809178281737,-13.320798038552754,0.2536274943136907,0.25647117291816496
12.359999999999781,0.6154800689768598,0.24818006750939864,0.14533606709850952,-14.926179685271352,0.2600740517219915,0.2512879078249034
12.36999999999978,0.615512807134988,0.2481856737953277,0.1453340764602228,-14.997356126646244,0.2522636463472145,0.255905157705484
12.37999999999978,0.6155454658618872,0.24819128914947539,0.14533211967000007,-17.710290263480765,0.2629253284677976,0.2548315317153691
12.38999999999978,0.6155780455594118,0.248196913505522,0.14533019653043286,-17.238210119819072,0.251896610754131,0.25590925246647855
12.39999999999978,0.6156105466275136,0.24820254679716017,0.1453283068446612,-18.84289612498677,0.2644722723624631,0.25871671740979574
12.40999999999978,0.6156429694642479,0.248208188958095,0.14532645041637218,-17.51515931050763,0.2530033113217548,0.2561687303512846
12.41999999999978,0.6156753144657776,0.24821383992204413,0.14532462704979873,-17.906013229988847,0.2640685819017834,0.2605489984595098
12.42999999999978,0.6157075820263799,0.24821949962273931,0.14532283654971995,-16.404364246504702,0.25297772549341735,0.2553684705677549
12.43999999999978,0.6157397725384505,0.2482251679939252,0.1453210787214581,-16.209292471871223,0.26194352011517613,0.2600714239342401
12.449999999999779,0.6157718863925119,0.24823084496936154,0.14531935337087945,-15.092282825930875,0.2506734977396432,0.2514913696286818
12.459999999999779,0.6158039239772165,0.24823653048282235,0.14531766030439197,-15.79958300559659,0.25922972709587516,0.2596073661126495
12.469999999999779,0.6158358856793538,0.24824222446809702,0.14531599932894512,-16.116123510346775,0.24757055231918174,0.245715812829104
12.479999999999778,0.6158677718838559,0.24824792685899055,0.14531437025202829,-18.464958747976727,0.25719806558028935,0.26075166649797893
12.489999999999778,0.6158995829738027,0.2482536375893241,0.14531277288167008,-19.846831751615134,0.24718093426759902,0.24212144449623751
12.499999999999778,0.6159313193304292,0.24825935659293566,0.1453112070264375,-22.358580316703932,0.2556922686785172,0.26150977242830037
12.509999999999778,0.615962981333129,0.24826508380367987,0.1453096724954341,-22.544401856539682,0.25155401357835644,0.2450013534499901
12.519999999999778,0.6159945693594621,0.248270819155429,0.14530816909829977,-22.466848178388,0.25433639179520884,0.259404420374394
12.529999999999777,0.6160260837851598,0.24827656258207337,0.14530669664520918,-20.04499791505048,0.25525937961191814,0.24861446904599319
12.539999999999777,0.6160575249841305,0.24828231401752102,0.14530525494687038,-19.01657836202336,0.2549947144212527,0.2593111508407936
12.549999999999777,0.6160888933284662,0.2482880733957,0.14530384381452546,-17.24949749269897,0.25424460573712754,0.24653941068020588
12.559999999999777,0.6161201891884476,0.24829384065055626,0.1453024630599467,-16.924528110093274,0.25581880926309536,0.26010405895449146
12.569999999999776,0.6161514129325505,0.24829961571605633,0.14530111249543798,-16.530903931479394,0.25104172528286317,0.24183851922239935
12.579999999999776,0.6161825649274517,0.2483053985261866,0.14529979193383238,-16.306182966768134,0.25544911609188187,0.2593613016060995
12.589999999999776,0.6162136455380347,0.24831118901495378,0.1452985011884911,-16.51921151786126,0.24804721971922175,0.23821560680399642
12.599999999999776,0.6162446551273952,0.24831698711638586,0.14529724007330322,-16.2437711158516,0.25506537550997305,0.2580394541904137
12.609999999999776,0.6162755940568483,0.248322792764532,0.14529600840268345,-17.15903993543723,0.24490252925602432,0.23558863858520596
12.619999999999775,0.6163064626859326,0.248328605893463,0.14529480599157155,-17.59488777650715,0.255510169852717,0.256720022285042
12.629999999999775,0.6163372613724183,0.24833442643727277,0.14529363265543205,-20.65088034568834,0.24009443942866115,0.23307129229632176
12.639999999999775,0.6163679904723119,0.24834025433007692,0.1452924882102511,-23.900677359686252,0.25681294061840604,0.25472738769313397
12.649999999999775,0.6163986503398616,0.24834608950601442,0.14529137247253718,-26.501507224087746,0.2361977175881895,0.2338766390306871
12.659999999999775,0.6164292413275649,0.2483519318992481,0.1452902852593194,-23.15008338668822,0.2563190234819753,0.25420009205493566
12.669999999999774,0.6164597637861735,0.24835778144396434,0.1452892263881458,-19.30333248770009,0.2403102819623121,0.23924520788095016
12.679999999999774,0.6164902180646984,0.24836363807437364,0.14528819567708273,-16.988101291573262,0.2555292075825697,0.25683047038384227
12.689999999999774,0.6165206045104189,0.24836950172471178,0.1452871929447138,-15.968850694012653,0.24182691605511233,0.2386340815749714
12.699999999999774,0.6165509234688852,0.24837537232923942,0.14528621801013863,-16.8654685142654,0.25575700128791046,0.2597922547234095
12.709999999999773,0.6165811752839266,0.24838124982224274,0.14528527069297126,-17.008493541262798,0.24101031864032973,0.2360094378495376
12.719999999999773,0.6166113602976574,0.24838713413803393,0.14528435081333935,-18.259372063933768,0.25616202058747856,0.26172870368603357
12.729999999999773,0.6166414788504815,0.24839302521095147,0.14528345819188307,-17.148975839127463,0.24223096638431066,0.2368128111757155
12.739999999999773,0.6166715312810996,0.2483989229753607,0.1452825926497538,-17.200564200042603,0.25680304084493033,0.2623367904543609
12.749999999999773,0.616701517926516,0.2484048273656541,0.1452817540086128,-16.049159215300076,0.2440427211637122,0.2389271661949814
12.759999999999772,0.6167314391220415,0.2484107383162513,0.14528094209063003,-16.17656821480843,0.2574506011449608,0.26275123882009016
12.769999999999772,0.6167612952013046,0.24841665576160082,0.14528015671848377,-15.679505385824957,0.24457525509608535,0.23940830175896588
12.779999999999772,0.6167910864962521,0.24842257963617864,0.14527939771535806,-16.20870663125312,0.2582017600298091,0.26352001306937406
12.789999999999772,0.616820813337159,0.24842850987448975,0.14527866490494237,-15.832650717626102,0.2444121556670039,0.23909977619812292
12.799999999999772,0.6168504760526327,0.24843444641106843,0.14527795811143043,-16.343767306515524,0.25891167632426715,0.2640283487270076
12.809999999999771,0.61688007496962,0.2484403891804784,0.14527727715951874,-15.802009669361382,0.24409695190327788,0.2388525195700578
12.819999999999771,0.6169096104134126,0.24844633811731284,0.1452766218744049,-16.247939455354988,0.259470548180802,0.2641572703234182
12.829999999999771,0.6169390827076532,0.24845229315619596,0.14527599208178796,-15.683245802077677,0.24350339747607963,0.2384611673623175
12.83999999999977,0.616968492174342,0.24845825423178203,0.14527538760786524,-16.31748199799775,0.2599967005749054,0.2641692798768269
12.84999999999977,0.6169978391338429,0.2484642212787566,0.14527480827933242,-15.927817744925076,0.24262950057044236,0.23798172936314124
12.85999999999977,0.6170271239048886,0.24847019423183664,0.14527425392338209,-17.01736339335366,0.26068107788778255,0.26419581553429056
12.86999999999977,0.6170563468045877,0.248476173025771,0.14527372436770233,-16.89318570312506,0.24203948625889524,0.23830013295311525
12.87999999999977,0.6170855081484307,0.24848215759534031,0.145273219440475,-18.453224280543253,0.261448430766806,0.26411594944016425
12.88999999999977,0.6171146082502952,0.24848814787535822,0.14527273897037588,-17.983552955665154,0.24299679982843758,0.24080357929476837
12.89999999999977,0.6171436474224533,0.24849414380067109,0.14527228278657206,-18.912864060444385,0.2615208096954433,0.2636209860979335
12.90999999999977,0.6171726259755772,0.2485001453061585,0.14527185071872126,-17.162273454159926,0.24583459828630916,0.24495307837704366
12.919999999999769,0.6172015442187436,0.24850615232673356,0.14527144259697075,-17.19387835504493,0.26045192437321996,0.2626983202920183
12.929999999999769,0.6172304024594436,0.24851216479734387,0.14527105825195594,-15.6366746832631,0.24786158985297202,0.24708434379685826
12.939999999999769,0.6172592010035844,0.248518182652971,0.1452706975147992,-15.996365031436795,0.2586434910431411,0.2615098629102764
12.949999999999768,0.6172879401554993,0.2485242058286312,0.14527036021710812,-15.776368912491888,0.24803799991557274,0.24609471030256186
12.959999999999768,0.6173166202179508,0.2485302342593762,0.14527004619097533,-17.10449303133499,0.25655623207914435,0.26080000217163185
12.969999999999768,0.6173452414921385,0.24853626788029282,0.145269755268976,-18.327714652986366,0.24768395275950184,0.2433646636831268
12.979999999999768,0.6173738042777045,0.24854230662650398,0.14526948728416783,-19.88349994708572,0.25503459235792636,0.2610392534636701
12.989999999999768,0.6174023088727394,0.24854835043316859,0.14526924207008876,-20.31000978319481,0.24817080963514626,0.2417175797699541
12.999999999999767,0.6174307555737893,0.24855439923548217,0.14526901946075615,-19.865811609141932,0.2538397548999947,0.25964679829225973
13.009999999999767,0.6174591446758609,0.24856045296867718,0.14526881929066573,-18.367341701599766,0.24870918807327508,0.2420781862917811
13.019999999999767,0.6174874764724267,0.24856651156802287,0.1452686413947898,-17.59049006822734,0.2526019114245639,0.25716251015734753
13.029999999999767,0.6175157512554341,0.24857257496882681,0.14526848560857678,-15.771260640675354,0.24760161075356316,0.24068249091263252
13.039999999999766,0.6175439693153087,0.24857864310643402,0.14526835176794908,-15.056318268674747,0.2503870913627552,0.2536218444537441
13.049999999999766,0.6175721309409613,0.24858471591622788,0.14526823970930253,-14.299945931965109,0.24615832941292984,0.2386884924384281
13.059999999999766,0.617600236419794,0.2485907933336303,0.14526814926950446,-13.766597371614502,0.24748901934416928,0.24941773413136326
13.069999999999766,0.6176282860377069,0.24859687529410238,0.1452680802858931,-13.634489452038546,0.24513131562211884,0.23760484127523865
13.079999999999766,0.6176562800791023,0.2486029617331443,0.14526803259627605,-13.105578573820784,0.24561600043120987,0.2463865078391407
13.089999999999765,0.6176842188268937,0.24860905258629612,0.1452680060389288,-13.234542817750551,0.24382421265252294,0.2365793732758459
13.099999999999765,0.6177121025625085,0.24861514778913757,0.14526800045259372,-13.090999751966038,0.24464686726413515,0.24447801710143238
13.109999999999765,0.6177399315658969,0.2486212472772891,0.1452680156764789,-13.636771650104707,0.2423289250067804,0.2355657161961812
13.119999999999765,0.6177677061155361,0.24862735098641137,0.14526805155025646,-13.607663253559807,0.24380118066844428,0.24304302040932085
13.129999999999765,0.6177954264884369,0.24863345885220622,0.14526810791406164,-13.861208102999031,0.24209298989682776,0.2360416243388767
13.139999999999764,0.6178230929601511,0.24863957081041707,0.14526818460849153,-13.210716033221981,0.24285013760874458,0.24207081677638992
13.149999999999764,0.6178507058047745,0.2486456867968287,0.14526828147460386,-13.387103002966981,0.24382057302876964,0.23850868850878434
13.159999999999764,0.6178782652949559,0.24865180674726792,0.14526839835391528,-13.319459248922133,0.24157329154028423,0.24143689273028024
13.169999999999764,0.6179057717019016,0.24865793059760383,0.14526853508840046,-14.827797275805489,0.2467767214704017,0.24206215422558938
13.179999999999763,0.6179332252953815,0.24866405828374813,0.14526869152049077,-15.395668290895658,0.2404788661424773,0.2411125437587832
13.189999999999763,0.617960626343736,0.24867018974165578,0.1452688674930733,-16.052702409673742,0.250716835536334,0.24816098263662648
13.199999999999763,0.6179879751138804,0.24867632490732458,0.14526906284948898,-15.16013099694225,0.24110848903672172,0.2406272220369453
13.209999999999763,0.6180152718713128,0.24868246371679625,0.14526927743353163,-14.92106415590393,0.25424277796401024,0.2547330485190188
13.219999999999763,0.6180425168801185,0.24868860610615645,0.14526951108944708,-15.30749186758992,0.24097148045651873,0.23823219523940084
13.229999999999762,0.6180697104029768,0.24869475201153482,0.1452697636619311,-16.40660849519273,0.2571108511848183,0.2597434451189404
13.239999999999762,0.6180968527011673,0.2487009013691059,0.14527003499612867,-17.35124764556076,0.24008427078792097,0.23573458131245176
13.249999999999762,0.6181239440345749,0.2487070541150892,0.1452703249376332,-18.08039627153005,0.2598584112727043,0.2642147150906728
13.259999999999762,0.6181509846616959,0.24871321018574868,0.14527063333248347,-17.903428173402858,0.2416501758343144,0.23642989849711576
13.269999999999762,0.6181779748396448,0.2487193695173947,0.1452709600271647,-18.074402655738762,0.26230174719834315,0.26742919016482547
13.279999999999761,0.6182049148241597,0.24872553204638304,0.14527130486860557,-17.561661777557763,0.24400087116115318,0.23873651473049048
13.289999999999761,0.6182318048696079,0.24873169770911574,0.14527166770417793,-17.780460934216798,0.2640996016924041,0.26939434944410723
13.299999999999761,0.6182586452289929,0.24873786644204118,0.14527204838169472,-17.171524140586705,0.2459417217886961,0.24099898354133092
13.30999999999976,0.6182854361539584,0.24874403818165453,0.14527244674940945,-17.452769042095298,0.2653404286748701,0.27068329932020585
13.31999999999976,0.6183121778947963,0.248750212864498,0.14527286265601447,-16.71317162701448,0.2476552016337701,0.24313743018411102
13.32999999999976,0.6183388707004521,0.24875639042716152,0.14527329595064015,-17.05239911138817,0.2662095513184446,0.2716166817617093
13.33999999999976,0.6183655148185295,0.24876257080628236,0.14527374648285318,-16.260091057572005,0.24912149583826412,0.24501499956731962
13.34999999999976,0.6183921104952974,0.24876875393854567,0.14527421410265517,-16.664502791575735,0.2668069186895752,0.272283489482904
13.35999999999976,0.6184186579756956,0.24877493976068515,0.14527469866048223,-15.879004804919765,0.25028934482751675,0.24652661502916018
13.36999999999976,0.6184451575033411,0.24878112820948312,0.1452752000072029,-16.333514733601085,0.2672554510377791,0.27277102917377355
13.37999999999976,0.6184716093205326,0.2487873192217705,0.1452757179941171,-15.592596392605325,0.2511581527328643,0.2476549710272712
13.389999999999759,0.618498013668258,0.24879351273442782,0.1452762524729554,-16.063947970786636,0.2676557822671898,0.27316349878414614
13.399999999999759,0.6185243707861989,0.248799708684385,0.1452768032958771,-15.390602588694467,0.2517449720998266,0.24840760409114673
13.409999999999759,0.6185506809127377,0.24880590700862143,0.1452773703154689,-15.842747703068177,0.26805374782346986,0.2735117798287647
13.419999999999758,0.6185769442849617,0.24881210764416695,0.14527795338474442,-15.2415765847022,0.2520510638494211,0.2487717251807275
13.429999999999758,0.6186031611386708,0.24881831052810152,0.14527855235714213,-15.66455329337038,0.26844241061691143,0.27382275323233624
13.439999999999758,0.6186293317083819,0.2488245155975562,0.14527916708652502,-15.125492975451762,0.2520475519523588,0.24871622223909767
13.449999999999758,0.6186554562273349,0.24883072278971238,0.1452797974271781,-15.54452033846704,0.268795241481091,0.2740685232019104
13.459999999999757,0.6186815349274994,0.24883693204180335,0.14528044323380843,-15.05297389544379,0.2516936576865075,0.24824029496593902
13.469999999999757,0.6187075680395793,0.2488431432911134,0.14528110436154296,-15.514067222083552,0.26911151723913423,0.27422266836305914
13.479999999999757,0.6187335557930188,0.2488493564749791,0.14528178066592798,-15.065630103633898,0.25098514138999756,0.24743643374458338
13.489999999999757,0.6187594984160097,0.24885557153078913,0.14528247200292735,-15.63633291533558,0.26945178332689645,0.27430737725168064
13.499999999999757,0.6187853961354943,0.24886178839598422,0.1452831782289214,-15.252738360183056,0.25003133093823277,0.2465684194336218
13.509999999999756,0.6188112491771732,0.2488680070080581,0.1452838992007059,-16.046751078563954,0.2699335266188124,0.2743943100143189
13.519999999999756,0.61883705776551,0.24887422730455744,0.14528463477549072,-15.773649297622512,0.2491831081402745,0.2461945295454273
13.529999999999756,0.6188628221237382,0.24888044922308222,0.14528538481089853,-16.91701644751284,0.2705837605625105,0.27446223186964175
13.539999999999756,0.6188885424738658,0.24888667270128598,0.14528614916496363,-16.67982674527249,0.24923582860955795,0.2472830539828426
13.549999999999756,0.6189142190366808,0.2488928976768758,0.1452869276961304,-17.954996162184283,0.27093769826393055,0.27410053725427486
13.559999999999755,0.6189398520317574,0.24889912408761333,0.14528772026325298,-17.222992878194674,0.25120225783958516,0.25062266372241004
13.569999999999755,0.6189654416774621,0.24890535187131455,0.1452885267255932,-17.925820503236594,0.27004838051058666,0.27261231871714176
13.579999999999755,0.6189909881909583,0.24891158096584973,0.14528934694281934,-16.627674171446078,0.2544756533198854,0.25484268643860253
13.589999999999755,0.6190164917882123,0.24891781130914464,0.14529018077500572,-17.000582261394154,0.26774992254288743,0.2699029071976046
13.599999999999755,0.6190419526839991,0.24892404283917974,0.14529102808263034,-16.326543482169196,0.2569166165332135,0.25742574645580846
13.609999999999754,0.6190673710919076,0.2489302754939914,0.1452918887265749,-17.056068110913653,0.2646091992423959,0.26669108296863453
13.619999999999754,0.6190927472243472,0.24893650921167154,0.14529276256812237,-18.066430932568235,0.258286713632562,0.2578685677606665
13.629999999999754,0.6191180812925523,0.24894274393036853,0.1452936494689571,-19.461815752265966,0.26199383403455245,0.26499862044209743
13.639999999999754,0.6191433735065878,0.24894897958828666,0.14529454929116234,-22.02832862803921,0.2594400410014022,0.2566014077393306
13.649999999999753,0.6191686240753551,0.24895521612368685,0.14529546189721973,-21.64119027246661,0.2615684637139861,0.2658199654772053
13.659999999999753,0.6191938332065979,0.2489614534748871,0.1452963871500081,-21.049655431570404,0.2602890345579437,0.25572179168969816
13.669999999999753,0.6192190011069071,0.24896769158026255,0.14529732491280206,-19.163393794427666,0.2618550413962068,0.2656647676329438
13.679999999999753,0.6192441279817266,0.24897393037824564,0.14529827504927098,-17.114814869735802,0.2602401904867129,0.2554252663600062
13.689999999999753,0.6192692140353583,0.24898016980732648,0.14529923742347758,-16.443239090688472,0.26110742907605766,0.2641961282240422
13.699999999999752,0.6192942594709686,0.2489864098060533,0.145300211899877,-15.77592855778586,0.25895560247089017,0.25311398750123487
13.709999999999752,0.6193192644905928,0.24899265031303228,0.14530119834331534,-15.44448723877015,0.25910665932459376,0.261120647281704
13.719999999999752,0.6193442292951418,0.24899889126692834,0.1453021966190286,-15.46328378171196,0.25811155825772847,0.25185684482611165
13.729999999999752,0.6193691540844055,0.24900513260646517,0.14530320659264187,-15.033392687531595,0.2580061403259764,0.2589175558057948
13.739999999999752,0.6193940390570601,0.24901137427042494,0.1453042281301671,-15.305954780749731,0.2563542708915749,0.250195969240688
13.749999999999751,0.619418884410673,0.2490176161976499,0.14530526109800343,-15.315318097839285,0.2586408902846932,0.25856790869498814
13.759999999999751,0.6194436903417079,0.24902385832704152,0.14530630536293493,-16.90658709715076,0.25137093146042977,0.24562509165674706
13.76999999999975,0.6194684570455303,0.24903010059756078,0.14530736079212933,-19.019278519902347,0.26057473187727304,0.25961607089297706
13.77999999999975,0.6194931847164125,0.24903634294822893,0.14530842725313753,-22.369150655134803,0.24394598344183654,0.2394333179751156
13.78999999999975,0.6195178735475396,0.24904258531812767,0.14530950461389233,-22.866415583145436,0.2610374992326883,0.2605210711412894
13.79999999999975,0.6195425237310147,0.24904882764639913,0.14531059274270677,-20.669564751451407,0.24389778220832736,0.24081601436002628
13.80999999999975,0.6195671354578641,0.24905506987224635,0.1453116915082734,-18.931917992752282,0.2613535041308866,0.264009968107274
13.81999999999975,0.6195917089180414,0.24906131193493317,0.14531280077966288,-17.28907324541533,0.24693729518062582,0.24282851579688283
13.82999999999975,0.6196162443004359,0.2490675537737854,0.14531392042632324,-17.40786247198995,0.2626478612650787,0.2679736425349965
13.83999999999975,0.6196407417928743,0.2490737953281898,0.14531505031807815,-17.069652252118324,0.24702349684724906,0.24166197004327253
13.84999999999975,0.619665201582129,0.24908003653759558,0.14531619032512624,-18.08069183732486,0.2635183131745057,0.27033077705546527
13.859999999999749,0.6196896238539197,0.2490862773415135,0.14531734031803978,-16.966331129247596,0.24817588204484933,0.24280517617623198
13.869999999999749,0.619714008792923,0.24909251767951687,0.14531850016776315,-17.182958749299303,0.26455071747717945,0.27110136772246324
13.879999999999749,0.6197383565827744,0.24909875749124188,0.14531966974561278,-16.041799802236696,0.24977546689768523,0.2452546203110354
13.889999999999748,0.619762667406075,0.24910499671638733,0.1453208489232748,-16.272012577234403,0.265425809239429,0.2712697536078417
13.899999999999748,0.6197869414443958,0.24911123529471527,0.1453220375728047,-15.761316908613752,0.25033272387178834,0.2463395799384018
13.909999999999748,0.6198111788782833,0.2491174731660509,0.14532323556662582,-16.347653037862347,0.26617024612226986,0.27174523712130577
13.919999999999748,0.6198353798872652,0.24912371027028324,0.14532444277752826,-15.806417521608326,0.25059107036844075,0.24696645170775516
13.929999999999747,0.619859544649855,0.24912994654736553,0.14532565907866846,-16.26444595511051,0.266976429295582,0.2723407507749101
13.939999999999747,0.619883673343556,0.2491361819373142,0.1453268843435665,-15.486256487827006,0.2511302378031117,0.2479351007267699
13.949999999999747,0.6199077661448681,0.24914241638021056,0.14532811844610646,-15.782552704902566,0.2677722657049437,0.27296086802143393
13.959999999999747,0.6199318232292929,0.24914864981620077,0.145329361260535,-15.070333577921016,0.2515978023664189,0.24869313054336575
13.969999999999747,0.6199558447713376,0.24915488218549564,0.14533061266145988,-15.417044538046788,0.2685340918621772,0.2736969107550623
13.979999999999746,0.619979830944521,0.24916111342837097,0.14533187252384897,-14.838764779469305,0.25189901735059184,0.2491384419650656
13.989999999999746,0.6200037819213777,0.24916734348516786,0.1453331407230291,-15.235322834616706,0.269298632488733,0.2744896730282468
13.999999999999746,0.6200276978734636,0.24917357229629308,0.14533441713468534,-14.696258804251107,0.25224310304933983,0.2496140362294213
14.009999999999746,0.6200515789713616,0.24917979980221955,0.14533570163485976,-15.07688456676992,0.27004726859051126,0.275237970222025
14.019999999999746,0.620075425384685,0.24918602594348555,0.1453369940999497,-14.552095145595292,0.2526876006850228,0.2502079021189244
14.029999999999745,0.620099237282084,0.24919225066069606,0.14533829440670742,-14.921708330227972,0.2707345520959491,0.2759170566115825
14.039999999999745,0.6201230148312501,0.24919847389452288,0.14533960243223928,-14.426950294909918,0.25316427256855667,0.25081348595816466
14.049999999999745,0.6201467581989206,0.24920469558570407,0.14534091805400345,-14.812408593779757,0.27133553844781255,0.27653495325439215
14.059999999999745,0.6201704675508847,0.24921091567504514,0.1453422411498101,-14.33737195146289,0.25363914201501975,0.25137596566682185
14.069999999999744,0.6201941430519863,0.24921713410341848,0.1453435715978195,-14.744609770959078,0.2718399546302636,0.2770845801027903
14.079999999999744,0.6202177848661317,0.24922335081176414,0.14534490927654123,-14.275284157598401,0.25410460245643035,0.2518823064583236
14.089999999999744,0.6202413931562926,0.2492295657410903,0.14534625406483365,-14.704480647661242,0.2722450920003961,0.2775583795550199
14.099999999999744,0.6202649680845109,0.2492357788324724,0.1453476058419016,-14.242488906620299,0.2545393123499047,0.2523070447428308
14.109999999999744,0.6202885098119051,0.24924199002705458,0.14534896448729645,-14.694393019771194,0.2725575920246548,0.2779581181652815
14.119999999999743,0.6203120184986729,0.2492481992660491,0.14535032988091445,-14.24415119462755,0.2549198391250785,0.2526280349352994
14.129999999999743,0.6203354943040983,0.24925440649073732,0.14535170190299623,-14.70972441203345,0.27278637096453856,0.27828315662840936
14.139999999999743,0.6203589373865549,0.24926061164246915,0.14535308043412515,-14.270805144130737,0.25522806998693603,0.25283157920866134
14.149999999999743,0.6203823479035112,0.24926681466266368,0.1453544653552264,-14.730529754435398,0.27292973588958686,0.2785222686021073
14.159999999999743,0.620405726011535,0.24927301549280934,0.14535585654756616,-14.303736146612886,0.25543808560115144,0.2528889079464856
14.169999999999742,0.6204290718662989,0.2492792140744644,0.14535725389275075,-14.738764002299309,0.27296590306567536,0.27865412131642325
14.179999999999742,0.6204523856225845,0.24928541034925666,0.14535865727272487,-14.33105424444705,0.25551598869218733,0.25275145202015237
14.189999999999742,0.6204756674342872,0.24929160425888414,0.1453600665697713,-14.733956390641605,0.27284601623551813,0.2786446196817803
14.199999999999742,0.6204989174544208,0.24929779574511518,0.1453614816665096,-14.359306185261502,0.2554456629431009,0.2523797120601599
14.209999999999742,0.6205221358351228,0.24930398474978843,0.1453629024458948,-14.743511621463462,0.27248030247763055,0.2784326822179822
14.219999999999741,0.6205453227276586,0.24931017121481383,0.1453643287912173,-14.434323573811191,0.2552749456317476,0.2517909696895905
14.229999999999741,0.6205684782824256,0.2493163550821714,0.14536576058610023,-14.86474725863913,0.2716961241950512,0.2778885755340528
14.23999999999974,0.6205916026489591,0.2493225362939132,0.14536719771450038,-14.740926081225835,0.255212669763471,0.2511545358724869
14.24999999999974,0.6206146959759357,0.24932871479216223,0.14536864006070566,-15.481817492662636,0.27010951326806165,0.27666896513302125
14.25999999999974,0.6206377584111785,0.24933489051911314,0.14537008750933486,-16.068263122885472,0.2559174705566408,0.2511244093827761
14.26999999999974,0.6206607901016623,0.24934106341703285,0.1453715399453366,-18.108435413083487,0.26685080314767473,0.27375352215899484
14.27999999999974,0.6206837911935171,0.24934723342825987,0.14537299725398786,-20.657359126002877,0.25910458678772585,0.25380132397251237
14.28999999999974,0.6207067618320331,0.2493534004952055,0.14537445932089377,-23.440367479228758,0.261804731459361,0.26797581352073646
14.29999999999974,0.6207297021616653,0.24935956456035296,0.14537592603198551,-22.998164775336626,0.265619914630437,0.2608889724016009
14.30999999999974,0.6207526123260382,0.24936572556625905,0.1453773972735209,-20.294114025151064,0.26184629072409843,0.26638185249552737
14.31999999999974,0.6207754924679499,0.24937188345555297,0.14537887293208182,-17.981340840982334,0.26814935633468623,0.26348578766355923
14.329999999999739,0.6207983427293768,0.24937803817093715,0.14538035289457404,-17.271750821375566,0.2647901349480717,0.2685283127299635
14.339999999999739,0.6208211632514783,0.2493841896551878,0.14538183704822646,-17.005875253117537,0.2653632345032878,0.2596870889972726
14.349999999999739,0.6208439541746008,0.24939033785115436,0.14538332528058934,-17.12427038614811,0.26598659440801325,0.26904159662904487
14.359999999999738,0.6208667156382827,0.24939648270176037,0.14538481747953413,-17.411859044944322,0.2619937448760431,0.25569649409853534
14.369999999999738,0.6208894477812585,0.24940262415000364,0.14538631353325226,-17.709718958166615,0.26725755542686647,0.2693671242289361
14.379999999999738,0.6209121507414628,0.24940876213895566,0.14538781333025366,-18.742597301986812,0.2589870769930177,0.2533157959831456
14.389999999999738,0.6209348246560357,0.24941489661176303,0.1453893167593667,-19.904406526441957,0.2695686708176045,0.2701331111293163
14.399999999999737,0.6209574696613261,0.24942102751164666,0.1453908237097364,-22.48167134143286,0.254737099177311,0.2516224213396678
14.409999999999737,0.6209800858928977,0.24942715478190292,0.14539233407082439,-25.829683067398527,0.2735160052818745,0.2710189081547028
14.419999999999737,0.6210026734855306,0.2494332783659028,0.145393847732407,-26.827075939555254,0.2517873429063975,0.2537952166298718
14.429999999999737,0.6210252325732292,0.2494393982070931,0.14539536458457503,-24.784723686130402,0.27584712250705934,0.27249195318641994
14.439999999999737,0.6210477632892226,0.24944551424899586,0.1453968845177324,-20.763053680618533,0.2557909307437539,0.259666508792372
14.449999999999736,0.6210702657659726,0.24945162643520893,0.1453984074225951,-18.337857221654918,0.273125996818558,0.2722788301301597
14.459999999999736,0.6210927401351752,0.24945773470940655,0.14539993319019132,-16.739794343985615,0.25836353591302275,0.25998794098565836
14.469999999999736,0.6211151865277672,0.24946383901533897,0.14540146171185905,-17.290892821568704,0.27043698344469236,0.2715754320948304
14.479999999999736,0.6211376050739277,0.24946993929683278,0.1454029928792462,-17.174701741012555,0.2586104234104387,0.2585871120965627
14.489999999999736,0.6211599959030847,0.2494760354977911,0.1454045265843089,-18.696400847786315,0.2683252346194229,0.27089180739870183
14.499999999999735,0.6211823591439191,0.24948212756219462,0.14540606271931178,-19.02824916150058,0.25961410537744734,0.25827268648572527
14.509999999999735,0.6212046949243673,0.2494882154341003,0.14540760117682555,-20.087440016649822,0.26717179990127915,0.2706721236529475
14.519999999999735,0.6212270033716262,0.24949429905764262,0.1454091418497272,-20.56465362498674,0.2617448858366046,0.25948186542180124
14.529999999999735,0.6212492846121587,0.2495003783770337,0.14541068463119872,-20.82382252511914,0.2663869608314988,0.27006226653673765
14.539999999999734,0.6212715387716957,0.24950645333656346,0.14541222941472642,-20.821403250412576,0.26395025395772753,0.26113731279803537
14.549999999999734,0.6212937659752417,0.2495125238805991,0.1454137760940992,-20.564773632959064,0.2655099717209279,0.2688432862042995
14.559999999999734,0.6213159663470779,0.24951858995358664,0.1454153245634091,-18.92933509060914,0.2649096225435798,0.2613867685080391
14.569999999999734,0.621338140010768,0.24952465150005004,0.145416874717049,-18.352903333316497,0.2654758665820563,0.2684133935257954
14.579999999999734,0.6213602870891602,0.24953070846459208,0.145418426449713,-16.764718922945587,0.26437358670959055,0.2596619730500683
14.589999999999733,0.6213824077043925,0.24953676079189377,0.14541997965639414,-16.330866309905755,0.26508321901631277,0.26738650375096695
14.599999999999733,0.6214045019778968,0.2495428084267156,0.14542153423238488,-15.721181506032783,0.26340425994155087,0.25783882291574545
14.609999999999733,0.6214265700304019,0.24954885131389676,0.14542309007327534,-15.425377009203322,0.26454519418597877,0.26593550757297074
14.619999999999733,0.6214486119819392,0.24955488939835604,0.14542464707495273,-15.521487793566697,0.2618103526324879,0.25602224383089534
14.629999999999733,0.621470627951845,0.24956092262509175,0.1454262051336008,-15.357120360361288,0.2650470854151763,0.2653462189791189
14.639999999999732,0.621492618058766,0.249566950939182,0.14542776414569847,-16.59015581288108,0.25808400683739197,0.2527969362943125
14.649999999999732,0.6215145824206613,0.2495729742857842,0.14542932400801864,-18.052684867977216,0.26707149994391277,0.26580751706911304
14.659999999999732,0.621536521154809,0.24957899261013697,0.14543088461762882,-22.319891071789648,0.25095436384007386,0.2476294860941746
14.669999999999732,0.6215584343778079,0.24958500585755847,0.14543244587188864,-24.687868896368894,0.2691993621436298,0.2665193889810672
14.679999999999731,0.6215803222055826,0.24959101397344774,0.14543400766845,-23.780597815385953,0.24872758732323444,0.24828541208643226
14.689999999999731,0.6216021847533867,0.24959701690328448,0.14543556990525588,-20.130330010489114,0.2686375011853006,0.2691997283636759
14.699999999999731,0.6216240221358077,0.2496030145926294,0.14543713248053947,-17.445702922137695,0.2534975250694203,0.25226419866659855
14.70999999999973,0.6216458344667704,0.24960900698712452,0.1454386952928237,-16.723613490716822,0.26888467981709924,0.2724978897022932
14.71999999999973,0.6216676218595392,0.2496149940324926,0.14544025824091958,-16.46484338906212,0.2531873129240977,0.25014169327885455
14.72999999999973,0.6216893844267252,0.24962097567453867,0.14544182122392646,-17.70498851563436,0.26932571593229204,0.27501942556760284
14.73999999999973,0.621711122280287,0.2496269518591491,0.14544338414123048,-17.31684991470057,0.2528164553780894,0.2488250050288441
14.74999999999973,0.6217328355315362,0.2496329225322921,0.14544494689250376,-17.968047327469268,0.2702430567279535,0.2765302812741504
14.75999999999973,0.6217545242911404,0.24963888764001815,0.14544650937770393,-16.526200373457268,0.2544146406107991,0.25098950652742474
14.76999999999973,0.6217761886691273,0.24964484712846,0.14544807149707314,-16.53141078905529,0.2710392636587635,0.27676124636769117
14.77999999999973,0.6217978287748893,0.24965080094383324,0.14544963315113754,-15.767805153941639,0.2553341770731235,0.25243770197006193
14.78999999999973,0.6218194447171854,0.24965674903243582,0.14545119424070593,-16.214368018089843,0.27160587035793143,0.2770861943379407
14.799999999999729,0.621841036604146,0.2496626913406482,0.14545275466686883,-15.794195667694275,0.2552852581271594,0.2525730308548799
14.809999999999729,0.6218626045432772,0.2496686278149348,0.1454543143309989,-16.37071242847707,0.2722512797836147,0.277611736741639
14.819999999999729,0.6218841486414634,0.24967455840184266,0.14545587313474886,-15.748264098584281,0.25538037993970514,0.252974859919973
14.829999999999728,0.6219056690049722,0.2496804830480029,0.14545743098005148,-16.134608300228475,0.2728925386600657,0.27802187217919166
14.839999999999728,0.6219271657394566,0.24968640170012965,0.1454589877691181,-15.406618632894345,0.2556482985191213,0.253595122014585
14.849999999999728,0.6219486389499599,0.24969231430502148,0.14546054340443873,-15.762967192500371,0.2734838986603041,0.2784420020285279
14.859999999999728,0.621970088740918,0.2496982208095605,0.14546209778878041,-15.138361927818307,0.2557892193945838,0.25397027688499607
14.869999999999727,0.6219915152161646,0.2497041211607134,0.14546365082518706,-15.582906662182356,0.27408607896762865,0.27897873455069383
14.879999999999727,0.6220129184789339,0.24971001530553097,0.14546520241697813,-15.024840224776456,0.2559223886546094,0.2543070997034846
14.889999999999727,0.6220342986318645,0.2497159031911489,0.1454667524677485,-15.499161697687304,0.27469551682978594,0.2795387825837109
14.899999999999727,0.6220556557770028,0.2497217847647876,0.14546830088136734,-14.916939592302448,0.2562655920228353,0.2549052207831983
14.909999999999727,0.6220769900158063,0.2497276599737525,0.14546984756197745,-15.356265837100036,0.27523413259059454,0.2800316717143327
14.919999999999726,0.6220983014491477,0.2497335287654341,0.1454713924139943,-14.72757937820143,0.25683608796831464,0.2557297660778056
14.929999999999726,0.6221195901773183,0.24973939108730828,0.14547293534210545,-15.127409395192249,0.2756219288524464,0.28042881052818397
14.939999999999726,0.6221408563000314,0.24974524688693647,0.1454744762512699,-14.472685472611357,0.25750671061496605,0.25655624932347265
14.949999999999726,0.6221620999164253,0.2497510961119658,0.14547601504671714,-14.869146033379598,0.2758243468033943,0.2807303394449606
14.959999999999726,0.6221833211250678,0.2497569387101294,0.14547755163394666,-14.225349090486432,0.2581298059527773,0.2571782515893291
14.969999999999725,0.6222045200239593,0.24976277462924648,0.14547908591872688,-14.667497691545755,0.27585643887921085,0.28095716875128757
14.979999999999725,0.6222256967105361,0.2497686038172225,0.14548061780709468,-14.076633312716448,0.25861635121423754,0.2575005879672453
14.989999999999725,0.6222468512816732,0.24977442622204943,0.14548214720535477,-14.596714151806346,0.27576386899163463,0.28114491029760247
14.999999999999725,0.6222679838336888,0.24978024179180539,0.14548367402007806,-14.081997551338869,0.2589707414348035,0.2575584905308228
15.009999999999724,0.6222890944623474,0.24978605047465616,0.14548519815810262,-14.664997035476508,0.2755888151184085,0.2813052897890536
15.019999999999724,0.6223101832628629,0.24979185221885403,0.14548671952653155,-14.22534989232886,0.25924437143719076,0.2574397977652658
15.029999999999724,0.6223312503299022,0.24979764697273835,0.14548823803273248,-14.800759452879081,0.27531974380046126,0.28138412199400387
15.039999999999724,0.6223522957575887,0.2498034346847361,0.14548975358433736,-14.450253072839324,0.25943867457563824,0.2571376750877142
15.049999999999724,0.6223733196395054,0.2498092153033617,0.14549126608924148,-14.940247629113923,0.2748316325595561,0.2812465918425249
15.059999999999723,0.6223943220686976,0.24981498877721728,0.1454927754556028,-14.769496963805002,0.2594948874759565,0.25650523023082206
15.069999999999723,0.622415303137678,0.2498207550549929,0.14549428159184108,-15.183120439508658,0.273809585539265,0.28062945224907204
15.079999999999723,0.6224362629384286,0.24982651408546666,0.14549578440663732,-15.411526651679742,0.2594831478581134,0.25548131420080006
15.089999999999723,0.6224572015624037,0.24983226581750473,0.14549728380893304,-15.973886250018,0.27162784928811,0.2789397580221136
15.099999999999723,0.6224781191005343,0.24983801020006213,0.1454987797079299,-17.002407486943063,0.25999441442314175,0.2546357061352105
15.109999999999722,0.6224990156432308,0.2498437471821819,0.1455002720130882,-18.362787329805943,0.2674015458992668,0.27499731397885496
15.119999999999722,0.6225198912803865,0.2498494767129965,0.14550176063412731,-20.20015148246151,0.26264672322673643,0.2561278621984881
15.129999999999722,0.6225407461013798,0.24985519874172674,0.1455032454810239,-22.053132736723292,0.2619139009602512,0.2686880105762757
15.139999999999722,0.6225615801950789,0.24986091321768292,0.14550472646401205,-21.277750064240823,0.2687514112568189,0.2622061458930217
15.149999999999721,0.6225823936498441,0.24986662009026425,0.14550620349358187,-18.990225648930526,0.2613776209461947,0.26654348447807696
15.159999999999721,0.6226031865535314,0.24987231930896012,0.14550767648048016,-16.69142319749788,0.2743128057440267,0.26807068515392735
15.169999999999721,0.6226239589934951,0.24987801082334873,0.14550914533570777,-14.510816387021096,0.2644200305319988,0.26844445368237807
15.17999999999972,0.622644711056591,0.24988369458309848,0.14551060997052054,-14.513887033518925,0.2747778298524213,0.26844632110677646
15.18999999999972,0.6226654428291808,0.24988937053796761,0.14551207029642793,-14.512568489972129,0.2659356793779495,0.269124567559759
15.19999999999972,0.6226861543971338,0.24989503863780477,0.14551352622519265,-15.099299038737808,0.2735784743058309,0.2666011732502649
15.20999999999972,0.6227068458458301,0.24990069883254867,0.14551497766882984,-14.620718773878512,0.2675641093238223,0.2700394460815577
15.21999999999972,0.622727517260165,0.24990635107222847,0.14551642453960625,-14.739839905776362,0.27398965656680196,0.26721116546622653
15.22999999999972,0.6227481687245501,0.24991199530696423,0.14551786675004022,-13.484404256476445,0.2684621370182384,0.270643908106315
15.23999999999972,0.6227688003229177,0.24991763148696652,0.1455193042129002,-14.704858052078537,0.2769006706464253,0.27084807604459143
15.24999999999972,0.6227894121387243,0.24992325956253733,0.14552073684120498,-13.65359812394606,0.26799173668337867,0.2709503901834902
15.25999999999972,0.6228100042549514,0.24992887948406894,0.14552216454822187,-15.755289830451622,0.2800211032730837,0.27467163880719525
15.269999999999719,0.6228305767541117,0.24993449120204606,0.14552358724746767,-14.38221413238346,0.26810150568573,0.2721081838138957
15.279999999999719,0.6228511297182495,0.24994009466704403,0.1455250048527065,-16.116054449737472,0.28074535152758373,0.276706591578049
15.289999999999718,0.6228716632289446,0.24994568982973012,0.14552641727795007,-15.003153471809771,0.26857138391715163,0.27281781877130074
15.299999999999718,0.6228921773673152,0.2499512766408633,0.14552782443745677,-16.150026832433372,0.27908929338895727,0.2765571882363219
15.309999999999718,0.6229126722140216,0.24995685505129475,0.14552922624573125,-15.07511507422779,0.2677587415562539,0.27172425158189156
15.319999999999718,0.622933147849268,0.2499624250119676,0.14553062261752348,-15.557981460803376,0.27681263127239525,0.2758437906216439
15.329999999999718,0.622953604352806,0.2499679864739173,0.14553201346782846,-14.49206207362742,0.26493888064514404,0.26786355265401346
15.339999999999717,0.6229740418039375,0.24997353938827174,0.14553339871188534,-15.026558285133937,0.2744458386642758,0.2753650715935542
15.349999999999717,0.6229944602815178,0.24997908370625155,0.145534778265177,-14.612842512668738,0.26108459426223374,0.2621243979107558
15.359999999999717,0.6230148598639577,0.2499846193791698,0.14553615204342918,-15.660782407817267,0.27265063671531553,0.27595326569120454
15.369999999999717,0.6230352406292269,0.2499901463584326,0.14553751996261022,-15.721360913820856,0.25840563625141544,0.25703314201952393
15.379999999999717,0.6230556026548582,0.24999566459553957,0.1455388819389304,-16.696115197416308,0.27113689181875406,0.27673187729321247
15.389999999999716,0.6230759460179475,0.2500011740420831,0.1455402378888411,-17.04034555411173,0.25896368203257625,0.2553398600449154
15.399999999999716,0.6230962707951584,0.2500066746497491,0.14554158772903453,-18.52118177452804,0.26808723967219417,0.2750198588555071
15.409999999999716,0.6231165770627258,0.25001216637031715,0.14554293137644272,-20.678158368250713,0.2627695625474028,0.25772749905252945
15.419999999999716,0.6231368648964567,0.25001764915566016,0.14554426874823712,-23.061846280805312,0.2632082077373806,0.2698491326452131
15.429999999999715,0.6231571343717349,0.25002312295774565,0.14554559976182865,-22.202723771154403,0.2689444651751323,0.26422485813516666
15.439999999999715,0.6231773855635222,0.25002858772863457,0.14554692433486605,-20.32120380091642,0.2633898551032102,0.2683347074758981
15.449999999999715,0.6231976185463617,0.2500340434204821,0.1455482423852358,-17.352366329372096,0.2720200745992361,0.26728521713678477
15.459999999999715,0.6232178333943814,0.250039489985538,0.14554955383106183,-16.447409320782842,0.26663558815905974,0.2706520033287577
15.469999999999715,0.6232380301812956,0.25004492737614614,0.14555085859070427,-15.914206441312158,0.27065086413354755,0.2650097979513686
15.479999999999714,0.6232582089804087,0.2500503555447455,0.14555215658275977,-15.750301550319538,0.2676454283804754,0.27105405650771874
15.489999999999714,0.6232783698646175,0.2500557744438695,0.14555344772606005,-15.928881703073156,0.26896572662215945,0.26243333293497784
15.499999999999714,0.6232985129064137,0.2500611840261467,0.14555473193967192,-15.467668015741388,0.2682609978657938,0.27104403970492674
15.509999999999714,0.6233186381778865,0.25006658424430034,0.14555600914289624,-15.827958372278076,0.26860982589206056,0.26178638463386067
15.519999999999714,0.6233387457507259,0.25007197505114964,0.1455572792552683,-14.875505493633348,0.2688062419736642,0.27110965304347184
15.529999999999713,0.6233588356962254,0.2500773563996085,0.14555854219655576,-15.32693300041557,0.2693333392976904,0.2626289379132474
15.539999999999713,0.6233789080852833,0.2500827282426868,0.14555979788675977,-14.063716957494663,0.2691505283477613,0.27128380224632176
15.549999999999713,0.6233989629884066,0.2500880905334895,0.14556104624611274,-14.47094249773401,0.27030202031814643,0.2637499950175075
15.559999999999713,0.6234190004757139,0.2500934432252185,0.14556228719507977,-13.30460581108038,0.26898653752792573,0.27129514397950216
15.569999999999713,0.6234390206169366,0.2500987862711703,0.1455635206543558,-13.806082000238037,0.27146936053753706,0.26479243510924894
15.579999999999712,0.6234590234814223,0.2501041196247386,0.14556474654486717,-13.188723118302896,0.2679330914290418,0.27112192230106275
15.589999999999712,0.6234790091381383,0.250109443239413,0.1455659647877699,-14.556845340628373,0.27380366760109903,0.2664179144529537
15.599999999999712,0.6234989776556724,0.2501147570687794,0.14556717530444935,-15.353473393627203,0.2660146311796566,0.27140538113893636
15.609999999999712,0.623518929102236,0.25012006106652024,0.1455683780165198,-17.884557575047893,0.2778704098473861,0.2701601531082109
15.619999999999711,0.6235388635456683,0.2501253551864148,0.14556957284582386,-17.01628122446456,0.2655469005575725,0.2726988513967021
15.629999999999711,0.6235587810534355,0.2501306393823393,0.14557075971443237,-16.208684251994338,0.2807499818405431,0.27571193768689656
15.639999999999711,0.6235786816926373,0.2501359136082667,0.14557193854464295,-15.27113401797549,0.26597253683411504,0.27176955017329796
15.64999999999971,0.6235985655300051,0.2501411778182671,0.14557310925898048,-14.886448222492723,0.28020940605206485,0.2773024004062536
15.65999999999971,0.6236184326319089,0.25014643196650793,0.14557427178019566,-14.941191721404564,0.26481226369193106,0.26948970313312254
15.66999999999971,0.623638283064356,0.25015167600725396,0.1455754260312654,-14.912179228165584,0.2784749992295975,0.277392282412029
15.67999999999971,0.6236581168929966,0.25015690989486783,0.14557657193539178,-14.911690711057393,0.2632769620380228,0.2662328849620634
15.68999999999971,0.6236779341831232,0.2501621335838094,0.14557770941600154,-15.206558065992064,0.27626075037015363,0.2774596648576762
15.69999999999971,0.623697734999675,0.25016734702863624,0.14557883839674543,-15.15820070313013,0.26204668246733426,0.26293499771577117
15.70999999999971,0.6237175194072405,0.2501725501840045,0.14557995880149846,-15.928092212891565,0.27474063987137276,0.27817201307840483
15.71999999999971,0.6237372874700589,0.250177743004668,0.14558107055435854,-15.81207085808037,0.2616100249402021,0.2606543806143789
15.729999999999709,0.6237570392520223,0.2501829254454787,0.1455821735796465,-16.704271948322837,0.2744081369898368,0.27947107388673026
15.739999999999709,0.6237767748166798,0.2501880974613872,0.14558326780190528,-16.12751460460926,0.2624077669407771,0.2604919262010318
15.749999999999709,0.623796494227238,0.25019325900744244,0.14558435314589968,-16.479373389780605,0.27446353621813224,0.2801211025167544
15.759999999999708,0.6238161975465643,0.25019841003879195,0.1455854295366157,-15.907313660053608,0.2637717504045362,0.2616555238830856
15.769999999999708,0.6238358848371887,0.25020355051068205,0.1455864968992602,-16.276898166509632,0.27365386520727136,0.27937490142045873
15.779999999999708,0.623855556161307,0.25020868037845795,0.14558755515926022,-16.741986278968767,0.26458986907729903,0.26205667276810624
15.789999999999708,0.6238752115807821,0.2502137995975638,0.1455886042422627,-17.882182038306922,0.2718587008690443,0.2776642107744338
15.799999999999708,0.6238948511571474,0.2502189081235431,0.14558964407413388,-19.175656545664836,0.26537602331738014,0.26204574182614204
15.809999999999707,0.623914474951608,0.25022400591203836,0.14559067458095887,-20.079387917194545,0.2692046658670297,0.27433136860917984
15.819999999999707,0.6239340830250438,0.2502290929187919,0.1455916956890414,-19.49596853219441,0.26759961375816654,0.26361069451363356
15.829999999999707,0.623953675438011,0.25023416909964497,0.14559270732490248,-19.03260993702163,0.2670094850985058,0.2706782141728246
15.839999999999707,0.6239732522507452,0.2502392344105391,0.14559370941528138,-17.150308991184207,0.2711938832823593,0.2664816451154181
15.849999999999707,0.6239928135231632,0.250244288807515,0.1455947018871335,-16.38372456621724,0.2660187751981714,0.2686662343495305
15.859999999999706,0.6240123593148657,0.250249332246714,0.1455956846676315,-15.240814573232077,0.2752177959487921,0.2699802909913128
15.869999999999706,0.6240318896851382,0.25025436468437695,0.1455966576841638,-14.162790345147927,0.2662423276722435,0.2685663032626968
15.879999999999706,0.6240514046929545,0.2502593860768447,0.14559762086433398,-14.232719347380952,0.27855869583698006,0.2728357135895563
15.889999999999706,0.6240709043969791,0.2502643963805591,0.1455985741359615,-14.681530822853194,0.2665452299953156,0.2690732316909111
15.899999999999705,0.6240903888555683,0.2502693955520618,0.14559951742707994,-16.180190845577467,0.28136156083176184,0.2757057519871652
15.909999999999705,0.6241098581267732,0.2502743835479954,0.14560045066593763,-16.1574048899937,0.26831006611412717,0.27142406418650966
15.919999999999705,0.6241293122683415,0.25027936032510273,0.1456013737809959,-14.91712058194594,0.2816169566265768,0.27856607904148084
15.929999999999705,0.624148751337719,0.25028432584022775,0.14560228670093023,-12.852470693224419,0.271042987050218,0.27359082987531574
15.939999999999705,0.6241681753920532,0.250289280050315,0.1456031893546283,-13.5014519626977,0.28049777882027843,0.2798949285062011
15.949999999999704,0.6241875844881948,0.2502942229124104,0.14560408167119074,-13.271411988535343,0.26878836690556657,0.2710160746208261
15.959999999999704,0.6242069786826994,0.2502991543836609,0.14560496357993014,-14.808565230237246,0.2795423217882949,0.2805931899779918
15.969999999999704,0.6242263580318299,0.25030407442131436,0.14560583501037003,-14.30179899560711,0.26545741067624085,0.26708385419927877
15.979999999999704,0.6242457225915584,0.25030898298272036,0.1456066958922457,-15.35650292726769,0.27866151331390293,0.281617108809449
15.989999999999704,0.6242650724175693,0.25031388002533017,0.1456075461555032,-14.68892256698738,0.2630998179538299,0.26368170408781955
15.999999999999703,0.6242844075652597,0.25031876550669624,0.1456083857302985,-15.463435792460896,0.2779619405261956,0.28247998869525626
16.009999999999703,0.6243037280897422,0.25032363938447266,0.1456092145469972,-15.088014676342976,0.26208166980756115,0.2615659659400839
16.019999999999705,0.6243230340458481,0.25032850161641584,0.14561003253617483,-15.690995772832464,0.2775550610687688,0.28294623923160833
16.029999999999706,0.624342325488127,0.2503333521603838,0.14561083962861573,-15.209960226376914,0.26246617583557846,0.261283939042825
16.039999999999708,0.6243616024708517,0.25033819097433685,0.1456116357553127,-15.47240651353632,0.27720030982942456,0.2826656583933485
16.04999999999971,0.6243808650480174,0.250343018016337,0.14561242084746653,-14.791780309575975,0.2634556271425354,0.2621288350192564
16.05999999999971,0.6244001132733459,0.2503478332445492,0.1456131948364861,-14.910451830145997,0.27685771241858376,0.28187460673353953
16.069999999999713,0.624419347200286,0.2503526366172401,0.14561395765398724,-14.308844723163933,0.26392936748846224,0.26286111133325174
16.079999999999714,0.6244385668820174,0.25035742809277967,0.14561470923179312,-14.574510905182446,0.2767156012789018,0.2810588959066938
16.089999999999716,0.62445777237145,0.25036220762963973,0.14561544950193286,-14.255140030504185,0.26353730858415786,0.263048972545996
16.099999999999717,0.6244769637212284,0.25036697518639534,0.1456161783966421,-14.754893415472072,0.27672278804119166,0.2803624433710879
16.10999999999972,0.6244961409837321,0.2503717307217239,0.14561689584836163,-14.540823939011668,0.2626252753222607,0.2628927041526289
16.11999999999972,0.6245153042110786,0.25037647419440645,0.14561760178973823,-15.114747527377968,0.2765346399604327,0.27961511513584447
16.129999999999722,0.6245344534551247,0.25038120556332627,0.1456182961536227,-14.739993690694064,0.26168251301766177,0.2626177461828988
16.139999999999723,0.6245535887674681,0.2503859247874705,0.14561897887307118,-15.316561219613112,0.27573797120531857,0.27850981401438646
16.149999999999725,0.62457271019945,0.25039063182592897,0.14561964988134307,-14.840389701588874,0.2610700745739677,0.2624272498756019
16.159999999999727,0.6245918178021574,0.25039532663789527,0.14562030911190185,-15.605224698296707,0.2740228778711013,0.27660847475033506
16.169999999999728,0.6246109116264237,0.25040000918266636,0.1456209564984143,-15.347652942823391,0.2612274885398063,0.26294744467371334
16.17999999999973,0.6246299917228308,0.25040467941964256,0.14562159197474983,-16.598110109475517,0.2710244882847309,0.2731425937742636
16.18999999999973,0.624649058141712,0.25040933730832815,0.14562221547498067,-17.020761278425656,0.26284125785830925,0.2652798053214046
16.199999999999733,0.6246681109331529,0.25041398280833077,0.14562282693338058,-18.83157381396731,0.26663927558232386,0.2676029497171968
16.209999999999734,0.6246871501469935,0.2504186158793626,0.14562342628442593,-20.113878781195435,0.26620575746628794,0.2697853004230922
16.219999999999736,0.6247061758328302,0.2504232364812391,0.14562401346279358,-21.00664747786149,0.26310002504717606,0.2628277374453084
16.229999999999738,0.6247251880400172,0.25042784457388,0.1456245884033616,-22.08411534223908,0.2696807970532118,0.27337389121969624
16.23999999999974,0.6247441868176692,0.25043244011730953,0.14562515104120885,-21.148118629805456,0.2635246904398367,0.2639360439425752
16.24999999999974,0.6247631722146616,0.25043702307165583,0.14562570131161423,-21.084539968836317,0.2706119787561902,0.2720676853435648
16.259999999999742,0.6247821442796341,0.2504415933971514,0.14562623915005624,-19.908148834976167,0.2657301440066885,0.26810706172705057
16.269999999999744,0.6248011030609916,0.2504461510541336,0.14562676449221335,-19.072778775118703,0.2699367363510665,0.2686611438588767
16.279999999999745,0.6248200486069049,0.2504506960030435,0.1456272772739623,-18.436465197937984,0.26677335889117326,0.27011319848514825
16.289999999999747,0.6248389809653145,0.25045522820442767,0.14562777743137936,-18.04257740642787,0.2696608623835851,0.26659590489163065
16.29999999999975,0.6248579001839316,0.25045974761893713,0.14562826490073869,-17.96093227899391,0.2671315551708873,0.2703466372619536
16.30999999999975,0.6248768063102391,0.25046425420732754,0.1456287396185123,-18.140839549323,0.27073038885416273,0.2668897457395095
16.31999999999975,0.6248956993914936,0.25046874793045976,0.1456292015213703,-17.600259973006256,0.26826607993736235,0.27086617636703997
16.329999999999753,0.6249145794747282,0.25047322874929934,0.14562965054617927,-17.67870530917779,0.272389573788884,0.2684612804223789
16.339999999999755,0.6249334466067523,0.2504776966249173,0.1456300866300035,-16.460011298232015,0.270363220626159,0.2721428689802206
16.349999999999756,0.6249523008341548,0.2504821515184895,0.14563050971010325,-16.726888543385552,0.27250064564390114,0.26889120842814795
16.359999999999758,0.6249711422033057,0.2504865933912973,0.14563091972393494,-16.04589566386972,0.27258605474842945,0.2731204278942746
16.36999999999976,0.6249899707603573,0.25049102220472746,0.14563131660915113,-17.14514968650959,0.2700378752195295,0.26724689073231633
16.37999999999976,0.625008786551245,0.25049543792027207,0.14563170030359962,-17.83430452446577,0.27522772205125134,0.27380422032952967
16.389999999999763,0.6250275896216911,0.25049984049952884,0.1456320707453234,-20.95757722474894,0.2649302557356191,0.26446476194008306
16.399999999999764,0.6250463800172047,0.2505042299042009,0.14563242787255984,-23.788414362287114,0.27891618127033124,0.274874126121507
16.409999999999766,0.6250651577830838,0.2505086060960974,0.14563277162374116,-25.37554281078561,0.26111179911779653,0.2647163702996293
16.419999999999767,0.6250839229644172,0.2505129690371331,0.14563310193749357,-22.993812230301096,0.27980157112649684,0.2766630670264045
16.42999999999977,0.6251026756060856,0.25051731868932864,0.14563341875263672,-19.38261249733754,0.2646023149754836,0.26905308440483994
16.43999999999977,0.6251214157527638,0.2505216550148108,0.14563372200818392,-17.53524782696299,0.2765315512282729,0.2766242234068766
16.449999999999772,0.625140143448922,0.2505259779758121,0.14563401164334136,-16.136921695202844,0.26594785564066986,0.26817355505468365
16.459999999999773,0.6251588587388272,0.25053028753467144,0.14563428759750785,-16.687474460013703,0.27445800474152976,0.27692406692227467
16.469999999999775,0.6251775616665449,0.2505345836538338,0.14563454981027468,-16.566889338310975,0.2649912196150136,0.2653724486748268
16.479999999999777,0.6251962522759413,0.25053886629585065,0.14563479822142525,-17.940229980956513,0.27397666631730844,0.2779794964531806
16.489999999999778,0.6252149306106833,0.25054313542337925,0.14563503277093412,-17.59051720256862,0.26458389932213366,0.26395714252723224
16.49999999999978,0.625233596714242,0.25054739099918405,0.14563525339896785,-18.183897657757264,0.2746690356122756,0.27928799183946384
16.50999999999978,0.6252522506298922,0.25055163298613553,0.14563546004588368,-17.16031884338074,0.26538383725046233,0.2647588049578922
16.519999999999783,0.6252708924007162,0.25055586134721103,0.14563565265222958,-17.303951707750045,0.2747425629538461,0.27906120024213865
16.529999999999784,0.6252895220696032,0.25056007604549424,0.14563583115874373,-16.814912031229323,0.2661672483155133,0.2656119759244032
16.539999999999786,0.6253081396792515,0.2505642770441758,0.1456359955063546,-17.46381802628713,0.2737814922084288,0.27761655006448427
16.549999999999788,0.625326745272171,0.25056846430655316,0.1456361456361802,-17.461547349123048,0.26658789728323573,0.26562318261207346
16.55999999999979,0.6253453388906832,0.2505726377960307,0.14563628148952795,-18.110382065654374,0.27213917089696515,0.2751097741184628
16.56999999999979,0.6253639205769241,0.2505767974761196,0.14563640300789435,-17.471295240842064,0.267460184888957,0.2658353144030332
16.579999999999792,0.6253824903728439,0.2505809433104382,0.14563651013296458,-17.317905264879304,0.2700939049617028,0.2717507023785456
16.589999999999794,0.6254010483202107,0.2505850752627121,0.14563660280661253,-15.917883430678804,0.26887184014427695,0.2664955077931462
16.599999999999795,0.625419594460609,0.25058919329677354,0.1456366809708996,-15.27834112724803,0.2682657714058475,0.26875924369865095
16.609999999999797,0.6254381288354451,0.25059329737656266,0.14563674456807557,-14.171894475976199,0.2699938857736852,0.2670524057942562
16.6199999999998,0.6254566514859443,0.2505973874661264,0.1456367935405774,-13.461501767712814,0.2673170639776154,0.26682865929760613
16.6299999999998,0.6254751624531555,0.25060146352961943,0.14563682783102935,-13.019797129201574,0.2696176857749297,0.2664139462511064
16.6399999999998,0.6254936617779511,0.2506055255313035,0.1456368473822422,-12.730811717973394,0.26728891488893775,0.26578769248733664
16.649999999999803,0.6255121495010284,0.2506095734355484,0.145636852137214,-13.491725046798543,0.26687288928912856,0.26386168508466484
16.659999999999805,0.6255306256629118,0.25061360720683074,0.14563684203912805,-14.21624188617848,0.2682062970358547,0.26553938690930445
16.669999999999806,0.625549090303954,0.2506176268097355,0.1456368170313543,-16.838309306747412,0.26151605293860875,0.25951567127269703
16.679999999999808,0.6255675434643363,0.25062163220895506,0.1456367770574483,-18.976911704398937,0.2706816987011378,0.26674373329515766
16.68999999999981,0.6255859851840712,0.25062562336928945,0.14563672206115058,-23.49710805570299,0.25465003476005793,0.254619866341547
16.69999999999981,0.625604415503003,0.25062960025564673,0.14563665198638695,-23.10646570073575,0.27210672328888075,0.26932421593585143
16.709999999999813,0.6256228344608106,0.25063356283304267,0.14563656677726766,-21.92758256225153,0.2557920165873984,0.2563639399123291
16.719999999999814,0.6256412420970061,0.2506375110666011,0.1456364663780877,-19.045370919679144,0.2728321387615818,0.2744270980092709
16.729999999999816,0.6256596384509391,0.2506414449215538,0.14563635073332595,-17.89713987727664,0.2603030803528806,0.2592254326605813
16.739999999999817,0.6256780235617957,0.2506453643632407,0.1456362197876453,-17.7252946315455,0.27429873196287513,0.27860049381973606
16.74999999999982,0.6256963974686017,0.2506492693571099,0.1456360734858922,-17.696296337116987,0.2596454421387031,0.25719241589291086
16.75999999999982,0.6257147602102222,0.25065315986871733,0.14563591177309598,-18.407358688664086,0.27572878630699127,0.281648080053176
16.769999999999822,0.6257331118253645,0.2506570358637277,0.14563573459446935,-17.53984848868178,0.260280357777659,0.257568516274606
16.779999999999824,0.6257514523525776,0.2506608973079133,0.1456355418954073,-17.730704480138982,0.27730219969746944,0.2835656406904464
16.789999999999825,0.6257697818302558,0.2506647441671556,0.14563533362148756,-16.569608231646825,0.261706366372315,0.25967489559979773
16.799999999999827,0.6257881002966376,0.25066857640744405,0.14563510971846988,-16.762977932004446,0.27838638421224754,0.28425897603919215
16.809999999999828,0.6258064077898082,0.25067239399487634,0.1456348701322954,-16.124454081028343,0.2622081274077691,0.26076652862478766
16.81999999999983,0.625824704347701,0.2506761968956589,0.1456346148090871,-16.611594888471252,0.27912255231661365,0.2848189963579041
16.82999999999983,0.6258429900080984,0.2506799850761069,0.14563434369514927,-16.00558205477758,0.26239159189950745,0.26134982421967307
16.839999999999833,0.6258612648086322,0.2506837585026437,0.1456340567369669,-16.461756626502872,0.2797770822721821,0.28547096634022234
16.849999999999834,0.6258795287867871,0.25068751714180165,0.14563375388120572,-15.677694030006013,0.26275692623406427,0.2620654032287777
16.859999999999836,0.6258977819798995,0.25069126096022165,0.14563343507471185,-16.052562124856532,0.2803184681711684,0.28601229326288313
16.869999999999838,0.62591602442516,0.25069498992465333,0.14563310026451146,-15.29761480128992,0.26300503611012493,0.26252495708828455
16.87999999999984,0.6259342561596146,0.2506987040019555,0.14563274939781093,-15.72492771505587,0.2807923549965443,0.28650182269747904
16.88999999999984,0.6259524772201653,0.2507024031590949,0.14563238242199522,-15.052714591773,0.2630474248635323,0.2626560521208952
16.899999999999842,0.6259706876435721,0.2507060873631485,0.14563199928462986,-15.521148039029276,0.28124647871808206,0.2869436721299746
16.909999999999844,0.6259888874664531,0.250709756581301,0.14563159993345842,-14.883764409844998,0.2630710633845925,0.26276275403991156
16.919999999999845,0.6260070767252871,0.2507134107808467,0.14563118431640337,-15.338440936407306,0.28165045936304817,0.28724970720096965
16.929999999999847,0.6260252554564134,0.25071704992918886,0.145630752381566,-14.748611565555134,0.26315465342564986,0.26298343164926047
16.93999999999985,0.6260434236960337,0.2507206739938397,0.14563030407722535,-15.186974384350695,0.2819726408108891,0.287401326012604
16.94999999999985,0.6260615814802132,0.25072428294242055,0.14562983935183862,-14.66812828525315,0.26328273075263886,0.2633100948668256
16.95999999999985,0.6260797288448811,0.25072787674266184,0.14562935815404046,-15.09593446774392,0.28219874077325197,0.28743036690040163
16.969999999999853,0.6260978658258332,0.2507314553624036,0.1456288604326433,-14.62732081966439,0.2634640897741495,0.26373934855953346
16.979999999999855,0.6261159924587313,0.25073501876959425,0.1456283461366359,-15.032810484544592,0.28230274329122695,0.2873560625930137
16.989999999999856,0.626134108779106,0.2507385669322927,0.14562781521518495,-14.573168725898208,0.2637111422343966,0.26424256923778666
16.999999999999858,0.6261522148223557,0.2507420998186659,0.14562726761763276,-14.951957833424299,0.28225370573558123,0.28718504645381765
17.00999999999986,0.6261703106237496,0.25074561739699086,0.14562670329349842,-14.473726673254955,0.2639870874978613,0.26472423684283225
17.01999999999986,0.6261883962184284,0.2507491196356539,0.14562612219247703,-14.848388044679448,0.2820448284277903,0.2869258982580951
17.029999999999863,0.6262064716414047,0.2507526065031506,0.14562552426443948,-14.346773858042795,0.26421236971713946,0.2650648436368082
17.039999999999864,0.6262245369275653,0.25075607796808635,0.14562490945943224,-14.756241385447582,0.2816989793712972,0.2865896866193346
17.049999999999866,0.6262425921116704,0.2507595339991756,0.14562427772767705,-14.241968953637707,0.26430842978579044,0.26518169530441954
17.059999999999867,0.6262606372283563,0.2507629745652424,0.1456236290195705,-14.715369908621698,0.28124863816000223,0.2861846043909236
17.06999999999987,0.6262786723121359,0.25076639963522035,0.145622963285684,-14.201038697455123,0.26423241306100015,0.26505043016917135
17.07999999999987,0.6262966973974002,0.2507698091781532,0.14562228047676407,-14.737552609607846,0.2807169610808791,0.28571188592253416
17.089999999999872,0.6263147125184177,0.2507732031631933,0.14562158054373042,-14.226988957196678,0.2639771921605958,0.2646793127389961
17.099999999999874,0.626332717709338,0.25077658155960325,0.14562086343767752,-14.792378867912433,0.28010627060846005,0.2851620487505637
17.109999999999875,0.6263507130041902,0.2507799443367554,0.14562012910987363,-14.285792386752405,0.2635448643184913,0.2640605356765056
17.119999999999877,0.6263686984368865,0.25078329146413153,0.14561937751176016,-14.82703807822431,0.27937985561894585,0.28450424105040967
17.129999999999878,0.6263866740412213,0.2507866229113233,0.14561860859495188,-14.341269196475633,0.2629369641162626,0.2631557804157535
17.13999999999988,0.6264046398508727,0.25078993864803206,0.14561782231123668,-14.814568112789289,0.27842756743530295,0.28365452176030065
17.14999999999988,0.6264225958994041,0.25079323864406905,0.14561701861257526,-14.40590475761798,0.26219778730109716,0.26195637462088345
17.159999999999883,0.626440542220264,0.2507965228693551,0.1456161974511006,-14.81568072039249,0.2770065254567469,0.28240417714078564
17.169999999999884,0.6264584788467885,0.25079979129392116,0.1456153587791183,-14.61740160090277,0.2615187154625283,0.260606855983519
17.179999999999886,0.6264764058122007,0.25080304388790753,0.14561450254910546,-15.111164600411422,0.27462133248100834,0.2802710784517326
17.189999999999888,0.6264943231496136,0.2508062806215652,0.14561362871371164,-15.486103888222534,0.2614779560068902,0.25967051250111034
17.19999999999989,0.6265122308920289,0.2508095014652543,0.14561273722575746,-16.708979264124647,0.270301824547837,0.27617335555749956
17.20999999999989,0.6265301290723395,0.25081270638944525,0.14561182803823486,-18.62526412769865,0.26357679163781184,0.260873990505365
17.219999999999892,0.6265480177233297,0.25081589536471827,0.14561090110430708,-21.65449118166402,0.26329719784180666,0.2687301274962974
17.229999999999894,0.6265658968776765,0.25081906836176365,0.14560995637730806,-23.209477733671573,0.2695364294307902,0.26674778912098157
17.239999999999895,0.6265837665679506,0.2508222253513817,0.14560899381074244,-22.049047652641075,0.2600716431371883,0.2641704830885384
17.249999999999897,0.626601626826617,0.25082536630448243,0.14560801335828477,-18.780406427610547,0.27580585551347014,0.2728788499369359
17.2599999999999,0.626619477686036,0.25082849119208633,0.14560701497378045,-16.436296540125426,0.2643051370355817,0.2674272200527697
17.2699999999999,0.6266373191784643,0.2508315999853235,0.1456059986112441,-15.687016776524306,0.27641364642729066,0.27302579690925255
17.2799999999999,0.6266551513360561,0.2508346926554342,0.14560496422486005,-15.416384801277252,0.26681997912770955,0.26899324802963187
17.289999999999903,0.6266729741908631,0.25083776917376877,0.14560391176898235,-15.8678194309393,0.274503271213559,0.27033931798951405
17.299999999999905,0.6266907877748368,0.2508408295117881,0.14560284119813446,-15.724046824733483,0.26859525781694527,0.2697679832437882
17.309999999999906,0.6267085921198278,0.2508438736410621,0.14560175246700768,-16.119410748116874,0.2732976392523174,0.26894876795793865
17.319999999999908,0.6267263872575881,0.2508469015332719,0.14560064553046334,-15.519013682428422,0.2703024907314909,0.2704472193509065
17.32999999999991,0.6267441732197713,0.250849913160208,0.14559952034353027,-16.276151797117308,0.27314319312950647,0.2696153927058155
17.33999999999991,0.6267619500379331,0.2508529084937714,0.14559837686140611,-15.863034982685766,0.27212610078433336,0.2711302306720067
17.349999999999913,0.6267797177435331,0.25085588750597315,0.14559721503945636,-17.444168411864162,0.2713625015572559,0.26969798785794885
17.359999999999914,0.6267974763679355,0.25085885016893433,0.145596034833214,-19.112314013863653,0.2755326838501002,0.27219269036289073
17.369999999999916,0.6268152259424086,0.2508617964548863,0.1455948361983801,-23.67648853135158,0.26531114204620565,0.2677565659299202
17.379999999999917,0.6268329664981273,0.2508647263361706,0.1455936190908227,-26.855479276513204,0.2811638749407403,0.2748459264364451
17.38999999999992,0.6268506980661729,0.2508676397852388,0.14559238346657727,-24.595769881771634,0.26337701449140727,0.27014950110769625
17.39999999999992,0.6268684206775349,0.25087053677465276,0.14559112928184575,-20.955906682976668,0.28078374590218536,0.2773695872825065
17.409999999999922,0.626886134363111,0.2508734172770844,0.14558985649299694,-17.731991304108032,0.26678753436190566,0.27240803305206884
17.419999999999924,0.6269038391537082,0.2508762812653161,0.14558856505656628,-16.890672033612702,0.2766422275522029,0.276074528428545
17.429999999999925,0.6269215350800436,0.25087912871224016,0.14558725492925523,-16.1314097166371,0.2667547764830686,0.2702301226271258
17.439999999999927,0.6269392221727451,0.25088195959085924,0.1455859260679312,-17.080896824463174,0.2741904328344985,0.2755199396359373
17.44999999999993,0.6269569004623526,0.25088477387428615,0.14558457842962752,-16.968173131526733,0.26634170207928315,0.26820867986994945
17.45999999999993,0.626974569979318,0.2508875715357437,0.1455832119715429,-18.168063619658092,0.2735642147774555,0.27613705916649095
17.46999999999993,0.6269922307540069,0.2508903525485653,0.14558182665104163,-17.76105936949189,0.26680956792442223,0.2678649807293429
17.479999999999933,0.627009882816699,0.2508931168861943,0.145580422425653,-18.31535097633132,0.2738748961190249,0.2769729485770138
17.489999999999934,0.6270275261975884,0.25089586452218426,0.14557899925307113,-17.768850847506354,0.2679490193908484,0.2688316909619374
17.499999999999936,0.6270451609267854,0.25089859543019905,0.14557755709115486,-18.2477217273711,0.27336633203090044,0.2763329659271797
17.509999999999938,0.6270627870343157,0.2509013095840124,0.14557609589792747,-18.236745405397492,0.2691765923481564,0.2698436816000064
17.51999999999994,0.6270804045501238,0.250904006957509,0.1455746156315768,-19.10454858115412,0.271790542565438,0.27424962735516245
17.52999999999994,0.6270980135040707,0.25090668752468287,0.1455731162504543,-18.773886227210994,0.2704439964972548,0.27046991002457943
17.539999999999942,0.6271156139259365,0.25090935125963887,0.14557159771307554,-18.829956871737245,0.27020010250027787,0.2717103381504424
17.549999999999944,0.6271332058454208,0.2509119981365917,0.14557005997811956,-17.036530018342763,0.27184514089392986,0.2709107888446757
17.559999999999945,0.6271507892921427,0.25091462812986604,0.14556850300442858,-16.235836486853383,0.26899784322650916,0.2694273316388109
17.569999999999947,0.6271683642956428,0.2509172412138975,0.14556692675100885,-14.707409835701121,0.272881845515827,0.27112659491277297
17.57999999999995,0.6271859308853832,0.25091983736323104,0.1455653311770284,-14.013506164398974,0.26780202932518765,0.26717716500897054
17.58999999999995,0.6272034890907481,0.2509224165525223,0.14556371624181907,-13.405904363833754,0.27300569286279425,0.27077140972293257
17.59999999999995,0.6272210389410445,0.25092497875653685,0.1455620819048747,-12.975464194957652,0.2670616084534072,0.2655131674557322
17.609999999999953,0.6272385804655035,0.2509275239501504,0.14556042812585152,-13.217389334216323,0.27192102183147576,0.2694253712856677
17.619999999999955,0.6272561136932799,0.2509300521083488,0.14555875486456807,-13.14857886708329,0.2668003004851168,0.26465518021383777
17.629999999999956,0.6272736386534546,0.25093256320622814,0.14555706208100472,-13.999641223745392,0.2701091045075947,0.26754734540359676
17.639999999999958,0.6272911553750339,0.25093505721899456,0.14555534973530357,-13.596588041989294,0.2669107961857092,0.2646892216572616
17.64999999999996,0.62730866388695,0.25093753412196435,0.14555361778776837,-13.972991905007135,0.26848722265950226,0.26620817865773655
17.65999999999996,0.6273261642180626,0.25093999389056365,0.14555186619886393,-12.67850887070614,0.26707162200490503,0.26506015980435405
17.669999999999963,0.6273436563971594,0.25094243650032894,0.14555009492921642,-12.697294106607217,0.2667896123991504,0.26512416899605795
17.679999999999964,0.6273611404529567,0.2509448619269068,0.14554830393961282,-11.844387778235925,0.2665969495480284,0.26438352339379134
17.689999999999966,0.6273786164140995,0.2509472701460537,0.1455464931910009,-12.617284640774127,0.26386139695497424,0.26283098900733015
17.699999999999967,0.6273960843091627,0.2509496611336361,0.14554466264448862,-13.116204627834263,0.2663611980015178,0.26316104040636973
17.70999999999997,0.6274135441666516,0.25095203486563045,0.14554281226134452,-16.19090277548134,0.2589954591434349,0.2591640178163588
17.71999999999997,0.6274309960150027,0.2509543913181236,0.14554094200299741,-19.95228652309783,0.26819350102714384,0.26324329392492457
17.729999999999972,0.627448439882584,0.25095673046731154,0.14553905183103524,-25.140279453857474,0.25212169685470753,0.2537858616051302
17.739999999999974,0.6274658757976964,0.25095905228950127,0.14553714170720664,-23.7701163421395,0.27002575792459976,0.26678867228115494
17.749999999999975,0.6274833037885729,0.25096135676110887,0.14553521159341895,-21.480285979939932,0.2547616904846375,0.25591236133404494
17.759999999999977,0.6275007238833809,0.250963643858661,0.14553326145173945,-18.370717732184296,0.2722208978990707,0.2729523615550457
17.76999999999998,0.6275181361102217,0.25096591355879355,0.1455312912443937,-17.624057973400735,0.2592358925826491,0.2593139649004299
17.77999999999998,0.6275355404971312,0.250968165838253,0.1455293009337671,-17.970678335912883,0.2736207193553852,0.27614281798588153
17.78999999999998,0.6275529370720813,0.25097040067389514,0.145527290482403,-18.219269920844322,0.25880756315280845,0.2581359635855209
17.799999999999983,0.6275703258629793,0.2509726180426859,0.14552525985300374,-18.66582569933742,0.2751116228112679,0.278857953206254
17.809999999999985,0.6275877068976696,0.25097481792170073,0.14552320900842944,-17.80661036732752,0.26031791766634355,0.25932210808521605
17.819999999999986,0.6276050802039336,0.2509770002881253,0.145521137911699,-17.857539496446005,0.27708440814519697,0.28146538296693296
17.829999999999988,0.6276224458094906,0.2509791651192546,0.14551904652598854,-16.803450619832738,0.2622855268844402,0.2615339624677641
17.83999999999999,0.6276398037419978,0.2509813123924936,0.14551693481463243,-17.053236877450995,0.2785662426901239,0.2829586119341467
17.84999999999999,0.6276571540290522,0.250983442085357,0.14551480274112233,-16.284750864238962,0.26339453350538977,0.2631028184623853
17.859999999999992,0.62767449669819,0.25098555417546903,0.14551265026910717,-16.725963529782128,0.2795383379534836,0.28375544157680316
17.869999999999994,0.627691831776887,0.25098764864056383,0.14551047736239334,-16.02517483897444,0.2641400965033127,0.26434836143485657
17.879999999999995,0.6277091592925605,0.25098972545848497,0.1455082839849438,-16.499864412904888,0.2801946481763405,0.28425553278191695
17.889999999999997,0.6277264792725684,0.2509917846071857,0.14550607010087852,-15.758583320874939,0.2647629520630187,0.26543261794546885
17.9,0.6277437917442102,0.2509938260647286,0.14550383567447372,-16.235133388969977,0.28062514755660906,0.2845674952973824
17.91,0.6277610967347288,0.25099584980928635,0.14550158067016247,-15.479042318623515,0.2651666115525695,0.26618237836912334
17.92,0.6277783942713088,0.2509978558191407,0.14549930505253364,-15.963750671836486,0.28092835996094245,0.2847888127634949
17.930000000000003,0.6277956843810785,0.25099984407268294,0.1454970087863322,-15.211433582130919,0.2653190153669365,0.266543819076682
17.940000000000005,0.6278129670911101,0.2510018145484138,0.14549469183645883,-15.67903867717951,0.2811828522735493,0.2849925635676702
17.950000000000006,0.6278302424284209,0.25100376722494366,0.14549235416797004,-14.955579791195571,0.2652623005649823,0.2665808343446922
17.960000000000008,0.6278475104199719,0.25100570208099193,0.14548999574607754,-15.387926901399085,0.28142679639500945,0.28521017851965397
17.97000000000001,0.6278647710926707,0.2510076190953877,0.14548761653614847,-14.73822158955955,0.2650321554656291,0.2663695092107147
17.98000000000001,0.6278820244733706,0.25100951824706935,0.145485216503705,-15.142660414445132,0.28167824516880613,0.2854472794074749
17.990000000000013,0.6278992705888706,0.2510113995150839,0.1454827956144236,-14.594908253239366,0.2646762298639363,0.2660127955275029
18.000000000000014,0.6279165094659181,0.25101326287858877,0.14548035383413654,-14.986993418052453,0.2819342671568105,0.2856816621960455
18.010000000000016,0.6279337411312067,0.2510151083168495,0.14547789112882945,-14.534966242039767,0.26427553802719456,0.2656450450480368
18.020000000000017,0.6279509656113783,0.2510169358092412,0.14547540746464285,-14.925004382917853,0.28216624759011905,0.28588029337472154
18.03000000000002,0.6279681829330241,0.25101874533524854,0.14547290280787137,-14.533808823794976,0.26393429278857317,0.26539164037726054
18.04000000000002,0.6279853931226835,0.25102053687446463,0.14547037712496333,-14.916978680201664,0.2823251865642692,0.2860207968816482
18.050000000000022,0.6280025962068457,0.2510223104065921,0.14546783038252112,-14.530671867784815,0.26375319221615684,0.2653232901362522
18.060000000000024,0.6280197922119493,0.25102406591144233,0.1454652625473004,-14.8906679568108,0.282355091955967,0.2860923197025606
18.070000000000025,0.6280369811643839,0.25102580336893576,0.14546267358621032,-14.456332974364537,0.26377172724603737,0.2654100565340836
18.080000000000027,0.6280541630904892,0.25102752275910156,0.14546006346631302,-14.802156318110905,0.2822231754000465,0.28609378423364795
18.09000000000003,0.6280713380165571,0.25102922406207834,0.1454574321548243,-14.309632235237382,0.26391938160416484,0.2655196908441055
18.10000000000003,0.6280885059688304,0.25103090725811283,0.14545477961911193,-14.696467042393785,0.28193739769500115,0.28603087001305855
18.11000000000003,0.6281056669735047,0.25103257232756115,0.14545210582669696,-14.179828239747135,0.2640699917246973,0.26551741042124816
18.120000000000033,0.628122821056728,0.2510342192508879,0.1454494107452527,-14.663003922664602,0.28151691217975405,0.2858945997524154
18.130000000000035,0.628139968244602,0.2510358480086668,0.1454466943426049,-14.15628523693326,0.26415519574422314,0.26537337428902064
18.140000000000036,0.6281571085631814,0.2510374585815795,0.14544395658673095,-14.736664660462056,0.280956191000234,0.28564193528783915
18.150000000000038,0.6281742420384744,0.2510390509504168,0.14544119744576064,-14.244948674937516,0.2641876817486342,0.26513994914546474
18.16000000000004,0.6281913686964445,0.2510406250960782,0.14543841688797562,-14.862843869599923,0.2802153585540451,0.2851947578227038
18.17000000000004,0.6282084885630095,0.251042180999571,0.1454356148818082,-14.378552262311725,0.2641867079109708,0.264836589052366
18.180000000000042,0.6282256016640432,0.2510437186420122,0.14543279139584353,-14.950007971350399,0.27922072721505553,0.28444953299135584
18.190000000000044,0.6282427080253739,0.2510452380046261,0.1454299463988167,-14.489197703793295,0.26412826351129687,0.26439779155469484
18.200000000000045,0.628259807672787,0.25104673906874586,0.14542707985961437,-14.954471523438977,0.2778613256032679,0.2832811535435083
18.210000000000047,0.6282769006320237,0.25104822181581304,0.14542419174727406,-14.577241137089596,0.2639936203404942,0.26375896942391547
18.22000000000005,0.6282939869287828,0.2510496862273775,0.145421282030984,-14.935554257381723,0.2759572552688642,0.28150848628955927
18.23000000000005,0.6283110665887197,0.25105113228509707,0.14541835068008271,-14.766172050958032,0.26388897479233536,0.26300577673478054
18.24000000000005,0.6283281396374483,0.251052559970738,0.14541539766405912,-15.139746837184111,0.2731493919526312,0.2787738891964544
18.250000000000053,0.6283452061005396,0.25105396926617485,0.14541242295255274,-15.465813216867158,0.26427424432155067,0.26261714741424835
18.260000000000055,0.628362266003524,0.2510553601533898,0.14540942651535224,-16.352308930683936,0.26866895098162075,0.2742374193776335
18.270000000000056,0.6283793193718902,0.2510567326144735,0.14540640832239682,-17.87271477414577,0.2664606520013753,0.2641230554616585
18.280000000000058,0.6283963662310862,0.2510580866316242,0.14540336834377485,-20.3666466257098,0.26170357416250833,0.26666682023566046
18.29000000000006,0.6284134066065205,0.2510594221871486,0.14540030654972447,-22.297287877611062,0.2722107574637944,0.26993748259772654
18.30000000000006,0.6284304405235602,0.25106073926346073,0.1453972229106329,-22.450768769638596,0.25716548319688487,0.26092082227438906
18.310000000000063,0.6284474680075339,0.25106203784308295,0.14539411739703667,-19.500791910203642,0.27885176456872524,0.2765124013753631
18.320000000000064,0.6284644890837306,0.25106331790864483,0.14539098997962083,-16.377460913653618,0.2617676578109305,0.26490533916594206
18.330000000000066,0.6284815037773998,0.2510645794428841,0.1453878406292197,-15.264388340807844,0.2799948779084882,0.27712482102015007
18.340000000000067,0.6284985121137531,0.2510658224286459,0.14538466931681587,-14.658468200311926,0.2649876067333982,0.26744178084098463
18.35000000000007,0.628515514117964,0.25106704684888326,0.14538147601354065,-15.135455744203346,0.27810993752884877,0.27428720306719684
18.36000000000007,0.6285325098151672,0.2510682526866559,0.14537826069067272,-15.070108465347698,0.26677825004815364,0.2685393687746153
18.370000000000072,0.6285494992304612,0.25106943992513225,0.14537502331964014,-15.26637367523885,0.2771328835540729,0.2726912263653512
18.380000000000074,0.6285664823889067,0.2510706085475873,0.14537176387201786,-14.360347308509276,0.2679673636145874,0.26917191093916154
18.390000000000075,0.6285834593155276,0.25107175853740377,0.1453684823195291,-14.849386599146543,0.27895097180935025,0.2746139928966539
18.400000000000077,0.6286004300353111,0.2510728898780714,0.1453651786340443,-13.683672737523132,0.267934309045623,0.2695050673151053
18.41000000000008,0.6286173945732091,0.2510740025531878,0.14536185278758182,-14.786576538590058,0.28228618577021747,0.2776668912862705
18.42000000000008,0.6286343529541366,0.25107509654645677,0.14535850475230644,-13.744762531426948,0.2675103262742511,0.2707928636991178
18.43000000000008,0.6286513052029736,0.2510761718416899,0.14535513450053045,-15.674435731736608,0.2853847549304471,0.2798826763801
18.440000000000083,0.6286682513445649,0.2510772284228058,0.1453517420047132,-15.04477842525968,0.26795486490673115,0.27369383886287313
18.450000000000085,0.6286851914037206,0.2510782662738299,0.1453483272374605,-16.90983303967398,0.28597893257986134,0.2804284817305146
18.460000000000086,0.6287021254052156,0.25107928537889435,0.14534489017152438,-15.757847126603679,0.2699542522673752,0.27672031367111216
18.470000000000088,0.6287190533737913,0.25108028572223895,0.14534143077980427,-16.719771655836624,0.28348810871315805,0.27924562164806094
18.48000000000009,0.6287359753341549,0.25108126728820945,0.14533794903534472,-15.75782649829074,0.2709429156318417,0.2775675547475358
18.49000000000009,0.6287528913109801,0.25108223006125874,0.14533444491133676,-16.091300670275437,0.2807825419670997,0.2780155543157968
18.500000000000092,0.6287698013289068,0.2510831740259464,0.14533091838111745,-14.890067422104424,0.269268394871037,0.2751499512685641
18.510000000000094,0.6287867054125424,0.25108409916693847,0.14532736941816934,-15.143173291442062,0.2778736761511543,0.2766694383229267
18.520000000000095,0.6288036035864609,0.25108500546900747,0.14532379799612052,-14.509717954514267,0.26569701796559597,0.27020972785593694
18.530000000000097,0.6288204958752044,0.2510858929170325,0.14532020408874435,-15.559153430880235,0.2751956916474579,0.2758526834518035
18.5400000000001,0.628837382303283,0.2510867614959994,0.14531658766996,-15.744905912225814,0.26246026565561154,0.26527417284892446
18.5500000000001,0.6288542628951739,0.2510876111909997,0.14531294871383094,-17.314891361645003,0.2730539244713766,0.2756491999134897
18.5600000000001,0.6288711376753241,0.2510884419872318,0.14530928719456593,-17.319616188806986,0.2626552561126695,0.2640589316386423
18.570000000000103,0.6288880066681479,0.2510892538699997,0.1453056030865182,-18.537423537177016,0.2701181998770532,0.27361853795853974
18.580000000000105,0.6289048698980293,0.25109004682471403,0.14530189636418578,-19.34200512768221,0.2669006945305674,0.2677883707682438
18.590000000000106,0.6289217273893206,0.25109082083689116,0.1452981670022109,-21.498169282730586,0.2651333909823646,0.2680911776652193
18.600000000000108,0.628938579166345,0.25109157589215375,0.1452944149753802,-22.205648903287337,0.27270134628361675,0.2737689150545645
18.61000000000011,0.6289554252533947,0.25109231197623016,0.14529064025862412,-21.777120324646663,0.26309070824306213,0.2650881136647174
18.62000000000011,0.6289722656747314,0.2510930290749548,0.14528684282701732,-18.78927481274083,0.2759196440408576,0.2762355812852831
18.630000000000113,0.6289891004545876,0.25109372717426715,0.14528302265577744,-17.677435400619544,0.265854091819106,0.26756195980595776
18.640000000000114,0.6290059296171658,0.2510944062602137,0.14527917972026708,-16.21120569851205,0.27534342310148335,0.27419114981482867
18.650000000000116,0.62902275318664,0.25109506631894524,0.1452753139959907,-15.986533146327677,0.2669969178497615,0.2680920013595461
18.660000000000117,0.6290395711871545,0.251095707336719,0.14527142545859703,-15.851218233480736,0.27427321484347106,0.27205513840630974
18.67000000000012,0.6290563836428251,0.2510963292998973,0.1452675140838775,-15.63373082874366,0.2673648542168294,0.26758202627093336
18.68000000000012,0.6290731905777385,0.25109693219494783,0.14526357984776644,-15.993831646089683,0.2738484213528101,0.2713347943697072
18.690000000000122,0.6290899920159541,0.2510975160084439,0.14525962272634105,-15.369615588382565,0.2683247928192382,0.267604616757527
18.700000000000124,0.6291067879815022,0.25109808072706374,0.14525564269582097,-16.04993215219711,0.27290827585304667,0.2708835158831283
18.710000000000125,0.6291235784983858,0.25109862633759106,0.14525163973256852,-15.541975808413818,0.2704044787124041,0.2683053789342819
18.720000000000127,0.6291403635905803,0.2510991528269146,0.14524761381308818,-17.38284525349667,0.2691046860767273,0.26892803215788585
18.73000000000013,0.6291571432820336,0.2510996601820279,0.1452435649140263,-19.279746124748,0.27449892310608537,0.2695919793821701
18.74000000000013,0.6291739175966663,0.2511001483900297,0.14523949301217143,-24.485990459150525,0.26092998692129893,0.2649966572652452
18.75000000000013,0.629190686558372,0.25110061743812356,0.14523539808445404,-25.346615240642905,0.2795291340320878,0.2728201013453787
18.760000000000133,0.6292074501910178,0.251101067313618,0.14523128010794603,-22.96264561461821,0.26046819351431344,0.2673869787048527
18.770000000000135,0.6292242085184435,0.25110149800392567,0.14522713905986068,-18.899601459573255,0.2778494542276207,0.2756129218207511
18.780000000000136,0.6292409615644641,0.2511019094965645,0.14522297491755265,-16.710828105991844,0.26536238788709937,0.26983925867220615
18.790000000000138,0.6292577093528665,0.2511023017791566,0.1452187876585178,-16.41071543770516,0.2764406117739883,0.277233983705463
18.80000000000014,0.6292744519074136,0.251102674839429,0.1452145772603933,-16.279340695739258,0.2650287465084939,0.26739515705508327
18.81000000000014,0.6292911892518414,0.2511030286652125,0.14521034370095642,-17.52103314221108,0.27681153220804583,0.2794201919523189
18.820000000000142,0.6293079214098604,0.2511033632444427,0.14520608695812576,-17.220156696075676,0.26459825427852485,0.26584960550902303
18.830000000000144,0.6293246484051559,0.2511036785651593,0.14520180700996027,-17.939347582916813,0.278332229620464,0.28185324444313886
18.840000000000146,0.629341370261388,0.25110397461550593,0.14519750383465893,-16.628737100988072,0.2658838099982352,0.26732272317594463
18.850000000000147,0.6293580870021928,0.2511042513837308,0.14519317741056148,-16.702872746039276,0.2791550767261573,0.2826872590110394
18.86000000000015,0.62937479865118,0.2511045088581857,0.1451888277161473,-15.780307354142355,0.2668068472908101,0.26851029443721086
18.87000000000015,0.6293915052319355,0.2511047470273263,0.14518445473003574,-16.148717651362567,0.27929067638467536,0.282823608075521
18.88000000000015,0.629408206768021,0.25110496587971226,0.14518005843098583,-15.68569838126025,0.2665188378066665,0.26808300452372785
18.890000000000153,0.6294249032829736,0.25110516540400696,0.1451756387978963,-16.277726247392774,0.2794566370636876,0.28307674641820135
18.900000000000155,0.6294415948003065,0.25110534558897757,0.14517119580980548,-15.795348168885573,0.2658770410874856,0.2672571042721616
18.910000000000156,0.6294582813435087,0.25110550642349455,0.14516672944589062,-16.266593023970486,0.2794591444495207,0.2829896768765678
18.920000000000158,0.6294749629360457,0.25110564789653184,0.14516223968546796,-15.648971298889673,0.26526225562060385,0.266576920083511
18.93000000000016,0.6294916396013596,0.25110576999716705,0.14515772650799313,-16.063872486630427,0.27913088224864885,0.2823397006337169
18.94000000000016,0.6295083113628692,0.2511058727145812,0.14515318989306053,-15.483098307898283,0.2644865182875566,0.26588325011116487
18.950000000000163,0.6295249782439697,0.2511059560380579,0.1451486298204026,-16.09806262385969,0.27871393125240296,0.28132788740689696
18.960000000000164,0.6295416402680329,0.25110601995698456,0.14514404626989102,-15.742866597756038,0.2634770633453785,0.26533612711792137
18.970000000000166,0.629558297458409,0.2511060644608515,0.1451394392215354,-16.89999274920869,0.2786622900262937,0.2803098439582621
18.980000000000167,0.6295749498384237,0.2511060895392516,0.14513480865548345,-16.97113641770911,0.2626596963477926,0.2656929016444525
18.99000000000017,0.6295915974313805,0.2511060951818811,0.14513015455202127,-18.838150888523796,0.27918746337720174,0.279718255592299
19.00000000000017,0.6296082402605617,0.25110608137853874,0.14512547689157232,-18.50955329681586,0.263647808450491,0.26833308474596834
19.010000000000172,0.6296248783492263,0.25110604811912635,0.14512077565469836,-19.358865596811214,0.2791026278690534,0.27951175152351015
19.020000000000174,0.629641511720611,0.25110599539364775,0.14511605082209805,-17.09436030224372,0.2675819963536316,0.2729496689355902
19.030000000000175,0.6296581403979307,0.25110592319221,0.1451113023746082,-16.778177653398043,0.2777176996153732,0.2790849040546035
19.040000000000177,0.6296747644043783,0.2511058315050219,0.14510653029320214,-14.957336934083076,0.2705566809709314,0.2752443785375264
19.05000000000018,0.6296913837631248,0.25110572032239514,0.14510173455899084,-15.309562927708587,0.2761681701576361,0.27832905224629106
19.06000000000018,0.6297079984973196,0.2511055896347432,0.14509691515322182,-14.87029537320255,0.27105010674765384,0.274608666838008
19.07000000000018,0.6297246086300909,0.2511054394325824,0.14509207205728,-16.235770225176005,0.275012745220287,0.27801712066918244
19.080000000000183,0.6297412141845454,0.2511052697065303,0.1450872052526861,-16.752031873752053,0.27054584119213426,0.2728537224371181
19.090000000000185,0.6297578151837683,0.25110508044730695,0.14508231472109778,-18.329264195627392,0.27520093381142247,0.27922010031234246
19.100000000000186,0.6297744116508237,0.25110487164573425,0.14507740044430922,-18.262046814692937,0.270745446445088,0.2721321310503793
19.110000000000188,0.629791003608755,0.2511046432927359,0.1450724624042506,-18.68504418345445,0.27514819980023847,0.27932749689385417
19.12000000000019,0.6298075910805842,0.25110439537933704,0.14506750058298784,-18.290275628491045,0.27186445278317484,0.2725958039895659
19.13000000000019,0.6298241740893127,0.2511041278966646,0.14506251496272313,-18.38014669333211,0.27313971207152093,0.27652526306785064
19.140000000000192,0.6298407526579216,0.2511038408359473,0.14505750552579447,-17.227506478911465,0.2727237043342693,0.2728434554981519
19.150000000000194,0.6298573268093709,0.25110353418851467,0.14505247225467494,-16.62446115796003,0.2703347517516511,0.27197951950358085
19.160000000000196,0.6298738965666002,0.25110320794579793,0.1450474151319733,-15.080212711816134,0.2736230067264455,0.27329586389168725
19.170000000000197,0.6298904619525294,0.25110286209932986,0.145042334140434,-14.351314869755324,0.2667386280135684,0.26642268142779774
19.1800000000002,0.6299070229900574,0.25110249664074386,0.14503722926293605,-13.691916690641396,0.2752486722502673,0.2747862112051106
19.1900000000002,0.6299235797020636,0.25110211156177437,0.1450321004824934,-13.038486647275578,0.2637657747425329,0.2621179370816001
19.200000000000202,0.6299401321114065,0.25110170685425737,0.1450269477822556,-12.913981062641767,0.2772365667748975,0.2763325026550416
19.210000000000203,0.6299566802409251,0.25110128251012875,0.14502177114550577,-13.131705744018987,0.2617524839065942,0.2601565536030196
19.220000000000205,0.6299732241134388,0.25110083852142606,0.1450165705556625,-15.052983096004679,0.2798290737296951,0.2774803480121585
19.230000000000206,0.6299897637517474,0.2511003748802871,0.14501134599627818,-18.333335315174917,0.2600177169790583,0.2610525606642633
19.240000000000208,0.6300062991786299,0.25109989157895013,0.1450060974510398,-18.251253825388005,0.28235345619699165,0.27945072590184
19.25000000000021,0.6300228304168473,0.251099388609754,0.14500082490376792,-15.220885156972066,0.26529324159611134,0.2686466446193941
19.26000000000021,0.6300393574891395,0.2510988659651382,0.14499552833841783,-12.924490100214719,0.2813557648277119,0.28141599377076776
19.270000000000213,0.6300558804182284,0.2510983236376419,0.1449902077390777,-12.59626457042104,0.26706334027366807,0.26959148867650373
19.280000000000214,0.6300723992268153,0.25109776161990505,0.14498486308997016,-14.098053984787978,0.28065639445433693,0.28168635145242227
19.290000000000216,0.6300889139375839,0.2510971799046671,0.14497949437545044,-15.539129715547512,0.2635179466008438,0.2655101877457383
19.300000000000217,0.6301054245731972,0.25109657848476813,0.144974101580008,-17.112859010195155,0.2810531698831422,0.28369233569383256
19.31000000000022,0.6301219311562994,0.2510959573531476,0.1449686846882651,-16.35472380420917,0.2640491931935944,0.2655330469825487
19.32000000000022,0.6301384337095162,0.2510953165028446,0.14496324368497657,-16.490007760053633,0.28114437914331625,0.28488709281979113
19.330000000000222,0.6301549322554545,0.25109465592699876,0.14495777855503114,-15.691584899637954,0.26605112129428016,0.26738573501459234
19.340000000000224,0.6301714268167016,0.2510939756188482,0.1449522892834493,-16.193495987367665,0.2812049327048118,0.28499919981167277
19.350000000000225,0.6301879174158257,0.25109327557173117,0.14494677585538468,-15.798393880797011,0.2667052573596429,0.26829630520040665
19.360000000000227,0.6302044040753775,0.2510925557790851,0.14494123825612326,-16.450632302675977,0.2812379866802173,0.28481694791971246
19.37000000000023,0.6302208868178886,0.25109181623444704,0.14493567647108344,-15.864281925207129,0.26719805439884925,0.2692607420119019
19.38000000000023,0.6302373656658713,0.2510910569314526,0.14493009048581537,-16.370066800542112,0.2811724266149903,0.2845349976920037
19.39000000000023,0.6302538406418204,0.251090277863837,0.14492448028600163,-15.662520305709023,0.2675381969792664,0.2700101265013754
19.400000000000233,0.6302703117682109,0.251089479025434,0.14491884585745646,-16.148302321524245,0.28096598230505143,0.2842467478064364
19.410000000000235,0.630286779067501,0.25108866041017663,0.14491318718612584,-15.463507892267314,0.2674240931623196,0.27006560871054636
19.420000000000236,0.630303242562129,0.2510878220120965,0.1449075042580874,-15.989558871821192,0.28075026222174204,0.2840868948952716
19.430000000000238,0.6303197022745153,0.2510869638253237,0.14490179705955006,-15.327636344156344,0.26695608375980295,0.26955102343693854
19.44000000000024,0.6303361582270625,0.2510860858440872,0.14489606557685414,-15.835795250324402,0.2805272033193352,0.28398204286145967
19.45000000000024,0.6303526104421546,0.251085188062714,0.14489030979647066,-15.208143792666469,0.2663042103031115,0.26870368715149295
19.460000000000242,0.6303690589421574,0.2510842704756302,0.1448845297050026,-15.672599240747312,0.2802022429234943,0.28377446586589694
19.470000000000244,0.6303855037494185,0.2510833330773593,0.14487872528918275,-15.113756073407945,0.26555280773191825,0.26767477366120335
19.480000000000246,0.6304019448862678,0.2510823758625235,0.14487289653587515,-15.561780893780051,0.27970102645649153,0.2833241624993735
19.490000000000247,0.6304183823750168,0.2510813988258431,0.1448670434320745,-15.075862295428815,0.2647700402250008,0.26663255164103306
19.50000000000025,0.6304348162379592,0.2510804019621358,0.14486116596490528,-15.556765588468304,0.27898714287089454,0.28250609562986384
19.51000000000025,0.6304512464973703,0.25107938526631757,0.1448552641216228,-15.125281511305934,0.26405087924790116,0.26581475020926676
19.520000000000252,0.6304676731755079,0.25107834873340196,0.1448493378896123,-15.716827202831547,0.2780810373171114,0.2812442072498628
19.530000000000253,0.630484096294612,0.2510772923585004,0.14484338725638918,-15.340611956604214,0.2635393652253889,0.2655448053692998
19.540000000000255,0.6305005158769038,0.25107621613682135,0.14483741220959825,-16.178594728907743,0.2770682627922885,0.27952819340574364
19.550000000000257,0.6305169319445875,0.25107512006367083,0.14483141273701416,-15.919126655267315,0.26352083442375324,0.26632037664923236
19.560000000000258,0.6305333445198494,0.2510740041344523,0.1448253888265411,-17.216862006664474,0.27596547302678437,0.2772879097532999
19.57000000000026,0.630549753624858,0.25107286834466697,0.14481934046621348,-17.150443772434024,0.2646485608803594,0.26895603336007706
19.58000000000026,0.6305661592817634,0.2510717126899117,0.14481326764419322,-18.947755091377118,0.2743518079542034,0.2741706713987764
19.590000000000263,0.6305825615126991,0.25107053716588174,0.14480717034877288,-18.656832150981284,0.26800984044639425,0.27425260557290204
19.600000000000264,0.63059896033978,0.25106934176836854,0.14480104856837334,-20.04171066836827,0.27154772373962155,0.26999680592456476
19.610000000000266,0.6306153557851035,0.2510681264932605,0.14479490229154443,-18.819738243904716,0.2733698456392008,0.280952437489171
19.620000000000267,0.6306317478707497,0.2510668913365426,0.14478873150696459,-19.130904304979836,0.26868397004494066,0.26629251686275657
19.63000000000027,0.6306481366187803,0.25106563629429623,0.1447825362034407,-18.207778311886532,0.2774652087747491,0.2852020572358232
19.64000000000027,0.63066452205124,0.25106436136269983,0.14477631636990856,-18.279070495291677,0.26760220340594365,0.2650478709482349
19.650000000000272,0.6306809041901558,0.2510630665380275,0.1447700719954316,-19.207670536766802,0.2781707274247429,0.2847389885447933
19.660000000000274,0.6306972830575368,0.25106175181664975,0.1447638030692014,-20.074552121766395,0.2689002086131459,0.2674612837917936
19.670000000000275,0.6307136586753749,0.2510604171950336,0.144757509580538,-21.57337982267359,0.27591245997741565,0.2797640216799098
19.680000000000277,0.630730031065644,0.25105906266974165,0.14475119151888902,-20.34832928759806,0.27220124532173295,0.2723932985257016
19.69000000000028,0.6307464002503002,0.2510576882374322,0.14474484887382916,-18.583445510586742,0.27448278143574073,0.27616560921908195
19.70000000000028,0.6307627662512827,0.25105629389486017,0.14473848163506187,-17.046211596737002,0.2729157545542219,0.2730653122477819
19.71000000000028,0.6307791290905127,0.2510548796388752,0.1447320897924167,-15.65200985876266,0.2739482446772808,0.27482868387182746
19.720000000000283,0.630795488789894,0.25105344546642344,0.14472567333585168,-15.499998343694536,0.2711533733494361,0.2700410215321153
19.730000000000285,0.6308118453713129,0.25105199137454565,0.14471923225545083,-15.88480367695463,0.2727077550012931,0.27365927570987764
19.740000000000286,0.6308281988566378,0.25105051736037864,0.1447127665414261,-16.867533501931405,0.27028430159520467,0.26739052374289496
19.750000000000288,0.6308445492677197,0.2510490234211541,0.14470627618411575,-18.543856904229347,0.2700542008064922,0.2721633729548416
19.76000000000029,0.630860896626392,0.2510475095541987,0.14469976117398456,-21.07482050859301,0.27263767276929096,0.26821281246504286
19.77000000000029,0.6308772409544711,0.2510459757569346,0.14469322150162442,-21.925886861011872,0.2662106925570711,0.26979357961879613
19.780000000000292,0.6308935822737546,0.2510444220268785,0.1446866571577532,-22.676016272518215,0.2756997898265264,0.2728504073796589
19.790000000000294,0.6309099206060235,0.25104284836164203,0.14468006813321524,-19.205933392731055,0.2677401815411291,0.2714812784697622
19.800000000000296,0.6309262559730409,0.2510412547589315,0.1446734544189809,-18.384201679363912,0.2776836421281473,0.2785761111704649
19.810000000000297,0.6309425883965527,0.2510396412165479,0.1446668160061466,-16.870799616393008,0.268310298666513,0.27045120791501054
19.8200000000003,0.6309589178982861,0.25103800773238644,0.14466015288593453,-17.632040272664106,0.2796680587255655,0.2831660413578996
19.8300000000003,0.6309752444999518,0.251036354304437,0.14465346504969287,-16.998014898423932,0.2670235532207468,0.2680190895410225
19.840000000000302,0.630991568223242,0.2510346809307832,0.14464675248889472,-17.866543663136596,0.28163941881233306,0.28614090536423165
19.850000000000303,0.6310078890898323,0.25103298760960335,0.14464001519513925,-16.4842669113834,0.2674457164531088,0.26875997747368247
19.860000000000305,0.6310242071213796,0.2510312743391696,0.1446332531601508,-16.606638132042566,0.2826841708813125,0.2867921155980344
19.870000000000307,0.6310405223395238,0.25102954111784803,0.14462646637577883,-15.76595949449944,0.26786552024745913,0.26969748504201635
19.880000000000308,0.6310568347658864,0.25102778794409814,0.14461965483399744,-16.18940851424494,0.2830511896202531,0.28681231780572425
19.89000000000031,0.6310731444220716,0.2510260148164735,0.14461281852690605,-15.75745727156161,0.26737263988170895,0.2693745680110378
19.90000000000031,0.631089451329666,0.2510242217336212,0.1446059574467287,-16.332382899201598,0.2835214132967523,0.2872520793210769
19.910000000000313,0.6311057555102385,0.2510224086942818,0.14459907158581387,-15.708527869582634,0.2671077623730414,0.2692805950253973
19.920000000000314,0.6311220569853395,0.251020575697289,0.14459216093663482,-16.06032352546494,0.28387693141261844,0.2876416636340962
19.930000000000316,0.6311383557765023,0.25101872274156983,0.14458522549178873,-15.30287145314712,0.26724373715806465,0.26958800570795766
19.940000000000317,0.631154651905242,0.25101684982614453,0.14457826524399725,-15.59591894186091,0.2840240079259819,0.28789188462011245
19.95000000000032,0.6311709453930561,0.2510149569501264,0.14457128018610607,-14.954121374588183,0.26729948278272253,0.26969644591071845
19.96000000000032,0.6311872362614237,0.2510130441127211,0.14456427031108432,-15.32897013272644,0.2841403319528406,0.2881819320242434
19.970000000000322,0.6312035245318064,0.2510111113132277,0.14455723561202566,-14.760037927554016,0.2672949268805657,0.2696984515692383
19.980000000000324,0.6312198102256474,0.25100915855103734,0.14455017608214651,-15.151651781562707,0.2842424668607438,0.2884410747355025
19.990000000000325,0.6312360933643727,0.2510071858256343,0.14454309171478755,-14.576238060478909,0.26739246659938853,0.26982296392289795
20.000000000000327,0.6312523739693894,0.251005193136595,0.14453598250341254,-14.9466634885928,0.28425094510191806,0.28855637973437653


==> numerics/DeepWalk_32pairs8sv_2-3network_g-0i5_delta0_lda1_ep0i01_plot.csv <==
step times epsilon,SsvTraining,SsvTestingAll,SsvTestingUsv,SsvGraphTraining,SsvGraphTestingAll,SsvGraphTestingUsv
0.0,0.16931497065258214,0.15393957644007325,0.1488144450359036,-65.77469961264985,0.15393957644007325,0.1488144450359036
0.01,0.1707871013624419,0.1544408636580335,0.148992117756564,-58.49793696074748,0.13656102007940835,0.13092215354832815
0.02,0.17227060297290697,0.15494469874520017,0.14916939733596457,-42.04827081315811,0.16012717753394995,0.1583533170700965
0.03,0.17376539749997488,0.15545105074405635,0.1493462684920835,-29.742269156241075,0.1499812047290784,0.15412391943733966
0.04,0.17527140206259118,0.1559598879881959,0.14952271663006414,-23.621110273377234,0.16458195067227638,0.16523827773118915
0.05,0.1767885288864173,0.15647117811895356,0.14969872786313232,-32.0109907856919,0.16939738976184904,0.1782160628351809
0.060000000000000005,0.1783166853134588,0.1569848881027144,0.14987428903246627,-40.02385875219623,0.16793662225687153,0.17077853319654604
0.07,0.17985577381762696,0.15750098424887124,0.15004938772595267,-23.017864091711715,0.17283387047059945,0.1755126953869668
0.08,0.18140569202629192,0.1580194322283962,0.1502240122957643,-23.842984512174795,0.17211605367993307,0.1769442674683846
0.09,0.1829663327478701,0.15854019709298742,0.1503981518746932,-40.804112029420175,0.1776900286539517,0.18571316803218688
0.09999999999999999,0.1845375840054786,0.15906324329475488,0.1505717963911803,-29.869224193593826,0.16104802539273175,0.16388904468510715
0.10999999999999999,0.18611932907666917,0.15958853470640436,0.15074493658298274,-24.873063536912206,0.17436418820115157,0.17963067559376955
0.11999999999999998,0.1877114465392443,0.1601160346418783,0.15091756400942294,-27.36783703706204,0.1625190455577003,0.16582981012126669
0.12999999999999998,0.18931381032313763,0.1606457058774093,0.15108967106216653,-29.042750922872624,0.171778675697047,0.17787952547345398
0.13999999999999999,0.1909262897683309,0.16117751067294447,0.15126125097448231,-22.727725919880537,0.1610405320886127,0.1644932176646331
0.15,0.19254874968875876,0.16171141079389284,0.15143229782893752,-20.59904533728247,0.16948954498151148,0.17736945987775798
0.16,0.19418105044213993,0.16224736753315094,0.15160280656348793,-20.645113849704785,0.15962499317338696,0.1630775735527534
0.17,0.19582304800565714,0.16278534173336026,0.15177277297592795,-21.904417012739362,0.16787852528176236,0.1774608726472985
0.18000000000000002,0.1974745940573907,0.16332529380934585,0.15194219372666423,-20.62264774441209,0.15595493985383996,0.15821126575073485
0.19000000000000003,0.19913553606339762,0.1638671837706926,0.1521110663397909,-19.396646587491627,0.16600668127850496,0.1773345922475304
0.20000000000000004,0.2008057173703096,0.16441097124440718,0.1522793892024397,-18.83407182356495,0.15095312837227312,0.15279502423826075
0.21000000000000005,0.2024849773033115,0.1649566154976195,0.15244716156238883,-21.260383800146037,0.16472452402807503,0.17814451425696268
0.22000000000000006,0.20417315126934232,0.16550407546027512,0.15261438352391937,-22.265424479817515,0.14411781978636942,0.14368392956239734
0.23000000000000007,0.20587007086535197,0.16605330974777105,0.15278105604191072,-24.105239721695554,0.1624445190635684,0.1774703096247238
0.24000000000000007,0.20757556399142674,0.1666042766834871,0.15294718091417386,-22.93584076534386,0.13983612569859286,0.13986441800327792
0.25000000000000006,0.20928945496858864,0.16715693432116802,0.1531127607720278,-27.10905372453433,0.1616488424056142,0.1776951570070158
0.26000000000000006,0.2110115646610553,0.16771124046710903,0.15327779906912692,-26.567149104964585,0.13881953566285488,0.13881638104429408
0.2700000000000001,0.2127417106027413,0.16826715270210277,0.15344230006855658,-28.39562113136347,0.1623075669446074,0.17909711762717595
0.2800000000000001,0.21447970712776143,0.16882462840310206,0.1536062688282156,-24.59799561435134,0.13951133440532257,0.1407236241580917
0.2900000000000001,0.2162253655046949,0.16938362476455868,0.15376971118451327,-24.681466112344673,0.16112905325132648,0.17763254217632501
0.3000000000000001,0.2179784940743525,0.16994409881939831,0.15393263373441357,-23.223674369289462,0.13809361779171475,0.13944829154665217
0.3100000000000001,0.2197388983907826,0.17050600745959238,0.1540950438158623,-24.048919924691056,0.1597060079609116,0.1763790314204028
0.3200000000000001,0.22150638136524264,0.17106930745629126,0.1542569494866408,-22.831673096171166,0.1369342525237111,0.13845748354326862
0.3300000000000001,0.2232807434128571,0.17163395547948582,0.15441835950169538,-23.774779275206964,0.15865001115206587,0.17539164578996363
0.34000000000000014,0.22506178260167306,0.172199908117163,0.15457928328899295,-22.385148982970577,0.136267597950695,0.13817013987058654
0.35000000000000014,0.22684929480382227,0.17276712189392815,0.15473973092396343,-23.460161051461963,0.15799780420423298,0.17479395916854215
0.36000000000000015,0.22864307384849422,0.17333555328906633,0.15489971310259035,-22.15526752490951,0.13581086845525756,0.13805442595516032
0.37000000000000016,0.2304429116764187,0.1739051587540168,0.15505924111321615,-23.342621874992354,0.15742837207270027,0.17429760769921887
0.38000000000000017,0.23224859849555732,0.17447589472924122,0.15521832680713582,-21.986656955613846,0.13542501927901127,0.13802387884488013
0.3900000000000002,0.23405992293769998,0.1750477176604636,0.15537698256805146,-23.108793059075193,0.156757511798185,0.1736735909199264
0.4000000000000002,0.23587667221566386,0.17562058401426706,0.1555352212804681,-21.731145452758415,0.13504187531247566,0.13802349279913378
0.4100000000000002,0.23769863228079308,0.1761944502930332,0.15569305629711325,-22.764116164864767,0.1559738437766455,0.17292204986938023
0.4200000000000002,0.2395255879804578,0.17676927304921375,0.15585050140546572,-21.446693684410608,0.13462578767387876,0.13798800912647274
0.4300000000000002,0.24135732321525724,0.17734500889892357,0.156007570793479,-22.38359144039322,0.1551364965783848,0.17211818793525036
0.4400000000000002,0.24319362109563356,0.17792161453485414,0.15616427901459431,-21.122495883413496,0.13419646283254769,0.13794581273148135
0.45000000000000023,0.24503426409760817,0.17849904673850034,0.15632064095213105,-21.954279294790396,0.15429305275320915,0.17130756874966507
0.46000000000000024,0.24687903421736024,0.1790772623917036,0.1564766717831514,-20.749965894825426,0.133777404505133,0.13792636456020216
0.47000000000000025,0.2487277131243722,0.17965621848751306,0.15663238694189335,-21.493995185519157,0.15347198641199167,0.17051961850110878
0.48000000000000026,0.2505800823128759,0.18023587214036982,0.1567878020828678,-20.340024959080196,0.1333870117780096,0.13795275752583297
0.49000000000000027,0.2524359232513418,0.18081618059562357,0.15694293304371748,-21.00856583155596,0.15268451231720148,0.16976429406801155
0.5000000000000002,0.2542950175297627,0.1813971012383903,0.15709779580793284,-19.881268057521563,0.1330475531045031,0.1380597120347627
0.5100000000000002,0.25615714700449416,0.18197859160176572,0.1572524064675229,-20.47737443424796,0.15192540855759962,0.16903150949738133
0.5200000000000002,0.2580220939404245,0.18256060937440785,0.15740678118573562,-19.35430135504561,0.13277866161675345,0.13828335823717308
0.5300000000000002,0.2598896411502595,0.1831431124075076,0.15756093615992364,-19.874670250314914,0.1511772730127603,0.16829885879029974
0.5400000000000003,0.2617595721307169,0.1837260587211655,0.15771488758464838,-18.73505073291239,0.1325955012621501,0.13866226462960535
0.5500000000000003,0.2636316711954422,0.18430940651019595,0.15786865161511388,-19.16178786309994,0.15041284373794858,0.16753224063318906
0.5600000000000003,0.2655057236044651,0.18489311414938248,0.15802224433102158,-17.986452020198428,0.13251191666529633,0.13924183415258737
0.5700000000000003,0.26738151569003543,0.18547714019820846,0.1581756817009328,-18.285664585169737,0.1495959004965694,0.1666860700794697
0.5800000000000003,0.2692588349786843,0.1860614434050882,0.15832897954722283,-17.061732531337903,0.13254394047367687,0.1400736693256197
0.5900000000000003,0.2711374703093774,0.18664598271112834,0.15848215351171197,-17.188108494728578,0.14868226175874388,0.16570643165176305
0.6000000000000003,0.27301721194763356,0.18723071725344423,0.15863521902204777,-15.911535695697635,0.13272059683501006,0.14121673229233828
0.6100000000000003,0.27489785169550274,0.18781560636806446,0.15878819125891835,-15.81926934482628,0.14762425868549894,0.16454443995888968
0.6200000000000003,0.27677918299730764,0.18840060959245136,0.15894108512416594,-14.503056006074496,0.1330920116838264,0.14272256157929708
0.6300000000000003,0.2786610010410677,0.18898568666766966,0.1590939152098703,-14.164808732678782,0.14638822324666215,0.16319664730834404
0.6400000000000003,0.28054310285554096,0.18957079754023354,0.1592466957684644,-12.860031415317586,0.1336914488786157,0.14456001799790463
0.6500000000000004,0.2824252874028274,0.1901559023636652,0.15939944068394446,-12.289554038176957,0.14499741720297443,0.16176848078464773
0.6600000000000004,0.28430735566649834,0.19074096149979555,0.15955216344422796,-11.110899969997606,0.13443170652147532,0.14649158263557044
0.6700000000000004,0.28618911073522246,0.19132593551983934,0.15970487711471162,-10.387806889823874,0.14358987669091372,0.1604914729302587
0.6800000000000004,0.28807035788187774,0.1919107852052767,0.15985759431307636,-9.488512553207253,0.13506523820375416,0.14810650318274438
0.6900000000000004,0.28995090463814793,0.19249547154857244,0.1600103271853806,-8.726344939286394,0.14241162750197653,0.15959563256123652
0.7000000000000004,0.2918305608646153,0.1930799557537637,0.1601630873834798,-8.15933628254222,0.13535159852691292,0.14915011409525394
0.7100000000000004,0.2937091388163721,0.19366419923694667,0.16031588604380484,-7.4183318420538225,0.14161796728675619,0.15903534519334409
0.7200000000000004,0.29558645320418697,0.19424816362669167,0.16046873376752657,-7.085478303811846,0.13532436935824088,0.1498181854182619
0.7300000000000004,0.2974623212512708,0.19483181076441686,0.1606216406021322,-6.476117962587495,0.14103335947533083,0.15842697510777096
0.7400000000000004,0.29933656274569626,0.19541510270474605,0.1607746160244293,-6.332290211994801,0.13531171034330375,0.15057442273760124
0.7500000000000004,0.30120900008853735,0.1959980017158796,0.1609276689249937,-6.020655400867276,0.14040450753053765,0.1575595586487663
0.7600000000000005,0.30307945833780264,0.19658047028000375,0.16108080759407079,-6.037319747640661,0.1356026718931614,0.15172638018305565
0.7700000000000005,0.3049477652482429,0.19716247109376178,0.16123403970893474,-5.9713216071705055,0.13975565691664385,0.15660892364344525
0.7800000000000005,0.3068137513071243,0.19774396706881123,0.16138737232270686,-5.954947260316858,0.13629223466450657,0.15329244367286596
0.7900000000000005,0.3086772497660634,0.19832492133248883,0.16154081185463062,-5.879300302668187,0.13932515670196471,0.15599184199020355
0.8000000000000005,0.3105380966690266,0.1989052972286034,0.16169436408179566,-5.6095929161600555,0.13726615100064746,0.15492931769283028
0.8100000000000005,0.312396130876604,0.19948505831837451,0.161848034132298,-5.376450268648461,0.13931703811334023,0.1560778162001199
0.8200000000000005,0.3142511940866711,0.2000641683815364,0.1620018264798248,-4.910697605170285,0.13822564311149516,0.1561813782987717
0.8300000000000005,0.3161031308515562,0.2006425914176207,0.1621557449396422,-4.608250798295092,0.13968412674172656,0.1567545336536961
0.8400000000000005,0.31795178859183704,0.20122029164743294,0.1623097926659649,-4.147565108589005,0.13895812366022053,0.15694621220953972
0.8500000000000005,0.3197970176068917,0.2017972335147361,0.16246397215068423,-3.88083184897608,0.14025455258890251,0.15767335161579524
0.8600000000000005,0.3216386710823309,0.2023733816881496,0.1626182852234225,-3.515693856378558,0.1394583001654017,0.15736886769402297
0.8700000000000006,0.32347660509444365,0.20294870106327637,0.16277273305288725,-3.3115654231473477,0.14090423943845473,0.15862667024220817
0.8800000000000006,0.3253106786117876,0.2035231567650624,0.16292731614948736,-3.042042240038081,0.1398060743900463,0.15759472235685426
0.8900000000000006,0.32714075349405464,0.20409671415039643,0.163082034369177,-2.8916105563215777,0.14157161654529848,0.15954338066501506
0.9000000000000006,0.32896669448834726,0.20466933881095395,0.1632368869184895,-2.6949590746288017,0.14007152529549585,0.15771340332868855
0.9100000000000006,0.33078836922299826,0.20524099657628755,0.1633918723607173,-2.5837844995933303,0.1422305015480293,0.1604073850999505
0.9200000000000006,0.33260564819906413,0.20581165351716632,0.16354698862320038,-2.439359434991703,0.14029788815916616,0.15777380543624792
0.9300000000000006,0.33441840477962653,0.20638127594916197,0.16370223300567377,-2.356395282699362,0.14287249708115407,0.16122203758872364
0.9400000000000006,0.3362265151770294,0.20694983043648255,0.16385760218963358,-2.2506160851296566,0.14050841730359115,0.15780027296453547
0.9500000000000006,0.33802985843818134,0.20751728379604864,0.16401309224867106,-2.189995812907083,0.14349878949007486,0.16199986670833383
0.9600000000000006,0.3398283164280484,0.20808360310180854,0.16416869865972858,-2.1165912854742595,0.14071342017544794,0.1578011884268794
0.9700000000000006,0.3416217738114623,0.20864875568928717,0.1643244163152288,-2.0781749299078376,0.14411664138687624,0.16275999166689425
0.9800000000000006,0.34341011803336274,0.20921270916036055,0.16448023953602647,-2.0383674891481935,0.14091455500386266,0.15777321761836297
0.9900000000000007,0.3451932392975937,0.20977543138824978,0.16463616208513512,-2.028939296470866,0.14473813998226587,0.16352772097160045
1.0000000000000007,0.3469710305443674,0.21033689052272359,0.16479217718217565,-2.032773310481242,0.1411076076068037,0.15770445084929308
1.0100000000000007,0.3487433874265059,0.21089705499550046,0.16494827751849864,-2.0681437476466966,0.14537941507256805,0.16433363619817934
1.0200000000000007,0.3505102082845706,0.21145589352583982,0.16510445527292955,-2.1358837708061023,0.14128560303704885,0.15758028642750282
1.0300000000000007,0.35227139412097813,0.21201337512630775,0.16526070212808427,-2.240561326085689,0.14605696224299733,0.16520680358254727
1.0400000000000007,0.35402684857320976,0.21256946910870983,0.16541700928720984,-2.396315870701603,0.14144518077698628,0.15739907859692473
1.0500000000000007,0.3557764778862006,0.21312414509017127,0.16557336749149482,-2.58654705830869,0.14677326669839943,0.16615007300229173
1.0600000000000007,0.35752019088400877,0.21367737299935685,0.1657297670378062,-2.8236088427371855,0.1415983160070109,0.1572032583238527
1.0700000000000007,0.35925789894084453,0.21422912308281036,0.16588619779679897,-3.05533555501871,0.14748465948328235,0.16708999236604072
1.0800000000000007,0.36098951595154727,0.21477936591140379,0.16604264923135595,-3.2809664563890104,0.14177743779563245,0.15709711403584867
1.0900000000000007,0.36271495830158607,0.2153280723868769,0.16619911041530716,-3.426184260593555,0.14808361106954154,0.16785766751253864
1.1000000000000008,0.3644341448366586,0.2158752137484538,0.16635557005238555,-3.510987445795671,0.14200772542990267,0.15717692382828113
1.1100000000000008,0.3661469968319609,0.21642076157952,0.16651201649537303,-3.483566479810377,0.14847625071408257,0.16831117532740794
1.1200000000000008,0.3678534379611902,0.2169646878143442,0.16666843776539553,-3.4084342131430176,0.1422776659235535,0.15743127168035687
1.1300000000000008,0.3695533942653441,0.2175069647448269,0.1668248215713211,-3.253606965076102,0.1486907158284668,0.1684855464864843
1.1400000000000008,0.37124679412137584,0.21804756502726289,0.16698115532922522,-3.0951766323735717,0.142556832306789,0.15777099763122923
1.1500000000000008,0.3729335682107555,0.2185864616890976,0.16713742618187827,-2.900424604938265,0.14883229214505628,0.1685288593503642
1.1600000000000008,0.3746136494879904,0.21912362813566436,0.16729362101822232,-2.7319005000726215,0.14282095410320586,0.15811474467358833
1.1700000000000008,0.3762869731491476,0.21965903815688387,0.16744972649279594,-2.555981007881603,0.14898349118466875,0.16856408410484836
1.1800000000000008,0.3779534766004229,0.22019266593391246,0.16760572904507565,-2.4191596097441614,0.14305689081416287,0.15841702807469377
1.1900000000000008,0.3796130994267948,0.22072448604572154,0.16776161491869712,-2.2926024045296773,0.14918597147662488,0.16865690530621139
1.2000000000000008,0.3812657833607965,0.22125447347559352,0.16791737018052588,-2.2104187890859937,0.14325685884046724,0.15865557481538778
1.2100000000000009,0.38291147225144084,0.22178260361752064,0.16807298073954724,-2.152054413400091,0.14945674652847382,0.16883462609456104
1.2200000000000009,0.3845501120333245,0.22230885228248903,0.16822843236554386,-2.1418400188632303,0.14341583453004253,0.1588202035168318
1.2300000000000009,0.38618165069593796,0.22283319570463694,0.1683837107075366,-2.1690442446306486,0.14979743867629006,0.16909981881036776
1.2400000000000009,0.3878060382532037,0.22335561054727127,0.16853880131196045,-2.247729503975834,0.14353510595271002,0.15891342860411106
1.2500000000000009,0.3894232267132629,0.22387607390872935,0.16869368964055148,-2.3771675365057416,0.15019443832819263,0.1694317788684453
1.260000000000001,0.39103317004852783,0.2243945633280754,0.16884836108792456,-2.5558760670519973,0.1436307839958467,0.15896022987318992
1.270000000000001,0.39263582416601417,0.22491105679061535,0.16900280099881573,-2.791915568004442,0.15061575917549314,0.16978321180615186
1.280000000000001,0.3942311468779666,0.2254255327332218,0.1691569946849735,-3.0577588357355294,0.14374420773231905,0.1590210330779181
1.290000000000001,0.3958190978727865,0.22593797004945684,0.16931092744168025,-3.36995495434825,0.15101412175519943,0.17008624329803693
1.300000000000001,0.39739963868627337,0.22644834809448175,0.16946458456388452,-3.665709679348308,0.143943453671205,0.1591917645479749
1.310000000000001,0.39897273267318123,0.22695664668974436,0.16961795136193206,-3.977873637255018,0.15134581272024264,0.17028127232861426
1.320000000000001,0.40053834497909907,0.2274628461274341,0.1697710131768791,-4.213752948034257,0.14429951575437536,0.15956886829467898
1.330000000000001,0.402096442512656,0.22796692717469702,0.16992375539537732,-4.438833191743785,0.15159639358453048,0.1703547194398262
1.340000000000001,0.40364699391805325,0.2284688710776015,0.17007616346411758,-4.549939451925181,0.14484282195753712,0.16019032796905786
1.350000000000001,0.40518996954792247,0.22896865956484913,0.1702282229038247,-4.649850385968677,0.15178330689866684,0.17034148912753283
1.360000000000001,0.40672534143650935,0.22946627485122126,0.17037991932279187,-4.638449660142374,0.14554378422155126,0.16101380615208058
1.370000000000001,0.408253083273182,0.22996169964075838,0.1705312384299505,-4.637658831535943,0.15193181523028376,0.17028719322101296
1.380000000000001,0.4097731703762567,0.23045491712966448,0.17068216604746705,-4.551833856787278,0.14633878940426298,0.1619554249257174
1.390000000000001,0.41128557966714147,0.2309459110089329,0.17083268812286337,-4.500078917243414,0.15205976817505257,0.17022293900932922
1.400000000000001,0.4127902896447879,0.23143466546668795,0.17098279074065462,-4.38946508798261,0.14716321839198818,0.16293275404765045
1.410000000000001,0.41428728036044987,0.23192116519024156,0.17113246013350542,-4.326359441844227,0.15218657674802516,0.17017614450608243
1.420000000000001,0.4157765333927384,0.2324053953678591,0.17128168269289934,-4.219636564633181,0.14796177887971562,0.16387527315494677
1.430000000000001,0.4172580318229693,0.23288734169023337,0.1714304449793214,-4.164244805073191,0.15234552567576243,0.1701874839699658
1.440000000000001,0.4187317602107942,0.2333669903516666,0.17157873373195742,-4.071018803455673,0.1486906000474569,0.16472592298869754
1.450000000000001,0.4201977045701078,0.23384432805095517,0.17172653587790432,-4.030159742606053,0.15257500478778444,0.1703000728136128
1.460000000000001,0.42165585234522296,0.2343193419919812,0.1718738385409006,-3.9542183828094255,0.1493288978060523,0.16545822874195837
1.470000000000001,0.42310619238730723,0.2347920198840083,0.1720206290495753,-3.9342912579565454,0.15289068767787853,0.17052486554300123
1.480000000000001,0.42454871493106916,0.23526234994168246,0.17216689494522022,-3.8813388304133603,0.14988934023207787,0.16609205569943897
1.490000000000001,0.4259834115716896,0.2357303208847395,0.17231262398908945,-3.8893384970838984,0.15327013018800437,0.17082417733310118
1.500000000000001,0.42741027524198605,0.23619592193742037,0.1724578041692318,-3.862795571410012,0.15040898651743637,0.16668108531298037
1.5100000000000011,0.42882930018980503,0.23665914282759698,0.17260242370686096,-3.8994203191781867,0.15366623155867895,0.17113265459550975
1.5200000000000011,0.43024048195563186,0.23711997378560984,0.17274647106226917,-3.894187321978251,0.15092760149393517,0.1672814387476738
1.5300000000000011,0.4316438173504092,0.2375784055428216,0.17288993494029242,-3.9498709269638006,0.15403193531454445,0.17139100240393074
1.5400000000000011,0.43303930443355965,0.23803442932988994,0.17303280429533335,-3.951825973281989,0.1514699756974291,0.16792562107183434
1.5500000000000012,0.43442694249119984,0.2384880368747625,0.17317506833595003,-4.009056638725694,0.1543383317922534,0.17156920329273279
1.5600000000000012,0.435806732014541,0.23893922040039872,0.17331671652901795,-4.000300172403847,0.15203837616031676,0.16861152149480146
1.5700000000000012,0.43717867467847116,0.23938797262222442,0.1734577386034755,-4.0405903933998,0.15458171495377535,0.1716732639722433
1.5800000000000012,0.43854277332030495,0.2398342867453212,0.17359812455365997,-4.00714371653446,0.15261544015375217,0.16930779970821822
1.5900000000000012,0.43989903191870144,0.24027815646135836,0.17373786464224397,-4.018564936205256,0.15477951283229982,0.17173589929119765
1.6000000000000012,0.44124745557273864,0.240719575945272,0.17387694940278312,-3.95560877678267,0.15317528535722427,0.16997184255411257
1.6100000000000012,0.4425880504811424,0.24115853985169733,0.1740153696418823,-3.93615915028073,0.154958400601541,0.17179773613372357
1.6200000000000012,0.4439208239216595,0.24159504331115952,0.17415311644099285,-3.8479648174035512,0.15369595988419907,0.17056883503543052
1.6300000000000012,0.44524578423057415,0.24202908192603112,0.1742901811578501,-3.8037108298308193,0.1551423016115664,0.1718909791057275
1.6400000000000012,0.44656294078235836,0.24246065176626014,0.17442655542756072,-3.699862251886647,0.15416618318650452,0.17108127378607188
1.6500000000000012,0.4478723039694574,0.2428897493648789,0.1745622311633527,-3.64069137167204,0.15534638775902798,0.17203299727988153
1.6600000000000013,0.4491738851821987,0.24331637171329673,0.17469720055699606,-3.531922345423713,0.15458527901515043,0.17150801442080615
1.6700000000000013,0.45046769678882737,0.2437405162563881,0.17483145607890832,-3.467909607651969,0.15557704581050122,0.17222812807749058
1.6800000000000013,0.45175375211566043,0.24416218088737865,0.1749649904779514,-3.363473626891118,0.15495977557318555,0.17185854491435384
1.6900000000000013,0.4530320654273582,0.24458136394254137,0.17509779678093576,-3.3029433663785515,0.15583443765938554,0.17247235175695885
1.7000000000000013,0.45430265190731023,0.24499806419570633,0.17522986829183834,-3.2096330788228475,0.15529989262111119,0.17214739275009971
1.7100000000000013,0.4555655276381334,0.24541228085259464,0.1753611985907484,-3.158589743475985,0.15611520819350333,0.17275753616847145
1.7200000000000013,0.4568207095822803,0.24582401354498315,0.17549178153255074,-3.0807440737069856,0.15561704862738357,0.17239032074814808
1.7300000000000013,0.45806821556275623,0.24623326232470763,0.17562161124535808,-3.042992345545205,0.15641476387719927,0.17307466971053137
1.7400000000000013,0.45930806424394316,0.24664002765751225,0.17575068212870196,-2.9828443218861427,0.15592219907241459,0.1726019641464704
1.7500000000000013,0.4605402751125316,0.24704431041675437,0.17587898885149528,-2.9602716268777254,0.15672949612710446,0.1734167333742005
1.7600000000000013,0.46176486845855697,0.24744611187697116,0.17600652634977587,-2.91823114608708,0.1562244285900578,0.17279401400931751
1.7700000000000014,0.4629818653565435,0.24784543370731682,0.17613328982424126,-2.9109419939206314,0.1570594751245596,0.17378198194724165
1.7800000000000014,0.4641912876467543,0.24824227796487877,0.1762592747375869,-2.8856136202485834,0.15652932277803294,0.17297327823085507
1.7900000000000014,0.46539315791654734,0.24863664708787936,0.1763844768116567,-2.8917884744339895,0.1574117095521569,0.17417777116805258
1.8000000000000014,0.46658749948183914,0.2490285438887722,0.17650889202441658,-2.879737794591063,0.15683717383110865,0.173139748268393
1.8100000000000014,0.4677743363686774,0.249417971547241,0.17663251660676219,-2.895367224591826,0.15780284858370014,0.17462348908808945
1.8200000000000014,0.468953693294923,0.24980493360310815,0.17675534703916987,-2.8910339814857453,0.1571421103091556,0.1732861485444709
1.8300000000000014,0.4701255956520442,0.25018943394916104,0.17687738004819997,-2.910143605997973,0.15825841768623983,0.17514901448112843
1.8400000000000014,0.47129006948702384,0.25057147682390374,0.17699861260286368,-2.906716738329347,0.1574341633041813,0.17340138728474386
1.8500000000000014,0.4724471414843807,0.2509510668042423,0.1771190419108628,-2.9228556650161135,0.15880552711310078,0.1757852425881114
1.8600000000000014,0.47359683894831023,0.2513282087981106,0.17723866541471067,-2.914480280014039,0.15770518475370487,0.1734784492266208
1.8700000000000014,0.4747391897849443,0.2517029080370435,0.17735748078774322,-2.9231321921709355,0.15946066829865102,0.17654928481616916
1.8800000000000014,0.47587422248473293,0.2520751700687062,0.17747548593003062,-2.907133125721157,0.1579555975011462,0.17352213928275953
1.8900000000000015,0.4770019661049526,0.25244500074938636,0.17759267896419761,-2.9071919963194786,0.16022105630759634,0.17743504498931195
1.9000000000000015,0.4781224502523419,0.2528124062364546,0.17770905823115885,-2.8844754425475805,0.1581964342815341,0.17354976494339125
1.9100000000000015,0.4792357050658685,0.25317739298080344,0.17782462228578177,-2.877902555816918,0.16106708426092833,0.17841785733829962
1.9200000000000015,0.48034176119963107,0.2535399677192677,0.17793936989247988,-2.852127194591098,0.15844478106870136,0.1735835399297797
1.9300000000000015,0.4814406498058981,0.25390013746703693,0.17805330002074987,-2.843649691375262,0.16197376983792958,0.1794696203295963
1.9400000000000015,0.4825324025182886,0.25425790951006266,0.178166411840654,-2.8218124893547487,0.15871653977001898,0.1736406964486265
1.9500000000000015,0.4836170514350962,0.25461329139747096,0.17827870471826257,-2.8211033425143315,0.1629229648920453,0.18057379198420986
1.9600000000000015,0.4846946291027621,0.25496629093398077,0.17839017821105366,-2.817152381333566,0.1590216304975876,0.17372835136225312
1.9700000000000015,0.48576516849949863,0.2553169161723409,0.17850083206328837,-2.8436974599450378,0.16391006218741047,0.18173163591554656
1.9800000000000015,0.48682870301906805,0.25566517540578626,0.17861066620135896,-2.8827077725935797,0.15936442705712262,0.17384851739797452
1.9900000000000015,0.487885266454719,0.25601107716052085,0.17871968072912142,-2.9659398283464835,0.16494053539727943,0.1829506303211626
2.0000000000000013,0.48893489298328696,0.25635463018823396,0.17882787592321628,-3.072285729519622,0.15974891857023313,0.17401683635619994
2.010000000000001,0.489977617149458,0.25669584345865354,0.17893525222838538,-3.217803431938838,0.1660094902438315,0.18420263372848472
2.020000000000001,0.491013473850202,0.25703472615214257,0.17904181025278942,-3.355699605708882,0.16017635043298492,0.17427498305722933
2.0300000000000007,0.49204249831937985,0.25737128765234263,0.17914755076333022,-3.474932391561327,0.16707141500877185,0.1853792714115013
2.0400000000000005,0.49306472611252583,0.25770553753887215,0.1792524746809876,-3.526524720665404,0.1606154434535944,0.17463085691678087
2.0500000000000003,0.4940801930918078,0.258037485580079,0.17935658307616942,-3.511520664673463,0.16804359631151883,0.1863514865116721
2.06,0.4950889354111728,0.2583671417258573,0.17945987716408543,-3.439372080445494,0.16101428948034754,0.17500925365538778
2.07,0.49609098950167657,0.2586945161005292,0.17956235830014672,-3.316073342653966,0.16885740873125482,0.1870848540493816
2.0799999999999996,0.4970863920570031,0.25901961899579706,0.17966402797539505,-3.1837599236585037,0.16138606418549323,0.17537696999324162
2.0899999999999994,0.49807518001917606,0.25934246086376883,0.17976488781196642,-3.0212759908118683,0.16950823938063392,0.18763036288243073
2.099999999999999,0.49905739056446613,0.2596630523100627,0.17986493955859487,-2.8764879703715853,0.16177925671442794,0.1757673868654817
2.109999999999999,0.5000330610894951,0.2599814040869916,0.1799641850861571,-2.711541324370369,0.17004269624028454,0.1880589910778571
2.1199999999999988,0.5010022291975424,0.2602975270868325,0.18006262638326254,-2.574425334976625,0.16220989265143354,0.1761958621056237
2.1299999999999986,0.5019649326850537,0.2606114323351841,0.18016026555189418,-2.4233210679092303,0.17051906569413133,0.1884360134107117
2.1399999999999983,0.5029212095283565,0.26092313098441444,0.18025710480310042,-2.304041105906436,0.16266294353473543,0.17664372540369128
2.149999999999998,0.503871097870584,0.2612326343072021,0.18035314645274148,-2.176361440782749,0.17099019006208643,0.18881986495681624
2.159999999999998,0.5048146360088096,0.261539953690175,0.1804483929172968,-2.0827677926491015,0.16311038919347648,0.17707479727762393
2.1699999999999977,0.5057518623813931,0.2618451006276448,0.1805428467097287,-1.9867977206182401,0.1715022776760486,0.1892643240048352
2.1799999999999975,0.5066828155555454,0.2621480867154452,0.1806365104354118,-1.9276098728045903,0.16351872176139468,0.1774450254332857
2.1899999999999973,0.5076075342151047,0.2624489236448716,0.18072938678812722,-1.8734489118091253,0.1720981857026714,0.18982111022053086
2.199999999999997,0.508526057148535,0.2627476231967255,0.18082147854612232,-1.8610178279438003,0.1638499900928282,0.17770521686624222
2.209999999999997,0.5094384232371434,0.2630441972354668,0.18091278856824125,-1.8638071636030389,0.17281914797231418,0.1905400634708056
2.2199999999999966,0.5103446714435176,0.263338657703473,0.18100331979012477,-1.9172178868769394,0.164063892284262,0.17780573315671777
2.2299999999999964,0.511244840800188,0.263631016615409,0.18109307522048268,-2.000136690914255,0.17369753529995818,0.1914576836803679
2.239999999999996,0.5121389703985111,0.26392128605270765,0.18118205793743983,-2.1461935549918643,0.1641308557603359,0.17771714553602475
2.249999999999996,0.5130270993777801,0.26420947815816254,0.18127027108495666,-2.337762302976758,0.1747235167241317,0.1925520074840143
2.259999999999996,0.5139092669145581,0.26449560513063397,0.18135771786932592,-2.5981624078658765,0.16407395222923626,0.17749126397461124
2.2699999999999956,0.5147855122122391,0.264779679219869,0.18144440155574562,-2.9037976199144424,0.1757570992689951,0.193630197675967
2.2799999999999954,0.5156558744908348,0.26506171272143586,0.18153032546496953,-3.2389840102824277,0.1640505336417537,0.1773725029467771
2.289999999999995,0.5165203929769886,0.26534171797177436,0.18161549297003626,-3.5609321022508387,0.17642091350018835,0.19420321931763507
2.299999999999995,0.5173791068942146,0.2656197073433614,0.18169990749307696,-3.7924426409906578,0.16437424065511635,0.17780509507275966
2.3099999999999947,0.518232055453366,0.26589569323999296,0.18178357250220192,-3.9256184437709507,0.17629308192600743,0.193754694768443
2.3199999999999945,0.5190792778433294,0.26616968809218217,0.1818664915084664,-3.895838737885769,0.16523519958675437,0.17900082793851424
2.3299999999999943,0.5199208132219435,0.2664417043526734,0.18194866806291668,-3.8083960014107325,0.1754978082810707,0.19248666915160464
2.339999999999994,0.5207567007071471,0.26671175449207357,0.18203010575371573,-3.6314575550986468,0.16642380337126808,0.18058274012646838
2.349999999999994,0.5215869793683491,0.2669798509945979,0.18211080820334752,-3.482264534242415,0.1745664702445386,0.19110145831376435
2.3599999999999937,0.5224116882180262,0.2672460063539332,0.1821907790659022,-3.3140479727847003,0.16764531264569094,0.1821172234468206
2.3699999999999934,0.5232308662035413,0.2675102330692153,0.18227002202443993,-3.1962617763200782,0.17379187016819547,0.18996408056249928
2.3799999999999932,0.5240445521991878,0.26777254364112213,0.18234854078843357,-3.0832332369246136,0.16879464864219104,0.18348479576787713
2.389999999999993,0.524852784998452,0.2680329505680801,0.1824263390912894,-3.012571536687034,0.17319857248030868,0.18908713890124243
2.399999999999993,0.5256556033064996,0.26829146634258644,0.1825034206879487,-2.952352015624183,0.1698821292343465,0.1847222007855011
2.4099999999999926,0.5264530457328775,0.2685481034476411,0.18257978935256225,-2.923495860320086,0.17272959545477007,0.18838835185264027
2.4199999999999924,0.5272451507844356,0.26880287435329314,0.18265544887624566,-2.9068433542402143,0.17093615636545734,0.18587658558349054
2.429999999999992,0.5280319568584628,0.2690557915132979,0.18273040306490956,-2.9128844786865398,0.17234077247283947,0.1878117129582449
2.439999999999992,0.5288135022360381,0.269306867361883,0.1828046557371646,-2.9296642340299983,0.17195793607246018,0.18695094827936748
2.4499999999999917,0.5295898250755928,0.26955611431062443,0.18287821072230162,-2.9588340463650753,0.1720489808002947,0.1873822432634206
2.4599999999999915,0.5303609634066838,0.26980354474543017,0.1829510718583456,-2.9881435580172284,0.17289281111568813,0.18787502797007963
2.4699999999999913,0.5311269551239751,0.2700491710236308,0.1830232429901827,-3.012714332850974,0.1719624367132012,0.18723385831816855
2.479999999999991,0.5318878379814238,0.27029300547117396,0.18309472796775733,-3.016866589999785,0.173632862324683,0.18851954138812177
2.489999999999991,0.5326436495866711,0.27053506037992453,0.18316553064434232,-3.001011463400814,0.17223315642359857,0.18753823473710596
2.4999999999999907,0.533394427395635,0.2707753480050671,0.18323565487487775,-2.9525155943604826,0.17409892864088444,0.18880780407759684
2.5099999999999905,0.5341402087073007,0.27101388056260767,0.18330510451437665,-2.888920475965833,0.17291034889567802,0.18832572210659748
2.5199999999999902,0.5348810306587074,0.2712506702269777,0.1833738834164011,-2.800744951654253,0.1743322179232984,0.18881826616104405
2.52999999999999,0.5356169302201313,0.27148572912873475,0.18344199543160256,-2.7151265418204997,0.17388276837824745,0.18943849681325745
2.53999999999999,0.536347944190456,0.2717190693523592,0.1835094444063269,-2.6182013783371905,0.17445526227655347,0.18871388494285962
2.5499999999999896,0.5370741091927344,0.27195070293414675,0.18357623418128421,-2.535318122198899,0.17499107741254336,0.1906814984652621
2.5599999999999894,0.5377954616699356,0.27218064186019447,0.18364236859028074,-2.447899244669653,0.1745755161871424,0.18862233683662538
2.569999999999989,0.538512037880874,0.2724088980644771,0.18370785145901147,-2.3767590335124953,0.17612437180561116,0.19192980493204537
2.579999999999989,0.5392238738963184,0.272635483427014,0.1837726866039125,-2.3025084513078173,0.17475030534237873,0.18860481377487542
2.5899999999999888,0.539931005595279,0.2728604097721242,0.18383687783107264,-2.2426338724352544,0.17723136237780535,0.19313198110269442
2.5999999999999885,0.5406334686614676,0.27308368886676826,0.1839004289352018,-2.1797498213655313,0.17499651853064954,0.18867339555356988
2.6099999999999883,0.5413312985799288,0.27330533241897287,0.18396334369865422,-2.129405455258281,0.1783027244764239,0.19428692214767043
2.619999999999988,0.5420245306338405,0.2735253520763408,0.18402562589050758,-2.0776521931104575,0.17530566509244339,0.1888086185426518
2.629999999999988,0.542713199901477,0.2737437594246399,0.18408727926569418,-2.0394010599861665,0.17935809521683846,0.19543003214345683
2.6399999999999877,0.5433973412533366,0.27396056598647217,0.18414830756418402,-2.0056873943398315,0.17565292803432708,0.18896753426441318
2.6499999999999875,0.5440769893494245,0.2741757832200195,0.18420871451021784,-1.9936296199824541,0.18044277514488324,0.19663181601552476
2.6599999999999873,0.5447521786366949,0.2743894225178662,0.18426850381158993,-2.0032696025408323,0.17600216389176285,0.18908698991505513
2.669999999999987,0.5454229433466417,0.27460149520589344,0.18432767915897735,-2.0618637567340947,0.1816298706947308,0.1980007786822299
2.679999999999987,0.5460893174930417,0.2748120125422475,0.18438624422531613,-2.1853734786902175,0.17631905477551701,0.18910373388451276
2.6899999999999866,0.5467513348698404,0.2750209857163762,0.18444420266522144,-2.4184281750239567,0.1830038548076135,0.19964712462264012
2.6999999999999864,0.5474090290491833,0.27522842584813456,0.18450155811445162,-2.762406237402628,0.17663063814621593,0.1890643719451765
2.709999999999986,0.5480624333795848,0.27543434398695726,0.18455831418941473,-3.2045604511862593,0.184551659458937,0.20148032241959785
2.719999999999986,0.5487115809842336,0.2756387511110945,0.18461447448671478,-3.583619563675535,0.17710478807566046,0.1892999204915325
2.7299999999999858,0.549356504759432,0.27584165812691097,0.18467004258273728,-3.8056108447424606,0.18602832317857473,0.20302487316276455
2.7399999999999856,0.5499972373731637,0.27604307586824667,0.1847250220332743,-3.805719714159384,0.17773416642231846,0.18990644149326152
2.7499999999999853,0.5506338112637895,0.27624301509583565,0.18477941637318435,-3.6682708347617172,0.1871410369529441,0.20399015289198733
2.759999999999985,0.5512662586388657,0.2764414864967831,0.18483322911608885,-3.4835331708960884,0.17829566667116353,0.19051185459474632
2.769999999999985,0.5518946114740821,0.27663850068409707,0.18488646375410203,-3.2394806915879615,0.18778520857759615,0.20446551645358482
2.7799999999999847,0.5525189015123189,0.2768340681962754,0.1849391237575942,-3.0137880295422717,0.1788984934740729,0.19118257783946105
2.7899999999999845,0.5531391602628148,0.2770281994969436,0.18499121257498646,-2.7500029444788145,0.18810987425321604,0.20462828362183208
2.7999999999999843,0.5537554190004492,0.2772209049745438,0.18504273363257534,-2.519097814053144,0.17962275130360064,0.19200862780121955
2.809999999999984,0.5543677087651296,0.2774121949420729,0.18509369033438733,-2.267298447895657,0.1882841918525959,0.20462438833644347
2.819999999999984,0.5549760603612843,0.2776020796368663,0.18514408606206026,-2.053512797022394,0.1804360423642069,0.19295140708987246
2.8299999999999836,0.5555805043574569,0.2777905692204287,0.18519392417475267,-1.8310422965403608,0.18840919274064585,0.20455551861899912
2.8399999999999834,0.5561810710859998,0.27797767377830856,0.18524320800907815,-1.6464928969326866,0.18129818238598308,0.19395591678512517
2.849999999999983,0.5567777906428627,0.27816340332001394,0.18529194087906434,-1.460130747182761,0.1885350953516649,0.20448137491475743
2.859999999999983,0.5573706928874729,0.27834776777896897,0.18534012607613432,-1.308524251170244,0.182187225044014,0.19498860191565684
2.869999999999983,0.5579598074427077,0.2785307770125108,0.1853877668691118,-1.1585526075038695,0.18868125245186848,0.2044265657395055
2.8799999999999826,0.5585451636949511,0.27871244080192314,0.18543486650424715,-1.0393910690204224,0.18309632314611746,0.19603762379286238
2.8899999999999824,0.5591267907942369,0.27889276885250597,0.1854814282052623,-0.9239528892739837,0.188847878621612,0.20439124049960444
2.899999999999982,0.55970471765447,0.27907177079367995,0.18552745517341657,-0.8363798918173767,0.18402991542737154,0.19710811047059731
2.909999999999982,0.56027897295373,0.2792494561791244,0.18557295058758919,-0.7550294282769888,0.18902169020954665,0.20435773333340335
2.9199999999999817,0.560849585134646,0.27942583448694613,0.1856179176043795,-0.7011184408500235,0.1850028674951108,0.19822044661843724
2.9299999999999815,0.5614165824048488,0.2796009151198803,0.1856623593582241,-0.6582253971955301,0.1891768058934793,0.20429136271611217
2.9399999999999813,0.5619799927374904,0.27977470740551885,0.1857062789615283,-0.6467646449189457,0.18604184137417176,0.1994116959739655
2.949999999999981,0.5625398438718323,0.27994722059656657,0.1857496795048113,-0.6559394726532088,0.1892727039947998,0.2041372446782439
2.959999999999981,0.5630961633138994,0.28011846387112527,0.1857925640568672,-0.7074756076718186,0.18718686233185416,0.20073759496014668
2.9699999999999807,0.5636489783371962,0.2802884463330014,0.18583493566493642,-0.7967348313484749,0.18925351595846132,0.20381857526989902
2.9799999999999804,0.5641983159834822,0.2804571770120378,0.18587679735488966,-0.9470521267371195,0.1884868334158986,0.20226690202430175
2.9899999999999802,0.5647442030636082,0.28062466486446935,0.18591815213142307,-1.1572206786861723,0.1890615614499294,0.20325327337662397
2.99999999999998,0.5652866661584037,0.28079091877329887,0.1859590029782639,-1.443989689569552,0.1899726245649651,0.2040466221223706
3.00999999999998,0.5658257316196215,0.2809559475486938,0.18599935285838456,-1.7959023510594168,0.1886934649855809,0.20242697697079715
3.0199999999999796,0.56636142557093,0.2811197599284023,0.1860392047142264,-2.2002305084213836,0.19158701341665774,0.20601088695833508
3.0299999999999794,0.5668937739089562,0.2812823645781871,0.18607856146793073,-2.6176448996727815,0.18830814834682422,0.20153766689793395
3.039999999999979,0.5674228023043736,0.2814437700922765,0.18611742602157746,-2.9999617778223673,0.1931156297007798,0.2078892302816754
3.049999999999979,0.5679485362030351,0.28160398499383216,0.18615580125743117,-3.3059686368462455,0.18824734301564378,0.2010322068901799
3.0599999999999787,0.568471000827149,0.2817630177354308,0.18619369003819136,-3.5050505174186584,0.19429221096481825,0.209333237231
3.0699999999999785,0.5689902211764927,0.2819208766995607,0.18623109520725,-3.5972113290767043,0.1887798389257173,0.20127847538808002
3.0799999999999783,0.5695062220296666,0.282077570199131,0.18626801958895245,-3.5969019138209366,0.19503989533758279,0.2102187486773052
3.089999999999978,0.5700190279453833,0.28223310647799327,0.18630446598886324,-3.522316140542944,0.18987720030274535,0.2022621664325846
3.099999999999978,0.5705286632637915,0.28238749371147454,0.18634043719403554,-3.4057548644643116,0.19546132883034256,0.21064930042219804
3.1099999999999777,0.5710351521078307,0.28254074000691953,0.18637593597328245,-3.255750512911116,0.19135806774986452,0.20376119049930366
3.1199999999999775,0.5715385183846194,0.28269285340424494,0.18641096507745342,-3.1032252638088798,0.19565269812020158,0.21073846367943205
3.1299999999999772,0.5720387857868704,0.2828438418765009,0.18644552723971108,-2.945463164295497,0.19308468680706425,0.20559883471498958
3.139999999999977,0.5725359777943313,0.28299371333043905,0.1864796251758083,-2.8072660866864196,0.19564407706467266,0.2105311153772741
3.149999999999977,0.5730301176752546,0.28314247560709077,0.18651326158436948,-2.6783698554240454,0.1949849024978798,0.2076799644516047
3.1599999999999766,0.5735212284878883,0.28329013648235024,0.18654643914717087,-2.576066651952359,0.19545580828087436,0.21006240923123903
3.1699999999999764,0.5740093330819902,0.283436703667563,0.1865791605294206,-2.4816791780611163,0.19696723036986552,0.20989256918523053
3.179999999999976,0.5744944541003614,0.28358218481012065,0.1866114283800404,-2.4022746814591454,0.1951963978749156,0.20947126876020464
3.189999999999976,0.5749766139804021,0.2837265874940592,0.1866432453319449,-2.312074944714006,0.19883418791005136,0.212001002732963
3.1999999999999758,0.5754558349556809,0.2838699192406616,0.1866746140023218,-2.213552154764286,0.19509665415148963,0.20903896167978386
3.2099999999999755,0.5759321390575236,0.2840121875090635,0.1867055369929101,-2.0908240570685006,0.20034687137509125,0.21371738327358272
3.2199999999999753,0.5764055481166157,0.28415339969686076,0.18673601689027577,-1.9535713891948028,0.19534257222790802,0.20898941023700104
3.229999999999975,0.5768760837646185,0.2842935631407209,0.18676605626608836,-1.805083391716909,0.2014329318218585,0.21494709703154768
3.239999999999975,0.5773437674357981,0.28443268511699377,0.1867956576773923,-1.6548640636003296,0.1959089156368825,0.20930033664895112
3.2499999999999747,0.5778086203686645,0.28457077284232535,0.18682482366687894,-1.5132421159454654,0.20221437915793716,0.21582289872290997
3.2599999999999745,0.5782706636076225,0.28470783347427037,0.186853556763153,-1.3806013091274083,0.19665462220428442,0.2098190212063349
3.2699999999999743,0.578729918004628,0.2848438741119057,0.18688185948099825,-1.2661429478083153,0.20285190781257414,0.21652531243648723
3.279999999999974,0.5791864042208552,0.28497890179644336,0.1869097343216394,-1.1638074366843771,0.19745990444474343,0.210413883241779
3.289999999999974,0.5796401427283691,0.28511292351184253,0.18693718377300034,-1.080650412267863,0.20345647663166047,0.21718176793082405
3.2999999999999736,0.5800911538118025,0.2852459461854205,0.1869642103099598,-1.0090169530020374,0.1982549839882121,0.21100428378416936
3.3099999999999734,0.5805394575700393,0.28537797668846093,0.18699081639460147,-0.9542154491522095,0.2040878577099901,0.21786383033309767
3.319999999999973,0.5809850739178998,0.2855090218368222,0.187017004476463,-0.9096744459114154,0.19900443883540442,0.21154535694674648
3.329999999999973,0.5814280225878283,0.28563908839154056,0.18704277699277796,-0.8791958809765494,0.2047743045387611,0.21860788723807062
3.3399999999999728,0.5818683231315848,0.28576818305943347,0.18706813636871636,-0.8582408058377127,0.19969162354081893,0.21201301918051643
3.3499999999999726,0.5823059949219338,0.28589631249369696,0.187093085017618,-0.8492235172595527,0.20552774128110865,0.21943122430996578
3.3599999999999723,0.5827410571543361,0.2860234832945022,0.18711762534122425,-0.8497507006072369,0.200309637224677,0.21239504144185345
3.369999999999972,0.5831735288486378,0.28614970200958695,0.18714175972990332,-0.8609984547560066,0.20635220401335902,0.22034090968982456
3.379999999999972,0.5836034288507587,0.28627497513484285,0.1871654905628709,-0.8824719761107032,0.20085690877287524,0.21268659131667383
3.3899999999999717,0.5840307758343773,0.28639930911489975,0.18718882020840721,-0.9143854910750697,0.20724781985492377,0.22133787722780876
3.3999999999999715,0.5844555883026142,0.2865227103437048,0.1872117510240683,-0.9577258588629309,0.20133542706327326,0.21288851399687983
3.4099999999999713,0.5848778845897099,0.2866451851650968,0.1872342853568924,-1.0122171269258096,0.20821220529770526,0.22241825829143613
3.419999999999971,0.5852976828626996,0.28676673987337625,0.1872564255436018,-1.0797993699929653,0.20175044653197496,0.21300721356628433
3.429999999999971,0.5857150011230816,0.28688738071387004,0.1872781739107995,-1.1604002432212361,0.20924021861446673,0.22357300984205358
3.4399999999999706,0.5861298572084809,0.2870071138834901,0.18729953277515982,-1.2562319055735183,0.20211114559440604,0.213055628835708
3.4499999999999704,0.5865422687943074,0.2871259455312885,0.18732050444361553,-1.3682425425952534,0.21032225084557976,0.22478597771828374
3.45999999999997,0.5869522533954039,0.28724388175900506,0.18734109121353876,-1.4978671312388459,0.20243227860200752,0.21305552577104306
3.46999999999997,0.5873598283676917,0.28736092862161033,0.18736129537291651,-1.6476792157481097,0.21144085636711282,0.22602997609778866
3.47999999999997,0.5877650109098044,0.2874770921278426,0.18738111920052203,-1.8164492286571072,0.2027372240778726,0.21304181997777993
3.4899999999999696,0.5881678180647139,0.2875923782407385,0.18740056496608007,-2.0082609507606546,0.21256611653606527,0.22726121327593202
3.4999999999999694,0.5885682667213504,0.2877067928781577,0.1874196349304268,-2.216018185719434,0.20306223612545357,0.213068591863164
3.509999999999969,0.5889663736162107,0.28782034191330186,0.18743833134566557,-2.44446568014319,0.21365270651622956,0.22841595076712898
3.519999999999969,0.589362155334958,0.28793303117522656,0.1874566564553161,-2.676701084685787,0.20345898252501873,0.21321210498941293
3.5299999999999687,0.5897556283140094,0.2880448664493475,0.1874746124944602,-2.918324103318926,0.21464540209019087,0.22941854202001538
3.5399999999999685,0.5901468088421176,0.2881558534779395,0.18749220168988012,-3.1407700183127374,0.2039884427746341,0.21356027403744843
3.5499999999999683,0.5905357130619384,0.2882659979606298,0.18750942626019357,-3.3548397345531398,0.21549801285943868,0.23020766067282528
3.559999999999968,0.5909223569715886,0.28837530555488483,0.18752628841598357,-3.5234468017240212,0.20470086743774515,0.21418183002650784
3.569999999999968,0.591306756426192,0.28848378187648954,0.18754279035992205,-3.6702297285642707,0.21619607193594204,0.2307673450081142
3.5799999999999677,0.5916889271394145,0.28859143250002006,0.18755893428688858,-3.755354061728975,0.20561098793238705,0.21509148438680764
3.5899999999999674,0.5920688846849872,0.2886982629593119,0.1875747223840868,-3.8187508560076426,0.21676088464164442,0.23113166356704595
3.5999999999999672,0.5924466444982177,0.28880427874791775,0.1875901568311511,-3.8208037264905674,0.20669072003518124,0.21624438346274527
3.609999999999967,0.5928222218774882,0.2889094853195619,0.18760523980025312,-3.8126772715289152,0.21722947353310118,0.23135513185510231
3.619999999999967,0.5931956319857428,0.28901388808858586,0.1876199734562002,-3.754998342468548,0.2078872951539792,0.21756692887713538
3.6299999999999666,0.5935668898519602,0.2891174924303889,0.18763435995653183,-3.7014714523826977,0.2176317812262643,0.23147913262526612
3.6399999999999664,0.5939360103726151,0.2892203036818601,0.18764840145160838,-3.6133311993135537,0.20914896157388968,0.21899386417229244
3.649999999999966,0.5943030083131264,0.2893223271418046,0.18766210008469733,-3.540424044405716,0.2179823316891814,0.23151943682275966
3.659999999999966,0.5946678983092911,0.28942356807136405,0.187675457992055,-3.446035497797693,0.2104397422838244,0.22048623082190247
3.6699999999999657,0.5950306948687059,0.28952403169442836,0.18768847730300253,-3.373351902323627,0.21828391584810597,0.23147183123248388
3.6799999999999655,0.5953914123721757,0.2896237231980426,0.18770116013999819,-3.2890780681526364,0.21174127588250927,0.22203031795590925
3.6899999999999653,0.5957500650751081,0.28972264773280637,0.18771350861870578,-3.2291546953636043,0.21853505351631441,0.23132439699268842
3.699999999999965,0.5961066671088936,0.289820810413267,0.18772552484805816,-3.1642319935703376,0.21304828523828864,0.22362726875550357
3.709999999999965,0.5964612324822731,0.2899182163183053,0.18773721093031598,-3.123087702809034,0.21873701579670368,0.2310713469759719
3.7199999999999647,0.5968137750826923,0.290014870491517,0.18774856896112518,-3.080042864073546,0.214362983005988,0.22527946095270948
3.7299999999999645,0.5971643086776393,0.2901107779415848,0.18775960102956663,-3.0567282848455855,0.2188983124323531,0.23072645546170492
3.7399999999999642,0.597512846915972,0.29020594364264607,0.1877703092182041,-3.0307407490286753,0.21569110862253865,0.22697775390560276
3.749999999999964,0.5978594033292293,0.2903003725346536,0.18778069560312832,-3.017030381209735,0.2190328477370738,0.23032897220767817
3.759999999999964,0.5982039913329291,0.2903940695237305,0.1877907622539976,-2.9968759754905987,0.21704079960478237,0.2286967063779995
3.7699999999999636,0.5985466242278522,0.29048703948251814,0.18780051123407343,-2.980602063027579,0.21914875934838263,0.2299304305271619
3.7799999999999634,0.5988873152013112,0.2905792872505177,0.18780994460025316,-2.9541015231379686,0.21842259281361998,0.23040344888981595
3.789999999999963,0.5992260773284083,0.290670817634427,0.18781906440309987,-2.9263899504813367,0.21923617079429492,0.22956633607434576
3.799999999999963,0.5995629235732755,0.29076163540847044,0.18782787268686876,-2.887550638143017,0.21984485352867053,0.23207022953833029
3.8099999999999627,0.599897866790303,0.29085174531472263,0.18783637148952917,-2.847949348717221,0.21927320357026753,0.22924538795544047
3.8199999999999625,0.6002309197253537,0.29094115206342674,0.18784456284278442,-2.7992878958002905,0.22129980152489653,0.23366810373107422
3.8299999999999623,0.6005620950169622,0.29102986033330647,0.18785244877208787,-2.753940535054836,0.21925783870780416,0.22898133044126925
3.839999999999962,0.6008914051975217,0.29111787477187345,0.18786003129665735,-2.7015912646594966,0.22274079068790217,0.23513523979568335
3.849999999999962,0.6012188626944562,0.29120519999572797,0.1878673124294852,-2.6552808221442428,0.2192508590763987,0.2288485294738396
3.8599999999999617,0.6015444798313787,0.29129184059085317,0.18787429417734464,-2.6001341113282233,0.2240615791911205,0.2363460174104234
3.8699999999999615,0.6018682688292354,0.29137780111290673,0.18788097854079716,-2.5493207276858163,0.21939630030597113,0.2290075271265906
3.8799999999999613,0.6021902418074379,0.2914630860875044,0.18788736751419322,-2.4860921948346517,0.2251160426755931,0.237139267202859
3.889999999999961,0.6025104107849796,0.2915477000104987,0.1878934630856717,-2.4271750569188995,0.2198648328844455,0.22963336072982402
3.899999999999961,0.6028287876815395,0.2916316473482543,0.18789926723715925,-2.360391383630139,0.22581049651607876,0.2374345489616671
3.9099999999999606,0.6031453843185729,0.29171493253791503,0.1879047819443624,-2.30678231569097,0.220734137899719,0.23077800268554327
3.9199999999999604,0.6034602124203876,0.29179755998766876,0.18791000917676248,-2.258884691441567,0.22618044131035123,0.23731173925566407
3.92999999999996,0.6037732836152083,0.29187953407700595,0.18791495089760515,-2.2357206143468273,0.22194799395572726,0.23234008006216147
3.93999999999996,0.6040846094362267,0.2919608591569731,0.1879196090638886,-2.2301700558711146,0.22634753594746237,0.23693865231084202
3.9499999999999598,0.6043942013226365,0.29204153955042145,0.18792398562634974,-2.2548346989747343,0.22339182988762743,0.2341671245215251
3.9599999999999596,0.6047020706206615,0.29212157955225243,0.1879280825294494,-2.301206253405365,0.22643499668926687,0.23646499738933485
3.9699999999999593,0.6050082285845625,0.29220098342965584,0.1879319017113536,-2.3769639722412057,0.22496983399317155,0.2361435665031802
3.979999999999959,0.6053126863776384,0.29227975542234635,0.1879354451039157,-2.472901561892174,0.226532610717002,0.2359905778504883
3.989999999999959,0.6056154550732095,0.29235789974279286,0.187938714632654,-2.5972147354242825,0.22663504069189047,0.2382153195154294
3.9999999999999587,0.605916545655592,0.29243542057644545,0.1879417122167299,-2.7405865916127423,0.2266961625393332,0.23557975312241947
4.009999999999959,0.6062159690210572,0.2925123220819572,0.18794443976892386,-2.916278104973335,0.22839338138776719,0.24037729590734447
4.019999999999959,0.6065137359787791,0.29258860839140205,0.1879468991956097,-3.1052760687776755,0.22695735998643796,0.23530159802315476
4.0299999999999585,0.6068098572517707,0.2926642836104883,0.18794909239672747,-3.3121878888350795,0.2302729029678044,0.24260357689252215
4.039999999999958,0.6071043434778065,0.2927393518187683,0.18795102126575558,-3.4760388558726154,0.22735618238463418,0.2353086200304742
4.049999999999958,0.6073972052103336,0.2928138170698444,0.18795268768968132,-3.5767998038111277,0.23222260327044694,0.24471863826992626
4.059999999999958,0.6076884529193711,0.29288768339157023,0.1879540935489699,-3.550404302185276,0.22794738663801067,0.23578244767655748
4.069999999999958,0.6079780969923977,0.2929609547862491,0.18795524071753292,-3.425855378834385,0.23405161114431453,0.24646882734811149
4.079999999999957,0.6082661477352262,0.29303363523082887,0.1879561310626964,-3.2236812977386418,0.2287041058260287,0.23662798181864392
4.089999999999957,0.6085526153728681,0.29310572867709184,0.1879567664451664,-2.9912955774579655,0.23559359821311393,0.24781026024255232
4.099999999999957,0.6088375100503863,0.29317723905184245,0.1879571487189945,-2.76222905533153,0.22953702300410972,0.23757958954432562
4.109999999999957,0.6091208418337358,0.29324817025709154,0.18795727973154344,-2.544638109906383,0.23686873424370178,0.24889104953222096
4.119999999999957,0.6094026207105934,0.29331852617023635,0.18795716132345067,-2.3574493154249185,0.23038610842367327,0.23849505992998424
4.129999999999956,0.6096828565911768,0.2933883106442377,0.18795679532859133,-2.190894917277378,0.2379861244853657,0.24985754410147065
4.139999999999956,0.6099615593090523,0.2934575275077946,0.187956183574042,-2.057693235696007,0.23121910375683957,0.23933264869839516
4.149999999999956,0.6102387386219302,0.29352618056551383,0.18795532788004168,-1.9459851101079078,0.23903696393821025,0.25079883805799835
4.159999999999956,0.6105144042124545,0.29359427359808005,0.1879542300599552,-1.8667387540707483,0.23200998655788035,0.24007280249976515
4.1699999999999555,0.6107885656889747,0.2936618103624187,0.18795289192023334,-1.810708606984693,0.24008157695123308,0.25176885933544807
4.179999999999955,0.6110612325863128,0.29372879459185897,0.18795131526037434,-1.7885860555894857,0.2327324515347339,0.24069392241443427
4.189999999999955,0.611332414366518,0.2937952299962928,0.18794950187288442,-1.7950099481724804,0.24115749801726818,0.25280111547451956
4.199999999999955,0.6116021204196105,0.2938611202623319,0.18794745354323905,-1.8407052842081013,0.2333628008963728,0.2411756782101097
4.209999999999955,0.6118703600643167,0.2939264690534609,0.18794517204984232,-1.9243420917449525,0.2422785284097513,0.25390413712159304
4.2199999999999545,0.6121371425487937,0.2939912800101887,0.18794265916398703,-2.0548935370199506,0.2338930358242262,0.24151902207928636
4.229999999999954,0.6124024770513431,0.2940555567501982,0.18793991664981652,-2.233344902396739,0.24341909614991764,0.25503749346499804
4.239999999999954,0.6126663726811172,0.2941193028684912,0.1879369462642825,-2.459463617014982,0.2343601396250847,0.24178746514479435
4.249999999999954,0.612928838478814,0.29418252193753325,0.18793374975710633,-2.7311947130030894,0.24448753391714656,0.25607412034369975
4.259999999999954,0.6131898834173622,0.2942452175073951,0.18793032887073935,-3.023382605100885,0.23488488819960238,0.24215738446530635
4.269999999999953,0.6134495164026004,0.2943073931058921,0.18792668534032267,-3.327648353456362,0.24532211682678978,0.2567948677341515
4.279999999999953,0.6137077462739406,0.2943690522387212,0.187922820893648,-3.5847914588513103,0.23566393236276448,0.24289630636504334
4.289999999999953,0.6139645818050321,0.2944301983895964,0.1879187372511178,-3.8012475530588685,0.24577990612141773,0.2570105074233784
4.299999999999953,0.6142200317044055,0.2944908350203811,0.18791443612570627,-3.9093280853436214,0.23683735780077741,0.24416949972892635
4.3099999999999525,0.6144741046161164,0.29455096557121985,0.187909919222921,-3.963565302113067,0.24588439699592032,0.25676410477324507
4.319999999999952,0.6147268091203779,0.2946105934606674,0.1879051882407639,-3.9151834624279056,0.23834378301435558,0.24585493435057107
4.329999999999952,0.6149781537341823,0.2946697220858156,0.18790024486969337,-3.847704013078644,0.24580837461333943,0.25630552413571694
4.339999999999952,0.6152281469119166,0.2947283548224188,0.1878950907925862,-3.722515969097094,0.23999973549005105,0.24768315027750626
4.349999999999952,0.6154767970459707,0.2947864950250186,0.1878897276847012,-3.611297769000019,0.24569970221960807,0.25584758447654676
4.3599999999999515,0.6157241124673333,0.29484414602706344,0.18788415721364016,-3.47832273248183,0.24167543618355197,0.24947783642177607
4.369999999999951,0.6159701014461856,0.29490131114103213,0.1878783810393143,-3.372662275026211,0.24560769965159582,0.2554653411476416
4.379999999999951,0.6162147721924806,0.2949579936585497,0.18787240081390605,-3.2647740691078204,0.24333356775134968,0.25118736081324944
4.389999999999951,0.6164581328565194,0.2950141968505062,0.18786621818183516,-3.1864779431277985,0.24552583682198786,0.2551604426045031
4.399999999999951,0.6167001915295187,0.2950699239671721,0.18785983477972318,-3.1167892396823706,0.24497531692481905,0.252802456070629
4.40999999999995,0.6169409562441692,0.29512517823831286,0.18785325223636073,-3.0753157529446247,0.24545606878376938,0.25494765010127546
4.41999999999995,0.6171804349751864,0.2951799628733004,0.18784647217267172,-3.047216710607309,0.2465740671079495,0.254275938237928
4.42999999999995,0.6174186356398577,0.29523428106122673,0.18783949620168308,-3.0400497659525016,0.24548306779217535,0.25493597452691763
4.43999999999995,0.6176555660985777,0.2952881359710126,0.1878323259284909,-3.0362861027781793,0.2480068384502392,0.25546021138456854
4.4499999999999496,0.6178912341553788,0.29534153075151737,0.1878249629502302,-3.0299693786042234,0.24583649606056746,0.25537452958389606
4.459999999999949,0.618125647558454,0.2953944685316459,0.1878174088560432,-2.9971562906655236,0.24905632657027627,0.25614454224963557
4.469999999999949,0.6183588140006732,0.2954469524204565,0.18780966522705092,-2.9351801390178864,0.2467754018080296,0.2564944973441355
4.479999999999949,0.6185907411200923,0.29549898550726494,0.1878017336363225,-2.8333082991203637,0.24961959376184958,0.2562948150466239
4.489999999999949,0.6188214365004563,0.2955505708617504,0.18779361564884844,-2.710167545224207,0.24828145070636687,0.2582001057928086
4.4999999999999485,0.6190509076716932,0.29560171153405695,0.1877853128215115,-2.5727191523404134,0.24986100148048443,0.25614727340834215
4.509999999999948,0.6192791621104063,0.2956524105548977,0.1877768267030615,-2.4396218852524805,0.250088813823468,0.2601791398603857
4.519999999999948,0.6195062072403552,0.29570267093565583,0.18776815883408937,-2.3244517548483516,0.2499964241000469,0.25591944741438394
4.529999999999948,0.6197320504329329,0.2957524956684838,0.18775931074700072,-2.2306852084782394,0.25201137651952527,0.2622654263873284
4.539999999999948,0.6199566990076366,0.2958018877264047,0.18775028396599405,-2.1814554857954978,0.25011753611708065,0.2556584551054606
4.549999999999947,0.6201801602325318,0.29585085006340966,0.18774108000703563,-2.1709409606101597,0.2540360227893219,0.2644900320133846
4.559999999999947,0.6204024413247103,0.2958993856145568,0.18773170037783896,-2.236310571031196,0.2502260452659998,0.25533034062567916
4.569999999999947,0.6206235494507438,0.2959474972960673,0.18772214657784175,-2.3667772964409357,0.2562309421870947,0.26693204701408224
4.579999999999947,0.6208434917271284,0.2959951880054221,0.1877124200981867,-2.588910572093506,0.25034938540228324,0.2550078228240102
4.589999999999947,0.6210622752207279,0.2960424606214585,0.18770252242170204,-2.851404406078217,0.2585644783297865,0.26945323252471665
4.599999999999946,0.6212799069492075,0.29608931800446314,0.18769245502288168,-3.1007632528179525,0.2506944010527063,0.25509258960136916
4.609999999999946,0.6214963938814638,0.2961357629962683,0.1876822193678698,-3.2504643679517713,0.26071641652821353,0.2715311484896644
4.619999999999946,0.6217117429380491,0.296181798420344,0.18767181691444226,-3.2701611967496405,0.251478949014771,0.25592312819041274
4.629999999999946,0.6219259609915901,0.29622742708189115,0.18766124911199147,-3.172988108723639,0.26232281144455377,0.272836137174781
4.6399999999999455,0.6221390548672023,0.29627265176793555,0.18765051740151328,-3.017646879668812,0.2525339779472757,0.2571357582603997
4.649999999999945,0.6223510313428973,0.2963174752474168,0.18763962321558997,-2.8136063974748553,0.2633898452656322,0.27359934579154804
4.659999999999945,0.6225618971499867,0.2963619002712828,0.18762856797838148,-2.6156802026239374,0.2536473366541019,0.2583767918009837
4.669999999999945,0.6227716589734802,0.296405929572578,0.1876173531056106,-2.3984375851941238,0.264127055108276,0.2740949624735239
4.679999999999945,0.6229803234524793,0.29644956586653487,0.18760598000455336,-2.206857389500934,0.2547741804768008,0.2596048999780576
4.689999999999944,0.6231878971805652,0.2964928118506637,0.1875944500740298,-2.0057076703568546,0.2646901588189036,0.27444664639478344
4.699999999999944,0.623394386706183,0.2965356702048415,0.18758276470439433,-1.8345255685750632,0.25591534023561585,0.2608418880628563
4.709999999999944,0.6235997985330197,0.2965781435914008,0.18757092527752778,-1.6577471767499257,0.26516595051683284,0.2747161820076281
4.719999999999944,0.6238041391203806,0.29662023465521903,0.18755893316683184,-1.5107569769166798,0.257068665325517,0.2620915990078471
4.729999999999944,0.624007414883557,0.2966619460238055,0.18754678973722166,-1.3600207958580746,0.2656034942947581,0.27494440963027067
4.739999999999943,0.6242096321941922,0.29670328030738996,0.18753449634512254,-1.237377891524712,0.2582305795929308,0.2633493004079053
4.749999999999943,0.6244107973806428,0.29674424009900935,0.18752205433846486,-1.1118464413490232,0.2660295319985404,0.275156493964942
4.759999999999943,0.6246109167283356,0.2967848279745955,0.18750946505668212,-1.0123405598503694,0.2594004625215088,0.2646127906837142
4.769999999999943,0.6248099964801183,0.29682504649306085,0.18749672983070836,-0.9104405268019736,0.26645593053262584,0.2753639701920395
4.7799999999999425,0.6250080428366106,0.2968648981963862,0.187483849982978,-0.8327810998569036,0.2605819902280678,0.26588580443575793
4.789999999999942,0.6252050619565452,0.2969043856097053,0.18747082682742527,-0.7533554466860362,0.26688389861553735,0.2755670165162939
4.799999999999942,0.6254010599571096,0.29694351124139157,0.18745766166948555,-0.6971533028925315,0.26178352625478374,0.26717887989831735
4.809999999999942,0.6255960429142811,0.2969822775831433,0.18744435580609733,-0.6404210708088149,0.26730606549196756,0.27575557057201905
4.819999999999942,0.6257900168631602,0.29702068711006935,0.18743091052570574,-0.6071387769817229,0.26301876260801965,0.26851030847865215
4.8299999999999415,0.6259829877982974,0.2970587422807733,0.18741732710826522,-0.5757186905623966,0.267707052194963,0.27590903025147123
4.839999999999941,0.6261749616740194,0.2970964455374391,0.18740360682524562,-0.5697715799107091,0.2643077855051166,0.26990770532688924
4.849999999999941,0.6263659444047476,0.297133799305915,0.18738975093963745,-0.5698742588440079,0.26806346274131393,0.2759952313702664
4.859999999999941,0.6265559418653173,0.29717080599579854,0.18737576070595896,-0.5997754809119049,0.26567791344459035,0.27140948726226544
4.869999999999941,0.6267449598912896,0.2972074680005201,0.1873616373702636,-0.6421303284652815,0.2683452535069058,0.27597088536219316
4.87999999999994,0.626933004279263,0.2972437876974269,0.18734738217014815,-0.7206206059215006,0.26716214136770683,0.2730634842019519
4.88999999999994,0.6271200807871777,0.29727976744786727,0.18733299633476377,-0.8191800448412561,0.2685229682310118,0.2757891596015374
4.89999999999994,0.6273061951346207,0.29731540959727354,0.18731848108482446,-0.9590814810823592,0.2687900641978671,0.274915780967217
4.90999999999994,0.6274913530031242,0.2973507164752463,0.18730383763262032,-1.1228987773702261,0.2685888235679525,0.2754254934243019
4.9199999999999395,0.6276755600364619,0.29738569039563645,0.18728906718202798,-1.323427472961834,0.27056341625789665,0.27697853994491073
4.929999999999939,0.6278588218409427,0.2974203336566295,0.1872741709285251,-1.5379042015424282,0.2685960866571535,0.2749304528777313
4.939999999999939,0.6280411439857004,0.2974546485408278,0.1872591500592036,-1.763816790433586,0.27241700443571104,0.27917555752262924
4.949999999999939,0.6282225320029804,0.2974886373153336,0.18724400575278466,-1.9748353174406919,0.26869017477830487,0.2744803188584394
4.959999999999939,0.6284029913884225,0.2975223022318317,0.18722873917963473,-2.156944025640708,0.27420333817946896,0.2813136832348535
4.9699999999999385,0.6285825276013426,0.29755564552667163,0.1872133515017813,-2.294533327139883,0.26905927473782315,0.27432996374129015
4.979999999999938,0.62876114606501,0.2975886694209507,0.18719784387293092,-2.3776833004783917,0.275763474225248,0.2831668297779266
4.989999999999938,0.6289388521669212,0.29762137612059564,0.1871822174384871,-2.411802441629072,0.2697976067518277,0.2746392520581105
4.999999999999938,0.6291156512590713,0.29765376781644476,0.18716647333556924,-2.3968954490970784,0.27704054778298154,0.2846297839636791
5.009999999999938,0.6292915486582252,0.29768584668433085,0.1871506126930327,-2.3500971355892992,0.27084133091861795,0.27536737138311596
5.019999999999937,0.6294665496461809,0.2977176148851623,0.18713463663148944,-2.274213036093427,0.2780914484700531,0.2857538288230427
5.029999999999937,0.6296406594700338,0.2977490745650048,0.1871185462633285,-2.185992924126166,0.27205352295354024,0.276359376662604
5.039999999999937,0.6298138833424373,0.29778022785516334,0.18710234269273868,-2.0857371890966876,0.27900591606024827,0.28665310089398094
5.049999999999937,0.6299862264418599,0.2978110768722641,0.18708602701573218,-1.9864614870959085,0.27332047250453295,0.2774691977365177
5.0599999999999365,0.6301576939128416,0.2978416237183351,0.18706960032016628,-1.8851920436755691,0.27985126039978075,0.287426500717279
5.069999999999936,0.6303282908662449,0.2978718704808885,0.18705306368576968,-1.7924256894180883,0.27457641373536695,0.27860205671455
5.079999999999936,0.6304980223795066,0.2979018192330017,0.18703641818416672,-1.7026850175948511,0.280665933361234,0.28813884068829687
5.089999999999936,0.6306668934968829,0.29793147203339737,0.1870196648789022,-1.6255887713087827,0.27578981672192476,0.2797054390461715
5.099999999999936,0.630834909229697,0.2979608309265262,0.18700280482546927,-1.554022272740104,0.28146921826680743,0.2888278419286602
5.1099999999999355,0.6310020745565794,0.29798989794264685,0.18698583907133598,-1.4977715578913522,0.2769467444334028,0.28075146260381156
5.119999999999935,0.6311683944237098,0.29801867509790714,0.18696876865597292,-1.4487594011187381,0.28226951654171056,0.2895136966816818
5.129999999999935,0.6313338737450538,0.29804716439442475,0.18695159461088173,-1.4174561781017267,0.2780403866885286,0.28172428736046434
5.139999999999935,0.6314985174025987,0.29807536782036786,0.18693431795962426,-1.3953416517015154,0.28306887767450406,0.2902054664256636
5.149999999999935,0.6316623302465871,0.2981032873500361,0.18691693971785242,-1.3936894278144587,0.2790657520695155,0.28261317832092425
5.159999999999934,0.6318253170957471,0.2981309249439404,0.18689946089333814,-1.403979649829059,0.28386506258262667,0.2909044251666204
5.169999999999934,0.6319874827375213,0.2981582825488838,0.18688188248600468,-1.437964632294136,0.2800177284700977,0.2834098643048323
5.179999999999934,0.6321488319282927,0.29818536209804136,0.18686420548795757,-1.4875291871276195,0.284652426536435,0.2916054207329246
5.189999999999934,0.6323093693936107,0.2982121655110408,0.1868464308835175,-1.5638807553494474,0.2808918477731126,0.2841095884165557
5.199999999999934,0.6324690998284115,0.29823869469404224,0.1868285596492525,-1.6596553581123836,0.28542271567126426,0.2922974910136049
5.209999999999933,0.6326280278972396,0.2982649515398184,0.18681059275401135,-1.7833887532052446,0.2816879787847995,0.2847159599571952
5.219999999999933,0.6327861582344646,0.29829093792783384,0.18679253115895691,-1.9287814817598472,0.28616694357465666,0.292965314120491
5.229999999999933,0.6329434954444983,0.2983166557243258,0.18677437581760162,-2.0982424255146563,0.28241701481260606,0.2852491497130145
5.239999999999933,0.6331000441020087,0.2983421067823825,0.1867561276758404,-2.2872007738948934,0.2868792432290422,0.29359320281920076
5.2499999999999325,0.6332558087521309,0.2983672929420234,0.18673778767198757,-2.487853846662535,0.2831083580564082,0.28575386378781575
5.259999999999932,0.6334107939106783,0.29839221603027855,0.18671935673681195,-2.699435506961089,0.28756177263879595,0.2941718326336141
5.269999999999932,0.6335650040643515,0.29841687786126797,0.18670083579357347,-2.9013810899617716,0.2838117189037725,0.28629857183147966
5.279999999999932,0.633718443670943,0.2984412802362807,0.18668222575805993,-3.10118742633363,0.2882263593237128,0.2947038505553349
5.289999999999932,0.6338711171595426,0.298465424943853,0.1866635275386231,-3.266779660690415,0.2845854885834797,0.28695749928879427
5.299999999999931,0.6340230289307395,0.2984893137598482,0.18664474203621778,-3.4192476988655045,0.28888797879044303,0.29520178235698374
5.309999999999931,0.6341741833568244,0.2985129484475359,0.1866258701444397,-3.519490064706478,0.2854737420279073,0.2877806913586389
5.319999999999931,0.6343245847819876,0.2985363307576691,0.18660691274956293,-3.6039659278516445,0.28955239100373076,0.29567708389252556
5.329999999999931,0.634474237522516,0.2985594624285641,0.18658787073058017,-3.631100149482753,0.2864891576576357,0.2887750817453387
5.339999999999931,0.6346231458669893,0.29858234518617743,0.18656874495924014,-3.6483828660402597,0.29020787271550824,0.29612859102340006
5.34999999999993,0.6347713140764739,0.2986049807441853,0.18654953630008908,-3.61470550733649,0.2876173501359392,0.28991353131814873
5.35999999999993,0.6349187463847157,0.29862737080406154,0.18653024561051015,-3.5808227492290716,0.2908257225863741,0.29653760293687126
5.36999999999993,0.635065446998329,0.29864951705515475,0.1865108737407633,-3.508241396265631,0.2888378641953101,0.29116250637383856
5.37999999999993,0.6352114200969867,0.29867142117476647,0.18649142153402637,-3.4441841648362628,0.2913629065502084,0.29686677465988204
5.3899999999999295,0.6353566698336077,0.2986930848282288,0.18647188982643584,-3.354990397002164,0.2901464982446413,0.292508465492886
5.399999999999929,0.6355012003345419,0.29871450966898205,0.18645227944712875,-3.280652764675758,0.29175863658275797,0.2970557767534855
5.409999999999929,0.6356450156997553,0.2987356973386516,0.18643259121828365,-3.194667089153403,0.29157148373957803,0.29397481774340295
5.419999999999929,0.6357881200030115,0.29875664946712516,0.186412825955163,-3.129271057221256,0.2919241152445096,0.29701189346550505
5.429999999999929,0.6359305172920537,0.2987773676726297,0.186392984466155,-3.067409766271062,0.29318243597892446,0.2956295096800844
5.4399999999999284,0.6360722115887841,0.29879785356180827,0.1863730675528163,-3.035572001810056,0.29173972732988124,0.29660965730725547
5.449999999999928,0.6362132068894415,0.29881810872979675,0.18635307600991516,-3.026582565187727,0.29507332318140883,0.29756366910138543
5.459999999999928,0.6363535071647785,0.2988381347602994,0.18633301062547306,-3.061059203359435,0.2911210087816405,0.2957655797467007
5.469999999999928,0.6364931163602369,0.29885793322566645,0.18631287218080964,-3.12735911524471,0.2972367824639531,0.2997536135303036
5.479999999999928,0.6366320383961206,0.2988775056869688,0.18629266145058487,-3.221238798434231,0.29028737207706895,0.29473075103715907
5.489999999999927,0.6367702771677692,0.29889685369407487,0.1862723792028434,-3.2890115590030047,0.299272688356823,0.3017586623447733
5.499999999999927,0.6369078365457274,0.2989159787857253,0.18625202619905792,-3.307091316576843,0.28999551166577764,0.294320806489189
5.509999999999927,0.637044720375916,0.2989348824896091,0.18623160319417345,-3.2304610628966786,0.300551258194705,0.3029474067477444
5.519999999999927,0.6371809324797995,0.2989535663224386,0.1862111109366516,-3.105250182326952,0.29068215277022624,0.29493825246736394
5.5299999999999265,0.6373164766545529,0.29897203179002446,0.18619055016851496,-2.9425667642549085,0.3010971197143824,0.30343295910217705
5.539999999999926,0.6374513566732287,0.29899028038735076,0.18616992162539142,-2.8018282131843035,0.2918787113698389,0.2960152943135493
5.549999999999926,0.6375855762849182,0.2990083135986487,0.18614922603655887,-2.6981527059588917,0.3013051423189211,0.30365181802131236
5.559999999999926,0.6377191392149177,0.29902613289747243,0.18612846412499065,-2.6529928006776116,0.29315915353342686,0.29711259303604665
5.569999999999926,0.6378520491648882,0.29904373974677134,0.18610763660739904,-2.674303614758411,0.30138337973137386,0.3037962623655042
5.5799999999999255,0.6379843098130166,0.2990611355989659,0.18608674419428234,-2.751694724609488,0.2944262383120708,0.2981534091350187
5.589999999999925,0.6381159248141749,0.2990783218960201,0.18606578758996853,-2.8745286040425295,0.30140424631941787,0.30391735236735595
5.599999999999925,0.6382468978000778,0.2990953000695151,0.18604476749266088,-3.0068307348139056,0.29573796371409505,0.2992165737027668
5.609999999999925,0.6383772323794403,0.2991120715407225,0.1860236845944832,-3.119784053772201,0.3014382923670143,0.304053592782513
5.619999999999925,0.6385069321381328,0.2991286377206777,0.18600253958152602,-3.1855917610833284,0.2971065915831617,0.3003384645249231
5.629999999999924,0.6386360006393351,0.29914500001025246,0.18598133313389156,-3.1925639487844215,0.301619928226235,0.304309854185305
5.639999999999924,0.6387644414236896,0.29916115980022645,0.18596006592573872,-3.1532720716078355,0.29840733669784647,0.30140568982276245
5.649999999999924,0.6388922580094548,0.29917711847136097,0.18593873862532967,-3.0717212028522414,0.30203306616861714,0.30476980745290383
5.659999999999924,0.6390194538926547,0.29919287739447,0.18591735189507508,-2.9782417725629844,0.29953458543134653,0.3023091075216702
5.6699999999999235,0.6391460325472283,0.2992084379304918,0.1858959063915796,-2.8690070983323346,0.30265072629150724,0.3054190942347087
5.679999999999923,0.6392719974251803,0.29922380143056077,0.1858744027656876,-2.7713109626803183,0.30048285005546166,0.3030403375431495
5.689999999999923,0.639397351956727,0.2992389692360791,0.18585284166252983,-2.671809793592571,0.30341756268199466,0.30620663436305745
5.699999999999923,0.6395220995504431,0.2992539426787864,0.1858312237215675,-2.5917917908504666,0.30127760283183597,0.30362528727229204
5.709999999999923,0.6396462435934068,0.2992687230808309,0.18580954957663892,-2.5142164065911192,0.304301222288967,0.30709862147160827
5.7199999999999225,0.6397697874513453,0.29928331175484096,0.18578781985600618,-2.45614118837094,0.3019275963438186,0.3040728519268854
5.729999999999922,0.6398927344687766,0.2992977100039929,0.18576603518239834,-2.4009185687516057,0.30529510385447595,0.30808745445802366
5.739999999999922,0.6400150879691526,0.2993119191220826,0.18574419617305926,-2.362749189718511,0.3024169298403811,0.30436579262908686
5.749999999999922,0.6401368512550005,0.29932594039359467,0.1857223034397927,-2.3279127271715065,0.3064124666499309,0.30918741056143545
5.759999999999922,0.6402580276080619,0.299339775093771,0.18570035758900738,-2.3081258734299706,0.30270776317677084,0.30446417131331244
5.769999999999921,0.6403786202894328,0.2993534244886803,0.1856783592217628,-2.2947112091629855,0.3076819118295155,0.31042854909595863
5.779999999999921,0.6404986325397015,0.2993668898352866,0.18565630893381493,-2.296544435206328,0.30274867853634585,0.30431634168034194
5.789999999999921,0.640618067579086,0.2993801723815176,0.18563420731566144,-2.3116945002575466,0.3091352052577447,0.31183976389102497
5.799999999999921,0.6407369286075694,0.29939327336633265,0.18561205495258706,-2.3446272728148188,0.3025080900770838,0.3038996348052146
5.809999999999921,0.640855218805036,0.29940619401979046,0.1855898524247086,-2.398613795323269,0.31076057393872303,0.3133924589953794
5.81999999999992,0.6409729413314053,0.29941893556311666,0.18556760030702046,-2.467614997335918,0.3020757209685861,0.3033352364430609
5.82999999999992,0.6410900993267646,0.299431499208771,0.18554529916943976,-2.549043241123432,0.3123919255916758,0.31488190704985236
5.83999999999992,0.6412066959115025,0.29944388616051354,0.18552294957685056,-2.6168922283363583,0.30181535395499365,0.3030404156556288
5.84999999999992,0.6413227341864388,0.2994560976134724,0.18550055208915028,-2.655725202085044,0.3136499974048168,0.31589970379096965
5.8599999999999195,0.6414382172329565,0.2994681347542086,0.1854781072612926,-2.6411303078132105,0.3022350664872825,0.3035312358437944
5.869999999999919,0.6415531481131298,0.29947999876078224,0.18545561564333304,-2.5753388766866427,0.3142640352680443,0.31623551625523316
5.879999999999919,0.6416675298698549,0.2994916908028192,0.18543307778047394,-2.4700014176565386,0.30339580419699685,0.30476545111532977
5.889999999999919,0.6417813655269752,0.29950321204157476,0.18541049421310796,-2.345524909828718,0.3144171693506705,0.316192263981838
5.899999999999919,0.6418946580894099,0.29951456362999945,0.18538786547686262,-2.223528932945124,0.3048756568294438,0.30621343149620583
5.909999999999918,0.6420074105432798,0.29952574671280374,0.18536519210264504,-2.1148722837630896,0.314439963249974,0.3161566006311249
5.919999999999918,0.6421196258560316,0.299536762426521,0.18534247461668413,-2.0336560980844434,0.30631645505001165,0.30749051340275324
5.929999999999918,0.6422313069765627,0.29954761189957346,0.18531971354057702,-1.9792727233481844,0.31451274833114,0.31630920203585383
5.939999999999918,0.6423424568353444,0.29955829625233366,0.18529690939133006,-1.965061420064945,0.3075750714383534,0.3084589007193088
5.949999999999918,0.6424530783445452,0.2995688165971897,0.1852740626814045,-1.9822318907519956,0.31468033046299587,0.31669302267659916
5.959999999999917,0.6425631743981507,0.29957917403860645,0.18525117391875837,-2.0499932497858215,0.3086491304484203,0.30912098228738594
5.969999999999917,0.6426727478720864,0.2995893696731889,0.18522824360688972,-2.1471906277322024,0.3149038401859749,0.3172632759075547
5.979999999999917,0.6427818016243364,0.29959940458974404,0.18520527224487993,-2.295459399413847,0.3096534773705409,0.309622830799692
5.989999999999917,0.6428903384950633,0.29960927986934394,0.18518226032743748,-2.4483193958870344,0.315092189188058,0.31786811985109953
5.9999999999999165,0.6429983613067264,0.29961899658538554,0.1851592083449386,-2.618147517950892,0.3108045889138882,0.31029491429679323
6.009999999999916,0.643105872864199,0.29962855580365266,0.18513611678347056,-2.7321809749474295,0.315191269821626,0.31829322073758337
6.019999999999916,0.6432128759548855,0.29963795858237713,0.1851129861248743,-2.8059112444412473,0.31224117817318736,0.31145628633003897
6.029999999999916,0.6433193733488377,0.2996472059722989,0.18508981684678594,-2.7794778394223028,0.31530865636104993,0.3184838677914048
6.039999999999916,0.6434253677988689,0.29965629901672625,0.18506660942267866,-2.7052355785761866,0.31377478873812814,0.312987604854321
6.0499999999999154,0.6435308620406702,0.2996652387515957,0.18504336432190416,-2.5536100257652006,0.31561203028059875,0.31862354557453054
6.059999999999915,0.6436358587929218,0.29967402620553113,0.18502008200973422,-2.399843512626182,0.3150915611702408,0.31446043709423827
6.069999999999915,0.6437403607574078,0.2996826623999032,0.18499676294740167,-2.2143630427655587,0.31611976989187346,0.3188631687971565
6.079999999999915,0.6438443706191279,0.2996911483488883,0.1849734075921418,-2.0646594867481745,0.31611045409701655,0.3156686816727091
6.089999999999915,0.6439478910464076,0.299699485059526,0.1849500163972321,-1.9103862627310342,0.3167489830580683,0.31920112588556143
6.099999999999914,0.6440509246910109,0.29970767353177824,0.18492658981203403,-1.8060557971782032,0.3169161601269895,0.3166523035478662
6.109999999999914,0.6441534741882482,0.29971571475858605,0.18490312828203198,-1.708650084332167,0.3174281575643783,0.3195793392158448
6.119999999999914,0.6442555421570866,0.2997236097259274,0.1848796322488743,-1.6640473643352223,0.31759292175687304,0.3174955132120434
6.129999999999914,0.6443571312002585,0.2997313594128739,0.18485610215041232,-1.6325133476339762,0.31811942573130875,0.3199489870602649
6.1399999999999135,0.6444582439043687,0.29973896479164797,0.18483253842074104,-1.6543510516395712,0.31818164690143075,0.31824971727220963
6.149999999999913,0.6445588828400006,0.2997464268276772,0.18480894149023608,-1.6942626547224517,0.31880806699695646,0.32028163049973096
6.159999999999913,0.6446590505618249,0.2997537464796534,0.18478531178559623,-1.7880434238645553,0.3186921054611513,0.31893406479353753
6.169999999999913,0.6447587496087028,0.2997609246995849,0.18476164972987888,-1.902537733147859,0.3194951457013855,0.3205681898196989
6.179999999999913,0.6448579825037924,0.2997679624328535,0.18473795574254048,-2.0688304930436097,0.31912236026125834,0.31955101684541865
6.1899999999999125,0.6449567517546521,0.29977486061826836,0.18471423023947378,-2.250795067389039,0.3201964927692099,0.32082269794405394
6.199999999999912,0.6450550598533433,0.29978162018812177,0.1846904736330479,-2.474602260572992,0.31947895828768275,0.3201040573660451
6.209999999999912,0.6451529092765357,0.2997882420682412,0.184666686332143,-2.695350433680294,0.3209425677807459,0.32108846150669673
6.219999999999912,0.6452503024856071,0.2997947271780447,0.18464286874219052,-2.937033508027973,0.31979573173862147,0.32061596585190083
6.229999999999912,0.6453472419267459,0.29980107643059334,0.18461902126520915,-3.144732724027678,0.3217688657027797,0.3214315481781447
6.239999999999911,0.6454437300310516,0.29980729073264434,0.18459514429984192,-3.3479106515605723,0.3201396407370246,0.32113843393922065
6.249999999999911,0.6455397692146345,0.2998133709847037,0.18457123824139338,-3.4879875455965075,0.32268946130287884,0.3219068873559466
6.259999999999911,0.6456353618787165,0.29981931808107803,0.1845473034818652,-3.6069322340216923,0.32059525950549655,0.32174334537983373
6.269999999999911,0.6457305104097281,0.2998251329099271,0.1845233404099934,-3.6505013505887725,0.3236670680633285,0.322511522705641
6.2799999999999105,0.6458252171794081,0.2998308163533151,0.1844993494112841,-3.6714126133319014,0.32124150671460766,0.32250405066418014
6.28999999999991,0.6459194845449002,0.2998363692872613,0.18447533086804835,-3.6228886014388686,0.3246111296114636,0.32316768010021824
6.29999999999991,0.6460133148488506,0.2998417925817912,0.1844512851594381,-3.5610775575885603,0.3221326432444602,0.3234780676102818
6.30999999999991,0.6461067104195032,0.299847087100987,0.1844272126614816,-3.4470047168623634,0.32541725373712654,0.32375575157776915
6.31999999999991,0.6461996735707958,0.2998522537030371,0.18440311374711751,-3.335199872518693,0.3232783023849678,0.32468953287132085
6.3299999999999095,0.6462922066024557,0.2998572932402866,0.1843789887862302,-3.1942187849318042,0.3260163305365993,0.32416697694606894
6.339999999999909,0.6463843118000927,0.29986220655928564,0.18435483814568326,-3.0741031472091933,0.32464600459352355,0.32613106499186345
6.349999999999909,0.6464759914352937,0.2998669945008388,0.18433066218935384,-2.950397962713232,0.326380727615909,0.324322936471241
6.359999999999909,0.6465672477657162,0.2998716579000544,0.1843064612781671,-2.8678707914672046,0.3262098085216745,0.32780495323403924
6.369999999999909,0.6466580830351798,0.29987619758639106,0.18428223577012814,-2.8105130961492595,0.32648471548333713,0.32415158315965076
6.379999999999908,0.6467484994737585,0.29988061438370656,0.18425798602035592,-2.8199291965555586,0.32799992762599567,0.32975866824016814
6.389999999999908,0.6468384992978723,0.29988490911030574,0.18423371238111688,-2.886727325194416,0.32628471960455163,0.3235911881115778
6.399999999999908,0.6469280847103778,0.2998890825789865,0.18420941520185607,-3.041282518911201,0.33007408101628544,0.33201969495744904
6.409999999999908,0.6470172579006581,0.2998931355970873,0.18418509482923034,-3.2482158804361,0.32582795960712213,0.3227635855994893
6.419999999999908,0.6471060210447122,0.29989706896653334,0.1841607516071404,-3.4829758454329585,0.3323169670245944,0.33433303294920785
6.429999999999907,0.6471943763052445,0.2999008834838824,0.18413638587676168,-3.6389900269597435,0.325526986090244,0.3223049267134601
6.439999999999907,0.6472823258317522,0.2999045799403709,0.18411199797657712,-3.6753763843147516,0.33422763907552283,0.33602605193947827
6.449999999999907,0.647369871760615,0.299908159121959,0.184087588242407,-3.5424648633497915,0.32594138852752264,0.3229019772874149
6.459999999999907,0.6474570162151797,0.29991162180937536,0.18406315700744058,-3.3105277363796652,0.3354238548504768,0.33679712026751885
6.4699999999999065,0.647543761305849,0.29991496877816204,0.18403870460226637,-3.00813607125942,0.32693448458252755,0.3242104335570339
6.479999999999906,0.6476301091301663,0.2999182007987187,0.18401423135490286,-2.705460963917619,0.3361163159653088,0.33706509929416884
6.489999999999906,0.6477160617729014,0.29992131863634625,0.18398973759082785,-2.409717072970534,0.328063249204142,0.32561532171594976
6.499999999999906,0.6478016213061365,0.29992432305129024,0.18396522363300816,-2.1495330817891665,0.33662141325377215,0.3372024713415285
6.509999999999906,0.6478867897893491,0.2999272147987849,0.18394068980193018,-1.9143808294310107,0.32913968214393213,0.3269310595017054
6.519999999999905,0.6479715692694968,0.29992999462909503,0.18391613641562776,-1.7173858826322037,0.33710022170156406,0.3373329225772468
6.529999999999905,0.6480559617811006,0.2999326632875589,0.18389156378971167,-1.5437871923964857,0.3301411979073364,0.32817948997867297
6.539999999999905,0.6481399693463271,0.29993522151463015,0.1838669722373978,-1.4060509325964232,0.33760101562088596,0.337457664466095
6.549999999999905,0.6482235939750703,0.2999376700459194,0.18384236206953578,-1.287907114946757,0.33109888225653833,0.329431026803075
6.559999999999905,0.6483068376650356,0.2999400096122368,0.1838177335946372,-1.207030539842318,0.3381112619024741,0.3375206870607855
6.569999999999904,0.648389702401818,0.29994224093963123,0.1837930871189023,-1.1430971552208158,0.3320744450433225,0.33077851095334737
6.579999999999904,0.6484721901589846,0.29994436474943276,0.1837684229462488,-1.1208122606865571,0.3385675078819916,0.3374256684468056
6.589999999999904,0.6485543028981536,0.2999463817582917,0.1837437413783377,-1.108809069670826,0.3331646512312537,0.3323235154018872
6.599999999999904,0.6486360425690753,0.2999482926782198,0.18371904271460132,-1.1375790578645764,0.338859733718353,0.3370713968328981
6.6099999999999035,0.6487174111097095,0.299950098216629,0.1836943272522688,-1.1579714317061776,0.3344696399838977,0.3341108241560714
6.619999999999903,0.6487984104463047,0.29995179907637115,0.1836695952863933,-1.2105179586690555,0.3389019639418197,0.3364545909167741
6.629999999999903,0.6488790424934768,0.29995339595577725,0.18364484710987738,-1.23454732213912,0.33599061260821117,0.33603677809781896
6.639999999999903,0.648959309154285,0.2999548895486956,0.1836200830134991,-1.2900985211202114,0.3387413090438028,0.3357351467324806
6.649999999999903,0.6490392123203108,0.29995628054453055,0.18359530328593712,-1.312812683732306,0.33758563787197304,0.337891177307275
6.659999999999902,0.6491187538717325,0.29995756962828063,0.18357050821379667,-1.375347243700128,0.33852014470416225,0.33510681255660657
6.669999999999902,0.6491979356774032,0.2999587574805759,0.1835456980816334,-1.4087214191064021,0.33908893658167927,0.33951572621786963
6.679999999999902,0.6492767595949241,0.29995984477771465,0.18352087317197813,-1.485966547871031,0.3383448081598806,0.33466268294408796
6.689999999999902,0.6493552274707217,0.2999608321917021,0.18349603376536222,-1.535804250594754,0.3404054906623941,0.34084961612554576
6.699999999999902,0.6494333411401202,0.2999617203902856,0.18347118014034075,-1.627248997738851,0.33825886085867574,0.33441978398473965
6.709999999999901,0.6495111024274174,0.29996251003699165,0.1834463125735164,-1.6909381448624963,0.3414996274260086,0.341881190040521
6.719999999999901,0.6495885131459567,0.29996320179116115,0.18342143133956262,-1.791749054208171,0.3382766789193679,0.3343736814139405
6.729999999999901,0.6496655750982012,0.2999637963079865,0.18339653671124823,-1.8648072610591746,0.34236776378228784,0.3426196070131251
6.739999999999901,0.6497422900758056,0.29996429423854526,0.18337162895945847,-1.9716351438387272,0.3384011877595881,0.3345135684173499
6.7499999999999005,0.6498186598596892,0.2999646962298368,0.1833467083532193,-2.0524570334851404,0.34302653822427087,0.3430897094899257
6.7599999999999,0.649894686220106,0.2999650029248161,0.18332177515971942,-2.1660477458793075,0.33862703972587027,0.33482138566771386
6.7699999999999,0.6499703709167169,0.29996521496242784,0.18329682964433147,-2.256774376128545,0.3435067403661729,0.3433292360125764
6.7799999999999,0.6500457156986613,0.29996533297764183,0.18327187207063533,-2.3809355180989153,0.33894212610679275,0.33527225421534174
6.7899999999999,0.6501207223046249,0.2999653576014854,0.1832469027004389,-2.4850829296578287,0.34384840522526566,0.34338510342300643
6.7999999999998995,0.6501953924629112,0.29996528946107776,0.18322192179379992,-2.623153265209615,0.3393305698060069,0.3358373505421993
6.809999999999899,0.6502697278915112,0.29996512917966267,0.1831969296090465,-2.7415720186302273,0.34409764762874795,0.343311423028279
6.819999999999899,0.6503437302981694,0.2999648773766408,0.18317192640279792,-2.892178779709412,0.3397759455845003,0.336486798645404
6.829999999999899,0.6504174013804558,0.2999645346676043,0.18314691242998715,-3.019312099601384,0.34430496094707486,0.34316927261884766
6.839999999999899,0.6504907428258317,0.2999641016643662,0.18312188794387768,-3.173507660816243,0.3402631241951336,0.33719119208103887
6.849999999999898,0.6505637563117179,0.2999635789749947,0.18309685319608696,-3.2961638533169344,0.34452249877248214,0.3430248356286603
6.859999999999898,0.6506364435055612,0.29996296720384336,0.1830718084366041,-3.438046987548689,0.34077787871781523,0.3379216228838449
6.869999999999898,0.6507088060649011,0.29996226695158307,0.18304675391381037,-3.5383670111892416,0.34479777848035853,0.3429421386237589
6.879999999999898,0.6507808456374368,0.29996147881523283,0.18302168987449818,-3.6499340591953002,0.3413047096285974,0.3386491158803948
6.8899999999998975,0.6508525638610914,0.29996060338819047,0.18299661656389016,-3.7118272553938243,0.34516457803872724,0.34297088593245056
6.899999999999897,0.6509239623640788,0.29995964126026337,0.1829715342256582,-3.7797605801472787,0.34182509915961007,0.3393451721128695
6.909999999999897,0.650995042764967,0.2999585930176982,0.18294644310194197,-3.795030879061639,0.345635969740753,0.3431358237916947
6.919999999999897,0.6510658066727439,0.2999574592432108,0.18292134343336644,-3.815138889221144,0.34231886726376937,0.3399847522779993
6.929999999999897,0.6511362556868803,0.299956240516016,0.18289623545906122,-3.785415740765532,0.34620416688871897,0.3434345889065998
6.9399999999998965,0.6512063913973937,0.29995493741185675,0.18287111941667777,-3.762304365643849,0.3427690016160001,0.34055099188816573
6.949999999999896,0.651276215384912,0.2999535505030333,0.18284599554240705,-3.696380665132176,0.34684648399282086,0.3438443391166751
6.959999999999896,0.6513457292207352,0.2999520803584309,0.18282086407099613,-3.6397039865228527,0.34316734097017865,0.3410391405389419
6.969999999999896,0.6514149344668984,0.2999505275435498,0.18279572523576693,-3.548982906081652,0.34753256189080933,0.3443313941172237
6.979999999999896,0.6514838326762338,0.29994889262053215,0.1827705792686316,-3.469234104776865,0.34351790558612816,0.3414575440441248
6.989999999999895,0.6515524253924313,0.2999471761481901,0.1827454264001097,-3.364016233470973,0.34822943166865233,0.34485885033672364
6.999999999999895,0.6516207141501011,0.2999453786820339,0.18272026685934484,-3.269804870259381,0.34383614653797,0.3418249925545076
7.009999999999895,0.6516887004748324,0.2999435007742986,0.18269510087412066,-3.1575439883713323,0.34890498782007184,0.3453916375875002
7.019999999999895,0.6517563858832551,0.29994154297397135,0.18266992867087675,-3.054797170863145,0.3441439779730208,0.3421649121895936
7.0299999999998946,0.651823771883099,0.2999395058268178,0.182644750474724,-2.940186557388687,0.34953212562331354,0.3459009454293199
7.039999999999894,0.651890859973254,0.29993738987540947,0.18261956650946126,-2.8328057534818045,0.3444620335831009,0.3424979126026423
7.049999999999894,0.6519576516438275,0.2999351956591486,0.182594376997589,-2.718910172978718,0.35009386238526113,0.3463687497854392
7.059999999999894,0.652024148376205,0.2999329237142955,0.1825691821603256,-2.6099620484090327,0.34480235978610746,0.34283530886076924
7.069999999999894,0.6520903516431072,0.2999305745739934,0.18254398221762214,-2.4993800351712148,0.35058692564218846,0.34679093195092636
7.0799999999998935,0.6521562629086483,0.29992814876829405,0.18251877738817596,-2.3919331134258757,0.3451649132845968,0.3431759130825638
7.089999999999893,0.6522218836283933,0.29992564682418293,0.18249356788944615,-2.287353634519037,0.3510213403990852,0.347177538328545
7.099999999999893,0.6522872152494148,0.2999230692656042,0.1824683539376673,-2.184732760792225,0.34553843760048053,0.34350579706563655
7.109999999999893,0.65235225921035,0.2999204166134851,0.18244313574786347,-2.089078484612719,0.3514166526270894,0.34755129403411633
7.119999999999893,0.6524170169414569,0.2999176893857607,0.18241791353386194,-1.9951218834248596,0.3459029693479214,0.34379785191090556
7.129999999999892,0.6524814898646716,0.2999148880973979,0.18239268750830667,-1.912166141650225,0.3517978167322346,0.34794779088689054
7.139999999999892,0.6525456793936605,0.2999120132604194,0.18236745788267233,-1.8327487033741912,0.3462305945838037,0.3440069184529697
7.149999999999892,0.6526095869338798,0.29990906538392725,0.1823422248672764,-1.7699956424258405,0.3521929346379963,0.34842110844080343
7.159999999999892,0.6526732138826267,0.29990604497412615,0.18231698867129265,-1.7188515423168333,0.34648347876099816,0.34405680283160867
7.169999999999892,0.6527365616290959,0.299902952534347,0.18229174950276406,-1.6977611217334685,0.3526308885733747,0.3490566697885862
7.179999999999891,0.6527996315544329,0.2998997885650694,0.18226650756861487,-1.7155892127913548,0.3466153414185458,0.3438201571255111
7.189999999999891,0.652862425031788,0.2998965535639448,0.1822412630746637,-1.8022227139090312,0.353125504021247,0.3499805559003902
7.199999999999891,0.6529249434263694,0.29989324802581774,0.18221601622563383,-2.0024337533398793,0.3466108839698886,0.3431299757250218
7.209999999999891,0.6529871880954958,0.29988987244275034,0.1821907672251685,-2.345360218023304,0.35361127913357276,0.3512913251795846
7.2199999999998905,0.653049160388651,0.2998864273040418,0.1821655162758387,-2.8730449066943695,0.346675650122797,0.34204989411041176
7.22999999999989,0.6531108616475337,0.2998829130962522,0.18214026357915836,-3.430076218319935,0.35393352471468353,0.3527733002246256
7.23999999999989,0.6531722932061104,0.2998793303032221,0.1821150093355927,-3.889338301931575,0.3474417509033799,0.3416187847322031
7.24999999999989,0.653233456390667,0.2998756794060956,0.18208975374457181,-4.004497418509999,0.35442279648308206,0.3539826726904859
7.25999999999989,0.6532943525198607,0.2998719608833401,0.18206449700449992,-3.9246867511280543,0.348877559160199,0.34261149598478746
7.269999999999889,0.6533549829047692,0.29986817521076764,0.1820392393127671,-3.6894431351197143,0.3554274858076353,0.3549721228929502
7.279999999999889,0.6534153488489433,0.29986432286155607,0.18201398086576032,-3.4696665369589708,0.35003378004300956,0.34372530880168767
7.289999999999889,0.6534754516484546,0.2998604043062682,0.18198872185887274,-3.2369189324837917,0.3565711531776072,0.3559221632695486
7.299999999999889,0.653535292591948,0.29985642001287305,0.18196346248651474,-3.0597736507130966,0.3507179415326663,0.3443565071436292
7.309999999999889,0.6535948729606893,0.2998523704467655,0.1819382029421242,-2.8822356062002528,0.3576756208484084,0.35685735146197606
7.319999999999888,0.6536541940286145,0.2998482560707856,0.18191294341817593,-2.7476882678297,0.3511445711372289,0.3447152249538835
7.329999999999888,0.6537132570623799,0.29984407734523866,0.18188768410619155,-2.604529945956048,0.3586691527868924,0.3576820099480085
7.339999999999888,0.6537720633214092,0.2998398347279146,0.1818624251967497,-2.48926730322648,0.35149435250834515,0.3450336210531731
7.349999999999888,0.6538306140579424,0.29983552867410646,0.18183716687949447,-2.3596794903684333,0.3594985685088737,0.35831689826408525
7.3599999999998875,0.6538889105170832,0.29983115963662993,0.1818119093431455,-2.248529720815156,0.3518599702378624,0.34541944654653306
7.369999999999887,0.6539469539368467,0.2998267280658418,0.18178665277550687,-2.122920515289141,0.36014272100607725,0.35874218641535416
7.379999999999887,0.6540047455482063,0.29982223440965833,0.18176139736347566,-2.011761595963125,0.35227801533214204,0.34590097827912947
7.389999999999887,0.6540622865751418,0.29981767911357404,0.18173614329305146,-1.8898263435650722,0.36060989796399756,0.3589784516251032
7.399999999999887,0.6541195782346836,0.29981306262067925,0.18171089074934446,-1.7816190250546062,0.35275737410472413,0.34647202512891956
7.4099999999998865,0.6541766217369607,0.299808385371678,0.18168563991658374,-1.6676076908143918,0.3609247017455042,0.3590624163655898
7.419999999999886,0.6542334182852463,0.29980364780490637,0.1816603909781264,-1.5679125185171687,0.3532959159883019,0.3471158819422898
7.429999999999886,0.6542899690760028,0.2997988503563494,0.18163514411646492,-1.4670692028669525,0.36111442508715963,0.3590299335188176
7.439999999999886,0.6543462752989274,0.2997939934596587,0.18160989951323575,-1.3815353210950563,0.35389018082969287,0.3478173164268464
7.449999999999886,0.6544023381369969,0.29978907754616924,0.18158465734922669,-1.2987611879804732,0.3611995564134276,0.3589065614873945
7.459999999999885,0.6544581587665125,0.29978410304491687,0.181559417804385,-1.2327115544492466,0.35454082502994133,0.3485681992695563
7.469999999999885,0.6545137383571445,0.29977907038265494,0.18153418105782507,-1.1729335563691978,0.3611887324034014,0.35870361525635586
7.479999999999885,0.6545690780719755,0.29977397998387034,0.1815089472878353,-1.1322954729659604,0.35525586385930186,0.34937007779069196
7.489999999999885,0.6546241790675437,0.29976883227080003,0.18148371667188548,-1.1018004043896175,0.36107610354956354,0.3584166183804534
7.4999999999998845,0.6546790424938875,0.2997636276634481,0.18145848938663495,-1.094768552748859,0.3560536030811677,0.35023633954428557
7.509999999999884,0.6547336694945893,0.2997583665796009,0.1814332656079381,-1.1030631427141475,0.36083905553869167,0.35802362581740127
7.519999999999884,0.6547880612068152,0.2997530494348433,0.18140804551085268,-1.142125162354184,0.3569667475251564,0.35119606233591594
7.529999999999884,0.6548422187613607,0.29974767664257407,0.18138282926964516,-1.2039242719107008,0.36043561942314367,0.3574823985539435
7.539999999999884,0.6548961432826912,0.29974224861402193,0.18135761705779885,-1.3075677187050492,0.35804845199752544,0.3523012053462018
7.5499999999998835,0.6549498358889841,0.2997367657582601,0.18133240904801873,-1.443727632119903,0.35980420402530255,0.3567284189357676
7.559999999999883,0.6550032976921711,0.2997312284822222,0.18130720541223924,-1.6356441836290028,0.35937809261351494,0.35363689020280253
7.569999999999883,0.6550565297979791,0.2997256371907175,0.18128200632163027,-1.8693870563183042,0.3588780007639179,0.3556845211995765
7.579999999999883,0.6551095333059709,0.29971999228644425,0.18125681194660204,-2.1687935072482256,0.3610507275437568,0.3553228474157089
7.589999999999883,0.655162309309586,0.2997142941700058,0.18123162245681237,-2.506591650693431,0.35765378737383813,0.3543187377512234
7.599999999999882,0.6552148588961819,0.29970854323992463,0.1812064380211722,-2.8920972502392686,0.3630922560504214,0.3574504953502773
7.609999999999882,0.6552671831470732,0.29970273989265683,0.18118125880785135,-3.266607374326598,0.3563837554873413,0.3528220175880874
7.619999999999882,0.6553192831375728,0.29969688452260623,0.18115608498428404,-3.6045769309860045,0.3652389934542112,0.35985864042530574
7.629999999999882,0.6553711599370301,0.299690977522138,0.181130916717174,-3.8348285637350314,0.35572644181871543,0.3517933703364531
7.6399999999998816,0.6554228146088712,0.2996850192815935,0.18110575417250097,-3.949713104213126,0.36692079361756813,0.3619770743748332
7.649999999999881,0.6554742482106376,0.29967901018930276,0.18108059751552447,-3.953731792787031,0.3561583321412009,0.3517795445063968
7.659999999999881,0.6555254617940248,0.29967295063159904,0.18105544691079045,-3.884340639435962,0.36789368706558656,0.363350559395713
7.669999999999881,0.6555764564049222,0.2996668409928318,0.18103030252213498,-3.7795819470646976,0.3573352484644055,0.3525973342082014
7.679999999999881,0.6556272330834494,0.2996606816553801,0.18100516451269036,-3.65352256255185,0.3684066711023877,0.36407339524904436
7.6899999999998805,0.6556777928639954,0.2996544729996659,0.1809800330448894,-3.532927379121123,0.35871168234971296,0.35375412068983547
7.69999999999988,0.655728136775256,0.2996482154041665,0.18095490828046995,-3.407621975291945,0.3687159946049741,0.36442842200920733
7.70999999999988,0.6557782658402715,0.29964190924542794,0.18092979038048007,-3.3001750579894775,0.3600075335277192,0.3549339006521158
7.71999999999988,0.6558281810764633,0.2996355548980773,0.18090467950528194,-3.1906642315008584,0.36894006560865344,0.36460523429519665
7.72999999999988,0.655877883495671,0.29962915273483526,0.18087957581455666,-3.1023736552036443,0.36113439536272973,0.3560071359854787
7.739999999999879,0.6559273741041898,0.29962270312652883,0.1808544794673085,-3.0118575148333524,0.36912445166526414,0.36469579667896224
7.749999999999879,0.6559766539028056,0.29961620644210346,0.18082939062186942,-2.9436148767561905,0.36208025235836794,0.3569366879609198
7.759999999999879,0.6560257238868328,0.29960966304863534,0.18080430943590287,-2.8728968381098623,0.36928752643701296,0.36474139329238514
7.769999999999879,0.656074585046149,0.2996030733113425,0.180779236066407,-2.8248707055851368,0.3628573105192268,0.3577211568720087
7.779999999999879,0.6561232383652301,0.29959643759359816,0.18075417066972083,-2.7743358557843845,0.369437523448697,0.36476112102895364
7.789999999999878,0.6561716848231877,0.2995897562569411,0.1807291134015256,-2.746603885373273,0.36348381244184924,0.3583711089862723
7.799999999999878,0.6562199253938017,0.2995830296610882,0.18070406441685033,-2.7163630825564336,0.3695787746199367,0.36476477460108925
7.809999999999878,0.6562679610455575,0.2995762581639451,0.1806790238700743,-2.7087549536542213,0.3639784900416337,0.3589005062479246
7.819999999999878,0.6563157927416792,0.2995694421216183,0.1806539919149313,-2.698441526830612,0.3697144079019785,0.3647584968263749
7.8299999999998775,0.656363421440165,0.29956258188842666,0.18062896870451386,-2.7102594443807035,0.3643594002442637,0.3593240936201055
7.839999999999877,0.6564108480938202,0.29955567781691067,0.18060395439127414,-2.7187722975836386,0.36984782104105896,0.36474755236185935
7.849999999999877,0.6564580736502914,0.2995487302578456,0.18057894912703035,-2.7484957985954424,0.3646442877473661,0.35965702758618023
7.859999999999877,0.6565050990521011,0.2995417395602509,0.18055395306296745,-2.7737459605762016,0.36998364376640536,0.36473790112883253
7.869999999999877,0.6565519252366798,0.29953470607140154,0.1805289663496421,-2.818764552706832,0.36485129427772417,0.3599152003201012
7.879999999999876,0.6565985531364008,0.29952763013683886,0.18050398913698487,-2.8574916940945263,0.37012832312267135,0.3647370652815008
7.889999999999876,0.656644983678611,0.2995205121003803,0.18047902157430334,-2.9139546546830615,0.3649992739600538,0.36011539443192275
7.899999999999876,0.6566912177856655,0.29951335230413045,0.18045406381028542,-2.9617264923522866,0.3702902436482057,0.36475434939708495
7.909999999999876,0.6567372563749596,0.29950615108849094,0.18042911599300138,-3.0246417141553814,0.36510715191853765,0.36027465404049425
7.919999999999876,0.6567831003589599,0.2994989087921708,0.18040417826990773,-3.0761624934013962,0.370479265454003,0.36480039458727065
7.929999999999875,0.6568287506452383,0.29949162575219646,0.18037925078784917,-3.1398622225149735,0.3651920938954887,0.3604085831644217
7.939999999999875,0.6568742081365018,0.29948430230392153,0.18035433369306145,-3.1896500981297677,0.3707056885488854,0.36488616006086105
7.949999999999875,0.6569194737306255,0.29947693878103676,0.18032942713117384,-3.2486254449399445,0.3652668794694468,0.36052887163436964
7.959999999999875,0.6569645483206835,0.29946953551557953,0.18030453124721152,-3.291948787939471,0.3709788770386204,0.36502161460632704
7.9699999999998745,0.6570094327949794,0.29946209283794417,0.1802796461855991,-3.3418424828748705,0.36533755831293135,0.3606410180453033
7.979999999999874,0.6570541280370781,0.29945461107689053,0.18025477209016133,-3.3755995701628274,0.3713059895158514,0.3652145652336767
7.989999999999874,0.6570986349258359,0.299447090559554,0.18022990910412667,-3.413970924555023,0.36540264196444144,0.36074343571203793
7.999999999999874,0.6571429543354312,0.29943953161145415,0.18020505737012843,-3.4371397620659745,0.3716912981236215,0.36547004041658315
8.009999999999874,0.6571870871353942,0.29943193455650474,0.18018021703020826,-3.463676763021522,0.36545438678621667,0.36082852322825854
8.019999999999873,0.6572310341906381,0.2994242997170227,0.1801553882258176,-3.4771725935351774,0.37213629919216434,0.36579039995315626
8.029999999999873,0.6572747963614877,0.29941662741373626,0.1801305710978191,-3.4933306585746604,0.3654816640711833,0.3608852833951981
8.039999999999873,0.6573183745037094,0.299408917965795,0.18010576578649018,-3.499426269572388,0.3726402668161945,0.3661758830038605
8.049999999999873,0.6573617694685412,0.299401171690778,0.1800809724315236,-3.5077451143394964,0.36547348504965854,0.3609026155816942
8.059999999999873,0.6574049821027196,0.2993933889047022,0.1800561911720297,-3.509332578513267,0.3732003660964454,0.3666248286055516
8.069999999999872,0.657448013248512,0.2993855699220321,0.18003142214653878,-3.5126799060254443,0.36542274742294906,0.36087282082073147
8.079999999999872,0.6574908637437428,0.2993777150556871,0.18000666549300187,-3.5125089275342303,0.37381028412832534,0.36713260820031
8.089999999999872,0.6575335344218228,0.29936982461705147,0.17998192134879434,-3.513300260218134,0.36533037877122404,0.3607954286051183
8.099999999999872,0.6575760261117776,0.2993618989159804,0.17995718985071468,-3.5131492327598477,0.37445690675436166,0.36768874207807734
8.109999999999872,0.6576183396382749,0.29935393826081036,0.17993247113498884,-3.5125112453073513,0.3652095353550867,0.36068102502390503
8.119999999999871,0.6576604758216544,0.2993459429583666,0.17990776533727063,-3.512374253218363,0.37511634643653624,0.36827320244863415
8.129999999999871,0.6577024354779533,0.2993379133139704,0.1798830725926428,-3.5095613047111813,0.36508727414778824,0.3605527596991803
8.139999999999871,0.6577442194189351,0.2993298496314488,0.17985839303562004,-3.5075045869361143,0.37575342899719083,0.3688554321963685
8.14999999999987,0.6577858284521158,0.2993217522131403,0.17983372680014845,-3.500449922934616,0.36499905138108896,0.3604413918113745
8.15999999999987,0.6578272633807928,0.2993136213599044,0.17980907401960827,-3.494043486299209,0.37632936157100705,0.3694003416637197
8.16999999999987,0.6578685250040703,0.2993054573711294,0.17978443482681575,-3.481439786520373,0.3649748676489525,0.36037300403435746
8.17999999999987,0.6579096141168864,0.29929726054473826,0.1797598093540222,-3.470167749165247,0.3768158481686802,0.3698801244283826
8.18999999999987,0.65795053151004,0.2992890311771985,0.17973519773291802,-3.4533318475849515,0.3650257835675589,0.36035746953497433
8.19999999999987,0.6579912779702168,0.299280769563528,0.17971060009463172,-3.439401793430533,0.3772049386442102,0.37028295585166987
8.20999999999987,0.6580318542800156,0.29927247599730294,0.17968601656973204,-3.421592212892812,0.36514247710965925,0.36038793013769294
8.21999999999987,0.6580722612179741,0.2992641507706656,0.17966144728822941,-3.408009958724916,0.377506787950883,0.3706119136631272
8.229999999999869,0.6581124995585949,0.2992557941743309,0.17963689237957625,-3.3918581678672215,0.3653050714671411,0.3604498586780303
8.239999999999869,0.6581525700723705,0.2992474064975945,0.17961235197266917,-3.379960078417878,0.3777401930026238,0.37087800713324875
8.249999999999869,0.65819247352581,0.29923898802833887,0.17958782619584848,-3.3657231615450725,0.36549324756954754,0.3605295287450616
8.259999999999868,0.658232210681463,0.2992305390530407,0.17956331517689994,-3.354491747634165,0.3779248401291007,0.3710944627976318
8.269999999999868,0.6582717822979449,0.29922205985677897,0.17953881904305696,-3.340357349438596,0.36569039596983605,0.360616717192233
8.279999999999868,0.6583111891299622,0.2992135507232399,0.17951433792099913,-3.3275674678684704,0.3780779709843805,0.3712742662930844
8.289999999999868,0.6583504319283372,0.2992050119347254,0.17948987193685476,-3.3111964912862586,0.3658837356039917,0.3607039114659534
8.299999999999867,0.6583895114400322,0.2991964437721593,0.17946542121620168,-3.2950439298976595,0.37821332379736483,0.3714291181163745
8.309999999999867,0.658428428408173,0.29918784651509367,0.17944098588406723,-3.2749716300953358,0.36606411250527526,0.36078563452061163
8.319999999999867,0.6584671835720749,0.29917922044171574,0.17941656606492934,-3.2549919626819723,0.3783402965172009,0.3715681963755011
8.329999999999867,0.6585057776672654,0.29917056582885543,0.17939216188271878,-3.231098410482147,0.3662268416777461,0.36085915014339354
8.339999999999867,0.6585442114255077,0.29916188295199,0.1793677734608174,-3.2080597011022003,0.3784629734565074,0.3716966443357984
8.349999999999866,0.6585824855748255,0.29915317208525183,0.1793434009220606,-3.181172377376552,0.36637286533627644,0.36092574966562163
8.359999999999866,0.6586206008395254,0.29914443350143455,0.17931904438873758,-3.156349730674118,0.37857956460110004,0.37181449373816244
8.369999999999866,0.6586585579402209,0.2991356674719989,0.17929470398259154,-3.1275088808493483,0.36650902820248604,0.36099131831084363
8.379999999999866,0.6586963575938546,0.2991268742670798,0.17927037982482152,-3.1019413580888053,0.3786828900819968,0.37191673051602914
8.389999999999866,0.6587340005137227,0.2991180541554919,0.17924607203608167,-3.0718483090508655,0.366646715510422,0.3610653449535254
8.399999999999865,0.6587714874094959,0.29910920740473596,0.17922178073648265,-3.0459918776961405,0.3787623151959976,0.371994891424845
8.409999999999865,0.658808818987243,0.29910033428100424,0.17919750604559131,-3.0149066870982644,0.36679880718260305,0.36115831177476865
8.419999999999865,0.6588459959494535,0.2990914350491884,0.17917324808243335,-2.988780504176712,0.37880698260166223,0.3720399872901753
8.429999999999865,0.658883018995059,0.299082509972883,0.179149006965491,-2.9568138096307304,0.3669758185785915,0.3612783315274104
8.439999999999864,0.6589198888194565,0.29907355931439333,0.1791247828127056,-2.9304199757296767,0.37880930056479134,0.3720457158660201
8.449999999999864,0.6589566061145298,0.2990645833347403,0.1791005757414771,-2.89790232073783,0.3671828703988476,0.36142860092437235
8.459999999999864,0.6589931715686708,0.29905558229366647,0.17907638586866503,-2.871539746645169,0.3787671546174534,0.3720105162463543
8.469999999999864,0.6590295858668018,0.2990465564496422,0.17905221331058896,-2.839136515880094,0.3674188909229787,0.36160692668852035
8.479999999999864,0.6590658496903967,0.2990375060598704,0.17902805818302828,-2.813374917612108,0.37868396306502317,0.37193766781236387
8.489999999999863,0.659101963717502,0.2990284313802928,0.17900392060122305,-2.781876470088752,0.3676780919360005,0.3618072582267262
8.499999999999863,0.6591379286227588,0.2990193326655961,0.1789798006798752,-2.7572723412891844,0.37856702909196066,0.37183386444219885
8.509999999999863,0.6591737450774235,0.2990102101692164,0.17895569853314736,-2.72725892364969,0.3679524866155244,0.36202202509609693
8.519999999999863,0.6592094137493882,0.29900106414334504,0.17893161427466397,-2.7040661301423006,0.3784254063206485,0.3717073592971022
8.529999999999863,0.659244935303201,0.29899189483893446,0.17890754801751224,-2.6756841094886754,0.36823408565959387,0.36224404886938133
8.539999999999862,0.6592803104000889,0.29898270250570325,0.17888349987424135,-2.653738152298572,0.37826824038648954,0.37156652231896237
8.549999999999862,0.6593155396979749,0.2989734873921414,0.17885946995686358,-2.6266826582398455,0.36851613214358686,0.36246751652603104
8.559999999999862,0.6593506238515006,0.2989642497455157,0.1788354583768541,-2.605476715615698,0.3781038752975181,0.37141905369545203
8.569999999999862,0.6593855635120452,0.29895498981187524,0.1788114652451519,-2.5791366278409695,0.36879344786468,0.36268814539233674
8.579999999999862,0.6594203593277466,0.29894570783605634,0.1787874906721596,-2.558007972344222,0.37793955622405956,0.3712717057269051
8.589999999999861,0.6594550119435197,0.2989364040616875,0.17876353476774337,-2.531675388097742,0.3690622562783748,0.3629029051160356
8.599999999999861,0.6594895220010771,0.29892707873119534,0.17873959764123473,-2.510005810717868,0.3777814497535432,0.371130275071576
8.60999999999986,0.6595238901389483,0.29891773208580846,0.17871567940142852,-2.483064733038071,0.36931981869864283,0.3631096140790436
8.61999999999986,0.6595581169924992,0.29890836436556345,0.17869178015658485,-2.460429171887662,0.37763477781951094,0.37099969107713227
8.62999999999986,0.6595922031939515,0.2988989758093096,0.17866790001442892,-2.432476153298312,0.3695640835825722,0.3633065936911862
8.63999999999986,0.6596261493724013,0.2988895666547138,0.17864403908215126,-2.4087140441732093,0.3775039657902802,0.37088411261388443
8.64999999999986,0.6596599561538382,0.2988801371382654,0.17862019746640778,-2.379600771369393,0.36979342780892227,0.3634924500662372
8.65999999999986,0.6596936241611646,0.29887068749528106,0.17859637527331987,-2.354816432403444,0.377392771435177,0.3707870012989141
8.66999999999986,0.6597271540142138,0.2988612179599098,0.1785725726084751,-2.3246293293864935,0.3700065012227909,0.36366598830990615
8.67999999999986,0.6597605463297683,0.298851728765137,0.17854878957692655,-2.2991445065572993,0.37730438306545416,0.37071115775064956
8.68999999999986,0.6597938017215803,0.2988422201427906,0.17852502628319403,-2.2681465594752064,0.37020216772504744,0.3638262464724007
8.699999999999859,0.6598269208003863,0.2988326923235445,0.17850128283126387,-2.2424305235225095,0.3772414662473134,0.3706587008711144
8.709999999999859,0.6598599041739285,0.2988231455369237,0.17847755932458875,-2.210988086823288,0.37037955241573384,0.36397265007510926
8.719999999999859,0.6598927524469713,0.2988135800113089,0.1784538558660881,-2.1855826507823477,0.37720611265452914,0.37063095012638514
8.729999999999858,0.6599254662213198,0.29880399597394164,0.17843017255814891,-2.1540898384269154,0.37053823973822786,0.36410531810662633
8.739999999999858,0.6599580460958374,0.2987943936509277,0.17840650950262443,-2.1295334489699336,0.3771996100136001,0.37062814672274913
8.749999999999858,0.6599904926664628,0.2987847732672428,0.1783828668008361,-2.0983334833482754,0.3706787085876465,0.36422558032801466
8.759999999999858,0.6600228065262279,0.2987751350467362,0.17835924455357227,-2.075074022361214,0.37722191883365846,0.37064893424517953
8.769999999999857,0.6600549882652761,0.29876547921213586,0.1783356428610891,-2.0443641935851256,0.3708031143699847,0.3643367669220967
8.779999999999857,0.6600870384708775,0.29875580598505214,0.17831206182311035,-2.0226381740177857,0.37727073974462166,0.37068954273082255
8.789999999999857,0.6601189577274478,0.298746115585983,0.17828850153882808,-1.9923385706708092,0.37091648234120855,0.36444525365646335
8.799999999999857,0.6601507466165653,0.2987364082343181,0.17826496210690235,-1.9719950354865081,0.3773401581298502,0.3707427435393454
8.809999999999857,0.6601824057169859,0.2987266841483424,0.17824144362546124,-1.9415766625282393,0.3710281632068815,0.36456151160788847
8.819999999999856,0.6602139356046617,0.2987169435452415,0.1782179461921014,-1.9218622663098142,0.3774191738167978,0.3707969405355973
8.829999999999856,0.6602453368527573,0.29870718664110524,0.17819446990388788,-1.8901969838023915,0.3711529323496872,0.3647004901021098
8.839999999999856,0.6602766100316653,0.2986974136509325,0.1781710148573549,-1.86962490315701,0.3774909951077751,0.37083620245499793
8.849999999999856,0.6603077557090242,0.2986876247886348,0.17814758114850499,-1.8350454066778377,0.3713105401040042,0.36488028780593834
8.859999999999856,0.6603387744497335,0.29867782026704104,0.17812416887281018,-1.8116065114521653,0.3775344342365808,0.37084223661533167
8.869999999999855,0.66036966681597,0.29866800029790097,0.1781007781252113,-1.7724304019384511,0.37152254985490163,0.3651184214600208
8.879999999999855,0.6604004333672042,0.29865816509188986,0.1780774090001184,-1.7443566928354857,0.3775281572194215,0.37079852159997234
8.889999999999855,0.6604310746602159,0.2986483148586128,0.1780540615914118,-1.6998746919628287,0.3718068421896239,0.36542666072718877
8.899999999999855,0.6604615912491101,0.2986384498066079,0.17803073599244051,-1.66671381220967,0.377456379004808,0.37069494304713124
8.909999999999854,0.660491983685333,0.2986285701433511,0.17800743229602378,-1.618086625075177,0.3721726304017854,0.36580732348781664
8.919999999999854,0.6605222525176868,0.29861867607525977,0.17798415059445075,-1.5813438996174338,0.37731251570075147,0.370530040538943
8.929999999999854,0.6605523982923462,0.2986087678076972,0.1779608909794808,-1.5316888254098446,0.37261939611134814,0.36625355117897995
8.939999999999854,0.6605824215528726,0.29859884554497595,0.17793765354234373,-1.4945353937215247,0.3770981904982625,0.3703094088708952
8.949999999999854,0.6606123228402306,0.29858890949036226,0.17791443837373946,-1.4481843464791504,0.37314032903313665,0.3667530044911014
8.959999999999853,0.6606421026928011,0.29857895984607963,0.17789124556383912,-1.4146125123654472,0.3768184470112957,0.3700417623564379
8.969999999999853,0.6606717616463988,0.2985689968133128,0.1778680752022841,-1.3763058241590245,0.37372765903360256,0.36729195525481295
8.979999999999853,0.6607013002342857,0.2985590205922116,0.1778449273781869,-1.3505815966971197,0.37647616100152703,0.36973548163071285
8.989999999999853,0.6607307189871856,0.29854903138189504,0.1778218021801315,-1.3253947932297487,0.3743770495781872,0.3678571667590047
8.999999999999853,0.6607600184332995,0.29853902938045507,0.1777986996961736,-1.3124501881475408,0.37606770309809273,0.3693974912037651
9.009999999999852,0.66078919909832,0.29852901478495963,0.1777756200138395,-1.3069795534416748,0.3750902273824575,0.3684347590149014
9.019999999999852,0.660818261505446,0.29851898779145764,0.17775256322012817,-1.314351370752905,0.3755798613751772,0.36903496789170476
9.029999999999852,0.6608472061753963,0.298508948594982,0.17772952940151057,-1.3401225482504997,0.37587699086658427,0.3690067740200303
9.039999999999852,0.6608760336264249,0.2984988973895535,0.17770651864392967,-1.3831293534378508,0.37498721724671963,0.36865979938694565
9.049999999999851,0.6609047443743338,0.29848883436818413,0.1776835310328009,-1.4650247775890635,0.37675888447333106,0.36954878205184694
9.059999999999851,0.6609333389324887,0.2984787597228815,0.17766056665301244,-1.578944516831299,0.3742533055306297,0.36829560133525574
9.069999999999851,0.6609618178118317,0.29846867364465207,0.1776376255889255,-1.7709178819056774,0.3777737118114947,0.3700413974119736
9.07999999999985,0.660990181520896,0.29845857632350475,0.17761470792437434,-2.0219806944378624,0.37336829402904204,0.3679896526977041
9.08999999999985,0.6610184305658191,0.298448467948455,0.17759181374266692,-2.384610019250422,0.37894744943111675,0.3705303249095374
9.09999999999985,0.6610465654503563,0.2984383487075274,0.1775689431265844,-2.756034875418033,0.3725540183470455,0.36785334666253533
9.10999999999985,0.6610745866758947,0.2984282187877606,0.17754609615838257,-3.092240608921139,0.38011536436316606,0.3712015981642172
9.11999999999985,0.6611024947414663,0.2984180783752095,0.17752327291979056,-3.1923056799690634,0.37250511389619034,0.3681053187301583
9.12999999999985,0.6611302901437628,0.29840792765495033,0.17750047349201284,-3.1149058846655753,0.38080284794714564,0.37201628838605283
9.13999999999985,0.6611579733771459,0.29839776681108265,0.17747769795572824,-2.868199309141067,0.37335876285896896,0.368734791778673
9.14999999999985,0.6611855449336635,0.29838759602673404,0.17745494639109086,-2.624171981440688,0.3808758234627181,0.37248767220486606
9.15999999999985,0.661213005303061,0.2983774154840626,0.17743221887772978,-2.3652331684540657,0.37440110093761164,0.3694524801334973
9.169999999999849,0.6612403549727949,0.29836722536426136,0.17740951549475018,-2.174352662205938,0.38065617281253006,0.3725706491894929
9.179999999999849,0.6612675944280457,0.29835702584756113,0.17738683632073293,-1.9949015349053711,0.375313474988532,0.37010742934659324
9.189999999999849,0.661294724151731,0.29834681711323463,0.17736418143373583,-1.876053364201936,0.3803708557524978,0.37246362485587664
9.199999999999848,0.6613217446245165,0.2983365993395984,0.17734155091129233,-1.7636991855234265,0.3760618089375022,0.37065807225199704
9.209999999999848,0.6613486563248316,0.29832637270401824,0.17731894483041377,-1.6969478683399157,0.3800987132715245,0.37228691098765365
9.219999999999848,0.6613754597288789,0.2983161373829113,0.17729636326758874,-1.6303954636432472,0.37666595724683244,0.3711024940944605
9.229999999999848,0.6614021553106488,0.2983058935517493,0.17727380629878278,-1.5977509264365013,0.37985980729358454,0.37209321398069883
9.239999999999847,0.6614287435419304,0.2982956413850629,0.17725127399944043,-1.5614470242823875,0.3771481340627907,0.37144957787073496
9.249999999999847,0.6614552248923254,0.2982853810564446,0.1772287664444843,-1.5509138015409665,0.3796565888651005,0.37190466220670687
9.259999999999847,0.6614815998292586,0.2982751127385515,0.17720628370831581,-1.5351217236959507,0.377525834061754,0.37170906422083005
9.269999999999847,0.66150786881799,0.2982648366031094,0.17718382586481585,-1.5397417709764298,0.3794868298802991,0.3717305943505975
9.279999999999847,0.6615340323216289,0.29825455282091545,0.1771613929873443,-1.53938906669409,0.37781243379844975,0.37188897270945903
9.289999999999846,0.6615600908011438,0.2982442615618427,0.17713898514874232,-1.5563595022063568,0.3793468448558657,0.3715745434750589
9.299999999999846,0.6615860447153744,0.2982339629948414,0.17711660242133037,-1.5704422999518197,0.3780184977812481,0.37199505305514124
9.309999999999846,0.6616118945210436,0.2982236572879436,0.17709424487691022,-1.6008445113033782,0.37923184172312524,0.3714370464824054
9.319999999999846,0.6616376406727705,0.2982133446082667,0.1770719125867654,-1.6324665781049525,0.37815283818244644,0.3720304940660791
9.329999999999846,0.6616632836230802,0.2982030251220157,0.17704960562166083,-1.681530021794451,0.3791358534830622,0.3713175523045991
9.339999999999845,0.6616888238224157,0.2981926989944868,0.17702732405184385,-1.738405776407721,0.3782234878506512,0.37199544688657094
9.349999999999845,0.6617142617191496,0.29818236639007073,0.17700506794704443,-1.8159282405194224,0.37905281606876456,0.37121762315555157
9.359999999999845,0.6617395977595951,0.2981720274722559,0.17698283737647616,-1.9105666365340939,0.37823888410434475,0.3718864786781289
9.369999999999845,0.6617648323880183,0.29816168240363145,0.1769606324088358,-2.029819697725577,0.3789813929005552,0.37114809569366536
9.379999999999844,0.6617899660466481,0.29815133134589095,0.17693845311230522,-2.176301846510106,0.37820946931138355,0.37169707092464943
9.389999999999844,0.6618149991756879,0.2981409744598344,0.1769162995545499,-2.346266478121371,0.3789378464358679,0.37114268034443887
9.399999999999844,0.6618399322133262,0.2981306119053727,0.17689417180272154,-2.5465966979349597,0.3781498727033156,0.3714232948787937
9.409999999999844,0.6618647655957484,0.29812024384152996,0.17687206992345716,-2.7512424488321554,0.37897617446078546,0.37127112434461584
9.419999999999844,0.6618894997571468,0.29810987042644693,0.1768499939828803,-2.9718030333190217,0.37808173769145786,0.3710818827681317
9.429999999999843,0.6619141351297319,0.2980994918173841,0.17682794404660152,-3.154684219450592,0.3791867735799005,0.3716177644380778
9.439999999999843,0.6619386721437428,0.298089108170725,0.17680592017971902,-3.332523258455476,0.37803268652082783,0.37073031484972013
9.449999999999843,0.661963111227458,0.29807871964197835,0.17678392244681845,-3.437344712991019,0.3796296530776261,0.37220190945773385
9.459999999999843,0.6619874528072061,0.29806832638578246,0.17676195091197458,-3.5398154278624787,0.37802137922731843,0.37044163951143216
9.469999999999843,0.662011697307376,0.29805792855590735,0.17674000563875114,-3.566021050889914,0.38026594708853967,0.37293867515584306
9.479999999999842,0.6620358451504276,0.29804752630525866,0.17671808669020234,-3.610064714592973,0.3780450264642597,0.37024856439582937
9.489999999999842,0.6620598967569018,0.29803711978587955,0.1766961941288721,-3.5902253345610022,0.3810000145409333,0.37371691969042475
9.499999999999842,0.6620838525454313,0.29802670914895474,0.17667432801679586,-3.6016494933362337,0.37809058544707563,0.37014218905141316
9.509999999999842,0.6621077129327498,0.2980162945448131,0.17665248841550085,-3.560358283626913,0.3817552714868918,0.37446823518728145
9.519999999999841,0.6621314783337038,0.29800587612293056,0.17663067538600613,-3.5530651058526,0.37814325948480837,0.37009993220864806
9.529999999999841,0.6621551491612605,0.2979954540319338,0.17660888898882487,-3.5014860648153876,0.3824942709586679,0.37516677560008793
9.539999999999841,0.6621787258265196,0.29798502841960206,0.17658712928396286,-3.4817608004415392,0.37818289667907334,0.37009405641334114
9.54999999999984,0.6622022087387232,0.2979745994328716,0.17656539633092105,-3.425659935718385,0.3832086182229298,0.37581186259726823
9.55999999999984,0.6622255983052636,0.2979641672178373,0.1765436901886952,-3.398392519049834,0.37818248603311677,0.3700920131539592
9.56999999999984,0.662248894931696,0.2979537319197568,0.17652201091577707,-3.3431335918343357,0.3839079880436334,0.376417160640372
9.57999999999984,0.6622720990217457,0.2979432936830524,0.17650035857015461,-3.3141393450130265,0.3781121884749657,0.37006031225772007
9.58999999999984,0.6622952109773195,0.29793285265131475,0.17647873320931318,-3.265923331172349,0.38461164927836566,0.3770034462374453
9.59999999999984,0.6623182311985137,0.29792240896730565,0.1764571348902363,-3.241823783391026,0.37794742684361204,0.3699723177347088
9.60999999999984,0.6623411600836251,0.2979119627729607,0.17643556366940594,-3.2067863376177157,0.38533694172405936,0.3775888706031075
9.61999999999984,0.6623639980291601,0.2979015142093931,0.17641401960280406,-3.1929035974311017,0.3776837556055376,0.3698212201604647
9.62999999999984,0.6623867454298429,0.29789106341689475,0.17639250274591203,-3.173375172343724,0.38607780130714103,0.37817126660440614
9.639999999999839,0.6624094026786266,0.29788061053494147,0.1763710131537131,-3.1680498687757455,0.3773612115353918,0.36963917063667684
9.649999999999839,0.6624319701667012,0.2978701557021943,0.17634955088069196,-3.15512106504083,0.38677587032880567,0.3787051981733889
9.659999999999838,0.6624544482835035,0.2978596990565028,0.17632811598083586,-3.1429521295459955,0.3770797608460996,0.36950620838757997
9.669999999999838,0.6624768374167253,0.2978492407349081,0.1763067085076357,-3.114629626223665,0.38731953650033024,0.37910302318884975
9.679999999999838,0.6624991379523242,0.2978387808736461,0.17628532851408676,-3.0745045305174785,0.37695494751123476,0.36950852616943053
9.689999999999838,0.6625213502745304,0.2978283196081493,0.17626397605268895,-3.0154287782867764,0.38761585029517187,0.3792952929621447
9.699999999999838,0.6625434747658576,0.29781785707305064,0.1762426511754483,-2.9454269685024372,0.377020367454473,0.36965781673133363
9.709999999999837,0.6625655118071101,0.29780739340218604,0.176221353933878,-2.866141941459781,0.38767256578528975,0.3792971811017252
9.719999999999837,0.6625874617773934,0.29779692872859687,0.17620008437899803,-2.7868667927445236,0.37720526782154956,0.36987854526119457
9.729999999999837,0.6626093250541222,0.2977864631845341,0.1761788425613381,-2.7111064854532607,0.38757646912235283,0.37918956129178627
9.739999999999837,0.6626311020130284,0.2977759969014595,0.17615762853093653,-2.645546977564272,0.3774125188532053,0.37007604497710905
9.749999999999837,0.6626527930281705,0.2977655300100487,0.1761364423373414,-2.5922873423603616,0.3874164441934079,0.37905617483698517
9.759999999999836,0.6626743984719426,0.29775506264019574,0.17611528402961343,-2.5563452848707993,0.37757882623441325,0.3701854103751301
9.769999999999836,0.6626959187150818,0.2977445949210138,0.17609415365632444,-2.5380753137604404,0.3872439164605742,0.37895166415828785
9.779999999999836,0.6627173541266784,0.2977341269808393,0.17607305126555955,-2.5441809465307927,0.37768575217509487,0.3701783314155961
9.789999999999836,0.6627387050741819,0.29772365894723385,0.17605197690491783,-2.5718011322748495,0.3870655313040455,0.3788945711167647
9.799999999999836,0.6627599719234112,0.29771319094698767,0.17603093062151315,-2.6325837078555647,0.3777636825316237,0.3700671881238997
9.809999999999835,0.6627811550385623,0.29770272310612256,0.17600991246197598,-2.71401970762354,0.3868387002530306,0.3788575249316257
9.819999999999835,0.6628022547822167,0.29769225554989326,0.17598892247245213,-2.8329867697238225,0.3779086839961712,0.36992996114624105
9.829999999999835,0.6628232715153495,0.29768178840279247,0.1759679606986068,-2.9526038696019414,0.38647969049633135,0.3787586171650115
9.839999999999835,0.6628442055973379,0.2976713217885519,0.1759470271856232,-3.093393398629254,0.3782767132681097,0.36993051147263173
9.849999999999834,0.6628650573859685,0.29766085583014534,0.1759261219782043,-3.1852896495678626,0.3859383195458415,0.37850957971265303
9.859999999999834,0.6628858272374453,0.29765039064979204,0.1759052451205743,-3.2671140430427275,0.3789717480926875,0.37023627979623475
9.869999999999834,0.6629065155063996,0.2976399263689588,0.17588439665647854,-3.2611601751644943,0.38531107815371174,0.378133552195795
9.879999999999834,0.6629271225458946,0.297629463108363,0.17586357662918584,-3.2422834768591025,0.37989980688329866,0.37083904596206724
9.889999999999834,0.6629476487074368,0.29761900098797556,0.17584278508148846,-3.1474844008298013,0.3847788790498754,0.3777644251240778
9.899999999999833,0.6629680943409816,0.29760854012702337,0.17582202205570396,-3.0629232902717325,0.3808525550269843,0.3715608402254448
9.909999999999833,0.6629884597949411,0.2975980806439919,0.17580128759367547,-2.9332747469159997,0.3844362081186858,0.37750440407576163
9.919999999999833,0.6630087454161931,0.29758762265662825,0.17578058173677327,-2.8305147836953943,0.3816875650700219,0.3722369735973213
9.929999999999833,0.663028951550088,0.29757716628194386,0.1757599045258958,-2.7028294920771296,0.3842892331470671,0.3773854215169499
9.939999999999833,0.6630490785404558,0.2975667116362169,0.17573925600147058,-2.606535488580533,0.38234449583679636,0.3727812840358542
9.949999999999832,0.6630691267296145,0.2975562588349951,0.1757186362034553,-2.4946330849014857,0.38432719581160785,0.37741381000169927
9.959999999999832,0.6630890964583784,0.2975458079930994,0.1756980451713397,-2.4131261105276405,0.3827935074898328,0.3731505429515621
9.969999999999832,0.6631089880660632,0.2975353592246243,0.17567748294414468,-2.3210954135507946,0.38454748740411393,0.377595005235232
9.979999999999832,0.6631288018904952,0.2975249126429431,0.17565694956042577,-2.257569256801746,0.3830117880513729,0.3733160659145332
9.989999999999831,0.663148538268019,0.2975144683607095,0.17563644505827297,-2.1883128343453317,0.38495336579191797,0.3779360434498469
9.999999999999831,0.6631681975335034,0.2975040264898599,0.17561596947531205,-2.146081649629082,0.3829819871007579,0.37325859400407985
10.009999999999831,0.6631877800203494,0.2974935871416163,0.17559552284870522,-2.103673304012082,0.38554728898799256,0.3784401232945885
10.01999999999983,0.6632072860604981,0.29748315042649004,0.17557510521515401,-2.086409528823022,0.3826992386108103,0.37297617028688085
10.02999999999983,0.6632267159844362,0.29747271645428275,0.17555471661089828,-2.0741233571879176,0.38631866440312873,0.3790940518869452
10.03999999999983,0.6632460701212048,0.29746228533409014,0.17553435707171855,-2.0819805924035943,0.38218971331029766,0.3725037775565814
10.04999999999983,0.6632653487984055,0.2974518571743042,0.17551402663293714,-2.096073102597983,0.38721876015609813,0.37984543246143276
10.05999999999983,0.6632845523422083,0.2974414320826163,0.17549372532941898,-2.1182606653116633,0.38154099102530525,0.3719399016391159
10.06999999999983,0.6633036810773569,0.2974310101660191,0.17547345319557311,-2.1408052696000315,0.38813453584062463,0.38058347177724544
10.07999999999983,0.663322735327178,0.29742059153081,0.17545321026535401,-2.15326716680113,0.3809106548186731,0.37144420115061705
10.08999999999983,0.6633417154135866,0.29741017628259314,0.175432996572262,-2.158050052676055,0.3889083025282389,0.38116492506707306
10.09999999999983,0.663360621657093,0.2973997645262826,0.1754128121493458,-2.1397676118393245,0.3804611779136782,0.3711642963814611
10.109999999999829,0.6633794543768101,0.29738935636610425,0.1753926570292023,-2.11471205612425,0.38942208982030685,0.3814922191804598
10.119999999999829,0.6633982138904602,0.29737895190559926,0.17537253124397895,-2.067383184070021,0.38026386299703896,0.3711486100973417
10.129999999999828,0.6634169005143811,0.2973685512476258,0.17535243482537402,-2.024003910099894,0.3896568092589653,0.38155824983036324
10.139999999999828,0.6634355145635334,0.2973581544943628,0.17533236780463926,-1.9675702690169188,0.38028864005548546,0.3713510909944975
10.149999999999828,0.6634540563515068,0.29734776174731103,0.1753123302125791,-1.927792789470606,0.38966068039020874,0.38141110254602906
10.159999999999828,0.6634725261905278,0.2973373731072975,0.17529232207955409,-1.8847574310776112,0.38046747935623004,0.3716978190120146
10.169999999999828,0.663490924391464,0.29732698867447666,0.17527234343548087,-1.868366990206706,0.3894907372858094,0.3811015141733976
10.179999999999827,0.6635092512638326,0.2973166085483332,0.17525239430983336,-1.8564077686458698,0.380741501709078,0.37213000509031896
10.189999999999827,0.663527507115806,0.29730623282768487,0.1752324747316445,-1.8777368188296883,0.3891854176579646,0.3806603449084672
10.199999999999827,0.6635456922542189,0.2972958616106859,0.1752125847295082,-1.9090572474180523,0.3810714440488962,0.3726108702726106
10.209999999999827,0.6635638069845736,0.29728549499482765,0.17519272433157898,-1.9769447897151937,0.3887646377544131,0.3801008162415725
10.219999999999827,0.663581851611048,0.2972751330769428,0.17517289356557442,-2.0579161178756227,0.38143295526587717,0.3731188978512363
10.229999999999826,0.6635998264364998,0.2972647759532077,0.175153092458777,-2.174176678445634,0.38824131405018375,0.3794313249984665
10.239999999999826,0.663617731762475,0.297254423719144,0.1751333210380337,-2.3026523731429007,0.38181093848345193,0.3736410449680325
10.249999999999826,0.6636355678892121,0.29724407646962214,0.17511357932975882,-2.458459405407393,0.3876362520808394,0.37867145578681927
10.259999999999826,0.66365333511565,0.29723373429886335,0.17509386735993449,-2.6200396069207486,0.38219627515699,0.37416907066676314
10.269999999999825,0.6636710337394336,0.29722339730044317,0.17507418515411302,-2.7933944072438464,0.38699027779803014,0.37786471004308597
10.279999999999825,0.663688664056919,0.29721306556729227,0.1750545327374167,-2.961245394526226,0.3825838644810964,0.3746978703214354
10.289999999999825,0.6637062263631809,0.2972027391917004,0.17503491013454026,-3.120873678775004,0.38636464250723995,0.37707819211731525
10.299999999999825,0.663723720952018,0.29719241826531884,0.17501531736975243,-3.2635100851330066,0.38297044183610923,0.37522376780878625
10.309999999999825,0.6637411481159594,0.29718210287916214,0.17499575446689636,-3.3806552803684182,0.3858240283216558,0.37638352411880727
10.319999999999824,0.66375850814627,0.2971717931236114,0.17497622144939187,-3.4748702154531275,0.38335311183776766,0.37574264569406135
10.329999999999824,0.663775801332957,0.2971614890884161,0.1749567183402358,-3.535256652882534,0.3854110246868469,0.3758294271926803
10.339999999999824,0.6637930279647751,0.29715119086269737,0.17493724516200476,-3.5740576824735584,0.3837311337131011,0.3762501000033499
10.349999999999824,0.6638101883292334,0.29714089853494996,0.17491780193685547,-3.580229766296095,0.38513147152573846,0.375426848844985
10.359999999999824,0.6638272827126003,0.29713061219304493,0.17489838868652646,-3.5703784253019477,0.38410938339087386,0.3767437995565428
10.369999999999823,0.6638443113999097,0.29712033192423215,0.1748790054323396,-3.535116626606681,0.38496042402454544,0.3751550794921828
10.379999999999823,0.6638612746749674,0.29711005781514305,0.1748596521952016,-3.490068773410904,0.38449784856570396,0.3772249109847852
10.389999999999823,0.6638781728203551,0.2970997899517923,0.1748403289956047,-3.429427450279971,0.3848612944990684,0.37497917363172634
10.399999999999823,0.663895006117438,0.29708952841958153,0.17482103585362935,-3.3645047060373248,0.38490582309107285,0.37769639802333926
10.409999999999823,0.6639117748463694,0.29707927330330036,0.174801772788944,-3.2939685400199474,0.3848045502326019,0.37486693680401884
10.419999999999822,0.663928479286096,0.2970690246871302,0.17478253982080827,-3.222980494087137,0.3853352696824163,0.37815798308599025
10.429999999999822,0.6639451197143648,0.2970587826546461,0.17476333696807317,-3.1539296608363037,0.384776895652055,0.3748004023935961
10.439999999999822,0.6639616964077276,0.29704854728881913,0.17474416424918296,-3.0849609510481137,0.3857763145587711,0.37859913873648543
10.449999999999822,0.6639782096415464,0.29703831867201913,0.17472502168217668,-3.0212974757338937,0.38478006542025744,0.3747790583496729
10.459999999999821,0.6639946596900004,0.297028096886017,0.1747059092846892,-2.9545479991222448,0.3862058658759643,0.3789956548917997
10.469999999999821,0.6640110468260892,0.2970178820119873,0.17468682707395333,-2.8934237829122074,0.38482300508896244,0.37481242358508565
10.479999999999821,0.6640273713216399,0.2970076741305104,0.17466777506680053,-2.8247531042432636,0.38659310629389226,0.37931701496404946
10.48999999999982,0.6640436334473125,0.2969974733215755,0.17464875327966314,-2.7622157117471557,0.3849116379275797,0.37490553359226286
10.49999999999982,0.6640598334726039,0.2969872796645824,0.1746297617285752,-2.689484454738179,0.3869125091914717,0.37954247001544844
10.50999999999982,0.6640759716658547,0.2969770932383443,0.17461080042917415,-2.6252292468696092,0.38504196598830337,0.37504946497999736
10.51999999999982,0.6640920482942532,0.2969669141210901,0.1745918693967024,-2.55054591615638,0.3871543869880763,0.37967125609387375
10.52999999999982,0.6641080636238419,0.296956742390467,0.17457296864600869,-2.4873764936823415,0.38520088194454305,0.37522488172132623
10.53999999999982,0.6641240179195227,0.29694657812354286,0.17455409819154957,-2.414615707505452,0.38732406091976374,0.37971818447381606
10.54999999999982,0.6641399114450603,0.29693642139680887,0.1745352580473917,-2.355615048382951,0.3853718905836213,0.3754118011711075
10.55999999999982,0.66415574446309,0.29692627228618107,0.1745164482272114,-2.287940001435368,0.3874342511406323,0.37970283195005783
10.569999999999819,0.6641715172351209,0.29691613086700375,0.174497668744298,-2.235184658609321,0.38553991622482214,0.3755956062891313
10.579999999999819,0.6641872300215416,0.29690599721405164,0.17447891961155498,-2.1747218232488357,0.3874990705367635,0.37964258525618755
10.589999999999819,0.6642028830816255,0.2968958714015316,0.17446020084150032,-2.1297279203226993,0.3856930481635439,0.3757676087020954
10.599999999999818,0.6642184766735355,0.2968857535030861,0.17444151244626963,-2.078463970619541,0.38753153646907734,0.3795507117853323
10.609999999999818,0.6642340110543293,0.2968756435917948,0.17442285443761663,-2.0431706371649567,0.38582226528217267,0.37592327154688326
10.619999999999818,0.6642494864799648,0.29686554174017754,0.1744042268269151,-2.0039761461216723,0.38754269417857434,0.3794363433179975
10.629999999999818,0.664264903205304,0.2968554480201957,0.1743856296251596,-1.9815928975814532,0.3859204826875082,0.3760604890168434
10.639999999999818,0.664280261484119,0.2968453625032564,0.17436706284296882,-1.9590008483119523,0.3875408318140453,0.37930431489034505
10.649999999999817,0.6642955615690964,0.2968352852602127,0.17434852649058477,-1.9545870391195357,0.3859816135346082,0.3761786608220049
10.659999999999817,0.6643108037118415,0.2968252163613674,0.174330020577876,-1.9553076166208174,0.38753032447518027,0.37915445005990184
10.669999999999817,0.6643259881628849,0.2968151558764751,0.1743115451143385,-1.9760414244549773,0.38599999160339044,0.37627853325353544
10.679999999999817,0.6643411151716859,0.2968051038747445,0.17429310010909738,-2.00908298590607,0.38751028975427004,0.3789808784124831
10.689999999999817,0.6643561849866373,0.2967950604248405,0.17427468557090822,-2.0638548649802777,0.38597057639257437,0.3763626282070696
10.699999999999816,0.6643711978550719,0.2967850255948872,0.1742563015081589,-2.139581271297608,0.3874740660646183,0.3787731168777819
10.709999999999816,0.6643861540232647,0.2967749994524693,0.17423794792887085,-2.2367909847578673,0.3858907440145788,0.3764360630533206
10.719999999999816,0.6644010537364398,0.29676498206463575,0.17421962484070108,-2.363223740361984,0.38741215570695225,0.37852256462209166
10.729999999999816,0.6644158972387733,0.2967549734979003,0.17420133225094264,-2.504586179079683,0.3857650375221456,0.3765075440897393
10.739999999999815,0.6644306847733993,0.2967449738182456,0.1741830701665277,-2.6782913020851935,0.38732254162870544,0.37823879676060496
10.749999999999815,0.6644454165824144,0.29673498309112467,0.1741648385940281,-2.8469202441626096,0.38561410800381435,0.3765904768726232
10.759999999999815,0.6644600929068818,0.2967250013814629,0.1741466375396566,-3.0390616974522144,0.3872268039589835,0.3779708597004028
10.769999999999815,0.6644747139868359,0.2967150287536614,0.1741284670092699,-3.1895227390691603,0.3854838002108087,0.3767034784846291
10.779999999999815,0.6644892800612874,0.2967050652715981,0.17411032700836837,-3.3442725900716113,0.3871716162715618,0.37780207225439516
10.789999999999814,0.6645037913682273,0.2966951109986312,0.17409221754209916,-3.4216573456640047,0.38543532976202477,0.37686445362926146
10.799999999999814,0.6645182481446315,0.29668516599760003,0.17407413861525622,-3.493554777337514,0.38719252149860006,0.3777872324460264
10.809999999999814,0.6645326506264662,0.29667523033082976,0.1740560902322843,-3.482994369625957,0.3855032020604639,0.37707357657344615
10.819999999999814,0.6645469990486907,0.29666530406013075,0.17403807239727742,-3.478008813059208,0.3872774668933298,0.37789596484253873
10.829999999999814,0.6645612936452634,0.29665538724680285,0.17402008511398265,-3.413609540105863,0.3856697080369106,0.3773086604520294
10.839999999999813,0.6645755346491451,0.2966454799516371,0.1740021283858011,-3.370210708295542,0.3873850992765368,0.3780497732966026
10.849999999999813,0.6645897222923041,0.2966355822349179,0.1739842022157892,-3.292702053323773,0.38589606402168214,0.37754733841331756
10.859999999999813,0.6646038568057202,0.2966256941564256,0.1739663066066607,-3.242634347204299,0.38748101467956847,0.3781874280016111
10.869999999999813,0.6646179384193895,0.29661581577543844,0.17394844156078806,-3.174105021098388,0.38615583848428936,0.37778192855346937
10.879999999999812,0.6646319673623277,0.2966059471507345,0.17393060708020347,-3.1314272863943797,0.3875480896945568,0.3782814055478812
10.889999999999812,0.6646459438625762,0.2965960883405954,0.1739128031666018,-3.077608510655424,0.3864377853687766,0.3780148399502292
10.899999999999812,0.6646598681472042,0.2965862394028064,0.17389502982134042,-3.044198534147572,0.3875814271020865,0.3783262514806103
10.909999999999812,0.6646737404423146,0.2965764003946605,0.17387728704544242,-3.0020931553926893,0.38673678788963534,0.3782498772289262
10.919999999999812,0.6646875609730476,0.29656657137295983,0.17385957483959724,-2.97363934896831,0.38758314029966523,0.37832805091399946
10.929999999999811,0.6647013299635847,0.296556752394018,0.17384189320416246,-2.936359144878138,0.3870462348279965,0.3784864908844104
10.939999999999811,0.6647150476371535,0.29654694351366245,0.17382424213916542,-2.9060670607761523,0.38755969590106565,0.37829929764831777
10.949999999999811,0.6647287142160311,0.2965371447872363,0.17380662164430472,-2.8658154849371527,0.3873540232220019,0.3787172632317869
10.95999999999981,0.6647423299215495,0.2965273562696014,0.17378903171895205,-2.8272378026752,0.38751995108186826,0.3782553030083108
10.96999999999981,0.6647558949740979,0.2965175780151395,0.17377147236215335,-2.777968777911705,0.38764282511380305,0.37892896736865
10.97999999999981,0.6647694095931282,0.29650781007775523,0.17375394357263088,-2.7275442333027327,0.3874724911593948,0.37820989920392856
10.98999999999981,0.6647828739971587,0.296498052510878,0.17373644534878444,-2.6670845265071774,0.38789463252851236,0.3791071618063973
10.99999999999981,0.6647962884037777,0.29648830536746423,0.17371897768869307,-2.6054634842138653,0.38742280749274866,0.3781714389794784
11.00999999999981,0.6648096530296487,0.2964785686999998,0.1737015405901168,-2.5359154620046773,0.3880969986953648,0.37924205382666837
11.01999999999981,0.6648229680905131,0.29646884256050177,0.17368413405049798,-2.467269662634127,0.38737183223466787,0.3781411803601773
11.02999999999981,0.6648362338011945,0.29645912700052096,0.1736667580669631,-2.393540637822209,0.388246950712564,0.37933220380026356
11.039999999999809,0.6648494503756035,0.29644942207114394,0.17364941263632408,-2.323605927087245,0.38731631362433144,0.37811436996784914
11.049999999999809,0.6648626180267405,0.2964397278229951,0.17363209775507996,-2.2513674682002573,0.38835074237101797,0.37938452353754376
11.059999999999809,0.664875736966701,0.29643004430623954,0.17361481341941903,-2.1857204411876365,0.3872500759670489,0.37808244223082454
11.069999999999808,0.664888807406678,0.29642037157058426,0.17359755962521967,-2.120094601516934,0.38842089239558386,0.37941179742889936
11.079999999999808,0.6649018295569662,0.2964107096652804,0.17358033636805176,-2.0634657524197877,0.3871650696958254,0.3780347886295477
11.089999999999808,0.6649148036269674,0.29640105863912664,0.1735631436431797,-2.0087847174106894,0.38847295831292883,0.3794298646879544
11.099999999999808,0.6649277298251923,0.2963914185404697,0.17354598144556213,-1.9653341611627353,0.3870518851098052,0.377959664923349
11.109999999999808,0.6649406083592652,0.2963817894172075,0.17352884976985494,-1.9256980524570215,0.3885234273814624,0.379455712781492
11.119999999999807,0.6649534394359288,0.29637217131679144,0.17351174861041233,-1.8998961779615562,0.38690005829125484,0.37784466387781945
11.129999999999807,0.6649662232610456,0.2963625642862272,0.17349467796128773,-1.8801808577542702,0.38858879997540735,0.3795065216909621
11.139999999999807,0.6649789600396037,0.2963529683720786,0.17347763781623687,-1.8779930871446195,0.3866988601961381,0.3776776302532803
11.149999999999807,0.664991649975721,0.29634338362046897,0.17346062816871827,-1.8849785577887466,0.3886852104014795,0.37959888793319774
11.159999999999807,0.6650042932726461,0.2963338100770827,0.1734436490118949,-1.9149121049949969,0.3864396782363809,0.37744938251374605
11.169999999999806,0.6650168901327649,0.2963242477871683,0.1734267003386361,-1.9577547543018026,0.3888275707366528,0.3797469364920475
11.179999999999806,0.6650294407576025,0.29631469679554007,0.17340978214151925,-2.0304003681818528,0.38612168091023963,0.37716025141965326
11.189999999999806,0.6650419453478283,0.29630515714658023,0.17339289441283084,-2.118214155713659,0.3890270155999334,0.37995786889171984
11.199999999999806,0.6650544041032581,0.29629562888424055,0.173376037144568,-2.2409456336062874,0.3857620761965625,0.3768318270617582
11.209999999999805,0.6650668172228589,0.2962861120520456,0.17335921032844115,-2.373589573126787,0.3892859015657638,0.3802250624574426
11.219999999999805,0.6650791849047527,0.29627660669309414,0.1733424139558746,-2.5371317276542724,0.38540714645580715,0.376518757933819
11.229999999999805,0.6650915073462181,0.2962671128500607,0.1733256480180082,-2.69010989378138,0.38959180754465766,0.38052389022303773
11.239999999999805,0.6651037847436971,0.2962576305651985,0.17330891250569894,-2.8557529556546233,0.3851278680791166,0.37630061015745586
11.249999999999805,0.6651160172927956,0.29624815988034126,0.17329220740952314,-2.9791627210715563,0.38991450424060214,0.3808180436464387
11.259999999999804,0.6651282051882887,0.2962387008369051,0.17327553271977725,-3.0941865741134134,0.3849830822572853,0.3762360582054147
11.269999999999804,0.6651403486241239,0.2962292534758907,0.17325888842647963,-3.1473858938397696,0.3902102071430268,0.3810719427922016
11.279999999999804,0.6651524477934243,0.2962198178378855,0.17324227451937252,-3.1884138500283807,0.3849743283790348,0.3763152982430712
11.289999999999804,0.6651645028884925,0.29621039396306564,0.17322569098792334,-3.175256429881178,0.39043909437562146,0.3812592745051797
11.299999999999804,0.6651765141008136,0.29620098189119765,0.17320913782132566,-3.163138161196409,0.3850454799415987,0.37647031946756454
11.309999999999803,0.6651884816210585,0.29619158166164106,0.17319261500850192,-3.1186904411832868,0.39059037237420746,0.3813735178151648
11.319999999999803,0.665200405639089,0.29618219331335033,0.1731761225381041,-3.0894614302466508,0.385123700198136,0.37662338597604916
11.329999999999803,0.6652122863439589,0.2961728168848768,0.17315966039851607,-3.046044590605994,0.3906881391883542,0.3814336710653772
11.339999999999803,0.6652241239239189,0.2961634524143702,0.17314322857785394,-3.024453189609354,0.38515055198581244,0.37671652897615127
11.349999999999802,0.6652359185664202,0.2961540999395817,0.17312682706396887,-2.9978772624032812,0.39077663773617644,0.381476005752355
11.359999999999802,0.6652476704581156,0.2961447594978648,0.17311045584444784,-2.993318346375247,0.3850836770657873,0.3767111091827034
11.369999999999802,0.6652593797848662,0.29613543112617824,0.17309411490661558,-2.9871546177851016,0.3909097828901493,0.3815462585870147
11.379999999999802,0.6652710467317423,0.29612611486108786,0.17307780423753638,-3.001239793877811,0.38488377366375526,0.37657483093627225
11.389999999999802,0.665282671483028,0.2961168107387679,0.17306152382401452,-3.0172185942986545,0.39115366110764543,0.38170142347845815
11.399999999999801,0.6652942542222232,0.2961075187950037,0.17304527365259717,-3.0557573090989343,0.38450214763160423,0.3762700760217965
11.409999999999801,0.6653057951320485,0.2960982390651935,0.17302905370957516,-3.1080190239337537,0.3915910310883163,0.382013715672487
11.419999999999801,0.6653172943944471,0.2960889715843505,0.17301286398098495,-3.1974820127933548,0.3838891697485786,0.3757611817273066
11.4299999999998,0.6653287521905893,0.2960797163871044,0.17299670445260942,-3.327350052149357,0.3922899641987583,0.38254640653820415
11.4399999999998,0.6653401687008743,0.29607047350770377,0.17298057510998024,-3.5156141294288643,0.3830939611107618,0.3751023821561646
11.4499999999998,0.6653515441049351,0.29606124298001835,0.1729644759383794,-3.744623178889476,0.39313712126557604,0.38321978996199535
11.4599999999998,0.6653628785816402,0.29605202483753995,0.17294840692283986,-3.964238868796364,0.3825438780743768,0.3746848097037261
11.4699999999998,0.6653741723090978,0.2960428191133853,0.17293236804814782,-4.078896692769124,0.3936092385674814,0.383620962497705
11.4799999999998,0.6653854254646582,0.2960336258402981,0.1729163592988447,-4.027899934009384,0.38290903392310477,0.37510533727891604
11.4899999999998,0.6653966382249183,0.29602444505065023,0.17290038065922753,-3.8328833325770466,0.3933394994105476,0.38344227752354854
11.4999999999998,0.6654078107657231,0.2960152767764438,0.1728844321133507,-3.561952623642353,0.3839221137432238,0.37608216888323
11.509999999999799,0.6654189432621693,0.2960061210493137,0.17286851364502845,-3.289721998009851,0.39275008251842086,0.38299528402569394
11.519999999999799,0.6654300358886095,0.2959969779005291,0.17285262523783562,-3.0319658101206,0.3848884401755622,0.3769532025556673
11.529999999999799,0.6654410888186547,0.2959878473609951,0.17283676687510854,-2.8182929649130437,0.3921990023110481,0.382558580359167
11.539999999999798,0.6654521022251764,0.2959787294612556,0.17282093853994865,-2.628721948277268,0.3856378026882387,0.3775802471291422
11.549999999999798,0.6654630762803113,0.295969624231494,0.17280514021522153,-2.480702447692173,0.3917290225025175,0.38216434088529355
11.559999999999798,0.6654740111554629,0.29596053170153575,0.17278937188356003,-2.3509394276749065,0.3862127914352795,0.37802685072963343
11.569999999999798,0.6654849070213064,0.2959514519008506,0.17277363352736533,-2.254638705267961,0.3913092158623405,0.3817887689249762
11.579999999999798,0.6654957640477897,0.29594238485855334,0.1727579251288079,-2.1721788027907545,0.3866652634394317,0.37835362237543413
11.589999999999797,0.6655065824041368,0.295933330603407,0.17274224666983035,-2.1169465438324693,0.3909086565730773,0.3814095299455019
11.599999999999797,0.6655173622588533,0.29592428916382396,0.17272659813214752,-2.073959561557989,0.38703217376414983,0.3785999788529334
11.609999999999797,0.6655281037797247,0.2959152605678674,0.17271097949724826,-2.0541131419962344,0.3905010263034634,0.38100718149124946
11.619999999999797,0.6655388071338247,0.2959062448432546,0.1726953907463979,-2.047067658936248,0.3873411336241145,0.3787935065070432
11.629999999999797,0.6655494724875137,0.29589724201735723,0.1726798318606384,-2.0606835290721195,0.39006207479080957,0.3805628766529975
11.639999999999796,0.665560100006445,0.2958882521172047,0.17266430282079126,-2.089238266696769,0.3876171286274445,0.37895817916239405
11.649999999999796,0.6655706898555658,0.2958792751694846,0.17264880360745752,-2.137185119901954,0.38956854336604946,0.3800583866524239
11.659999999999796,0.6655812421991204,0.29587031120054536,0.17263333420102034,-2.2035371071944763,0.3878877117928757,0.37911997217793086
11.669999999999796,0.6655917572006542,0.2958613602363978,0.17261789458164567,-2.28895529395169,0.38900039338573283,0.37947974032963067
11.679999999999795,0.6656022350230154,0.2958524223027172,0.17260248472928444,-2.3972404688097826,0.38818516493743804,0.3793088101093477
11.689999999999795,0.665612675828358,0.2958434974248448,0.1725871046236737,-2.523960958859578,0.3883505450584051,0.37882871223776216
11.699999999999795,0.6656230797781457,0.2958345856277903,0.1725717542443385,-2.6763586066161107,0.3885395017308258,0.37955099831243305
11.709999999999795,0.6656334470331537,0.2958256869362323,0.1725564335705918,-2.8398581895925674,0.3876498490266965,0.3781492180327053
11.719999999999795,0.6656437777534718,0.2958168013745219,0.17254114258153855,-3.020295707307527,0.3889520452728509,0.37984377028241434
11.729999999999794,0.6656540720985082,0.2958079289666829,0.17252588125607443,-3.18355636396118,0.3870013409343009,0.37755818912608696
11.739999999999794,0.6656643302269905,0.29579906973641484,0.17251064957288964,-3.334465632651019,0.38936087493750415,0.38012903124944614
11.749999999999794,0.6656745522969698,0.2957902237070938,0.17249544751046844,-3.423407067237852,0.38655546775955046,0.37720455949044385
11.759999999999794,0.6656847384658232,0.29578139090177485,0.17248027504709207,-3.4790291555835715,0.38966169400808887,0.38032630456844274
11.769999999999794,0.6656948888902573,0.2957725713431935,0.17246513216083892,-3.4559569696390917,0.38637412708233526,0.3771209032156022
11.779999999999793,0.6657050037263087,0.2957637650537675,0.1724500188295871,-3.419479385545781,0.389786863809533,0.3803941512073102
11.789999999999793,0.6657150831293498,0.29575497205559875,0.17243493503101506,-3.3235946083982917,0.38637700304087225,0.377199992981739
11.799999999999793,0.6657251272540898,0.2957461923704752,0.17241988074260367,-3.2478345612526427,0.3897311870641391,0.38032227594669155
11.809999999999793,0.6657351362545769,0.2957374260198721,0.17240485594163713,-3.136149535934533,0.3864580575009413,0.37734003575277836
11.819999999999792,0.6657451102842027,0.29572867302495404,0.17238986060520448,-3.0662688942019822,0.3895241364418254,0.38011553850479657
11.829999999999792,0.6657550494957039,0.295719933406577,0.17237489471020134,-2.976069259969551,0.386557331552601,0.3774997906379705
11.839999999999792,0.6657649540411651,0.29571120718528976,0.1723599582333313,-2.9395690910586234,0.38920111305422067,0.3797912420405874
11.849999999999792,0.665774824072021,0.29570249438133506,0.17234505115110638,-2.894067603013453,0.3866524049215331,0.3776709391149176
11.859999999999792,0.6657846597390608,0.2956937950146525,0.17233017343984972,-2.912598134801833,0.3887865759080319,0.37936707556481497
11.869999999999791,0.665794461192429,0.29568510910487994,0.1723153250756969,-2.9321177375070526,0.38674385241150155,0.37785874393091873
11.879999999999791,0.6658042285816285,0.29567643667135424,0.17230050603459615,-3.0254623571341783,0.3882945921312031,0.37885824969104626
11.889999999999791,0.6658139620555236,0.295667777733114,0.17228571629231076,-3.1194019618363673,0.38685697583437345,0.3780803319643963
11.89999999999979,0.6658236617623432,0.295659132308901,0.17227095582442026,-3.27976409653948,0.3877519353170737,0.3782989528750026
11.90999999999979,0.665833327849682,0.295650500417162,0.172256224606322,-3.4069806414022326,0.3870526572794708,0.37837306946284494
11.91999999999979,0.665842960464504,0.2956418820760501,0.1722415226132321,-3.558954930441608,0.387236527736571,0.37777575646428463
11.92999999999979,0.6658525597531454,0.29563327730342637,0.17222684982018668,-3.6275011505898287,0.38740327792495555,0.3787846433596439
11.93999999999979,0.665862125861316,0.29562468611686227,0.17221220620204436,-3.6854885327301528,0.38685910771471643,0.3773958251578535
11.94999999999979,0.6658716589341035,0.2956161085336405,0.17219759173348617,-3.6592912879782915,0.3879046891413516,0.3793060345036725
11.95999999999979,0.665881159115974,0.2956075445707571,0.17218300638901812,-3.625073846950673,0.38666089011981386,0.37718547273537006
11.96999999999979,0.6658906265507766,0.2955989942449229,0.1721684501429717,-3.5435587167804607,0.38846703636447294,0.37985572918794575
11.979999999999789,0.6659000613817443,0.2955904575725655,0.17215392296950593,-3.4643144478863004,0.38659625070926684,0.37709365056955313
11.989999999999789,0.6659094637514973,0.29558193456983045,0.17213942484260816,-3.368445726088019,0.389008240191371,0.3803608274366159
11.999999999999789,0.6659188338020456,0.29557342525258323,0.17212495573609576,-3.2782474078559125,0.38660736040542465,0.3770691044219588
12.009999999999788,0.6659281716747915,0.2955649296364108,0.17211051562361723,-3.1878017891712727,0.3894874591575283,0.3807890227673701
12.019999999999788,0.6659374775105316,0.2955564477366233,0.1720961044786539,-3.101950999707394,0.38665941300760454,0.37708545969254437
12.029999999999788,0.6659467514494594,0.29554797956825546,0.17208172227452082,-3.0234475127931537,0.38988936060181245,0.38113168349934057
12.039999999999788,0.6659559936311686,0.2955395251460685,0.17206736898436847,-2.9471776931846145,0.3867350365839108,0.37713143213907313
12.049999999999788,0.6659652041946544,0.29553108448455145,0.17205304458118378,-2.881637960707757,0.39021085293345775,0.38139000588529975
12.059999999999787,0.6659743832783173,0.2955226575979235,0.17203874903779226,-2.8162047429004695,0.38682437454879676,0.37720076072039294
12.069999999999787,0.6659835310199637,0.295514244500134,0.17202448232685746,-2.762941357526421,0.39045516507755124,0.3815697384372417
12.079999999999787,0.6659926475568099,0.29550584520486595,0.17201024442088464,-2.708316077877037,0.38692029513799786,0.37728789122686185
12.089999999999787,0.6660017330254844,0.2954974597255364,0.17199603529222043,-2.6662929959616237,0.3906290200678661,0.3816791201850517
12.099999999999786,0.6660107875620294,0.29548908807529867,0.1719818549130551,-2.6220289635424376,0.38701675133798974,0.3773868468208512
12.109999999999786,0.6660198113019039,0.2954807302670429,0.17196770325542257,-2.5901335009950284,0.3907410332739603,0.38172774214121996
12.119999999999786,0.6660288043799859,0.29547238631339917,0.17195358029120358,-2.555490882691285,0.3871082453793829,0.3774912313635895
12.129999999999786,0.6660377669305749,0.29546405622673777,0.17193948599212538,-2.5324368504050536,0.39080077810518704,0.38172583996572246
12.139999999999786,0.6660466990873941,0.29545574001917135,0.17192542032976377,-2.5062967597037717,0.38718958351488403,0.3775944853752181
12.149999999999785,0.6660556009835927,0.2954474377025564,0.17191138327554426,-2.490484522267392,0.39081831611608786,0.38168393772839526
12.159999999999785,0.6660644727517487,0.29543914928849474,0.1718973748007434,-2.471279200395793,0.3872556870698702,0.3776900994477084
12.169999999999785,0.6660733145238712,0.2954308747883349,0.17188339487648946,-2.4607480700550504,0.3908040589924049,0.3816127657564904
12.179999999999785,0.6660821264314015,0.2954226142131745,0.17186944347376548,-2.4465008468082874,0.38730139076613046,0.3777717068258055
12.189999999999785,0.6660909086052172,0.29541436757386036,0.17185552056340805,-2.439028277900541,0.3907688532090581,0.38152334523361686
12.199999999999784,0.6660996611756336,0.295406134880991,0.17184162611611012,-2.4275410424928725,0.38732118479669997,0.3778330382496523
12.209999999999784,0.6661083842724058,0.2953979161449183,0.17182776010242243,-2.4209047711928164,0.3907242152810873,0.3814271491730133
12.219999999999784,0.6661170780247315,0.2953897113757485,0.17181392249275412,-2.4100999430372516,0.38730885765866996,0.3778677340710937
12.229999999999784,0.6661257425612538,0.29538152058334366,0.1718001132573736,-2.402493832031288,0.39068269733096256,0.3813363009545001
12.239999999999783,0.6661343780100613,0.2953733437773236,0.17178633236641105,-2.390897972843277,0.3872570147689282,0.3778690245173204
12.249999999999783,0.666142984498693,0.2953651809670674,0.17177257978985883,-2.3814811731241328,0.39065839448025463,0.3812638116103273
12.259999999999783,0.666151562154139,0.295357032161714,0.17175885549757233,-2.3688404586839944,0.38715652207243695,0.3778293509427533
12.269999999999783,0.666160111102843,0.2953488973701652,0.17174515945927255,-2.3584201967679146,0.3906675364104653,0.38122380573302506
12.279999999999783,0.6661686314707053,0.29534077660108576,0.17173149164454593,-2.3464798048466045,0.38699614457198617,0.377740179578661
12.289999999999782,0.6661771233830834,0.29533266986290563,0.17171785202284634,-2.338378585903312,0.39072876418966124,0.3812314010044749
12.299999999999782,0.6661855869647964,0.2953245771638211,0.171704240563496,-2.331900050084719,0.38676323863901324,0.37759271192955884
12.309999999999782,0.6661940223401248,0.29531649851179653,0.1716906572356871,-2.333015907901258,0.3908617359528217,0.38130113263525234
12.319999999999782,0.6662024296328151,0.29530843391456546,0.17167710200848224,-2.3408827159592214,0.38644771835897695,0.37738119763625316
12.329999999999782,0.6662108089660803,0.29530038337963255,0.17166357485081662,-2.362298714586183,0.39108069805855483,0.38144128039610675
12.339999999999781,0.6662191604626023,0.2952923469142745,0.1716500757314985,-2.3972013572582584,0.3860537035744297,0.37711210185989674
12.349999999999781,0.6662274842445357,0.2952843245255421,0.17163660461921088,-2.451295921200347,0.3913776089804883,0.3816401056645578
12.359999999999781,0.6662357804335061,0.2952763162202601,0.17162316148251147,-2.523085805752728,0.385622699013079,0.37682184254599527
12.36999999999978,0.6662440491506171,0.29526832200503106,0.17160974628983572,-2.6112687277239672,0.391695591995812,0.38184539548739016
12.37999999999978,0.6662522905164499,0.29526034188623573,0.17159635900949768,-2.71016797611491,0.3852550800961635,0.3765931286493219
12.38999999999978,0.6662605046510648,0.29525237587003306,0.17158299960968915,-2.807131615037935,0.39192371333966547,0.3819624807791474
12.39999999999978,0.6662686916740052,0.295244423962364,0.17156966805848362,-2.8977086275492145,0.38508012995754015,0.37653186435308195
12.40999999999978,0.6662768517042978,0.295236486168951,0.17155636432383536,-2.9670248667141705,0.39196291565409047,0.38190939393356277
12.41999999999978,0.6662849848604557,0.2952285624953,0.1715430883735814,-3.0221628803966323,0.38516068262704845,0.3766901595550536
12.42999999999978,0.6662930912604816,0.29522065294670274,0.1715298401754431,-3.0557153907666215,0.3918117306060502,0.38168832354748977
12.43999999999978,0.6663011710218676,0.29521275752823684,0.17151661969702658,-3.0804781474129674,0.38545703948201415,0.37703056194609375
12.449999999999779,0.6663092242615992,0.29520487624476804,0.17150342690582432,-3.092944017301677,0.3915475235763994,0.3813743773986187
12.459999999999779,0.6663172510961561,0.29519700910095104,0.171490261769216,-3.1001151337430657,0.385898497450554,0.37748106465632303
12.469999999999779,0.6663252516415149,0.2951891561012307,0.1714771242544693,-3.0992566451506334,0.39124737219359695,0.3810502458396221
12.479999999999778,0.6663332260131515,0.29518131724984487,0.17146401432874264,-3.0896065444541545,0.3864338895713513,0.37798333344940327
12.489999999999778,0.666341174326042,0.2951734925508236,0.17145093195908412,-3.071186769910852,0.3909532665952503,0.3807677882817254
12.499999999999778,0.6663490966946662,0.2951656820079922,0.1714378771124342,-3.038844883730328,0.3870271008075033,0.37849920842039425
12.509999999999778,0.6663569932330081,0.2951578856249716,0.17142484975562605,-2.9972702404010967,0.39067691351117606,0.38054069130535534
12.519999999999778,0.6663648640545593,0.2951501034051804,0.1714118498553874,-2.9399053221677742,0.38764683645201103,0.3790081363235964
12.529999999999777,0.6663727092723203,0.29514233535183554,0.1713988773783406,-2.8753224358697427,0.39041335442795994,0.38035398556209016
12.539999999999777,0.6663805289988027,0.29513458146795407,0.17138593229100452,-2.7970368406366557,0.3882653491444894,0.3795019559014289
12.549999999999777,0.6663883233460312,0.29512684175635445,0.17137301455979553,-2.7152694694867523,0.3901532601143973,0.38018262660680363
12.559999999999777,0.666396092425545,0.2951191162196577,0.17136012415102858,-2.624201869661052,0.38886016617962893,0.3799766358826423
12.569999999999776,0.6664038363484015,0.295111404860289,0.17134726103091813,-2.5336369049321705,0.389890028838772,0.38000629621271087
12.579999999999776,0.6664115552251757,0.2951037076804781,0.1713344251655789,-2.4386655500672103,0.3894155748385269,0.38042771788817464
12.589999999999776,0.6664192491659646,0.29509602468226226,0.17132161652102812,-2.3473757849380283,0.389621517232502,0.37981428551846197
12.599999999999776,0.6664269182803881,0.29508835586748616,0.1713088350631855,-2.2559790653750573,0.389922351901843,0.38085022559478837
12.609999999999776,0.6664345626775908,0.2950807012378035,0.1712960807578744,-2.170268653406232,0.38934912424585205,0.379604021409705
12.619999999999775,0.6664421824662439,0.2950730607946787,0.17128335357082364,-2.087825138102473,0.390375821808251,0.3812394983675699
12.629999999999775,0.666449777754547,0.29506543453938744,0.1712706534676676,-2.012043452702637,0.3890763674842082,0.3793780060596995
12.639999999999775,0.6664573486502321,0.2950578224730191,0.17125798041394807,-1.9420941544865997,0.3907735750283935,0.3815913122663227
12.649999999999775,0.6664648952605621,0.2950502245964769,0.17124533437511516,-1.8791448845652166,0.38880767301616553,0.37914127195782693
12.659999999999775,0.6664724176923359,0.2950426409104797,0.17123271531652764,-1.824095590741619,0.3911138581780005,0.38190158018665504
12.669999999999774,0.6664799160518878,0.29503507141556323,0.17122012320345503,-1.776204826854057,0.3885474227121697,0.37889963971264345
12.679999999999774,0.6664873904450909,0.2950275161120811,0.17120755800107784,-1.7381586176221036,0.3913948632804574,0.3821661427994972
12.689999999999774,0.6664948409773589,0.2950199750002064,0.17119501967448886,-1.7076808943766228,0.38829918357338955,0.3786585530076321
12.699999999999774,0.6665022677536465,0.2950124480799326,0.17118250818869463,-1.689243792161439,0.3916146359894005,0.38238071818178493
12.709999999999773,0.6665096708784544,0.29500493535107514,0.17117002350861538,-1.6793704639449327,0.3880651485280813,0.37842237049523997
12.719999999999773,0.6665170504558271,0.2949974368132724,0.17115756559908749,-1.6842823512358676,0.39177115866306705,0.38254074182352693
12.729999999999773,0.6665244065893585,0.2949899524659868,0.1711451344248629,-1.69945950965816,0.38784597834684564,0.37819426005684853
12.739999999999773,0.6665317393821916,0.2949824823085067,0.17113272995061174,-1.7327902538561142,0.3918623202316299,0.3826408631902056
12.749999999999773,0.6665390489370204,0.29497502633994677,0.1711203521409222,-1.7784950214747965,0.38764136063665444,0.3779770542876202
12.759999999999772,0.666546335356093,0.2949675845592493,0.17110800096030143,-1.8459620597749837,0.3918859640406217,0.38267434610535445
12.769999999999772,0.6665535987412121,0.2949601569651867,0.17109567637317818,-1.9273088955275535,0.38745164489022715,0.37777547123549726
12.779999999999772,0.6665608391937377,0.29495274355636025,0.1710833783439011,-2.033161611593182,0.39184090941293254,0.38263350066699053
12.789999999999772,0.6665680568145885,0.294945344331204,0.17107110683674248,-2.1518819757500864,0.3872807417866588,0.3775997685247603
12.799999999999772,0.6665752517042445,0.2949379592879843,0.17105886181589752,-2.295186485846449,0.39173031905633415,0.3825131270956984
12.809999999999771,0.6665824239627465,0.2949305884248006,0.17104664324548527,-2.445430224856195,0.3871397358042905,0.3774697486949352
12.819999999999771,0.6665895736897011,0.2949232317395886,0.17103445108955112,-2.616086376460302,0.39156789640680256,0.38231841389595816
12.829999999999771,0.6665967009842801,0.2949158892301192,0.17102228531206554,-2.7815371060449423,0.38704910204530946,0.3774159692091371
12.83999999999977,0.6666038059452241,0.2949085608940014,0.1710101458769272,-2.9594889832817275,0.39138389363077913,0.3820748024299525
12.84999999999977,0.6666108886708416,0.2949012467286823,0.1709980327479625,-3.115647584588964,0.387036190221931,0.37747391191955304
12.85999999999977,0.6666179492590141,0.2948939467314488,0.17098594588892704,-3.276261339921901,0.39122355694989897,0.3818311022429649
12.86999999999977,0.6666249878071951,0.29488666089942883,0.1709738852635067,-3.398520087004627,0.3871266517957558,0.37767049527497953
12.87999999999977,0.6666320044124141,0.29487938922959217,0.17096185083531817,-3.521307765536176,0.39113247550280056,0.3816469414799187
12.88999999999977,0.6666389991712761,0.29487213171875165,0.17094984256791015,-3.592734651054086,0.38733366942465663,0.37800971752624835
12.89999999999977,0.6666459721799652,0.2948648883635646,0.1709378604247644,-3.665867996988354,0.3911346723470671,0.3815676265415396
12.90999999999977,0.6666529235342452,0.29485765916053347,0.17092590436929622,-3.6788990352971993,0.3876506611082883,0.3784663226669139
12.919999999999769,0.6666598533294616,0.2948504441060075,0.17091397436485614,-3.6982484849757293,0.39121841612744257,0.381601698012601
12.929999999999769,0.6666667616605442,0.2948432431961834,0.17090207037472976,-3.6543654802281775,0.38805022221059515,0.37899129051171243
12.939999999999769,0.6666736486220077,0.2948360564271068,0.17089019236213981,-3.6243939370807916,0.39134008105127144,0.38171508873757864
12.949999999999768,0.6666805143079534,0.294828883794673,0.17087834029024618,-3.5367353278265243,0.388492206884245,0.37952923648296283
12.959999999999768,0.6666873588120719,0.2948217252946286,0.17086651412214748,-3.4728502244188744,0.39144409853341006,0.38184681795101016
12.969999999999768,0.6666941822276439,0.2948145809225719,0.17085471382088124,-3.3644311995213867,0.38894053051783084,0.3800403532860446
12.979999999999768,0.6667009846475418,0.29480745067395453,0.17084293934942543,-3.288138547707551,0.39148554868260266,0.3819372394473858
12.989999999999768,0.6667077661642324,0.2948003345440824,0.17083119067069902,-3.182258499268782,0.38937594524013414,0.3805101369841879
12.999999999999767,0.666714526869778,0.29479323252811684,0.17081946774756313,-3.1122874237178846,0.3914405260538152,0.38194798731946855
13.009999999999767,0.6667212668558372,0.2947861446210753,0.17080777054282129,-3.0250113192035544,0.3897950103369616,0.38094212520554405
13.019999999999767,0.6667279862136681,0.2947790708178332,0.17079609901922158,-2.9731584049513584,0.3913035718319653,0.3818643116065572
13.029999999999767,0.6667346850341284,0.2947720111131241,0.17078445313945603,-2.912600730870743,0.3902017355952951,0.3813460365992468
13.039999999999766,0.6667413634076789,0.2947649655015411,0.1707728328661618,-2.8844466794094052,0.39108150819569665,0.3816884790763882
13.049999999999766,0.6667480214243836,0.29475793397753863,0.17076123816192362,-2.853099429956758,0.3906006956116474,0.3817303071834992
13.059999999999766,0.6667546591739121,0.29475091653543223,0.17074966898927227,-2.8499470252326784,0.39078927345850967,0.38143351299334577
13.069999999999766,0.6667612767455402,0.2947439131694002,0.17073812531068683,-2.8467527297770383,0.3909936948582861,0.38209914872446593
13.079999999999766,0.6667678742281533,0.2947369238734853,0.170726607088596,-2.8670308455814166,0.39044775617165645,0.3811195197432141
13.089999999999765,0.6667744517102465,0.29472994864159463,0.17071511428537733,-2.888544434583467,0.3913790002532841,0.3824521958088093
13.099999999999765,0.6667810092799266,0.29472298746750114,0.17070364686335932,-2.928599164134176,0.3900819406748314,0.3807712462680053
13.109999999999765,0.6667875470249142,0.29471604034484494,0.17069220478482186,-2.969610789350736,0.39175214004871733,0.38278564588212804
13.119999999999765,0.666794065032545,0.29470910726713395,0.17068078801199693,-3.024204296208191,0.3897182627349405,0.38041538861582375
13.129999999999765,0.6668005633897707,0.2947021882277451,0.17066939650706986,-3.078187079948323,0.39210747527150286,0.3830942029286146
13.139999999999764,0.6668070421831622,0.29469528321992555,0.17065803023217999,-3.1409108743280725,0.3893812146542043,0.38007727639797856
13.149999999999764,0.666813501498909,0.29468839223679294,0.17064668914942094,-3.2004606638495696,0.3924397703661979,0.38337308585807806
13.159999999999764,0.6668199414228227,0.29468151527133707,0.17063537322084182,-3.264167213929883,0.3890900251079676,0.37977753203455755
13.169999999999764,0.6668263620403382,0.2946746523164212,0.17062408240844887,-3.321534774272112,0.39274518198555675,0.3836194268484807
13.179999999999763,0.6668327634365139,0.29466780336478166,0.17061281667420425,-3.378905396991552,0.38885629468742433,0.3795295673483744
13.189999999999763,0.6668391456960353,0.2946609684090308,0.17060157598002926,-3.426721524824794,0.39302149848408147,0.38383272899850335
13.199999999999763,0.6668455089032144,0.2946541474416557,0.17059036028780278,-3.471059826942742,0.38868305312323825,0.379338460494872
13.209999999999763,0.6668518531419932,0.29464734045502144,0.17057916955936417,-3.5032407007669057,0.393267852226778,0.38401449671121535
13.219999999999763,0.666858178495944,0.2946405474413706,0.17056800375651276,-3.529394067964558,0.38856529913276255,0.37920132472894547
13.229999999999762,0.666864485048272,0.29463376839282474,0.17055686284100896,-3.5419953332515517,0.3934842949504838,0.3841674628501289
13.239999999999762,0.666870772881815,0.29462700330138497,0.17054574677457496,-3.5470977734591846,0.3884918242895458,0.3791089701471959
13.249999999999762,0.6668770420790465,0.29462025215893334,0.1705346555188956,-3.5387791210607333,0.3936715503200689,0.38429488566354586
13.259999999999762,0.6668832927220776,0.29461351495723365,0.17052358903561898,-3.5225072023018984,0.3884478717438865,0.37904840226639225
13.269999999999762,0.6668895248926562,0.2946067916879325,0.17051254728635795,-3.4944182034189533,0.3938310302117577,0.3844001858813314
13.279999999999761,0.6668957386721714,0.29460008234255985,0.17050153023268932,-3.4586850392974537,0.3884179530094667,0.37900549519376164
13.289999999999761,0.6669019341416522,0.29459338691253056,0.17049053783615667,-3.4138674985227495,0.39396497860844415,0.3844868978293888
13.299999999999761,0.666908111381772,0.2945867053891449,0.1704795700582692,-3.3621430856385763,0.388388142874989,0.37896718467373014
13.30999999999976,0.6669142704728471,0.2945800377635894,0.17046862686050346,-3.3047313431951615,0.3940765277534348,0.3845587253919446
13.31999999999976,0.6669204114948403,0.2945733840269383,0.17045770820430428,-3.2412788360625227,0.3883474643324735,0.3789228083671497
13.32999999999976,0.666926534527361,0.29456674417015366,0.17044681405108456,-3.1757699749700374,0.39416952917448295,0.3846195056648474
13.33999999999976,0.6669326396496678,0.2945601181840874,0.17043594436222725,-3.105017218715144,0.38828837673504013,0.3788646041260123
13.34999999999976,0.6669387269406688,0.2945535060594807,0.17042509909908468,-3.0357561177979178,0.3942481544884999,0.3846730048708964
13.35999999999976,0.6669447964789246,0.29454690778696646,0.17041427822298041,-2.961890299004689,0.3882066558238941,0.37878763750782185
13.36999999999976,0.6669508483426478,0.2945403233570694,0.17040348169520994,-2.892789023317129,0.394316344512404,0.38472257721391917
13.37999999999976,0.6669568826097065,0.2945337527602067,0.1703927094770401,-2.819564306267614,0.3881010237356129,0.3786894909971255
13.389999999999759,0.6669628993576244,0.29452719598668986,0.17038196152971166,-2.7540104219147454,0.39437719414233086,0.38477075446657605
13.399999999999759,0.6669688986635817,0.29452065302672403,0.17037123781443814,-2.68472222706217,0.38797282241746833,0.37856998105915785
13.409999999999759,0.666974880604419,0.2945141238704112,0.1703605382924086,-2.625625545475052,0.3944323259685534,0.38481881861408757
13.419999999999758,0.6669808452566351,0.2945076085077481,0.17034986292478574,-2.5632191110303824,0.387825937596624,0.37843108633300476
13.429999999999758,0.6669867926963926,0.29450110692863024,0.17033921167270943,-2.513181622020313,0.3944812601727691,0.38486636860467605
13.439999999999758,0.6669927229995155,0.29449461912285047,0.17032858449729543,-2.4605107489449947,0.38766715534916585,0.37827725228039943
13.449999999999758,0.666998636241493,0.2944881450801004,0.1703179813596362,-2.422166460733127,0.3945207308000309,0.3849108176899668
13.459999999999757,0.6670045324974795,0.2944816847899719,0.17030740222080268,-2.3824890484145325,0.38750722052437947,0.3781163371634347
13.469999999999757,0.6670104118422977,0.29447523824195776,0.17029684704184445,-2.3591288322310398,0.39454379212152496,0.3849465972660352
13.479999999999757,0.667016274350438,0.2944688054254516,0.1702863157837895,-2.336970603133306,0.38736308586910545,0.3779617143719743
13.489999999999757,0.6670221200960607,0.29446238632974986,0.17027580840764625,-2.333530181150687,0.3945383888416384,0.38496355047261743
13.499999999999757,0.6670279491529989,0.2944559809440524,0.17026532487440355,-2.335826331026832,0.3872620288194336,0.3778363300531718
13.509999999999756,0.6670337615947566,0.29444958925746284,0.17025486514503158,-2.3597258205639893,0.3944851142937926,0.38494382857332626
13.519999999999756,0.6670395574945128,0.2944432112589895,0.1702444291804817,-2.395903244972131,0.3872474555100446,0.37777893893135195
13.529999999999756,0.667045336925122,0.29443684693754685,0.17023401694168844,-2.4550901139117705,0.39435552087250436,0.3848580534547903
13.539999999999756,0.6670510999591157,0.29443049628195583,0.1702236283895692,-2.5316347316666956,0.38738110363966227,0.37784820403120467
13.549999999999756,0.6670568466687031,0.2944241592809447,0.1702132634850252,-2.624255497618256,0.39411816816388834,0.3846680015811659
13.559999999999755,0.6670625771257735,0.29441783592315013,0.1702029221889423,-2.7291443422320127,0.3877241270375509,0.3781081627338567
13.569999999999755,0.667068291401897,0.29441152619711747,0.17019260446219092,-2.827105618427595,0.39376448551852206,0.38435117026349686
13.579999999999755,0.6670739895683256,0.2944052300913021,0.17018231026562758,-2.919061092849529,0.38828012705548376,0.3785754345698185
13.589999999999755,0.6670796716959947,0.2943989475940699,0.170172039560095,-2.9749692125602536,0.39334099131087596,0.38394013996101617
13.599999999999755,0.6670853378555252,0.29439267869369834,0.17016179230642273,-3.010420967528993,0.38894688659666243,0.3791661000850364
13.609999999999754,0.6670909881172238,0.2943864233783769,0.17015156846542792,-2.9988423624794143,0.3929314022647742,0.38351695646235023
13.619999999999754,0.6670966225510846,0.29438018163620805,0.17014136799791585,-2.969725729382346,0.389569506821245,0.37973567355242516
13.629999999999754,0.6671022412267908,0.2943739534552082,0.17013119086468068,-2.903275767252058,0.39259582335246473,0.3831526710820944
13.639999999999754,0.6671078442137157,0.2943677388233085,0.1701210370265061,-2.8304328671378647,0.39004329003843147,0.3801782712375177
13.649999999999753,0.667113431580924,0.2943615377283551,0.1701109064441655,-2.735553430406819,0.3923514222099351,0.38287605308235495
13.659999999999753,0.6671190033971731,0.29435535015811065,0.17010079907842315,-2.642850397891424,0.39034016504893915,0.38046082341363247
13.669999999999753,0.6671245597309139,0.294349176100254,0.17009071489003405,-2.5402921429350256,0.39219560669638376,0.3826895081309284
13.679999999999753,0.6671301006502939,0.29434301554238257,0.17008065383974547,-2.443896396557437,0.3904730897994335,0.3805931061945844
13.689999999999753,0.667135626223156,0.2943368684720117,0.1700706158882969,-2.346114430645331,0.392125819704956,0.38259006045920885
13.699999999999752,0.6671411365170412,0.2943307348765757,0.1700606009964205,-2.255681131130215,0.39046209312236546,0.38059397145861273
13.709999999999752,0.6671466315991903,0.29432461474342947,0.17005060912484252,-2.1704208304409254,0.3921467441208527,0.38257958524481267
13.719999999999752,0.6671521115365434,0.2943185080598478,0.17004064023428261,-2.092738766066118,0.3903188276151984,0.38047451393694703
13.729999999999752,0.6671575763957431,0.2943124148130278,0.17003069428545597,-2.0266494150704615,0.3922715990187599,0.3826677506334688
13.739999999999752,0.6671630262431343,0.2943063349900878,0.17002077123907228,-1.968649907286722,0.3900429758189006,0.3802333836405301
13.749999999999751,0.6671684611447666,0.29430026857806957,0.17001087105583723,-1.9299126276540206,0.3925205944042286,0.3828713495374969
13.759999999999751,0.6671738811663945,0.29429421556393837,0.17000099369645297,-1.9007081107785768,0.389625635865319,0.37985900065073896
13.76999999999975,0.6671792863734796,0.2942881759345842,0.16999113912161903,-1.9003466996610392,0.39291473310307756,0.3832095564047129
13.77999999999975,0.6671846768311911,0.29428214967682126,0.16998130729203131,-1.9111724300661086,0.3890614307487163,0.37933976437082056
13.78999999999975,0.6671900526044074,0.2942761367773904,0.1699714981683847,-1.9606334152388558,0.3934592306703687,0.3836902396166645
13.79999999999975,0.6671954137577176,0.29427013722295897,0.16996171171137275,-2.018789844579163,0.3883743844809829,0.3786881233162494
13.80999999999975,0.6672007603554215,0.2942641510001208,0.16995194788168724,-2.1190394683166653,0.3941128775648587,0.3842823775241227
13.81999999999975,0.6672060924615322,0.29425817809539817,0.16994220664002016,-2.2129479560283247,0.3876508053450697,0.3779764476543422
13.82999999999975,0.6672114101397766,0.2942522184952422,0.16993248794706406,-2.338723756969898,0.39476260335362195,0.3848879241884293
13.83999999999975,0.6672167134535971,0.2942462721860327,0.16992279176351124,-2.4298013005067203,0.3870366140282008,0.37734723709952556
13.84999999999975,0.6672220024661526,0.29424033915408065,0.16991311805005666,-2.536734669071584,0.3952542311124364,0.3853605324487035
13.859999999999749,0.6672272772403192,0.2942344193856265,0.1699034667673956,-2.58674061885696,0.3866606217960106,0.3769472021079088
13.869999999999749,0.6672325378386913,0.29422851286684243,0.16989383787622614,-2.650477456288278,0.3954805649144465,0.3855864475502445
13.879999999999749,0.6672377843235844,0.2942226195838334,0.16988423133724972,-2.6568985850855626,0.38655720050230863,0.376837482234855
13.889999999999748,0.6672430167570343,0.29421673952263644,0.16987464711117045,-2.6896195357634958,0.3954285172626667,0.3855403011152633
13.899999999999748,0.6672482352007995,0.29421087266922225,0.1698650851586965,-2.6772326477827253,0.38668058291046026,0.3769870296876874
13.909999999999748,0.667253439716362,0.2942050190094957,0.16985554544054027,-2.7039225238424227,0.39514734441109434,0.3852631859229776
13.919999999999748,0.6672586303649284,0.29419917852929656,0.16984602791741926,-2.695982381136463,0.3869640281584009,0.37732804476732396
13.929999999999747,0.6672638072074314,0.2941933512144001,0.16983653255005632,-2.7314712919588233,0.3947019713020576,0.3848177688767255
13.939999999999747,0.66726897030453,0.29418753705051703,0.16982705929917935,-2.735661562543548,0.38735276454970374,0.3777965348291137
13.949999999999747,0.6672741197166124,0.29418173602329595,0.16981760812552377,-2.778825737291779,0.3941525383758909,0.3842656965087264
13.959999999999747,0.6672792555037949,0.2941759481183218,0.1698081789898308,-2.788198492900885,0.38780614349181874,0.3783405803545855
13.969999999999747,0.6672843777259256,0.2941701733211187,0.16979877185284975,-2.827102683730854,0.3935527839025453,0.38366385202982306
13.979999999999746,0.6672894864425831,0.2941644116171488,0.16978938667533733,-2.828265209257229,0.3882908829757331,0.37891606229453345
13.989999999999746,0.6672945817130794,0.29415866299181326,0.16978002341805787,-2.8496267211572035,0.3929491421479623,0.38306201232017534
13.999999999999746,0.6672996635964599,0.2941529274304543,0.16977068204178575,-2.8320505306308954,0.3887787884576167,0.37948558436568863
14.009999999999746,0.6673047321515052,0.294147204918354,0.1697613625073036,-2.8288964964292567,0.39237451342996016,0.38249560017771866
14.019999999999746,0.6673097874367321,0.2941414954407358,0.16975206477540372,-2.7898608619027994,0.3892498856380296,0.38002267649111415
14.029999999999745,0.6673148295103946,0.29413579898276543,0.16974278880688903,-2.763379999653522,0.39184229405688425,0.38197926646046715
14.039999999999745,0.6673198584304847,0.29413011552955076,0.16973353456257279,-2.707170145922565,0.3896958834328711,0.3805157620832782
14.049999999999745,0.6673248742547346,0.294124445066143,0.1697243020032791,-2.6640237541636496,0.3913464057561786,0.38150711218642774
14.059999999999745,0.6673298770406169,0.2941187875775369,0.16971509108984356,-2.598516958457214,0.3901203083688107,0.38096774593579064
14.069999999999744,0.6673348668453453,0.2941131430486721,0.16970590178311434,-2.5474291555538264,0.3908664987128512,0.38105840420510306
14.079999999999744,0.6673398437258773,0.2941075114644327,0.16969673404395116,-2.48137000785783,0.3905357913300907,0.3813919943288531
14.089999999999744,0.6673448077389127,0.29410189280964844,0.16968758783322702,-2.4312242582195416,0.3903741756708312,0.3806042571041881
14.099999999999744,0.6673497589408979,0.29409628706909574,0.16967846311182835,-2.3732019779815943,0.39096046318594385,0.38180732706743054
14.109999999999744,0.6673546973880247,0.2940906942274972,0.16966935984065468,-2.332700090999312,0.38983796721995767,0.38011280843523637
14.119999999999743,0.6673596231362316,0.294085114269523,0.1696602779806201,-2.291253807507576,0.39141403874313196,0.3822330717546065
14.129999999999743,0.667364536241206,0.29407954717979184,0.1696512174926538,-2.269203994887114,0.3892281630553558,0.37955390445970305
14.139999999999743,0.667369436758384,0.2940739929428698,0.16964217833769837,-2.2528716224244087,0.3919122499978579,0.3826830679057927
14.149999999999743,0.6673743247429529,0.2940684515432735,0.16963316047671367,-2.257711037698131,0.388524927871704,0.3789066844985519
14.159999999999743,0.6673792002498506,0.2940629229654684,0.16962416387067428,-2.2733703649519548,0.39245738378120815,0.3831566760020036
14.169999999999742,0.6673840633337675,0.29405740719387014,0.169615188480571,-2.3101282437134096,0.38773306156492165,0.3781734857205509
14.179999999999742,0.6673889140491481,0.29405190421284605,0.169606234267412,-2.3580984162158907,0.3930248190782212,0.38362730240300863
14.189999999999742,0.6673937524501908,0.29404641400671405,0.16959730119222177,-2.422305348494446,0.3869007435305347,0.3773977515396319
14.199999999999742,0.6673985785908505,0.2940409365597449,0.16958838921604302,-2.4901863410986986,0.39355359345288243,0.3840367775089636
14.209999999999742,0.6674033925248383,0.2940354718561613,0.16957949829993563,-2.56403079443054,0.38612497881734714,0.3766694228240497
14.219999999999741,0.6674081943056227,0.29403001988013944,0.16957062840497833,-2.6282148423233855,0.39395817201519856,0.3843105388359088
14.229999999999741,0.6674129839864315,0.294024580615809,0.16956177949226817,-2.688620580167765,0.38552002464205315,0.3760950364516454
14.23999999999974,0.6674177616202515,0.29401915404725404,0.16955295152292155,-2.729257680953469,0.3941666034606148,0.3843933490526158
14.24999999999974,0.6674225272598314,0.2940137401585134,0.16954414445807403,-2.7649847174577893,0.38515952715986385,0.3757432476175162
14.25999999999974,0.6674272809576807,0.2940083389335811,0.16953535825888122,-2.7808238375698537,0.3941549185475386,0.384274289143237
14.26999999999974,0.6674320227660725,0.29400295035640744,0.16952659288651908,-2.8000782842922463,0.3850468926859245,0.37561762481657285
14.27999999999974,0.6674367527370434,0.29399757441089863,0.1695178483021837,-2.807020755850948,0.3939444505874249,0.38397712252180194
14.28999999999974,0.6674414709223953,0.29399221108091883,0.16950912446709335,-2.8294981255057414,0.38513931302462,0.375679251188162
14.29999999999974,0.6674461773736952,0.2939868603502883,0.16950042134248602,-2.848409569576889,0.3935716981858725,0.3835326168600102
14.30999999999974,0.6674508721422774,0.2939815222027863,0.16949173888962257,-2.8935750375560794,0.38539121414808913,0.37588683649473636
14.31999999999974,0.6674555552792446,0.2939761966221506,0.16948307706978588,-2.940427100736616,0.393060933653666,0.3829579756389883
14.329999999999739,0.6674602268354675,0.2939708835920774,0.1694744358442807,-3.020891624766127,0.3857839978716111,0.37622460798568325
14.339999999999739,0.6674648868615868,0.2939655830962234,0.1694658151744356,-3.103283263556858,0.39241159234653766,0.3822492016218593
14.349999999999739,0.6674695354080149,0.293960295118205,0.16945721502160166,-3.2240426782728084,0.3863404830326672,0.37671643447122327
14.359999999999738,0.6674741725249351,0.29395501964159887,0.16944863534715343,-3.3431262870120655,0.3915961937029422,0.3813816167645434
14.369999999999738,0.6674787982623037,0.2939497566499434,0.16944007611248993,-3.5056461889584742,0.3871297376581106,0.3774305585264175
14.379999999999738,0.6674834126698522,0.2939445061267386,0.16943153727903407,-3.6611148523675467,0.390572171639618,0.38032366190371436
14.389999999999738,0.6674880157970844,0.29393926805544646,0.1694230188082338,-3.8653525364184165,0.3882415731063997,0.37845468439813545
14.399999999999737,0.6674926076932813,0.29393404241949145,0.16941452066156149,-4.045816697462257,0.3893531370366188,0.3791090220834219
14.409999999999737,0.6674971884075007,0.2939288292022613,0.16940604280051486,-4.258095943455192,0.389655253893905,0.37977103610216056
14.419999999999737,0.6675017579885776,0.29392362838710784,0.1693975851866179,-4.387064203536958,0.38819419361346746,0.3780112058120999
14.429999999999737,0.6675063164851258,0.2939184399573464,0.16938914778141992,-4.497839486190391,0.39102651692986967,0.3810609635011047
14.439999999999737,0.667510863945539,0.2939132638962575,0.16938073054649697,-4.475377355850805,0.3875713695197764,0.3774872485466479
14.449999999999736,0.6675154004179904,0.29390810018708624,0.1693723334434515,-4.449086013632386,0.39188709956984225,0.38189820844599864
14.459999999999736,0.6675199259504354,0.2939029488130438,0.16936395643391325,-4.326120239774605,0.38760425874486953,0.37760046758260446
14.469999999999736,0.6675244405906119,0.29389780975730717,0.16935559947953893,-4.2511327261186285,0.3921624891503405,0.3822060909307872
14.479999999999736,0.6675289443860412,0.2938926830030199,0.16934726254201282,-4.118419291897737,0.3879990753874718,0.3780328305388101
14.489999999999736,0.6675334373840285,0.2938875685332931,0.169338945583048,-4.051080337593134,0.39205316161514486,0.38214680499085774
14.499999999999735,0.6675379196316643,0.2938824663312044,0.16933064856438443,-3.9416406738264262,0.3885151054430662,0.37855494981541327
14.509999999999735,0.6675423911758251,0.2938773763798003,0.16932237144779205,-3.893805722577182,0.3917318891483365,0.38187269855429107
14.519999999999735,0.6675468520631748,0.2938722986620952,0.16931411419506864,-3.8097140798942557,0.3890611647681581,0.37908768669106757
14.529999999999735,0.6675513023401654,0.2938672331610729,0.16930587676804204,-3.778153328751335,0.3912939866311234,0.38147802176529294
14.539999999999734,0.6675557420530371,0.29386217985968593,0.16929765912856887,-3.713854015410901,0.3896196627099813,0.37961843999457934
14.549999999999734,0.6675601712478202,0.29385713874085706,0.169289461238536,-3.693291673028494,0.39078625294112707,0.3810142029176358
14.559999999999734,0.6675645899703361,0.2938521097874793,0.16928128305986034,-3.6439947294633064,0.39020197824654423,0.3801596101853192
14.569999999999734,0.6675689982661973,0.29384709298241624,0.1692731245544892,-3.6314289230237584,0.39022809391848456,0.38050532794563896
14.579999999999734,0.6675733961808089,0.2938420883085025,0.16926498568440035,-3.5955293726197866,0.3908324807226299,0.3807349174475723
14.589999999999733,0.6675777837593698,0.29383709574854483,0.16925686641160315,-3.5910662768229598,0.38962402272131075,0.379959445551245
14.599999999999733,0.667582161046873,0.2938321152853217,0.16924876669813796,-3.5695964698503357,0.39153928266640203,0.3813717319316168
14.609999999999733,0.6675865280881061,0.2938271469015839,0.1692406865060765,-3.574458917696527,0.38897610050654685,0.37938058624294346
14.619999999999733,0.6675908849276535,0.2938221905800553,0.16923262579752257,-3.567170526183611,0.39233893051710256,0.38208797619031654
14.629999999999733,0.6675952316098965,0.29381724630343325,0.16922458453461214,-3.5779257682732224,0.38830166401053684,0.3787856363310932
14.639999999999732,0.667599568179014,0.29381231405438885,0.1692165626795138,-3.5759207320529405,0.39321035744533656,0.3828689187363786
14.649999999999732,0.6676038946789837,0.2938073938155671,0.1692085601944282,-3.577508495036381,0.3876508066703107,0.37822053755141083
14.659999999999732,0.6676082111535827,0.2938024855695882,0.16920057704159003,-3.55968051842583,0.39407399208454613,0.3836471223144942
14.669999999999732,0.6676125176463887,0.29379758929904687,0.16919261318326623,-3.5290508474013738,0.38709942028147765,0.3777527883794989
14.679999999999731,0.6676168142007809,0.29379270498651344,0.16918466858175762,-3.4748412759652414,0.39481574341563674,0.3843215335857569
14.689999999999731,0.6676211008599405,0.2937878326145347,0.16917674319939946,-3.400120274297018,0.38670275583034447,0.3774276551118525
14.699999999999731,0.6676253776668515,0.2937829721656327,0.16916883699855978,-3.308531059828033,0.395360084989621,0.38482227249666234
14.70999999999973,0.6676296446643027,0.29377812362230726,0.1691609499416421,-3.1998327149460133,0.38645168531756996,0.37723080393022757
14.71999999999973,0.6676339018948869,0.29377328696703475,0.16915308199108403,-3.0883450493440994,0.39571808982482204,0.38515564577663963
14.72999999999973,0.667638149401002,0.29376846218226915,0.1691452331093582,-2.9672044631597845,0.3862787951814364,0.3770988096299688
14.73999999999973,0.6676423872248533,0.2937636492504424,0.1691374032589721,-2.8576216152102973,0.3959684251693859,0.3853892445513951
14.74999999999973,0.6676466154084532,0.29375884815396486,0.16912959240246875,-2.745567079097285,0.38608954632570996,0.37694871758560106
14.75999999999973,0.6676508339936218,0.29375405887522543,0.16912180050242664,-2.658586817051554,0.3962183117543746,0.38561750419124535
14.76999999999973,0.667655043021988,0.29374928139659245,0.1691140275214606,-2.5782919721857454,0.38578111747888394,0.3766935705719055
14.77999999999973,0.6676592425349914,0.29374451570041316,0.1691062734222204,-2.5402198427507043,0.396574525341183,0.38593423438051594
14.78999999999973,0.667663432573881,0.2937397617690153,0.16909853816739334,-2.524307803355074,0.38526667208782006,0.3762636943565821
14.799999999999729,0.6676676131797185,0.2937350195847069,0.16909082171970302,-2.57024121619275,0.39708156789533955,0.3863738865316422
14.809999999999729,0.6676717843933772,0.29373028912977656,0.16908312404190967,-2.6432551286634847,0.3845776516857941,0.3756956964099679
14.819999999999729,0.6676759462555433,0.2937255703864937,0.16907544509681052,-2.757547426331341,0.3975784030226471,0.3867904336447069
14.829999999999728,0.6676800988067171,0.2937208633371096,0.16906778484724044,-2.8391453678322716,0.3840081182153315,0.37523310593095893
14.839999999999728,0.6676842420872136,0.2937161679638567,0.16906014325607105,-2.888852307897978,0.39775535482420094,0.3869614162674087
14.849999999999728,0.6676883761371633,0.2937114842489505,0.1690525202862129,-2.861699703808602,0.3838255912424035,0.3750280703296485
14.859999999999728,0.6676925009965131,0.29370681217458827,0.16904491590061332,-2.811103660205168,0.397603810744673,0.386964503196084
14.869999999999727,0.6676966167050269,0.29370215172295067,0.16903733006225857,-2.718427986916894,0.38390447248441745,0.3749403267056509
14.879999999999727,0.6677007233022864,0.2936975028762018,0.16902976273417358,-2.6420918950470655,0.3972744395726074,0.3868749825287841
14.889999999999727,0.6677048208276921,0.2936928656164888,0.16902221387942098,-2.549118918140564,0.3840875099224692,0.3749256238617172
14.899999999999727,0.6677089093204641,0.29368823992594323,0.16901468346110293,-2.487012094578661,0.39683450694505334,0.38664780454349823
14.909999999999727,0.6677129888196423,0.29368362578668095,0.1690071714423605,-2.419104655225908,0.38433629915421413,0.3750184729852769
14.919999999999726,0.6677170593640883,0.29367902318080286,0.16899967778637437,-2.3838440895552004,0.3963226833490939,0.3862910800229322
14.929999999999726,0.6677211209924856,0.2936744320903946,0.1689922024563643,-2.3507386069618876,0.3846475577235776,0.37522140224641387
14.939999999999726,0.6677251737433395,0.29366985249752703,0.16898474541558953,-2.3489135118458493,0.39575840769245557,0.38584089005471595
14.949999999999726,0.6677292176549793,0.29366528438425743,0.16897730662735014,-2.3569686758513746,0.3850218750203482,0.37551680419857525
14.959999999999726,0.6677332527655585,0.2936607277326287,0.16896988605498542,-2.3932330122780314,0.39514451205363865,0.38532143996045654
14.969999999999725,0.667737279113055,0.2936561825246702,0.16896248366187522,-2.4459874869934954,0.3854618317747784,0.37589001243402104
14.979999999999725,0.6677412967352734,0.2936516487423988,0.1689550994114406,-2.5204560960683966,0.39447856416249477,0.38474263985607915
14.989999999999725,0.6677453056698437,0.2936471263678178,0.16894773326714252,-2.6151099544632777,0.3859702796477473,0.3763340895732582
14.999999999999725,0.6677493059542241,0.29364261538291836,0.1689403851924831,-2.7194535149012498,0.39376632607004114,0.38411350409530287
15.009999999999724,0.6677532976256999,0.293638115769679,0.16893305515100537,-2.843544881306475,0.38654504840179604,0.37684422077496027
15.019999999999724,0.6677572807213854,0.2936336275100671,0.16892574310629432,-2.9596849794371463,0.39303285667379134,0.3834563061883185
15.029999999999724,0.6677612552782249,0.29362915058603817,0.1689184490219759,-3.092144889651675,0.387171906953207,0.37740857951296714
15.039999999999724,0.6677652213329922,0.2936246849795365,0.1689111728617179,-3.1969972016816124,0.3923233433053707,0.38281086311383017
15.049999999999724,0.667769178922293,0.29362023067249565,0.16890391458922985,-3.315423349100419,0.3878210592875758,0.3780018483507773
15.059999999999723,0.667773128082564,0.29361578764683866,0.16889667416826354,-3.3902524703216166,0.3916888299186808,0.3822236614961444
15.069999999999723,0.6677770688500739,0.29361135588447806,0.16888945156261276,-3.4798916746785227,0.3884527491199885,0.3785877563550991
15.079999999999723,0.6677810012609257,0.2936069353673171,0.1688822467361142,-3.5171114857082055,0.39116561758383567,0.38172952221333734
15.089999999999723,0.6677849253510557,0.29360252607724857,0.16887505965264618,-3.574423419354175,0.38903017339625756,0.37913040318242375
15.099999999999723,0.6677888411562355,0.2935981279961572,0.16886789027613108,-3.5769964241804453,0.3907644732064938,0.38134099870218163
15.109999999999722,0.6677927487120706,0.2935937411059175,0.16886073857053313,-3.606551956836291,0.38953030302274794,0.37960553501250294
15.119999999999722,0.6677966480540045,0.29358936538839636,0.1688536044998603,-3.5827127448043194,0.3904748876038671,0.3810512957616079
15.129999999999722,0.6678005392173162,0.2935850008254517,0.16884648802816352,-3.591988500628354,0.3899461160690533,0.38000415114719416
15.139999999999722,0.6678044222371227,0.2935806473989338,0.1688393891195375,-3.5504193367053194,0.39027622908897147,0.3808439017248351
15.149999999999721,0.667808297148379,0.2935763050906847,0.16883230773811997,-3.546291163045158,0.39028212822182057,0.3803290507977096
15.159999999999721,0.6678121639858797,0.2935719738825398,0.16882524384809316,-3.4938264902506027,0.3901469049442009,0.38070082978553765
15.169999999999721,0.6678160227842583,0.29356765375632665,0.16881819741368276,-3.4813180067300826,0.3905483575196787,0.3805891302598924
15.17999999999972,0.6678198735779894,0.2935633446938666,0.16881116839915894,-3.4225722327067944,0.3900688169125723,0.3806067619858535
15.18999999999972,0.667823716401388,0.29355904667697374,0.16880415676883564,-3.4048982852833367,0.39075581930358466,0.3807948037541487
15.19999999999972,0.6678275512886112,0.29355475968745653,0.16879716248707166,-3.342702231905569,0.39002837215156333,0.3805500848771727
15.20999999999972,0.6678313782736585,0.2935504837071171,0.16879018551827,-3.3217319635384612,0.3909141057436956,0.38095539713546833
15.21999999999972,0.6678351973903731,0.29354621871775255,0.16878322582687902,-3.2577039645018364,0.39001588685264027,0.38052243830202603
15.22999999999972,0.6678390086724418,0.2935419647011538,0.1687762833773911,-3.234423541558914,0.3910305102179253,0.3810781072851875
15.23999999999972,0.6678428121533948,0.293537721639107,0.1687693581343444,-3.1694303119318348,0.3900245264960682,0.38051781847582156
15.24999999999972,0.6678466078666092,0.2935334895133935,0.16876245006232155,-3.1442891952013774,0.3911100551788805,0.38116791083330215
15.25999999999972,0.6678503958453077,0.29352926830579046,0.16875555912595136,-3.078765760867159,0.3900492805576066,0.3805316985040311
15.269999999999719,0.6678541761225585,0.29352505799806994,0.16874868528990708,-3.0519172126269494,0.3911559766468428,0.38122796484914884
15.279999999999719,0.6678579487312785,0.29352085857200094,0.16874182851890843,-2.986084399535095,0.39008613482029886,0.38056032125639705
15.289999999999718,0.6678617137042316,0.2935166700093484,0.16873498877772064,-2.9575611484965973,0.3911703993369957,0.3812602210715173
15.299999999999718,0.6678654710740306,0.2935124922918734,0.1687281660311543,-2.8915836376152892,0.3901314761812957,0.38060019801392336
15.309999999999718,0.6678692208731377,0.29350832540133465,0.16872136024406695,-2.861441211610367,0.3911550461454664,0.3812660903637961
15.319999999999718,0.6678729631338648,0.2935041693194872,0.1687145713813613,-2.795553000000053,0.3901817161687304,0.38064779939426585
15.329999999999718,0.667876697888375,0.2935000240280841,0.16870779940798714,-2.7639956162566968,0.39111189022964177,0.38124706098716976
15.339999999999717,0.6678804251686818,0.29349588950887573,0.16870104428894034,-2.6986035598279825,0.3902330805713376,0.3806993893714912
15.349999999999717,0.6678841450066515,0.2934917657436102,0.16869430598926308,-2.666095275840633,0.3910437105703116,0.3812052242905149
15.359999999999717,0.6678878574340029,0.2934876527140342,0.16868758447404464,-2.601864759881032,0.39028146551640086,0.38075091118351423
15.369999999999717,0.6678915624823071,0.2934835504018924,0.16868087970842083,-2.5692285376494253,0.39095456949444113,0.38114371287808446
15.379999999999717,0.6678952601829897,0.2934794587889282,0.16867419165757438,-2.5071607171376833,0.3903222167538095,0.3807977947268617
15.389999999999716,0.6678989505673317,0.2934753778568845,0.1686675202867354,-2.4756801925717378,0.39085029060786397,0.3810671090353957
15.399999999999716,0.6679026336664681,0.2934713075875027,0.16866086556118093,-2.4172043645867163,0.39034966742456634,0.380834534577835
15.409999999999716,0.6679063095113904,0.2934672479625238,0.16865422744623496,-2.38876194875454,0.3907390614776295,0.3809819200108076
15.419999999999716,0.667909978132946,0.2934631989636886,0.1686476059072695,-2.335882114284904,0.39035628375399684,0.3808538986876993
15.429999999999715,0.6679136395618398,0.2934591605727377,0.16864100090970363,-2.313182576355116,0.39063228871560085,0.3808972140805625
15.439999999999715,0.6679172938286344,0.2934551327714119,0.16863441241900437,-2.2687209760467857,0.3903313408747784,0.3808456928736566
15.449999999999715,0.6679209409637509,0.29345111554145215,0.1686278404006859,-2.2556399427893092,0.39054573681719157,0.38082541631809974
15.459999999999715,0.6679245809974693,0.29344710886460085,0.16862128482031136,-2.2235767182532054,0.3902592643182478,0.3807952042526983
15.469999999999715,0.6679282139599291,0.2934431127226006,0.1686147456434911,-2.225573871289806,0.39050065870227485,0.38078297400287636
15.479999999999714,0.6679318398811297,0.2934391270971948,0.16860822283588311,-2.211289125162979,0.3901183434009469,0.3806819840166365
15.489999999999714,0.6679354587909324,0.2934351519701289,0.16860171636319443,-2.2354718068298727,0.39052385242693827,0.38078996953292643
15.499999999999714,0.6679390707190591,0.29343118732314993,0.1685952261911802,-2.245153092547317,0.389881801271043,0.3804808391465167
15.509999999999714,0.6679426756950944,0.2934272331380061,0.16858875228564335,-2.298751599584262,0.39064427061474943,0.38086684104846796
15.519999999999714,0.6679462737484849,0.29342328939644835,0.16858229461243615,-2.3363304485647713,0.3895250894640277,0.38016868154797456
15.529999999999713,0.6679498649085409,0.2934193560802296,0.16857585313745918,-2.4215458877747635,0.39088316389448297,0.38102640584380665
15.539999999999713,0.6679534492044368,0.29341543317110497,0.168569427826661,-2.4818548706999763,0.38904291071139874,0.3797405110755499
15.549999999999713,0.6679570266652115,0.2934115206508331,0.16856301864604029,-2.587378068065824,0.3912390533101553,0.3812638105797726
15.559999999999713,0.6679605973197689,0.29340761850117464,0.16855662556164322,-2.6497683559043663,0.3884692995522409,0.37922813098075353
15.569999999999713,0.6679641611968784,0.293403726703894,0.16855024853956582,-2.7477207631338936,0.39168068476514223,0.38155607147519943
15.579999999999712,0.6679677183251765,0.2933998452407592,0.1685438875459534,-2.7816631020775335,0.3878757819100899,0.37869794518417016
15.589999999999712,0.6679712687331659,0.2933959740935411,0.1685375425469995,-2.8403238647518245,0.3921622434376912,0.38187899185194235
15.599999999999712,0.6679748124492173,0.2933921132440149,0.1685312135089474,-2.8232967187268545,0.3873336362239957,0.37821476607656074
15.609999999999712,0.6679783495015686,0.2933882626739596,0.16852490039808993,-2.825142593181752,0.39264371708587076,0.38222020414397045
15.619999999999711,0.6679818799183279,0.2933844223651588,0.1685186031807691,-2.7531675533778266,0.386877939018209,0.37780742369825476
15.629999999999711,0.6679854037274717,0.29338059229940044,0.16851232182337667,-2.6997454916243493,0.3930889566845575,0.3825663713833887
15.639999999999711,0.6679889209568461,0.2933767724584769,0.16850605629235377,-2.5840708471636478,0.38650976212303995,0.377471607504284
15.64999999999971,0.6679924316341681,0.2933729628241852,0.16849980655419086,-2.4907967745813573,0.3934620168256797,0.38289159513566384
15.65999999999971,0.6679959357870257,0.29336916337832813,0.16849357257542896,-2.350956455446116,0.3862137611527962,0.377189477750775
15.66999999999971,0.6679994334428785,0.29336537410271335,0.1684873543226583,-2.2393514282373133,0.3937447216902752,0.3831729720259919
15.67999999999971,0.6680029246290584,0.2933615949791542,0.16848115176251946,-2.0954724791703305,0.38596667410477675,0.37694004208090376
15.68999999999971,0.6680064093727696,0.2933578259894696,0.1684749648617029,-1.9845751039114852,0.39394906754521336,0.38340829467788584
15.69999999999971,0.66800988770109,0.29335406711548406,0.16846879358694872,-1.8510862464311348,0.38574259458126753,0.37670277256598617
15.70999999999971,0.6680133596409715,0.29335031833902864,0.16846263790504767,-1.752959857731148,0.3941061770382554,0.3836134408973878
15.71999999999971,0.66801682521924,0.2933465796419406,0.1684564977828408,-1.6375718467387486,0.3855195258212999,0.37646089977609837
15.729999999999709,0.6680202844625963,0.2933428510060632,0.16845037318721884,-1.558322668718803,0.3942481594699554,0.38380960110359474
15.739999999999709,0.6680237373976176,0.29333913241324716,0.1684442640851237,-1.4645215089601302,0.3852842751034992,0.3762046633577669
15.749999999999709,0.6680271840507565,0.2933354238453492,0.1684381704435468,-1.4071237233977618,0.39439674985445056,0.38401285830992793
15.759999999999708,0.668030624448343,0.29333172528423396,0.16843209222953093,-1.336654612873156,0.38503496370660173,0.37593387904074727
15.769999999999708,0.668034058616583,0.29332803671177243,0.16842602941016888,-1.3028579794450355,0.39455843019337816,0.38422803529824284
15.779999999999708,0.6680374865815618,0.2933243581098437,0.16841998195260433,-1.2568563368187426,0.38478225826020457,0.3756597203931459
15.789999999999708,0.6680409083692413,0.2933206894603339,0.1684139498240314,-1.2476988481765672,0.3947229949968632,0.3844456762793532
15.799999999999708,0.6680443240054641,0.29331703074513754,0.16840793299169535,-1.2266487976730196,0.38454915721359445,0.37540496898611553
15.809999999999707,0.668047733515951,0.2933133819461568,0.16840193142289206,-1.2421010131412578,0.39486551079006604,0.38464270860273386
15.819999999999707,0.6680511369263028,0.29330974304530183,0.16839594508496816,-1.2453753187343009,0.38436747959566375,0.37520087168144434
15.829999999999707,0.6680545342620017,0.29330611402449147,0.1683899739453214,-1.2840233636655016,0.3949530510644743,0.384788150782667
15.839999999999707,0.6680579255484098,0.29330249486565285,0.1683840179714005,-1.3099210353289386,0.3842697554191256,0.37507932134139266
15.849999999999707,0.6680613108107711,0.29329888555072164,0.16837807713070513,-1.3694524841290228,0.39495510600826905,0.38485278457736294
15.859999999999706,0.6680646900742123,0.29329528606164285,0.16837215139078635,-1.4160961836944652,0.384278750974839,0.37506243789427396
15.869999999999706,0.6680680633637424,0.29329169638036995,0.1683662407192458,-1.4944102761726787,0.39485268171461274,0.38481791889033956
15.879999999999706,0.668071430704253,0.2932881164888662,0.16836034508373726,-1.5607477049388072,0.3844000248078506,0.375154880204053
15.889999999999706,0.6680747921205193,0.29328454636910334,0.16835446445196467,-1.656570770811873,0.3946414794658503,0.38467853193607127
15.899999999999705,0.6680781476372022,0.29328098600306357,0.168348598791684,-1.742318194977169,0.3846212661332558,0.3753429642355216
15.909999999999705,0.6680814972788455,0.2932774353727383,0.1683427480707026,-1.8544766074882462,0.3943297637908607,0.3844410881490158
15.919999999999705,0.6680848410698793,0.2932738944601288,0.16833691225687863,-1.958733475946284,0.3849173140330412,0.3755999365107488
15.929999999999705,0.6680881790346194,0.29327036324724703,0.1683310913181229,-2.0844377452891267,0.3939350219018175,0.38412008076504495
15.939999999999705,0.6680915111972672,0.293266841716114,0.16832528522239626,-2.2038687623844075,0.3852572614635485,0.37589385267467046
15.949999999999704,0.6680948375819111,0.2932633298487618,0.168319493937712,-2.337246076315437,0.39348178479262225,0.38373600719923
15.959999999999704,0.6680981582125276,0.2932598276272331,0.16831371743213497,-2.465116934360416,0.3856110244028172,0.3761950203875931
15.969999999999704,0.6681014731129796,0.29325633503358084,0.16830795567378123,-2.5971432358582396,0.3929996409748276,0.3833140838120886
15.979999999999704,0.6681047823070201,0.2932528520498694,0.16830220863081916,-2.723955820111554,0.38595421505052535,0.3764813047977354
15.989999999999704,0.6681080858182894,0.2932493786581735,0.1682964762714682,-2.8440470814403813,0.39251961513520334,0.3828817225126367
15.999999999999703,0.668111383670317,0.2932459148405792,0.16829075856399994,-2.9595282515853736,0.3862706587046105,0.3767403088086035
16.009999999999703,0.668114675886523,0.2932424605791838,0.1682850554767374,-3.0580343685315454,0.3920689110713944,0.3824642821293085
16.019999999999705,0.668117962490217,0.2932390158560963,0.16827936697805604,-3.1535135168815747,0.3865523464532094,0.37696830694611494
16.029999999999706,0.6681212435046006,0.293235580653437,0.1682736930363825,-3.2239380236286372,0.39166605778397934,0.3820806693203894
16.039999999999708,0.6681245189527658,0.29323215495333843,0.16826803362019596,-3.2941136750699345,0.3867975989237869,0.37716718268551586
16.04999999999971,0.6681277888576965,0.2932287387379445,0.16826238869802718,-3.3342106640507376,0.39131863046070087,0.38174082558792755
16.05999999999971,0.6681310532422686,0.29322533198941125,0.1682567582384588,-3.377782540396276,0.3870089249117321,0.3773413949843357
16.069999999999713,0.6681343121292518,0.2932219346899072,0.16825114221012566,-3.3893626206565,0.3910240980032119,0.38144588002717994
16.079999999999714,0.6681375655413072,0.2932185468216128,0.16824554058171465,-3.408593512844056,0.38719171165585087,0.37749635640799195
16.089999999999716,0.6681408135009914,0.293215168366721,0.1682399533219642,-3.3964455215389844,0.390772651056987,0.3811902055009899
16.099999999999717,0.6681440560307539,0.2932117993074378,0.16823438039966576,-3.396115874748151,0.387353909219368,0.3776382546459825
16.10999999999972,0.6681472931529395,0.2932084396259814,0.16822882178366205,-3.366667254448656,0.3905503181933266,0.3809639893021502
16.11999999999972,0.668150524889788,0.2932050893045833,0.16822327744284837,-3.3529585345817687,0.38750620216633014,0.37777450707767707
16.129999999999722,0.6681537512634349,0.29320174832548784,0.16821774734617215,-3.313157994546544,0.3903412500552705,0.38075531341645324
16.139999999999723,0.6681569722959119,0.2931984166709527,0.16821223146263298,-3.2928089884741043,0.3876620728167574,0.37791402131066065
16.149999999999725,0.6681601880091464,0.2931950943232484,0.1682067297612824,-3.2494090820060957,0.3901290380614003,0.38055155032610877
16.159999999999727,0.6681633984249639,0.2931917812646594,0.16820124221122457,-3.2292029237201696,0.38783724168593003,0.37806672628629256
16.169999999999728,0.6681666035650868,0.2931884774774835,0.1681957687816157,-3.1883240865108347,0.3898977977770589,0.3803405949182338
16.17999999999973,0.6681698034511354,0.29318518294403184,0.16819030944166397,-3.1746874580905327,0.38804779733363537,0.3782419591383257
16.18999999999973,0.6681729981046292,0.29318189764663044,0.16818486416063086,-3.1412993701025362,0.38963434050854173,0.38011284732950257
16.199999999999733,0.6681761875469855,0.2931786215676181,0.16817943290782894,-3.1395309339364004,0.3883059376387885,0.3784453179014645
16.209999999999734,0.6681793717995212,0.2931753546893484,0.16817401565262413,-3.1163089171658056,0.3893328536979641,0.3798646690057007
16.219999999999736,0.6681825508834534,0.2931720969941888,0.16816861236443392,-3.128825153531788,0.38861242511009847,0.3786741549392789
16.229999999999738,0.6681857248198995,0.2931688484645213,0.16816322301272857,-3.1140742661979437,0.38900209865826907,0.3796026205503882
16.23999999999974,0.6681888936298764,0.29316560908274203,0.16815784756703056,-3.137725812951558,0.38894712642087964,0.3789134575105281
16.24999999999974,0.6681920573343039,0.2931623788312623,0.16815248599691507,-3.123575725307228,0.3886710445708788,0.3793452995244878
16.259999999999742,0.6681952159540019,0.29315915769250755,0.16814713827200944,-3.1483897027035446,0.38926359228136564,0.37913475786504147
16.269999999999744,0.6681983695096935,0.2931559456489181,0.168141804361993,-3.122912905629065,0.38838518173759895,0.3791198105744623
16.279999999999745,0.6682015180220029,0.29315274268294933,0.16813648423659813,-3.1364309653939615,0.3894957112648743,0.3792982286682079
16.289999999999747,0.668204661511458,0.2931495487770718,0.16813117786560972,-3.091687618931216,0.38819156805309757,0.3789559681306585
16.29999999999975,0.6682077999984904,0.29314636391377114,0.16812588521886468,-3.088040093301372,0.38957799253712644,0.37935759384907697
16.30999999999975,0.6682109335034353,0.2931431880755483,0.1681206062662526,-3.027320713432882,0.38812335702635825,0.3788825644698364
16.31999999999975,0.6682140620465314,0.2931400212449192,0.16811534097771513,-3.0117585933862956,0.38946985120950983,0.3792726861045468
16.329999999999753,0.668217185647923,0.29313686340441614,0.16811008932324717,-2.9474710552287746,0.388193576817872,0.37892158972274426
16.339999999999755,0.6682203043276588,0.2931337145365863,0.16810485127289548,-2.9316477229546694,0.38916873897291526,0.3790268394879205
16.349999999999756,0.6682234181056934,0.293130574623993,0.16809962679675952,-2.8771789778987045,0.38839658166288954,0.37908012357538273
16.359999999999758,0.6682265270018876,0.2931274436492152,0.1680944158649911,-2.871639064403375,0.3887054539341392,0.3786339624863323
16.36999999999976,0.6682296310360083,0.2931243215948482,0.1680892184477948,-2.835295966921458,0.3887125674130665,0.37934783175256703
16.37999999999976,0.6682327302277287,0.29312120844350265,0.1680840345154273,-2.845008848608861,0.3881307149157834,0.3781321890390056
16.389999999999763,0.6682358245966296,0.29311810417780604,0.1680788640381982,-2.827943831894756,0.3891115268111059,0.3797002636565786
16.399999999999764,0.6682389141621999,0.2931150087804018,0.1680737069864691,-2.851105576290575,0.3875041452504192,0.37757395423506734
16.409999999999766,0.6682419989438364,0.29311192223394994,0.16806856333065445,-2.8477562207250315,0.38955528865822664,0.38010282365158177
16.419999999999767,0.6682450789608436,0.2931088445211268,0.16806343304122118,-2.8768308390736976,0.3868869794797979,0.37701731840814
16.42999999999977,0.6682481542324357,0.29310577562462536,0.1680583160886886,-2.877192208625793,0.389999856367539,0.38051455200837464
16.43999999999977,0.6682512247777358,0.2931027155271553,0.16805321244362842,-2.9018448802739973,0.3863346457769512,0.3765168904323527
16.449999999999772,0.6682542906157772,0.29309966421144296,0.16804812207666486,-2.8952299024644,0.39040067394644806,0.38089359969470205
16.459999999999773,0.6682573517655034,0.29309662166023226,0.16804304495847522,-2.906300565198224,0.3858883806541294,0.37611410774265874
16.469999999999775,0.6682604082457676,0.2930935878562831,0.16803798105978823,-2.885167799387085,0.3907203181077258,0.38120436775122096
16.479999999999777,0.6682634600753348,0.2930905627823731,0.1680329303513859,-2.8777870111240333,0.38556953855674764,0.3758306449086102
16.489999999999778,0.6682665072728806,0.29308754642129686,0.16802789280410227,-2.8397012434220135,0.39093503572508187,0.3814235104873665
16.49999999999978,0.6682695498569928,0.2930845387558664,0.16802286838882421,-2.814041298557516,0.3853801203011207,0.3756685124356065
16.50999999999978,0.6682725878461718,0.2930815397689109,0.16801785707649056,-2.7611255545831668,0.39103677022197986,0.38154194709269806
16.519999999999783,0.6682756212588299,0.2930785494432772,0.16801285883809297,-2.721031069143708,0.38530874861630293,0.3756159840179765
16.529999999999784,0.6682786501132926,0.29307556776182975,0.16800787364467545,-2.657974916156864,0.391030389493178,0.38156256851707515
16.539999999999786,0.6682816744277985,0.2930725947074504,0.16800290146733435,-2.608884273409001,0.38533818781082907,0.3756552511837322
16.549999999999788,0.6682846942205007,0.29306963026303917,0.16799794227721865,-2.5409684671749257,0.3909284614921351,0.38149563354067056
16.55999999999979,0.6682877095094658,0.2930666744115136,0.16799299604552947,-2.488287065924756,0.3854511246611797,0.37576834969069833
16.56999999999979,0.668290720312675,0.29306372713580886,0.16798806274352013,-2.4201686914269334,0.39074620659643106,0.38135417897372853
16.579999999999792,0.6682937266480246,0.293060788418879,0.16798314234249714,-2.368440873480038,0.38563323991423587,0.37594031210350176
16.589999999999794,0.6682967285333259,0.29305785824369507,0.16797823481381813,-2.303702946956571,0.39049802196662176,0.38115074520901493
16.599999999999795,0.6682997259863063,0.29305493659324755,0.16797334012889464,-2.256408361960406,0.3858741600684363,0.37616014780289664
16.609999999999797,0.6683027190246094,0.2930520234505441,0.167968458259189,-2.197586136286611,0.39019576150094326,0.3808956398308694
16.6199999999998,0.6683057076657947,0.2930491187986113,0.16796358917621682,-2.157271517787242,0.38616720774655505,0.37642062778876595
16.6299999999998,0.6683086919273388,0.29304622262049385,0.16795873285154553,-2.1060855262377043,0.3898484098818439,0.38059643228818907
16.6399999999998,0.6683116718266355,0.2930433348992552,0.1679538892567951,-2.0746114827663993,0.38650855359681713,0.3767175553126765
16.649999999999803,0.6683146473809968,0.2930404556179777,0.167949058363638,-2.0322330515140843,0.3894627695124383,0.3802583175615413
16.659999999999805,0.6683176186076518,0.2930375847597616,0.1679442401437982,-2.0109926810319716,0.38689594459996335,0.3770487833259333
16.669999999999806,0.6683205855237483,0.2930347223077267,0.16793943456905283,-1.978226382622847,0.38904495540023964,0.3798851403698869
16.679999999999808,0.6683235481463534,0.2930318682450112,0.16793464161123045,-1.9682180721763898,0.3873268763381269,0.37741292122789455
16.68999999999981,0.668326506492452,0.29302902255477187,0.16792986124221182,-1.9454923079131927,0.3886026002121557,0.3794810216764276
16.69999999999981,0.6683294605789499,0.2930261852201856,0.1679250934339308,-1.9471250547617736,0.38779601409619024,0.37780752326824896
16.709999999999813,0.6683324104226722,0.29302335622444725,0.16792033815837226,-1.9341969891819701,0.3881474799346064,0.37905250656053946
16.719999999999814,0.6683353560403636,0.2930205355507714,0.16791559538757397,-1.9467800000712618,0.38829203850677596,0.37822666662571647
16.729999999999816,0.6683382974486901,0.2930177231823916,0.16791086509362543,-1.942226277246199,0.38769760541978365,0.37861078520710045
16.739999999999817,0.6683412346642388,0.29301491910256106,0.16790614724866848,-1.9634105227132759,0.3887950510131105,0.37865838195005885
16.74999999999982,0.6683441677035171,0.2930121232945515,0.1679014418248963,-1.9643914257871697,0.38727693562963056,0.3781728061312114
16.75999999999982,0.6683470965829552,0.29300933574165516,0.16789674879455513,-1.9903250268815629,0.38927677285937756,0.3790833722879055
16.769999999999822,0.6683500213189049,0.2930065564271831,0.1678920681299425,-1.9934223867179504,0.3869109567967682,0.3777595734120899
16.779999999999824,0.6683529419276403,0.2930037853344663,0.1678873998034083,-2.0203306453221344,0.38970543215932457,0.3794770181178911
16.789999999999825,0.6683558584253577,0.29300102244685505,0.16788274378735416,-2.0236074308267877,0.3866188460001472,0.37739087241800223
16.799999999999827,0.6683587708281774,0.2929982677477197,0.1678781000542338,-2.0502171322563894,0.39005415644653485,0.37981523215125323
16.809999999999828,0.6683616791521428,0.29299552122045014,0.16787346857655255,-2.055157742077367,0.38640657091971237,0.37707857558386515
16.81999999999983,0.6683645834132211,0.2929927828484561,0.16786884932686774,-2.084081195061366,0.390308074182555,0.3800813383484967
16.82999999999983,0.6683674836273037,0.2929900526151675,0.16786424227778873,-2.095743149095859,0.3862657816519125,0.37682306792329434
16.839999999999833,0.668370379810206,0.292987330504034,0.1678596474019767,-2.1326730667153457,0.39046583375269917,0.3802695127919479
16.849999999999834,0.6683732719776689,0.2929846164985254,0.16785506467214423,-2.1579459030014445,0.3861792591227506,0.37661578240629723
16.859999999999836,0.6683761601453584,0.29298191058213163,0.16785049406105604,-2.2093592335164147,0.3905360053770906,0.3803832786360891
16.869999999999838,0.6683790443288653,0.29297921273836264,0.1678459355415284,-2.2544764520586837,0.3861294615620666,0.37644648932853964
16.87999999999984,0.668381924543707,0.2929765229507486,0.16784138908642912,-2.325060577210325,0.3905324480860238,0.3804317495662516
16.88999999999984,0.6683848008053273,0.29297384120284026,0.16783685466867793,-2.3931948529113756,0.38610625045711966,0.37631149630962135
16.899999999999842,0.6683876731290955,0.29297116747820856,0.16783233226124622,-2.483539331036188,0.3904721453892313,0.3804272331057291
16.909999999999844,0.6683905415303091,0.29296850176044487,0.16782782183715678,-2.5727245733298743,0.3861117290970708,0.37621949724970005
16.919999999999845,0.668393406024192,0.2929658440331611,0.16782332336948416,-2.677589928101674,0.390376215809739,0.3803857482792259
16.929999999999847,0.6683962666258951,0.29296319427998935,0.16781883683135407,-2.779477588590696,0.386161219559178,0.37619287704523413
16.93999999999985,0.6683991233504992,0.29296055248458297,0.1678143621959442,-2.88749355440369,0.39027224155085993,0.38032941527433584
16.94999999999985,0.6684019762130108,0.2929579186306152,0.16780989943648333,-2.988054223198325,0.3862792586944382,0.3762626367547524
16.95999999999985,0.6684048252283665,0.29295529270178033,0.1678054485262516,-3.083884473715578,0.3901947255869182,0.38028789208586705
16.969999999999853,0.6684076704114316,0.29295267468179365,0.167801009438581,-3.1667697851749965,0.3864900091118246,0.3764564509658448
16.979999999999855,0.6684105117770005,0.292950064554391,0.16779658214685447,-3.235542165607661,0.39018127196525765,0.3802961016922164
16.989999999999856,0.6684133493397969,0.292947462303329,0.16779216662450638,-3.287044881488202,0.38680435967909227,0.3767833227975844
16.999999999999858,0.6684161831144744,0.29294486791238544,0.16778776284502245,-3.3189854777301453,0.39026504562075076,0.38038785182185114
17.00999999999986,0.6684190131156169,0.292942281365359,0.16778337078193967,-3.3320840623512678,0.3872099660078587,0.3772228614222187
17.01999999999986,0.6684218393577389,0.29293970264606883,0.16777899040884547,-3.3249983370625222,0.3904667152483474,0.3805876630042511
17.029999999999863,0.6684246618552854,0.29293713173835606,0.16777462169937962,-3.3006179462183054,0.38767112029408024,0.3777271360689448
17.039999999999864,0.668427480622633,0.2929345686260827,0.16777026462723257,-3.2594602133268857,0.39078919795561334,0.3809040033537967
17.049999999999866,0.6684302956740891,0.2929320132931313,0.16776591916614536,-3.2049204968656566,0.38813966315496184,0.37823563712017255
17.059999999999867,0.6684331070238938,0.2929294657234065,0.16776158528991073,-3.1392417745043026,0.3912174028974499,0.3813268719569115
17.06999999999987,0.6684359146862182,0.29292692590083363,0.1677572629723721,-3.0650878109152395,0.3885700665087095,0.37869428491165547
17.07999999999987,0.6684387186751664,0.29292439380935936,0.1677529521874237,-2.9857793007255258,0.39172366711343376,0.3818315423815604
17.089999999999872,0.6684415190047754,0.29292186943295234,0.1677486529090113,-2.902589636067515,0.3889296354752434,0.37906732103228685
17.099999999999874,0.668444315689015,0.2929193527556018,0.16774436511113078,-2.819337821998795,0.39227662695547394,0.38238697026163493
17.109999999999875,0.6684471087417879,0.2929168437613188,0.16774008876782912,-2.7357390220103097,0.3892004370808835,0.3793383277361446
17.119999999999877,0.6684498981769309,0.2929143424341361,0.1677358238532045,-2.655880692206364,0.3928490789214568,0.3829643203765052
17.129999999999878,0.6684526840082153,0.29291184875810766,0.1677315703414051,-2.577983598379894,0.3893758184425793,0.37950458833258793
17.13999999999988,0.6684554662493452,0.29290936271730905,0.16772732820663033,-2.5064913910958038,0.3934218289708077,0.38354189088851826
17.14999999999988,0.6684582449139602,0.29290688429583783,0.16772309742313035,-2.438191981782717,0.38945572753216956,0.3795705154165985
17.159999999999883,0.6684610200156345,0.29290441347781276,0.16771887796520552,-2.378149391241835,0.3939836685735527,0.38410593174586405
17.169999999999884,0.6684637915678783,0.2929019502473749,0.16771466980720712,-2.321676083568437,0.38944315141655894,0.37954307160984835
17.179999999999886,0.6684665595841355,0.29289949458868625,0.1677104729235365,-2.274783466735501,0.39452928555639133,0.3846489689281535
17.189999999999888,0.6684693240777868,0.29289704648593107,0.1677062872886458,-2.2311638274301924,0.38934209107972895,0.37942945734434713
17.19999999999989,0.6684720850621492,0.2928946059233156,0.16770211287703776,-2.1981085542487055,0.39505681507996326,0.3851674463056476
17.20999999999989,0.6684748425504761,0.29289217288506786,0.16769794966326512,-2.1674892750648445,0.3891566169495084,0.379236265547186
17.219999999999892,0.6684775965559566,0.29288974735543777,0.16769379762193148,-2.14820299825957,0.39556605327138533,0.38565986454973983
17.229999999999894,0.6684803470917179,0.2928873293186971,0.16768965672769015,-2.130101582607724,0.38889036578541114,0.3789692276227151
17.239999999999895,0.6684830941708229,0.29288491875913925,0.1676855269552447,-2.1240239912938264,0.3960577739644458,0.38612594516474785
17.249999999999897,0.6684858378062736,0.29288251566108053,0.16768140827934952,-2.1176612392098777,0.3885460114272429,0.37863300274623446
17.2599999999999,0.6684885780110087,0.29288012000885844,0.16767730067480835,-2.1241708792709106,0.3965340381490443,0.3865667184201881
17.2699999999999,0.6684913147979056,0.29287773178683324,0.1676732041164758,-2.129046669916815,0.3881248180352876,0.3782311455220634
17.2799999999999,0.6684940481797801,0.2928753509793869,0.16766911857925582,-2.148174952559133,0.3969984318554558,0.3869844356348227
17.289999999999903,0.6684967781693859,0.2928729775709238,0.16766504403810306,-2.1649102427285283,0.38762778329047953,0.3777678053528269
17.299999999999905,0.668499504779417,0.29287061154587035,0.16766098046802147,-2.198110892192895,0.3974532796904694,0.3873793572776073
17.309999999999906,0.668502228022505,0.2928682528886751,0.16765692784406508,-2.2288854478300535,0.38706257473339734,0.3772552174827253
17.319999999999908,0.6685049479112224,0.29286590158380915,0.16765288614133805,-2.278356838863136,0.39788833195820456,0.38773825095443926
17.32999999999991,0.6685076644580801,0.2928635576157654,0.1676488553349938,-2.324277619939283,0.3864625988240995,0.37673239570026107
17.33999999999991,0.6685103776755305,0.2928612209690597,0.16764483540023611,-2.387057216890228,0.3982580306023307,0.3880132624523741
17.349999999999913,0.6685130875759655,0.2928588916282301,0.16764082631231828,-2.4388534399512687,0.3859134765230654,0.37628749073646334
17.359999999999914,0.6685157941717178,0.29285656957783646,0.16763682804654267,-2.4962850854156233,0.3984701164914738,0.38811741999099875
17.369999999999916,0.6685184974750609,0.2928542548024618,0.1676328405782621,-2.528294370043828,0.38553970333797466,0.3760337814108131
17.379999999999917,0.6685211974982098,0.29285194728671127,0.1676288638828784,-2.5530740405089936,0.3984420094315356,0.3879913764831647
17.38999999999992,0.6685238942533205,0.2928496470152124,0.167624897935843,-2.5458912992555858,0.3854056162682444,0.3760042695848764
17.39999999999992,0.6685265877524911,0.2928473539726152,0.16762094271265654,-2.5336825304567285,0.3981911555137277,0.38768576278915134
17.409999999999922,0.6685292780077614,0.29284506814359257,0.1676169981888696,-2.498183304020393,0.3854507621185798,0.3761080443996794
17.419999999999924,0.6685319650311138,0.29284278951283965,0.1676130643400816,-2.4708093893990726,0.3978088427511559,0.38730344717222265
17.429999999999925,0.668534648834473,0.2928405180650741,0.16760914114194114,-2.4323904261166933,0.3855707433393857,0.37623778627092064
17.439999999999927,0.6685373294297061,0.2928382537850364,0.1676052285701465,-2.413451251659553,0.39736872154464437,0.3869008690241892
17.44999999999993,0.6685400068286235,0.29283599665748955,0.1676013266004449,-2.3917908053827825,0.38569840565994756,0.3763433058118901
17.45999999999993,0.6685426810429793,0.29283374666721884,0.16759743520863202,-2.395174727798671,0.3969047537963888,0.38648892281982195
17.46999999999993,0.6685453520844711,0.29283150379903317,0.16759355437055384,-2.400084630143927,0.3858069588827088,0.37641469806201233
17.479999999999933,0.66854801996474,0.29282926803776343,0.16758968406210456,-2.4305301703346176,0.3964296450697991,0.386066112178003
17.489999999999934,0.6685506846953713,0.2928270393682632,0.1675858242592272,-2.463869251139394,0.3858910763792776,0.3764567495242943
17.499999999999936,0.6685533462878948,0.29282481777540925,0.16758197493791407,-2.5193230061052274,0.3959496193840363,0.3856333393859659
17.509999999999938,0.6685560047537846,0.29282260324410064,0.16757813607420596,-2.576919253459378,0.3859559963048336,0.3764798420405041
17.51999999999994,0.6685586601044606,0.2928203957592597,0.16757430764419273,-2.6502422301346575,0.39547188356079155,0.38519740038245054
17.52999999999994,0.6685613123512867,0.29281819530583136,0.1675704896240129,-2.723525079403591,0.38601304812950216,0.376497979274199
17.539999999999942,0.6685639615055723,0.292816001868783,0.1675666819898532,-2.8043396460455643,0.3950074557507419,0.384770827429615
17.549999999999944,0.6685666075785736,0.2928138154331055,0.16756288471794945,-2.882555483976425,0.38607684300948913,0.3765272060307506
17.559999999999945,0.6685692505814911,0.29281163598381216,0.16755909778458583,-2.959857239243084,0.3945699079566935,0.38436897277465754
17.569999999999947,0.6685718905254726,0.29280946350593934,0.1675553211660949,-3.032923211063401,0.38616236054931036,0.3765830192854931
17.57999999999995,0.6685745274216117,0.2928072979845462,0.16755155483885767,-3.0978923592167495,0.394171147913684,0.3840049529201573
17.58999999999995,0.6685771612809492,0.29280513940471525,0.16754779877930392,-3.158847427423491,0.3862822317045882,0.3766776934444181
17.59999999999995,0.6685797921144725,0.29280298775155156,0.16754405296391123,-3.2065562752046404,0.3938170119057494,0.383684920298875
17.609999999999953,0.6685824199331158,0.2928008430101831,0.16754031736920552,-3.2524084973153657,0.3864448786843347,0.37681858783255173
17.619999999999955,0.6685850447477613,0.2927987051657609,0.16753659197176077,-3.2816435237071517,0.3935055178040322,0.38340636577639
17.629999999999956,0.6685876665692384,0.29279657420345934,0.16753287674819964,-3.312419123862222,0.3866533160391758,0.37700735791945467
17.639999999999958,0.6685902854083243,0.29279445010847505,0.16752917167519193,-3.3241236627169086,0.3932286796793057,0.38316023395566684
17.64999999999996,0.668592901275745,0.29279233286602857,0.16752547672945642,-3.3411100933543736,0.38690391781076844,0.3772392561331107
17.65999999999996,0.668595514182174,0.2927902224613627,0.16752179188775895,-3.3367723790332504,0.3929765307902294,0.3829353776084021
17.669999999999963,0.6685981241382343,0.29278811887974426,0.16751811712691425,-3.3412628046327835,0.38718538831904414,0.3775025329593058
17.679999999999964,0.6686007311544966,0.2927860221064619,0.16751445242378363,-3.322286841419577,0.39274098344607394,0.3827228546776922
17.689999999999966,0.6686033352414819,0.2927839321268283,0.1675107977552771,-3.3154333472001367,0.3874795125490728,0.3777793117098505
17.699999999999967,0.6686059364096595,0.29278184892617914,0.16750715309835235,-3.2834951293854466,0.3925176061623161,0.38251800775383843
17.70999999999997,0.6686085346694491,0.29277977248987264,0.1675035184300138,-3.2668348221408126,0.38776488058785225,0.37804907592556375
17.71999999999997,0.6686111300312197,0.29277770280329096,0.1674998937273147,-3.2243845049007107,0.3923049032140154,0.38231980128086707
17.729999999999972,0.6686137225052903,0.2927756398518387,0.1674962789673548,-3.200158342402359,0.38802241038175767,0.37829375039372054
17.739999999999974,0.6686163121019304,0.2927735836209437,0.16749267412728144,-3.150338634065565,0.3921022796641072,0.3821286093422198
17.749999999999975,0.6686188988313599,0.29277153409605733,0.1674890791842898,-3.1212028273924686,0.3882397546037949,0.3785017251968045
17.759999999999977,0.668621482703749,0.292769491262654,0.16748549411562233,-3.0672251461289077,0.3919083138041133,0.38194421019290337
17.76999999999998,0.6686240637292193,0.29276745510623103,0.16748191889856825,-3.0356475737231445,0.38841265935941865,0.37866905343613433
17.77999999999998,0.6686266419178442,0.29276542561230934,0.1674783535104644,-2.980139217766638,0.3917201142613221,0.38176491230837223
17.78999999999998,0.6686292172796475,0.2927634027664328,0.16747479792869457,-2.9479362095074997,0.3885436526936576,0.3787981830467767
17.799999999999983,0.6686317898246047,0.2927613865541686,0.16747125213068992,-2.892619902023796,0.39153355752935587,0.3815876707229304
17.809999999999985,0.6686343595626439,0.2927593769611071,0.16746771609392813,-2.860819905960086,0.3886396325451055,0.378895683872047
17.819999999999986,0.668636926503644,0.29275737397286145,0.16746418979593392,-2.8065443204514544,0.3913438790270433,0.38140864814940434
17.829999999999988,0.6686394906574378,0.2927553775750687,0.167460673214279,-2.7755089874985757,0.38870961537851395,0.37897013743939534
17.83999999999999,0.6686420520338098,0.2927533877533892,0.16745716632658236,-2.7224768951333513,0.39114624932791553,0.38122380659933164
17.84999999999999,0.6686446106424968,0.29275140449350584,0.16745366911050885,-2.6921357343192964,0.3887631399880132,0.3790306395754757
17.859999999999992,0.6686471664931897,0.29274942778112534,0.16745018154377056,-2.6401802553313782,0.3909361895039607,0.3810293477127541
17.869999999999994,0.6686497195955318,0.29274745760197773,0.1674467036041264,-2.610270138368522,0.388809320832177,0.3790859030219834
17.879999999999995,0.6686522699591197,0.2927454939418156,0.16744323526938087,-2.5590928199688956,0.3907098022112082,0.380821961379465
17.889999999999997,0.6686548175935043,0.2927435367864156,0.16743977651738606,-2.5293481120672148,0.38885638123305205,0.37914380011862514
17.9,0.6686573625081901,0.29274158612157747,0.1674363273260399,-2.478686749882373,0.390463837600994,0.3805988984553025
17.91,0.6686599047126353,0.292739641933124,0.16743288767328693,-2.448964391208301,0.38891150271103947,0.37921119545202364
17.92,0.6686624442162526,0.2927377042069014,0.1674294575371176,-2.398689757338772,0.3901956226666376,0.38035789990775154
17.930000000000003,0.6686649810284097,0.29273577292877906,0.16742603689556884,-2.369034348640763,0.38898087471374154,0.37929396460987874
17.940000000000005,0.6686675151584278,0.29273384808464975,0.16742262572672373,-2.3191893457776476,0.38990288395811773,0.3800970181010729
17.950000000000006,0.6686700466155844,0.29273192966042977,0.16741922400871156,-2.289852447940163,0.38906986884814787,0.37939713178232504
17.960000000000008,0.6686725754091107,0.2927300176420583,0.16741583171970748,-2.2406519455742036,0.3895834937268841,0.37981436519763656
17.97000000000001,0.6686751015481948,0.29272811201549814,0.1674124488379326,-2.212082380348808,0.38918328541747904,0.3795250795611485
17.98000000000001,0.6686776250419795,0.29272621276673516,0.16740907534165372,-2.1638915791734163,0.38923516945421394,0.37950782123686433
17.990000000000013,0.668680145899563,0.2927243198817789,0.16740571120918415,-2.1367123732216493,0.3893256317052852,0.3796817935652342
18.000000000000014,0.6686826641300004,0.29272243334666187,0.16740235641888235,-2.090018454559413,0.38885515773813983,0.3791747325757675
18.010000000000016,0.6686851797423023,0.29272055314744,0.16739901094915255,-2.06500282778434,0.3895013941530072,0.3798711058967724
18.020000000000017,0.6686876927454359,0.2927186792701926,0.16739567477844486,-2.0203903044335427,0.38843993975631846,0.37881163438426535
18.03000000000002,0.6686902031483248,0.29271681170102215,0.1673923478852546,-1.9984446645365304,0.3897152590996157,0.38009689416164383
18.04000000000002,0.6686927109598497,0.2927149504260544,0.1673890302481226,-1.9565799431831374,0.3879850143830927,0.378414045834345
18.050000000000022,0.6686952161888483,0.2927130954314389,0.16738572184563577,-1.9387363528854609,0.38997221361139567,0.38036317225180555
18.060000000000024,0.6686977188441148,0.2927112467033477,0.16738242265642533,-1.900361384498018,0.3874848574794848,0.37797642347018867
18.070000000000025,0.6687002189344016,0.29270940422797687,0.16737913265916862,-1.887774533392845,0.3902774104925889,0.3806739679310319
18.080000000000027,0.6687027164684186,0.2927075679915457,0.16737585183258802,-1.8537018411437542,0.3869332359073452,0.37749242942590033
18.09000000000003,0.6687052114548332,0.29270573798029637,0.16737258015545076,-1.8476340027780571,0.3906356011757049,0.3810328131955135
18.10000000000003,0.6687077039022709,0.2927039141804945,0.16736931760656906,-1.8187234200073972,0.38632418435217397,0.37695578702278487
18.11000000000003,0.6687101938193152,0.2927020965784296,0.16736606416480107,-1.8204818390154331,0.39104982891858325,0.38144157832881614
18.120000000000033,0.6687126812145082,0.29270028516041374,0.1673628198090489,-1.7975598295148139,0.38565412106821045,0.37636214679028435
18.130000000000035,0.668715166096351,0.2926984799127826,0.16735958451825977,-1.80832169468456,0.3915189767552939,0.3818982971026804
18.140000000000036,0.6687176484733025,0.29269668082189526,0.16735635827142617,-1.7919763373783542,0.3849256913802025,0.3757124881759908
18.150000000000038,0.6687201283537811,0.2926948878741336,0.16735314104758442,-1.8124026150108663,0.3920338390583002,0.38239369350913033
18.16000000000004,0.6687226057461646,0.2926931010559036,0.16734993282581662,-1.8025648270109147,0.3841536810660584,0.3750183691605038
18.17000000000004,0.6687250806587897,0.29269132035363377,0.16734673358524846,-1.832105469286578,0.3925720195617934,0.3829066602021976
18.180000000000042,0.668727553099953,0.2926895457537766,0.1673435433050511,-1.8273738177349244,0.383372081211398,0.37430823648746064
18.190000000000044,0.6687300230779104,0.29268777724280703,0.16734036196443924,-1.8633313672784615,0.3930937420937909,0.38340047127901916
18.200000000000045,0.6687324906008786,0.29268601480722417,0.16733718954267268,-1.8602757314228935,0.38263842244317037,0.37363142906177665
18.210000000000047,0.6687349556770334,0.2926842584335498,0.16733402601905523,-1.8972241102757819,0.3935435173077485,0.38382401643801123
18.22000000000005,0.6687374183145116,0.29268250810832913,0.16733087137293495,-1.890506506580976,0.38202805798453343,0.37305353709981415
18.23000000000005,0.6687398785214098,0.29268076381813046,0.167327725583704,-1.9213238568983746,0.393863374561619,0.38412315676613196
18.24000000000005,0.6687423363057854,0.2926790255495456,0.16732458863079902,-1.905654735811185,0.381613312433697,0.372638771417809
18.250000000000053,0.6687447916756579,0.29267729328918984,0.16732146049370047,-1.9246993928900364,0.39401569422915766,0.3842608617841192
18.260000000000055,0.6687472446390059,0.29267556702370084,0.16731834115193248,-1.8978600335369813,0.38143615461067093,0.3724268464816154
18.270000000000056,0.6687496952037715,0.29267384673974056,0.1673152305850636,-1.9039360377893482,0.3939999899846829,0.38423282298318273
18.280000000000058,0.6687521433778556,0.2926721324239934,0.16731212877270601,-1.8678586310351102,0.3814953352817386,0.3724220725716077
18.29000000000006,0.6687545891691224,0.29267042406316723,0.1673090356945155,-1.8638433284007558,0.3938486738265506,0.3840652066514618
18.30000000000006,0.6687570325853981,0.2926687216439933,0.16730595133019172,-1.822614761162559,0.38175675416068316,0.37260147037699964
18.310000000000063,0.6687594736344695,0.29266702515322596,0.1673028756594781,-1.8125837248228809,0.39360763193154047,0.38379873297978107
18.320000000000064,0.6687619123240867,0.2926653345776425,0.1672998086621611,-1.7698696876744404,0.38217311508543556,0.37292989974656227
18.330000000000066,0.6687643486619613,0.2926636499040438,0.16729675031807129,-1.7568891384492877,0.3933190992434874,0.3834737226750251
18.340000000000067,0.668766782655768,0.2926619711192537,0.1672937006070822,-1.7148783695114966,0.3826976007364798,0.3733701936870909
18.35000000000007,0.6687692143131438,0.29266029821011924,0.16729065950911104,-1.700568673837301,0.39301471258556553,0.3831231532565314
18.36000000000007,0.6687716436416891,0.29265863116351054,0.1672876270041177,-1.6602173150777297,0.3832891970613325,0.3738872309202444
18.370000000000072,0.6687740706489662,0.29265696996632123,0.16728460307210624,-1.6452614881162586,0.3927156790152405,0.382771582108193
18.380000000000074,0.6687764953425019,0.29265531460546745,0.16728158769312262,-1.6069042348863989,0.38391371292219084,0.3744493963513381
18.390000000000075,0.6687789177297854,0.29265366506788915,0.16727858084725705,-1.591641536840096,0.39243524004046604,0.38243618320170203
18.400000000000077,0.66878133781827,0.2926520213405491,0.16727558251464208,-1.5554598065160816,0.3845435470656515,0.3750294454287349
18.41000000000008,0.6687837556153723,0.2926503834104328,0.16727259267545297,-1.5402478140118572,0.39218102593515003,0.3821280648309864
18.42000000000008,0.6687861711284729,0.29264875126454976,0.1672696113099087,-1.506501142151675,0.38515717439873537,0.37560504742004786
18.43000000000008,0.6687885843649168,0.2926471248899318,0.16726663839827008,-1.4918530000187795,0.3919567872555336,0.38185349011409464
18.440000000000083,0.6687909953320129,0.2926455042736339,0.16726367392084088,-1.4609429909426717,0.38573842732628527,0.3761588113731594
18.450000000000085,0.6687934040370346,0.29264388940273456,0.16726071785796787,-1.4475349809937612,0.39176365669084007,0.3816150393897944
18.460000000000086,0.6687958104872196,0.2926422802643351,0.16725777019004023,-1.4199894017049313,0.38627554802266967,0.3766777685841487
18.470000000000088,0.6687982146897707,0.29264067684555967,0.1672548308974893,-1.4086211101699015,0.3916011481291039,0.3814127298922436
18.48000000000009,0.668800616651855,0.2926390791335557,0.16725189996078926,-1.3850574482009397,0.3867600773080685,0.3771524797134932
18.49000000000009,0.6688030163806058,0.29263748711549364,0.16724897736045624,-1.3766119853074557,0.39146801605015974,0.38124505482419024
18.500000000000092,0.6688054138831205,0.29263590077856677,0.16724606307704884,-1.3577096051565225,0.387185683373809,0.37757597678814064
18.510000000000094,0.6688078091664622,0.29263432010999163,0.1672431570911681,-1.3531344438889228,0.3913630472359262,0.3811099179004925
18.520000000000095,0.6688102022376596,0.29263274509700743,0.16724025938345669,-1.3396265825901523,0.3875470037259169,0.37794269064057406
18.530000000000097,0.6688125931037078,0.2926311757268767,0.16723736993459964,-1.339943968089376,0.39128585298835367,0.38100548894336195
18.5400000000001,0.6688149817715666,0.2926296119868849,0.16723448872532434,-1.3326378371201448,0.3878385197367981,0.3782474316063518
18.5500000000001,0.6688173682481625,0.2926280538643399,0.167231615736399,-1.3389981419708328,0.39123774618305185,0.38093105202179645
18.5600000000001,0.6688197525403883,0.2926265013465732,0.16722875094863482,-1.3388445904750619,0.3880534420053896,0.3784844290621604
18.570000000000103,0.6688221346551029,0.29262495442093883,0.16722589434288415,-1.3526583340066312,0.3912227920551039,0.3808879381575115
18.580000000000105,0.6688245145991314,0.29262341307481365,0.16722304590004106,-1.3609262008263703,0.38818259194250465,0.3786464161936907
18.590000000000106,0.6688268923792661,0.2926218772955977,0.16722020560104156,-1.3841547366237745,0.39124906595312003,0.38088060453258815
18.600000000000108,0.6688292680022662,0.29262034707071394,0.1672173734268632,-1.4028224479688665,0.38821340205573973,0.37872381565642305
18.61000000000011,0.6688316414748577,0.2926188223876078,0.16721454935852445,-1.4385641221128558,0.3913299145317099,0.38091777046040254
18.62000000000011,0.6688340128037336,0.2926173032337476,0.16721173337708564,-1.4710878818730677,0.3881296543443058,0.37870438443834653
18.630000000000113,0.6688363819955543,0.29261578959662493,0.16720892546364846,-1.5245628705581598,0.39148429390076456,0.38101306136528207
18.640000000000114,0.6688387490569477,0.29261428146375373,0.16720612559935571,-1.5769889875919325,0.38791397552404294,0.3785745802610142
18.650000000000116,0.6688411139945092,0.2926127788226711,0.16720333376539176,-1.656432151260831,0.3917334748094825,0.3811835052392419
18.660000000000117,0.6688434768148022,0.2926112816609366,0.1672005499429814,-1.7375563130884957,0.38755807941645765,0.37832593010303933
18.67000000000012,0.6688458375243582,0.29260978996613285,0.16719777411339104,-1.8521386514471772,0.39208853484168515,0.38144249535850394
18.68000000000012,0.6688481961296765,0.29260830372586505,0.16719500625792788,-1.9677892291073436,0.38708806162124176,0.3779715335305004
18.690000000000122,0.6688505526372243,0.292606822927761,0.16719224635793994,-2.1157467312900478,0.39252440561609964,0.3817845447148303
18.700000000000124,0.6688529070534373,0.2926053475594715,0.16718949439481623,-2.2511755963651936,0.3865983384908556,0.37756959141203705
18.710000000000125,0.6688552593847203,0.2926038776086701,0.1671867503499867,-2.39982730464798,0.3929581019844188,0.3821702599191193
18.720000000000127,0.6688576096374463,0.2926024130630526,0.16718401420492138,-2.5081648714325624,0.3862396245385059,0.377220415367136
18.73000000000013,0.6688599578179573,0.29260095391033786,0.16718128594113138,-2.6040114581009988,0.39327848853582636,0.38253164613048984
18.74000000000013,0.6688623039325636,0.2925995001382672,0.16717856554016836,-2.643680100815114,0.3861146310495248,0.3770083818498094
18.75000000000013,0.6688646479875465,0.29259805173460485,0.16717585298362428,-2.6667771947166248,0.39341700052870726,0.38279436722992677
18.760000000000133,0.6688669899891544,0.2925966086871372,0.16717314825313148,-2.6459575559338413,0.38620545041803356,0.37695704715014694
18.770000000000135,0.6688693299436062,0.29259517098367366,0.16717045133036282,-2.623121896082771,0.3933709916245784,0.38290435404924655
18.780000000000136,0.6688716678570897,0.29259373861204596,0.16716776219703136,-2.578429725158086,0.38643236564084127,0.37704340041116646
18.790000000000138,0.6688740037357636,0.29259231156010845,0.16716508083489007,-2.5448876239629494,0.39317647511373377,0.3828531115519187
18.80000000000014,0.6688763375857552,0.2925908898157383,0.16716240722573264,-2.5058965595298073,0.3867235290750486,0.37722262858263267
18.81000000000014,0.6688786694131621,0.2925894733668344,0.1671597413513918,-2.4835039975378894,0.39287760913380537,0.38266960490381796
18.820000000000142,0.6688809992240526,0.29258806220131917,0.16715708319374134,-2.465088686769765,0.3870325988933343,0.37744865463189736
18.830000000000144,0.6688833270244652,0.29258665630713687,0.1671544327346941,-2.463105724674404,0.3925100487514782,0.38239167713561983
18.840000000000146,0.6688856528204082,0.2925852556722548,0.16715178995620364,-2.4701608864329976,0.38733439658560836,0.37768757606914943
18.850000000000147,0.6688879766178608,0.29258386028466166,0.16714915484026194,-2.490298469364465,0.3920981874733713,0.382049920280035
18.86000000000015,0.6688902984227731,0.29258247013236993,0.16714652736890218,-2.5221413082835467,0.3876183662505906,0.3779208733650992
18.87000000000015,0.6688926182410655,0.2925810852034132,0.16714390752419575,-2.561846343971448,0.3916586280206811,0.38166599572495596
18.88000000000015,0.6688949360786297,0.2925797054858484,0.1671412952882546,-2.614621304617916,0.3878842002644308,0.37814342580266447
18.890000000000153,0.6688972519413289,0.29257833096775454,0.16713869064322975,-2.668889602539985,0.39120402760566875,0.38125593357515586
18.900000000000155,0.6688995658349972,0.2925769616372329,0.16713609357131146,-2.7369888566056626,0.3881392875200117,0.37836050545415956
18.910000000000156,0.6689018777654396,0.292575597482407,0.1671335040547295,-2.799640383741231,0.39074546206028316,0.38083319902404644
18.920000000000158,0.6689041877384329,0.29257423849142283,0.1671309220757528,-2.876828467113704,0.38839640992589,0.3785843423416605
18.93000000000016,0.6689064957597266,0.29257288465244885,0.1671283476166896,-2.9415218698765964,0.3902936544216057,0.38041061374631646
18.94000000000016,0.6689088018350405,0.29257153595367524,0.1671257806598868,-3.0216741724022658,0.38866989050800105,0.3788290796261835
18.950000000000163,0.6689111059700672,0.2925701923833152,0.1671232211877312,-3.0822507160471972,0.38986037771048354,0.3800021573989234
18.960000000000164,0.6689134081704714,0.29256885392960336,0.16712066918264734,-3.159141387355354,0.38896869109102866,0.37910289322494456
18.970000000000166,0.6689157084418889,0.2925675205807972,0.1671181246271,-3.2089172250217475,0.38946101468576294,0.3796256193746236
18.980000000000167,0.6689180067899294,0.2925661923251759,0.16711558750359137,-3.27520690623815,0.3892869024945332,0.3793981989256079
18.99000000000017,0.6689203032201743,0.2925648691510412,0.16711305779466348,-3.3064075151066166,0.38911661028036526,0.37930442909340645
19.00000000000017,0.6689225977381774,0.29256355104671683,0.16711053548289662,-3.354093022367348,0.3895973455714677,0.3796861636420079
19.010000000000172,0.6689248903494661,0.2925622380005488,0.1671080205509097,-3.3602532064063304,0.3888503591421179,0.37906355740131403
19.020000000000174,0.6689271810595397,0.2925609300009049,0.16710551298135992,-3.384657729405473,0.3898581404737379,0.3799248621958971
19.030000000000175,0.6689294698738705,0.29255962703617505,0.16710301275694323,-3.3654077395149096,0.38867685442851324,0.3789180558208164
19.040000000000177,0.6689317567979042,0.29255832909477136,0.16710051986039376,-3.3689634864228557,0.3900325125074116,0.38007948373859113
19.05000000000018,0.6689340418370602,0.29255703616512807,0.16709803427448403,-3.33101526817067,0.38859346988994103,0.37886436831485937
19.06000000000018,0.6689363249967305,0.2925557482357015,0.1670955559820252,-3.321357849973737,0.3901047933732002,0.3801368092416645
19.07000000000018,0.668938606282281,0.29255446529496926,0.16709308496586533,-3.273876315565984,0.38858334288435925,0.3788842060471659
19.080000000000183,0.6689408856990514,0.292553187331432,0.16709062120889218,-3.2587211124055715,0.3900800099817932,0.38010318957786293
19.090000000000185,0.6689431632523546,0.2925519143336115,0.16708816469403046,-3.2087009063473086,0.38862519501814136,0.37895536668985935
19.100000000000186,0.6689454389474777,0.2925506462900516,0.1670857154042429,-3.192906053198135,0.3899740568166245,0.37999446443250867
19.110000000000188,0.6689477127896821,0.29254938318931845,0.16708327332253053,-3.1439244485531606,0.38870045309907114,0.37905915995777156
19.12000000000019,0.6689499847842032,0.29254812502000005,0.16708083843193233,-3.1295054552901664,0.38980527663200804,0.3798280961524708
19.13000000000019,0.6689522549362501,0.2925468717707055,0.16707841071552393,-3.082650560347227,0.3887953224814487,0.37918224266407385
19.140000000000192,0.6689545232510066,0.2925456234300664,0.16707599015641966,-3.0699546240037217,0.3895903479836289,0.3796195310883217
19.150000000000194,0.6689567897336313,0.29254437998673644,0.16707357673777148,-3.025136693679249,0.3889001664401877,0.37931566495925517
19.160000000000196,0.6689590543892565,0.29254314142938986,0.16707117044276765,-3.0139368785422573,0.3893429866188339,0.3793810743708919
19.170000000000197,0.6689613172229903,0.29254190774672406,0.1670687712546353,-2.9708245230409656,0.389008294189038,0.37945342421244144
19.1800000000002,0.6689635782399155,0.29254067892745733,0.16706637915663794,-2.9609843732438614,0.3890738943348851,0.3791218553473482
19.1900000000002,0.6689658374450896,0.29253945496033035,0.16706399413207723,-2.91948318309825,0.38911498473384953,0.379591349879818
19.200000000000202,0.6689680948435452,0.29253823583410477,0.16706161616429127,-2.9112397545224047,0.3887911755405252,0.37884825410657375
19.210000000000203,0.6689703504402902,0.2925370215375642,0.16705924523665555,-2.87164383016852,0.38921689440182455,0.379726414553731
19.220000000000205,0.6689726042403074,0.29253581205951384,0.16705688133258267,-2.865643970130262,0.38850090495348905,0.37856454787707144
19.230000000000206,0.6689748562485559,0.29253460738878095,0.16705452443552263,-2.8286004024685782,0.3893117966399821,0.3798563703871632
19.240000000000208,0.6689771064699698,0.2925334075142137,0.16705217452896165,-2.8257967377197177,0.38820771478854454,0.3782736779390816
19.25000000000021,0.668979354909459,0.29253221242468225,0.1670498315964233,-2.7921694687051484,0.3893985790235602,0.3799795968554334
19.26000000000021,0.6689816015719092,0.2925310221090783,0.16704749562146795,-2.7936215617893883,0.3879153472411041,0.37797810352585404
19.270000000000213,0.6689838464621822,0.292529836556315,0.16704516658769256,-2.7642757744912054,0.38947741760314086,0.380095061006504
19.280000000000214,0.6689860895851156,0.2925286557553268,0.16704284447873055,-2.7708417706178268,0.387627165404477,0.37768074452830863
19.290000000000216,0.6689883309455233,0.29252747969506987,0.16704052927825203,-2.746319947975009,0.3895499980168343,0.38020228899844005
19.300000000000217,0.6689905705481957,0.29252630836452226,0.16703822096996446,-2.7581965701590647,0.38734664482684283,0.37738599059279815
19.31000000000022,0.6689928083978993,0.29252514175268235,0.16703591953761002,-2.738260426641417,0.38961953805748395,0.3803012265374098
19.32000000000022,0.6689950444993762,0.29252397984857076,0.16703362496496893,-2.7543875715890906,0.38707785637971776,0.37710061245967036
19.330000000000222,0.6689972788573472,0.2925228226412291,0.1670313372358564,-2.7375097962406,0.3896902407524528,0.38039185853035296
19.340000000000224,0.6689995114765078,0.2925216701197208,0.16702905633412513,-2.7550487386595366,0.38682586028972377,0.37683414016588723
19.350000000000225,0.6690017423615315,0.29252052227312986,0.16702678224366263,-2.738156581123544,0.38976585853741313,0.3804735371599633
19.360000000000227,0.6690039715170686,0.29251937909056247,0.16702451494839377,-2.7524968916115102,0.38659676580991603,0.3765980592296223
19.37000000000023,0.6690061989477463,0.2925182405611453,0.16702225443227828,-2.73140357195123,0.3898475369156804,0.3805441960790839
19.38000000000023,0.6690084246581689,0.29251710667402697,0.167020000679313,-2.7371222676751645,0.3863971368114696,0.37640347653507944
19.39000000000023,0.6690106486529177,0.2925159774183765,0.1670177536735294,-2.7077820700217714,0.38993194361554034,0.38059990401519894
19.400000000000233,0.6690128709365523,0.29251485278338496,0.16701551339899584,-2.700371719162378,0.3862327177473785,0.3762579729736418
19.410000000000235,0.6690150915136083,0.29251373275826387,0.16701327983981573,-2.660381476834885,0.39001105401100394,0.38063520096712306
19.420000000000236,0.6690173103886009,0.2925126173322467,0.16701105298012864,-2.6377974648286386,0.38610703640506616,0.37616337846221537
19.430000000000238,0.669019527566021,0.29251150649458674,0.16700883280410864,-2.5872002646844217,0.3900740644150233,0.38064419487365464
19.44000000000024,0.6690217430503391,0.2925104002345601,0.16700661929596708,-2.5503019234414506,0.3860206452787736,0.37611578669129103
19.45000000000024,0.6690239568460017,0.29250929854146235,0.16700441243994923,-2.4912979365412955,0.39011041456782336,0.3806218912858784
19.460000000000242,0.6690261689574355,0.2925082014046111,0.1670022122203363,-2.443156180115862,0.3859712467292563,0.37610743415365155
19.470000000000244,0.6690283793890437,0.2925071088133447,0.167000018621445,-2.379169590775844,0.3901123519561355,0.3805651870365333
19.480000000000246,0.6690305881452081,0.29250602075702237,0.1669978316276271,-2.323948716131564,0.3859543389410189,0.3761289618465362
19.490000000000247,0.6690327952302894,0.2925049372250242,0.16699565122326912,-2.2587383928200957,0.39007615338672796,0.3804732788894083
19.50000000000025,0.669035000648626,0.2925038582067517,0.16699347739279358,-2.200811630305001,0.3859639247940489,0.3761709494874178
19.51000000000025,0.6690372044045356,0.2925027836916268,0.16699131012065718,-2.1379774934033753,0.3900020577468536,0.38034753788781583
19.520000000000252,0.6690394065023143,0.29250171366909267,0.16698914939135212,-2.0814975031972995,0.38599304991181044,0.3762245258208268
19.530000000000253,0.6690416069462365,0.29250064812861304,0.1669869951894052,-2.0243718105243222,0.38989344641337653,0.38019104864983544
19.540000000000255,0.6690438057405559,0.29249958705967233,0.1669848474993778,-1.973212348931015,0.38603410132298455,0.3762813428348218
19.550000000000257,0.6690460028895051,0.29249853045177626,0.16698270630586665,-1.9249924720656522,0.3897558373508056,0.380008057871476
19.560000000000258,0.6690481983972959,0.2924974782944511,0.16698057159350282,-1.8829104279165279,0.38607884734399694,0.37633320772226253
19.57000000000026,0.669050392268119,0.29249643057724384,0.1669784433469521,-1.8469139112034019,0.38959609009163576,0.37980356310185215
19.58000000000026,0.6690525845061445,0.29249538728972196,0.16697632155091446,-1.8178241419690728,0.3861182289310002,0.3763715353952178
19.590000000000263,0.6690547751155215,0.292494348421474,0.16697420619012482,-1.7977986495167366,0.38942202952756,0.37958322923700855
19.600000000000264,0.6690569641003794,0.29249331396210904,0.16697209724935225,-1.7860906335530715,0.386141998742864,0.3763867439792923
19.610000000000266,0.6690591514648269,0.29249228390125676,0.16696999471340004,-1.7865130620609218,0.3892425235924596,0.37935375508078717
19.620000000000267,0.6690613372129517,0.29249125822856764,0.16696789856710628,-1.797294792727005,0.38613854763678607,0.37636789067738957
19.63000000000027,0.669063521348822,0.2924902369337122,0.16696580879534223,-1.823471338868281,0.3890677950513686,0.37912366776936046
19.64000000000027,0.6690657038764855,0.29248922000638217,0.1669637253830144,-1.8623929220461939,0.3860958987021731,0.37630345034230556
19.650000000000272,0.6690678847999701,0.2924882074362895,0.1669616483150626,-1.9197686549359758,0.3889091755957512,0.3789041004242773
19.660000000000274,0.6690700641232834,0.2924871992131667,0.1669595775764611,-1.9914615890319278,0.3860062440875501,0.3761855335667308
19.670000000000275,0.6690722418504135,0.2924861953267665,0.16695751315221752,-2.0827265280104736,0.38877643897760317,0.37870809857708765
19.680000000000277,0.6690744179853287,0.2924851957668625,0.16695545502737374,-2.186107473294152,0.385878057555335,0.3760216408124306
19.69000000000028,0.6690765925319775,0.29248420052324836,0.1669534031870053,-2.304593825411147,0.3886703775655711,0.3785457814950218
19.70000000000028,0.6690787654942889,0.29248320958573837,0.1669513576162215,-2.425270315228856,0.38575656989741974,0.3758552794307649
19.71000000000028,0.6690809368761724,0.292482222944167,0.16694931830016516,-2.548850430908787,0.38857315681938,0.3784146910506923
19.720000000000283,0.6690831066815182,0.29248124058838915,0.1669472852240128,-2.6589084882595992,0.38573422260427,0.3757779123822307
19.730000000000285,0.6690852749141973,0.29248026250828013,0.1669452583729744,-2.7593380520586273,0.3884511284439789,0.37829431044806766
19.740000000000286,0.6690874415780612,0.29247928869373535,0.1669432377322934,-2.8370282999950365,0.3859142391051831,0.3758945373561003
19.750000000000288,0.6690896066769428,0.2924783191346704,0.1669412232872462,-2.90328449950092,0.38827984312380676,0.37815777202819795
19.76000000000029,0.6690917702146556,0.29247735382102136,0.16693921502314327,-2.950103297187972,0.38634225113054094,0.3762552696514775
19.77000000000029,0.6690939321949944,0.2924763927427443,0.1669372129253276,-2.990782388928566,0.38806438213749445,0.377991332312997
19.780000000000292,0.6690960926217349,0.29247543588981556,0.1669352169791758,-3.018945368121678,0.3869878428665163,0.37683553291518257
19.790000000000294,0.6690982514986346,0.2924744832522314,0.166933227170097,-3.0433707705263715,0.38782954605386594,0.3777993126844459
19.800000000000296,0.6691004088294318,0.2924735348200085,0.16693124348353405,-3.0587547864130498,0.38778465081732544,0.3775750617431668
19.810000000000297,0.6691025646178463,0.2924725905831835,0.16692926590496251,-3.0683130964646796,0.3875989188067214,0.37759485658949166
19.8200000000003,0.66910471886758,0.2924716505318128,0.16692729441989035,-3.069439318805608,0.38866628552065524,0.3784123277639241
19.8300000000003,0.6691068715823162,0.29247071465597335,0.16692532901385906,-3.0616802593028734,0.387383975984879,0.37738909156336914
19.840000000000302,0.6691090227657198,0.2924697829457618,0.16692336967244248,-3.045815764379404,0.38957729504180083,0.3792942186626027
19.850000000000303,0.6691111724214371,0.29246885539129475,0.16692141638124727,-3.019843731189918,0.3871830759460488,0.37718517989671707
19.860000000000305,0.6691133205530974,0.29246793198270876,0.16691946912591255,-2.9872785877617414,0.3904736919624611,0.380176048265529
19.870000000000307,0.6691154671643107,0.29246701271016007,0.16691752789210984,-2.9460282130705204,0.3869846729439318,0.37697792930826135
19.880000000000308,0.6691176122586704,0.2924660975638255,0.1669155926655439,-2.9011580220029245,0.39132354188687307,0.3810221509749039
19.89000000000031,0.6691197558397509,0.2924651865339009,0.1669136634319509,-2.8511824004679993,0.38677172197073295,0.3767570266412835
19.90000000000031,0.6691218979111095,0.29246427961060256,0.16691174017710023,-2.8016982500052645,0.3921081226727056,0.38180742879008944
19.910000000000313,0.6691240384762857,0.292463376784166,0.1669098228867928,-2.751851412397257,0.386526862574525,0.37651228200643755
19.920000000000314,0.6691261775388015,0.2924624780448472,0.1669079115468624,-2.7071093943554887,0.3928196187129356,0.38251581114056044
19.930000000000316,0.6691283151021612,0.2924615833829211,0.1669060061431744,-2.66658289108081,0.386240515053084,0.3762418754615261
19.940000000000317,0.669130451169852,0.292460692788683,0.1669041066616266,-2.6348787779949427,0.39345089053244797,0.38313136852560836
19.95000000000032,0.6691325857453433,0.29245980625244733,0.16690221308814868,-2.6093401516705046,0.3859255461649916,0.37596617632088397
19.96000000000032,0.6691347188320879,0.2924589237645485,0.16690032540870206,-2.5922312940439753,0.3939767864944092,0.38362271972173106
19.970000000000322,0.6691368504335208,0.2924580453153405,0.16689844360928036,-2.5765362808145786,0.38563531102983445,0.3757418335048424
19.980000000000324,0.6691389805530602,0.29245717089519685,0.16689656767590905,-2.5616710675112255,0.3943417876713188,0.3839374202513471
19.990000000000325,0.6691411091941079,0.2924563004945109,0.1668946975946452,-2.5367254248856836,0.3854570710039666,0.37564683033436364
20.000000000000327,0.6691432363600475,0.2924554341036948,0.16689283335157723,-2.5040902787602346,0.39448808808215735,0.3840366514648937


==> numerics/DeepWalk_32pairs9sv_2-3network_g-0i5_delta0_lda1_ep0i01_plot.csv <==
step times epsilon,SsvTraining,SsvTestingAll,SsvTestingUsv,SsvGraphTraining,SsvGraphTestingAll,SsvGraphTestingUsv
0.0,0.12541494081794882,0.14404904708772467,0.1513406538889413,-57.354495708719156,0.14404904708772467,0.1513406538889413
0.01,0.12641689134777204,0.14451361093946127,0.1515949359970788,-44.88568104472082,0.16078263423752073,0.16341296451787163
0.02,0.12742791926423547,0.14498118051269013,0.1518498479577376,-34.60103956717078,0.1674650597663826,0.1733142684979474
0.03,0.12844805324455,0.14545174621435875,0.15210536520254478,-30.416435910505314,0.16358481033776093,0.16702190944854226
0.04,0.1294773198473593,0.14592529750706462,0.15236146267825365,-26.8193451678454,0.16901042331577548,0.1722024243252144
0.05,0.13051574344372444,0.14640182289351117,0.15261811485212337,-23.00135759763009,0.16799940294622195,0.1717711774667493
0.060000000000000005,0.1315633461479383,0.14688130990131532,0.15287529571785416,-19.857747724087023,0.17194796074616264,0.17435619548985198
0.07,0.13262014774825404,0.14736374506819935,0.153132978802091,-18.994172647130696,0.17076324486657812,0.1760012468511267
0.08,0.1336861656376133,0.14784911392759584,0.15339113717150205,-23.176089952856795,0.17742982695157855,0.1812864841982681
0.09,0.13476141474446576,0.1483374009946977,0.1536497434404406,-35.926108052503906,0.16251236802210373,0.16294466822743486
0.09999999999999999,0.13584590746377367,0.148828589752985,0.15390876977919812,-41.924646094064826,0.19106597646686724,0.20141993764623817
0.10999999999999999,0.1369396535882989,0.14932266264126046,0.1541681879228541,-20.42312899448407,0.17151781114721962,0.17456130833751904
0.11999999999999998,0.13804266024027384,0.14981960104122674,0.15442796918073004,-20.89963306041956,0.18318845798083894,0.1888430175589771
0.12999999999999998,0.13915493180355976,0.15031938526563676,0.1546880844464495,-30.276296517834826,0.15921702158809076,0.15658888699292495
0.13999999999999999,0.14027646985640102,0.1508219945470519,0.15494850420861092,-43.65428663999453,0.1929018899661269,0.20889769223132723
0.15,0.14140727310488474,0.15132740702724023,0.155209198562075,-29.246880731181168,0.182105672256662,0.19081890789509695
0.16,0.14254733731722108,0.15183559974724853,0.15547013721986797,-22.897305133461185,0.18605676803833118,0.19483520947585722
0.17,0.1436966552589589,0.15234654863818153,0.15573128952570345,-14.698887879928872,0.18429771344823415,0.19023886654889446
0.18000000000000002,0.14485521662925718,0.15286022851272107,0.15599262446711998,-14.562323486343336,0.177451755474629,0.18332597286614583
0.19000000000000003,0.14602300799833362,0.15337661305741987,0.15625411068923623,-27.944068996317288,0.18950110962627642,0.19942647134645344
0.20000000000000004,0.14720001274621453,0.1538956748258017,0.15651571650911839,-41.80967836945326,0.17591010402135948,0.17732613906546185
0.21000000000000005,0.14838621100291183,0.15441738523230164,0.1567774099307585,-18.805569004950385,0.19233472459349046,0.20426098899962253
0.22000000000000006,0.14958157959015592,0.15494171454707867,0.15703915866065712,-26.27164814959023,0.17120729513476637,0.17068850310451267
0.23000000000000007,0.15078609196481313,0.15546863189173205,0.15730093012400465,-31.86018286600479,0.20478054250605257,0.22552014875506735
0.24000000000000007,0.1519997181641205,0.15599810523595445,0.1575626914814547,-15.605690623849942,0.18671760024096914,0.19274351952249585
0.25000000000000006,0.15322242475286868,0.15653010139515117,0.1578244096464791,-9.91341254791579,0.18644300248931617,0.19584451835851988
0.26000000000000006,0.1544541747726672,0.15706458602905737,0.158086051303297,-11.071781584080178,0.18322365142501407,0.18744230216351146
0.2700000000000001,0.15569492769342536,0.1576015236413803,0.1583475829253627,-18.482551496556212,0.19244066231529397,0.20594894928906746
0.2800000000000001,0.15694463936718242,0.15814087758049744,0.1586089707944033,-28.734900273983655,0.17706004581441723,0.17530780596376067
0.2900000000000001,0.1582032619844226,0.1586826100412362,0.15887018101998934,-17.539332705087617,0.19792999021273278,0.21198881184013452
0.3000000000000001,0.1594707440330062,0.1592266820677625,0.15913117955962366,-19.872553806368277,0.17660419350363754,0.17738737025814358
0.3100000000000001,0.16074703025985126,0.1597730535576024,0.1593919322393311,-20.09098461209427,0.2075344650241094,0.2227387358449279
0.3200000000000001,0.16203206163549638,0.16032168326682078,0.15965240477473033,-19.328071905458604,0.1775546367931533,0.17731267704582465
0.3300000000000001,0.16332577532167533,0.16087252881637978,0.1599125627925685,-19.776495885368707,0.2092899808260101,0.22433107046236897
0.34000000000000014,0.16462810464203137,0.16142554669969655,0.16017237185269598,-19.708962110177534,0.1806722420822577,0.18131070989833833
0.35000000000000014,0.16593897905609695,0.16198069229142054,0.1604317974704602,-19.837138132642263,0.20745811637348602,0.22172240673443117
0.36000000000000015,0.16725832413666203,0.16253791985744662,0.16069080513949274,-20.34912784994446,0.18224166130980451,0.18304566925147092
0.37000000000000016,0.1685860615506507,0.16309718256617894,0.1609493603548639,-17.881298685830618,0.20525492687814423,0.21918750188263472
0.38000000000000017,0.16992210904362326,0.16365843250106127,0.1612074286365805,-18.911121918486067,0.18288987574983043,0.1834615970676552
0.3900000000000002,0.17126638042801476,0.1642216206743815,0.1614649755533946,-16.832780929901734,0.20513658936223655,0.21952114175712129
0.4000000000000002,0.17261878557521956,0.1647866970423625,0.1617219667468967,-18.09476039128351,0.18333936610165427,0.18382045676136116
0.4100000000000002,0.1739792304116239,0.16535361052154496,0.16197836795586187,-16.648060749151774,0.2050103885043745,0.21929150986572776
0.4200000000000002,0.1753476169186847,0.16592230900646637,0.1622341450408157,-18.041656036015244,0.18444009319957744,0.18564144464527735
0.4300000000000002,0.17672384313714717,0.16649273938863904,0.16248926400878802,-17.28576853476776,0.20472255357012767,0.21756723742107545
0.4400000000000002,0.1781078031754864,0.16706484757682621,0.16274369103822003,-19.391228424589823,0.18727626140333614,0.1903270381653041
0.45000000000000023,0.17949938722265385,0.16763857851861352,0.16299739250398904,-19.678292410718235,0.20461541823233065,0.21496267788229154
0.46000000000000024,0.1808984815651998,0.16821387622327036,0.16325033500251537,-21.278697342937164,0.192433494042492,0.19836698639043646
0.47000000000000025,0.18230496860883885,0.1687906837858923,0.1635024853769132,-21.609688140918784,0.2045090359957881,0.2129699573191467
0.48000000000000026,0.1837187269045145,0.1693689434128139,0.16375381074214843,-21.493386266431376,0.1970185617014069,0.20617697208452018
0.49000000000000027,0.18513963117901355,0.16994859644827842,0.16400427851016466,-21.93958920181869,0.2038640647627153,0.21173566326621734
0.5000000000000002,0.18656755237017128,0.1705295834023468,0.16425385641493723,-23.311096052401258,0.19875433518695082,0.21028057621438528
0.5100000000000002,0.18800235766669932,0.17111184398002727,0.16450251253741646,-23.996531564171597,0.20111701463411283,0.2086952330931326
0.5200000000000002,0.18944391055266097,0.17169531711160255,0.1647502153303188,-24.989393940878692,0.20048594577165618,0.2128485247738655
0.5300000000000002,0.19089207085660667,0.17227994098413038,0.16499693364272663,-23.94158199376576,0.1985176520061325,0.20677442725626052
0.5400000000000003,0.192346694805375,0.1728656530740875,0.16524263674445325,-23.374117637196857,0.20119550034706027,0.2124415259345566
0.5500000000000003,0.19380763508255405,0.17345239018112765,0.1654872943501347,-21.719346916486383,0.20032982429890986,0.21001981199696892
0.5600000000000003,0.19527474089158806,0.1740400884629197,0.165730876643006,-23.487465160959264,0.19968856830710668,0.2086103522907081
0.5700000000000003,0.1967478580235023,0.17462868347102686,0.16597335429831908,-22.94134243085619,0.20511747998576454,0.21700437721722046
0.5800000000000003,0.19822682892921317,0.17521811018779127,0.1662146985063653,-23.282747712223262,0.2012197541793086,0.20836586010088148
0.5900000000000003,0.19971149279637512,0.1758083030641785,0.16645488099505806,-19.691636243265112,0.20915262785627425,0.22148520298887023
0.6000000000000003,0.2012016856307082,0.17639919605853852,0.16669387405203734,-18.17559032873751,0.20646393870875382,0.21449455095276476
0.6100000000000003,0.2026972403417397,0.17699072267623603,0.16693165054625633,-17.832993493609273,0.20814304092483782,0.21929672824028243
0.6200000000000003,0.20419798683288093,0.17758281601009868,0.16716818394900995,-17.577306396434167,0.20941918264759193,0.21869511516219786
0.6300000000000003,0.2057037520957513,0.17817540878163213,0.1674034483543681,-16.742397341453245,0.20571982164641048,0.21564990999439676
0.6400000000000003,0.20721436030865117,0.17876843338294687,0.16763741849897562,-16.09600472263924,0.21234601939080128,0.22295040068962743
0.6500000000000004,0.20872963293907354,0.17936182191933964,0.16787006978118288,-14.1242027435824,0.20511350204563933,0.21501480566332742
0.6600000000000004,0.21024938885013597,0.17995550625247042,0.16810137827947086,-13.335209070236692,0.2127097094099684,0.22345666985534146
0.6700000000000004,0.21177344441080204,0.18054941804407412,0.1683313207701371,-12.862732527850508,0.20628025895701843,0.21644292867837522
0.6800000000000004,0.21330161360975483,0.18114348880014425,0.16855987474420966,-13.568028964343686,0.21252737193126825,0.22269958998162193
0.6900000000000004,0.21483370817277206,0.18173764991552416,0.16878701842355756,-15.305422135616954,0.20780918177451427,0.21840756708104597
0.7000000000000004,0.21636953768344633,0.1823318327188396,0.1690127307761674,-17.457030522306948,0.2131658022628854,0.22237913226266828
0.7100000000000004,0.21790890970708207,0.18292596851770565,0.16923699153055835,-18.47853322120895,0.21088866691874936,0.2220456235404606
0.7200000000000004,0.21945162991759531,0.18351998864414,0.16945978118930963,-17.11025944934005,0.21411892420200135,0.22295042576955776
0.7300000000000004,0.2209975022272318,0.18411382450011082,0.16968108104167218,-16.043988402501547,0.21360508740108836,0.22433462951151326
0.7400000000000004,0.2225463289189124,0.18470740760315357,0.16990087317524794,-14.95948518570698,0.21540633723756414,0.22438065486580383
0.7500000000000004,0.22409791078100832,0.18530066963198016,0.17011914048670826,-14.331193700884333,0.212206939042705,0.22174778958954716
0.7600000000000005,0.22565204724434,0.1858935424720145,0.1703358666915393,-14.423105572655766,0.21719663637784278,0.2266615759718271
0.7700000000000005,0.22720853652118927,0.18648595826077888,0.1705510363327922,-13.940728435057649,0.21009200607283463,0.2185108756635878
0.7800000000000005,0.22876717574610783,0.18707784943306233,0.1707646347888271,-14.29354036456307,0.2187636649476119,0.22883556064912766
0.7900000000000005,0.23032776111830097,0.1876691487657987,0.17097664828003695,-13.912051112312243,0.20860662542466257,0.21618858460203635
0.8000000000000005,0.23189008804535907,0.18825978942258226,0.17118706387453914,-14.376099884199196,0.2201443431769447,0.23068522269182268
0.8100000000000005,0.2334539512881084,0.18884970499775297,0.17139586949283128,-14.372233997447037,0.2076166316313009,0.2145462806771156
0.8200000000000005,0.235019145106348,0.18943882955997945,0.17160305391140046,-14.990745746992157,0.2216424480955746,0.23255319357234588
0.8300000000000005,0.23658546340523678,0.19002709769527246,0.17180860676528642,-15.223056603738405,0.20659080480353587,0.21286152326260918
0.8400000000000005,0.23815269988209456,0.1906144445493605,0.17201251854959498,-15.955807756083523,0.22325213978545183,0.23444222868485928
0.8500000000000005,0.23972064817337765,0.19120080586936222,0.17221478061996487,-16.173035186337493,0.20567180466329382,0.21132438566345924
0.8600000000000005,0.24128910200159145,0.19178611804468998,0.1724153851919894,-17.07764961778571,0.22460199665491776,0.2358662563366241
0.8700000000000006,0.242857855321901,0.19237031814712294,0.17261432533960108,-17.137984464539393,0.2052989103664716,0.21061698585909314
0.8800000000000006,0.24442670246820272,0.1929533439699881,0.17281159499242585,-18.264348763494016,0.22519480140167347,0.2361166219473639
0.8900000000000006,0.24599543829842016,0.19353513406638995,0.17300718893211725,-18.272458212370548,0.20569233983250163,0.21135498732617364
0.9000000000000006,0.24756385833879158,0.19411562778643285,0.17320110278768377,-19.567338680693123,0.2239852149120276,0.233790122978715
0.9100000000000006,0.24913175892691872,0.1946947653133818,0.1733933330298239,-19.579010589609865,0.20684290953705176,0.21402971884974226
0.9200000000000006,0.25069893735334914,0.19527248769870928,0.17358387696428498,-20.25474509894225,0.21889976707949713,0.22668219991700647
0.9300000000000006,0.2522651920014695,0.19584873689597998,0.1737727327242667,-20.36606983133331,0.20920739883166656,0.2190412463332252
0.9400000000000006,0.25383032248549253,0.1964234557935256,0.17395989926188637,-19.844302838113663,0.21051155794889748,0.21594748304183203
0.9500000000000006,0.2553941297863249,0.19699658824586858,0.17414537633873348,-20.482360933250988,0.21325857854335362,0.22547290004323103
0.9600000000000006,0.25695641638510963,0.19756807910385257,0.1743291645155346,-18.024973239290546,0.2067545248510602,0.2114834211365776
0.9700000000000006,0.2585169863942433,0.19813787424344237,0.17451126514095502,-15.86298146486477,0.2148750938150209,0.2264565500346075
0.9800000000000006,0.26007564568567537,0.19870592059316114,0.17469168033956858,-13.131516361837628,0.20934949864623642,0.2159274014024741
0.9900000000000007,0.26163220201630377,0.19927216616013063,0.1748704129990194,-10.54304070084124,0.21316837376542055,0.22354762627672123
1.0000000000000007,0.2631864651502915,0.1998365600546913,0.17504746675641297,-9.767208569758978,0.21246111782981547,0.22036652455171188
1.0100000000000007,0.2647382469781329,0.2003990525135731,0.17522284598396273,-9.144507012924151,0.21014065964331013,0.21942497638241873
1.0200000000000007,0.2662873616323123,0.20095959492160054,0.1753965557739307,-9.877452487960618,0.21637763409429503,0.22590907180466782
1.0300000000000007,0.26783362559940155,0.20151813983191175,0.175568601922894,-11.88997123483806,0.20349694405942356,0.20946611568717674
1.0400000000000007,0.26937685782845844,0.20207464098467737,0.17573899091537173,-17.698095050163708,0.22473473943464384,0.23895424042573526
1.0500000000000007,0.27091687983559193,0.20262905332431153,0.17590772990685397,-22.569750304492413,0.19693740701782425,0.19792558146502173
1.0600000000000007,0.27245351580457294,0.2031813330151631,0.17607482670626362,-24.265840613583038,0.23069170910494868,0.24758350092470044
1.0700000000000007,0.2739865926833822,0.20373143745568773,0.17624028975789421,-16.078623983219106,0.21012860300371164,0.21486470635035845
1.0800000000000007,0.27551594027658943,0.2042793252910959,0.1764041281228593,-17.16332111418206,0.23284896829146595,0.246905923182348
1.0900000000000007,0.277041391333478,0.20482495642448312,0.17656635146009383,-16.49808866764717,0.2118567148226079,0.21683747692253658
1.1000000000000008,0.278562781631832,0.20536829202644458,0.17672697000694512,-18.79118421085373,0.23468456504706844,0.24782729727409894
1.1100000000000008,0.28007995005731795,0.20590929454318715,0.17688599455939685,-17.572474387629363,0.21208475281510186,0.21709314382473952
1.1200000000000008,0.2815927386784015,0.20644792770314557,0.1770434364519585,-17.95773560360059,0.2350915665705267,0.24706969617931684
1.1300000000000008,0.2831009928167513,0.2069841565221226,0.17719930753726787,-16.916910601422938,0.2120614081348382,0.217175868941612
1.1400000000000008,0.28460456111309235,0.20751794730696765,0.1773536201654406,-17.199438707056416,0.2344857192599129,0.2454332723146824
1.1500000000000008,0.28610329558848036,0.208049267657815,0.17750638716320682,-16.849498114733905,0.2102588410460761,0.21502334484556948
1.1600000000000008,0.2875970517009811,0.20857808646890524,0.17765762181287553,-17.588339385361056,0.23440910936426365,0.24525343064904392
1.1700000000000008,0.28908568839774784,0.20910437392801512,0.17780733783116318,-17.3110422355326,0.20895987528099447,0.21266669685848327
1.1800000000000008,0.2905690681624977,0.2096281015145235,0.17795554934792487,-17.963007148936473,0.23384487244050925,0.2452450779300437
1.1900000000000008,0.2920470570584015,0.2101492419961437,0.17810227088482541,-16.819092418240455,0.21024484923164022,0.21288948563639642
1.2000000000000008,0.2935195247664066,0.2106677694243547,0.17824751733398655,-16.635241599010357,0.23161849006190782,0.24303972582549255
1.2100000000000009,0.2949863446190253,0.2111836591285654,0.17839130393664632,-15.513347873992727,0.21243167664017049,0.21496652821341794
1.2200000000000009,0.2964473936296277,0.21169688770904757,0.17853364626186402,-15.322257013614658,0.23027266824005782,0.24140714549050893
1.2300000000000009,0.2979025525172861,0.21220743302867634,0.1786745601853073,-14.997705038589848,0.21393317507626805,0.21646916089977367
1.2400000000000009,0.2993517057272281,0.21271527420351574,0.17881406186815005,-15.156927790545256,0.2296915327455627,0.24066042441496308
1.2500000000000009,0.3007947414469615,0.21322039159229236,0.1789521677361175,-15.16082482231729,0.2147345830370091,0.21731853086137187
1.260000000000001,0.30223155161814297,0.213722766784797,0.1790888944587051,-15.319725715003353,0.2291666809353155,0.23977031870801985
1.270000000000001,0.30366203194426733,0.214222382589259,0.17922425892860352,-15.228968609074284,0.21516324784556026,0.21825786086971616
1.280000000000001,0.3050860818942622,0.21471922301873556,0.17935827824135556,-15.245863351893318,0.22877526169701085,0.23858322003487348
1.290000000000001,0.3065036047020798,0.21521327327656245,0.17949096967527303,-15.129233041561442,0.21513340448108453,0.21911416363200548
1.300000000000001,0.30791450736238196,0.2157045197409115,0.17962235067164045,-15.302369564621188,0.2288037488247225,0.23746376077996675
1.310000000000001,0.3093187006224185,0.21619294994849964,0.17975243881522704,-15.432208285936671,0.2145684948665627,0.2195319223796448
1.320000000000001,0.31071609897020747,0.21667855257749666,0.17988125181513157,-16.27373748176842,0.22932448189198026,0.2364822930686349
1.330000000000001,0.312106620619128,0.2171613174296798,0.18000880748598266,-17.163074473637483,0.21401758761651643,0.22016478525527475
1.340000000000001,0.31349018748903945,0.21764123541187944,0.1801351237295125,-20.38525678017636,0.22964732744475258,0.23472328867578626
1.350000000000001,0.3148667251840461,0.21811829851676415,0.18026021851652335,-24.35027654122978,0.21558567367508816,0.22390682432266584
1.360000000000001,0.31623616296702994,0.21859249980301168,0.1803841098692654,-29.0567875669645,0.2259906407377234,0.22905300155820293
1.370000000000001,0.31759843373107416,0.21906383337491317,0.18050681584424147,-23.3895714778286,0.22357206577612954,0.2335666525826202
1.380000000000001,0.3189534739679055,0.21953229436145452,0.18062835451545195,-17.80611297562321,0.22159953723617323,0.22583417071884337
1.390000000000001,0.3203012237334841,0.21999787889492312,0.1807487439580949,-16.676292780975963,0.2268700802968027,0.23818891363884467
1.400000000000001,0.3216416266108692,0.2204605840890832,0.18086800223273217,-15.605043788783917,0.21725309009311766,0.21998348568966503
1.410000000000001,0.3229746296704936,0.22092040801696491,0.18098614736993193,-17.714021600452277,0.22843964978347284,0.24200772507774707
1.420000000000001,0.32430018342797917,0.2213773496883123,0.1811031973553992,-15.341242668260971,0.21874928061759807,0.2214732542281132
1.430000000000001,0.3256182417996242,0.22183140902673,0.18121917011559746,-13.606507618300123,0.226390700324374,0.23938249143976295
1.440000000000001,0.3269287620556953,0.22228258684657312,0.18133408350387312,-11.623488637618713,0.2212053390797361,0.22551792579641303
1.450000000000001,0.328231704771659,0.22273088482962236,0.18144795528708627,-10.454000295294419,0.22255445373004512,0.23464380955165653
1.460000000000001,0.3295270337774785,0.22317630550157921,0.18156080313274905,-10.996752229092746,0.22237805003945615,0.2276218280355067
1.470000000000001,0.33081471610511315,0.2236188522084282,0.18167264459668192,-13.118446588897612,0.21678532628414618,0.22789778436242447
1.480000000000001,0.3320947219343456,0.22405852909269558,0.18178349711118033,-17.25586097041587,0.22473736429702487,0.23142186197595854
1.490000000000001,0.3333670245370648,0.2244953410696478,0.18189337797370203,-22.182304284201287,0.21196540379802883,0.22070605826426057
1.500000000000001,0.3346316002201346,0.2249292938034614,0.18200230433606754,-20.65830480021387,0.23302318719767595,0.24328367425880504
1.5100000000000011,0.33588842826696763,0.22536039368339866,0.18211029319417602,-19.995283616623638,0.2152729270299502,0.22253290716550794
1.5200000000000011,0.3371374908779303,0.22578864780002456,0.18221736137823533,-17.482112377539774,0.24040314817516065,0.2511096926717827
1.5300000000000011,0.3383787731096969,0.2262140639214926,0.18232352554349962,-16.297581138877263,0.21940292943878809,0.2257500340550299
1.5400000000000011,0.3396122628136704,0.22663665046993295,0.18242880216151394,-16.052058677003327,0.24009277935642617,0.2502098112532988
1.5500000000000012,0.34083795057358546,0.22705641649797006,0.18253320751185967,-15.727164380456205,0.2199816082139225,0.22527767814427793
1.5600000000000012,0.3420558296424025,0.2274733716653967,0.1826367576743944,-16.78882497544392,0.24115915534595672,0.25146564940658467
1.5700000000000012,0.3432658958786058,0.22788752621603306,0.18273946852198286,-16.933811636243554,0.22100449326509608,0.225530068077885
1.5800000000000012,0.34446814768200645,0.2282988909547919,0.1828413557137079,-18.53952585872208,0.24302980700606494,0.2537512609195839
1.5900000000000012,0.34566258592915566,0.22870747722497609,0.18294243468855798,-17.686784215072095,0.22331751629151406,0.22795658476539793
1.6000000000000012,0.3468492139084667,0.2291132968858291,0.1830427206595796,-18.630949272787714,0.2444047622160855,0.25507581667879775
1.6100000000000012,0.3480280372551381,0.22951636229035896,0.18314222860848886,-17.273635334409025,0.2251990208552495,0.23088828128210737
1.6200000000000012,0.34919906388597544,0.22991668626345615,0.18324097328073122,-17.82620019186644,0.24484225376196297,0.255366889382366
1.6300000000000012,0.3503623039341941,0.23031428208032068,0.18333896918097892,-16.88731209160406,0.2259682373409183,0.23254850221849419
1.6400000000000012,0.35151776968429277,0.23070916344521897,0.18343623056905964,-17.52229777770192,0.2446105202235739,0.25518575972725926
1.6500000000000012,0.352665475507075,0.23110134447058123,0.18353277145630104,-16.8936924033347,0.22631642905105256,0.23337904152404304
1.6600000000000013,0.35380543779490004,0.23149083965645828,0.18362860560228542,-17.646797719472815,0.2440370059188353,0.2548108342665804
1.6700000000000013,0.3549376748972337,0.23187766387034603,0.18372374651199866,-17.01981257057474,0.22683016259462532,0.2341078207272613
1.6800000000000013,0.35606220705657043,0.23226183232739234,0.1838182074333661,-17.71184427462584,0.24309907257054847,0.2540932881227408
1.6900000000000013,0.35717905634479563,0.232643360570996,0.18391200135516134,-16.86736848448948,0.2274863770546556,0.23478399894586502
1.7000000000000013,0.35828824660004716,0.23302226445380653,0.18400514100527757,-17.288846178160544,0.24203362899921235,0.25315542981158307
1.7100000000000013,0.35938980336413956,0.23339856011913374,0.18409763884934885,-16.262245715892508,0.22773505618094364,0.2348234444940757
1.7200000000000013,0.3604837538206048,0.23377226398277387,0.1841895070897096,-16.463754040226803,0.24134448444468362,0.25247801533491815
1.7300000000000013,0.36157012673340194,0.23414339271525855,0.1842807576646807,-15.399578619323577,0.22732546777042956,0.233987024948471
1.7400000000000013,0.3626489523863465,0.23451196322453216,0.18437140224817003,-15.603787097525416,0.24108104678434186,0.2521543408383116
1.7500000000000013,0.3637202625233045,0.23487799263906098,0.18446145224957436,-14.561465807227618,0.22652720934702447,0.23268307858209145
1.7600000000000013,0.3647840902891931,0.2352414982913773,0.1845509188139711,-14.909524330015936,0.2408457814857103,0.2518144917853441
1.7700000000000014,0.3658404701718283,0.23560249770206365,0.18463981282259054,-13.872512848747949,0.2256739775648344,0.2313882966669085
1.7800000000000014,0.36688943794465506,0.2359610085641735,0.1847281448935503,-14.395829821283098,0.24027014296768595,0.2510552437439644
1.7900000000000014,0.3679310306103944,0.23631704872809486,0.18481592538284722,-13.374687553244586,0.22488232533953945,0.23029751241897353
1.8000000000000014,0.368965286345635,0.23667063618685275,0.18490316438559012,-14.117779659830322,0.23922138622038452,0.24971555908998688
1.8100000000000014,0.3699922444464008,0.237021789061852,0.18498987173746334,-13.134460895551657,0.22418109312996146,0.22944954474036
1.8200000000000014,0.37101194527471404,0.23737052558905797,0.18507605701640994,-14.163022735039027,0.2376750695669972,0.24782436122696083
1.8300000000000014,0.3720244302061807,0.23771686410561382,0.18516172954452242,-13.16455427176526,0.22373103047812873,0.2289648586022834
1.8400000000000014,0.3730297415786136,0.2380608230368914,0.18524689839013056,-14.549282455497595,0.23537322603028887,0.24527121188299336
1.8500000000000014,0.3740279226417126,0.23840242088397226,0.1853315723700739,-13.526799344966996,0.22389621055186282,0.22915835972546034
1.8600000000000014,0.3750190175078148,0.2387416762115564,0.1854157600521509,-15.703802107198792,0.23153183976303865,0.24143052000104173
1.8700000000000014,0.37600307110372744,0.2390786076362923,0.1854994697577307,-15.001209093033419,0.2253871396497853,0.2308309907038842
1.8800000000000014,0.37698012912365264,0.23941323381552598,0.1855827095645199,-19.07942752948954,0.22537011295027373,0.23533604881785625
1.8900000000000015,0.3779502379832136,0.2397455734364621,0.18566548730947238,-17.516682153997213,0.2282551778967973,0.23435003082826664
1.9000000000000015,0.37891344477458433,0.24007564520573318,0.18574781059183493,-19.601023278228308,0.22120872105385542,0.23002187195642637
1.9100000000000015,0.37986979722273106,0.24040346783936917,0.18582968677631453,-14.175265547304779,0.22710828389494225,0.2335577307775923
1.9200000000000015,0.380819343642764,0.24072906005316366,0.18591112299636353,-13.711347914127145,0.2224299904096902,0.23013803935627855
1.9300000000000015,0.38176213289840066,0.2410524405534273,0.18599212615756816,-13.378786972760647,0.22530260398921453,0.23296540310602992
1.9400000000000015,0.38269821436154067,0.24137362802812562,0.18607270294113715,-15.185840929888887,0.2234979782283766,0.23177701199740944
1.9500000000000015,0.38362763787294585,0.241692641138389,0.18615285980747548,-15.926713548858304,0.22517726877013877,0.23289813824679004
1.9600000000000015,0.38455045370402485,0.24200949851039297,0.18623260299984137,-16.590554538512794,0.22457077117849306,0.2330048677150179
1.9700000000000015,0.38546671251971376,0.2423242187275977,0.18631193854807404,-16.44167272889414,0.22765241401305875,0.23574885889604288
1.9800000000000015,0.38637646534244685,0.24263682032334088,0.18639087227238638,-18.34428973215557,0.2227812609080559,0.23014461138086864
1.9900000000000015,0.38727976351720844,0.24294732177377498,0.18646940978721405,-18.89490842637098,0.2309853052910354,0.24056500155015909
2.0000000000000013,0.3881766586776567,0.24325574149114304,0.18654755650511592,-19.88348607574693,0.2223260873813769,0.2286469517346953
2.010000000000001,0.3890672027133093,0.24356209781738297,0.18662531764071616,-16.92914387023784,0.236693690554178,0.2476874537673696
2.020000000000001,0.38995144773777857,0.2438664090180535,0.18670269821468283,-15.46923300070073,0.2266011672808022,0.23300124315496518
2.0300000000000007,0.3908294460580439,0.24416869327657362,0.18677970305773745,-14.895469523206613,0.23906304070642673,0.2496359810839707
2.0400000000000005,0.3917012501447492,0.24446896868876683,0.18685633681468677,-14.500126339452413,0.22997186864735394,0.23619716820347444
2.0500000000000003,0.39256691260350984,0.24476725325770246,0.1869326039484735,-15.81255817101551,0.236586606453499,0.24597780429327062
2.06,0.39342648614721454,0.2450635648888265,0.18700850874423985,-15.398690531519492,0.23474275421106225,0.24198520230197587
2.07,0.39428002356930975,0.2453579213853726,0.1870840553133972,-15.003992117992608,0.2336286152578969,0.24210817395745923
2.0799999999999996,0.395127577718045,0.24565034044404568,0.18715924759769811,-12.879353653403397,0.23977152710187255,0.24852943953186823
2.0899999999999994,0.39596920147166925,0.2459408396509707,0.18723408937330602,-11.60387025320774,0.2314786167971111,0.23939148556929576
2.099999999999999,0.3968049477145566,0.24622943647789702,0.18730858425485633,-11.285092939054424,0.2422591431426023,0.25204916894412327
2.109999999999999,0.3976348693142454,0.2465161482786524,0.1873827356995073,-11.810729389126218,0.2267735540062191,0.23354336248256652
2.1199999999999988,0.3984590190993751,0.24680099228583663,0.18745654701097375,-13.416336447106195,0.2438324702303867,0.2542555710918574
2.1299999999999986,0.3992774498384996,0.24708398560774808,0.187530021343541,-14.821364397925569,0.22194384943324041,0.22756157285194106
2.1399999999999983,0.40009021421976193,0.24736514522553663,0.18760316170605715,-16.592147185045985,0.24651507231455808,0.2569504614383871
2.149999999999998,0.4008973648314103,0.247644487990572,0.18767597096589614,-16.48390971111353,0.22084760327404587,0.22583056934175091
2.159999999999998,0.4016989541431366,0.24792203062202278,0.18774845185289127,-16.66753929622527,0.24958253715579792,0.25954653217651014
2.1699999999999977,0.4024950344882206,0.24819778970463882,0.18782060696323724,-15.484799637751326,0.22257931758836613,0.2270155203929588
2.1799999999999975,0.4032856580464588,0.24847178168672682,0.18789243876335346,-15.158178609344233,0.2512647954171954,0.2609764050152041
2.1899999999999973,0.4040708768278614,0.24874402287831587,0.1879639495937111,-14.272764043562775,0.2240627909950128,0.22824583448137017
2.199999999999997,0.4048507426570963,0.24901452944950223,0.18803514167261756,-14.164812819764279,0.2521167897437154,0.26185585924583044
2.209999999999997,0.40562530715866313,0.24928331742896853,0.1881060170999576,-13.914739390936399,0.2237469469685472,0.22786393408278205
2.2199999999999966,0.40639462174277735,0.24955040270267026,0.1881765778608892,-14.44679753486999,0.2527764693027258,0.2626347654501247
2.2299999999999964,0.40715873759194676,0.24981580101268294,0.18824682582949276,-14.568326660417831,0.2224338258372036,0.22636549249008459
2.239999999999996,0.40791770564822144,0.25007952795620225,0.18831676277236864,-15.669024529113655,0.2534847358782096,0.26331093199075895
2.249999999999996,0.40867157660109715,0.2503415989846928,0.1883863903521868,-15.456938365911752,0.22209284524556636,0.2258352962948659
2.259999999999996,0.4094204008760572,0.25060202940317766,0.18845571013118131,-16.50620221089651,0.25384734710994905,0.26331108485705956
2.2699999999999956,0.4101642286237308,0.2508608343696631,0.18852472357459316,-15.729245952947188,0.22325853419233072,0.22699937732666542
2.2799999999999954,0.41090310970965205,0.2511180288946927,0.18859343205405643,-16.641731715509067,0.253159153565089,0.26229194631319713
2.289999999999995,0.41163709370460255,0.25137362784102524,0.18866183685092977,-16.169259196749714,0.22474806638060454,0.22869958642443106
2.299999999999995,0.4123662298755178,0.2516276459234302,0.1887299391595698,-16.92287959350351,0.251694361030483,0.26080194951181135
2.3099999999999947,0.41309056717694076,0.2518800977085962,0.18879774009054834,-16.569605344690032,0.22678279325460793,0.23148750027058257
2.3199999999999945,0.4138101542430072,0.2521309976151456,0.18886524067380847,-16.324699057240252,0.24993544750421376,0.2589647618928592
2.3299999999999943,0.4145250393799427,0.25238035991375174,0.188932441861764,-15.750918808774305,0.22944552037799204,0.2353371601333149
2.339999999999994,0.41523527055905834,0.25262819872735337,0.18899934453233838,-15.19413341236343,0.24793601758554426,0.2569337092502594
2.349999999999994,0.4159408954102261,0.25287452803146016,0.18906594949194305,-14.915812306818763,0.23111915269790909,0.23767061219766647
2.3599999999999937,0.41664196121581826,0.2531193616545457,0.18913225747839552,-14.798263283489499,0.24620689047299787,0.2554334444470368
2.3699999999999934,0.41733851490509627,0.25336271327852444,0.18919826916377896,-14.928465851990616,0.2316020014804185,0.23821097538116023
2.3799999999999932,0.4180306030490335,0.25360459643930494,0.18926398515723722,-15.092377096986775,0.2459987415494773,0.25539719352942364
2.389999999999993,0.41871827185555355,0.25384502452741814,0.18932940600771297,-15.23149860890579,0.2319404338640226,0.23851296861667634
2.399999999999993,0.4194015671651753,0.25408401078871584,0.18939453220662303,-15.500370788654054,0.2474322244048577,0.25666659205676695
2.4099999999999926,0.42008053444704363,0.25432156832513364,0.1894593641904732,-15.417757632519068,0.23251157583627102,0.2391170534260313
2.4199999999999924,0.4207552187953361,0.25455771009551675,0.1895239023434135,-15.713656616067668,0.2496373185433578,0.2585709244177258
2.429999999999992,0.4214256649260305,0.25479244891650416,0.18958814699973295,-15.454676044386623,0.23294157000734955,0.23923899968752654
2.439999999999992,0.4220919171740172,0.2550257974634656,0.18965209844629324,-15.39537674712204,0.25187411259478665,0.2608048892017315
2.4499999999999917,0.4227540194905471,0.2552577682714913,0.1897157569249043,-15.000969843778565,0.23308379939219967,0.238646533063515
2.4599999999999915,0.42341201544100004,0.2554883737364289,0.18977912263464022,-14.718788219341615,0.2535988579993755,0.2627305960224333
2.4699999999999913,0.4240659482029597,0.2557176261159643,0.18984219573409658,-14.267103398815742,0.23311722721014996,0.2380163336075738
2.479999999999991,0.4247158605645854,0.25594553753074395,0.1899049763435886,-14.190326881463086,0.254426805828837,0.2636290609344599
2.489999999999991,0.4253617949232671,0.2561721199655357,0.18996746454729294,-13.937482183529811,0.23271906342904952,0.23720827719310936
2.4999999999999907,0.4260037932845522,0.2563973852704247,0.19002966039533134,-14.443000665754013,0.2546911244226049,0.26382267128702996
2.5099999999999905,0.42664189726133195,0.256621345162042,0.1900915639057981,-14.46587218239228,0.231794930714938,0.2359569545654506
2.5199999999999902,0.42727614807327874,0.25684401122482287,0.19015317506673143,-15.492741314329654,0.25492579514143016,0.26396942450277744
2.52999999999999,0.42790658654652075,0.25706539491229335,0.19021449383803046,-15.42311046238786,0.23139246447774434,0.23532334556314963
2.53999999999999,0.4285332531135453,0.25728550754838064,0.19027552015331622,-16.465552013713626,0.25499309679240795,0.26396749048529894
2.5499999999999896,0.4291561878133185,0.2575043603287467,0.19033625392174033,-16.062176863846787,0.2324566882923007,0.23648035376484375
2.5599999999999894,0.42977543029161525,0.2577219643221418,0.19039669502973913,-16.659095093903332,0.2543102128128938,0.26319068258148354
2.569999999999989,0.4303910198015455,0.25793833047177694,0.19045684334273708,-16.17502771225511,0.23472557235295238,0.2393623022355782
2.579999999999989,0.4310029952042703,0.2581534695967116,0.1905166987067973,-16.097096450107585,0.25287953230292914,0.26157267470387274
2.5899999999999888,0.4316113949698984,0.25836739239325685,0.1905762609502232,-15.669963851522848,0.2375008310287667,0.24306915368254556
2.5999999999999885,0.43221625717855233,0.2585801094363889,0.1906355298851076,-15.299016132359984,0.251052364660583,0.2595970064417143
2.6099999999999883,0.43281761952159886,0.2587916311811748,0.19069450530883497,-15.057804537134743,0.2397168335785318,0.24589954104075043
2.619999999999988,0.43341551930303296,0.2590019679642062,0.19075318700553487,-14.884073108989423,0.24931496461516356,0.2578947716349687
2.629999999999988,0.4340099934410089,0.2592111300050407,0.19081157474748792,-14.852726211462672,0.2407071163939482,0.24701014627025597
2.6399999999999877,0.43460107846950957,0.25941912740764833,0.19086966829648522,-14.915417833681659,0.24855765409743047,0.25723513127951475
2.6499999999999875,0.43518881054014785,0.2596259701618624,0.19092746740514197,-14.913119453083683,0.2406757474215182,0.24686508447864333
2.6599999999999873,0.43577322542409114,0.2598316681448335,0.19098497181816745,-15.154000272630944,0.2492084620333324,0.25794053023281505
2.669999999999987,0.4363543585141043,0.260036231122484,0.19104218127358905,-15.025420856052344,0.24004603823395562,0.24603004082832752
2.679999999999987,0.4369322448267027,0.2602396687509641,0.19109909550393597,-15.376157151115011,0.2510252846896552,0.2598346509650682
2.6899999999999866,0.4375069190044085,0.2604419905781056,0.19115571423737834,-15.051809156347181,0.2391825029251467,0.24475970726777016
2.6999999999999864,0.4380784153181062,0.26064320604487345,0.19121203719882585,-15.26293783744401,0.25341328298105426,0.26240106659852774
2.709999999999986,0.4386467676694885,0.260843324486816,0.19126806411098765,-14.74385789014907,0.23850249137027257,0.24345733085339086
2.719999999999986,0.4392120095935884,0.2610423551355079,0.1913237946953894,-14.758764856059972,0.25550210190077377,0.2646552790313105
2.7299999999999858,0.43977417426139354,0.2612403071199912,0.19137922867335547,-14.187462478822455,0.23812045938967683,0.2424668004581036
2.7399999999999856,0.44033329448253195,0.26143718946820765,0.1914343657669503,-14.313904219169526,0.25671431790343513,0.26586403941962244
2.7499999999999853,0.44088940270803095,0.2616330111084256,0.1914892056998843,-13.909369386264634,0.2375822611928287,0.24146649941386777
2.759999999999985,0.4414425310331386,0.2618277808706586,0.19154374819838382,-14.48628768893159,0.25728283372998645,0.26627866071264494
2.769999999999985,0.4419927112002056,0.26202150748807607,0.19159799299202537,-14.228452930112477,0.2367916522100549,0.24032806822389272
2.7799999999999847,0.44253997460162364,0.2622141995984038,0.19165193981453518,-15.231001475824023,0.25766741694927564,0.26643985606701714
2.7899999999999845,0.44308435228281257,0.26240586574531566,0.19170558840455598,-14.795228130358806,0.23644329178317613,0.2397605585728829
2.7999999999999843,0.44362587494525585,0.26259651437981457,0.19175893850638104,-15.855424474652171,0.2578704963875495,0.26643036345728727
2.809999999999984,0.44416457294957795,0.26278615386160226,0.19181198987065526,-15.0638116143099,0.2370292225492426,0.24029075085772447
2.819999999999984,0.4447004763186595,0.2629747924604378,0.1918647422550467,-15.949893150890878,0.2575149619424012,0.2660093448662249
2.8299999999999836,0.4452336147407887,0.26316243835748365,0.191917195424886,-15.157011174433695,0.23825262532669422,0.2416257561261913
2.8399999999999834,0.4457640175728436,0.26334909964664033,0.19196934915377817,-15.859518589010184,0.2564144994740857,0.2649856666008065
2.849999999999983,0.4462917138434995,0.26353478433586686,0.1920212032241845,-15.270234922773819,0.2400096619178225,0.24381511040830345
2.859999999999983,0.44681673225646545,0.26371950034848896,0.19207275742797641,-15.53750560659117,0.2547170006996829,0.26323737052507606
2.869999999999983,0.4473391011937377,0.26390325552449306,0.19212401156696254,-15.036333351641757,0.24223415676902893,0.24682010448814318
2.8799999999999826,0.4478588487188733,0.2640860576218067,0.19217496545338933,-14.893603932248945,0.25273669299121915,0.2610174590052564
2.8899999999999824,0.448376002580279,0.2642679143175646,0.19222561891041548,-14.538166766277667,0.24407848576193825,0.249294075147658
2.899999999999982,0.4488905902145114,0.26444883320936,0.19227597177256164,-14.46255968489908,0.2509951799549452,0.2591223865958886
2.909999999999982,0.44940263874958863,0.26462882181648184,0.1923260238861357,-14.305162950096712,0.2446496228454417,0.24998940390512905
2.9199999999999817,0.4499121750083078,0.2648078875811366,0.19237577510963483,-14.418681827631811,0.25043244625030814,0.25857965711661074
2.9299999999999815,0.4504192255115689,0.26498603786965513,0.19242522531412368,-14.313985976603139,0.24405773269749398,0.2491542878272727
2.9399999999999813,0.45092381648169855,0.2651632799736838,0.19247437438359102,-14.534084114095112,0.2515932747534825,0.2598842890998974
2.949999999999981,0.45142597384577754,0.2653396211113602,0.19252322221528387,-14.34066553907228,0.24306775298025216,0.24778352032973602
2.959999999999981,0.4519257232389646,0.2655150684284755,0.1925717687200232,-14.671182386030964,0.2540737188523478,0.2625715319245297
2.9699999999999807,0.452423090007817,0.26568962899961696,0.19262001382249522,-14.357862368900802,0.24228871595481205,0.2465480197648465
2.9799999999999804,0.4529180992136043,0.265863309829298,0.19266795746152596,-14.63945710146362,0.2569985072059731,0.26568861816538936
2.9899999999999802,0.4534107756356176,0.26603611785307174,0.19271559959033638,-14.133532064299645,0.24189772695465922,0.24560112672714124
2.99999999999998,0.4539011437744676,0.266208059938628,0.19276294017677773,-14.245005988503866,0.25946769211073845,0.26824672391810994
3.00999999999998,0.45438922785537134,0.2663791428868746,0.19280997920354975,-13.626422499180388,0.24169785213110567,0.2448087972595534
3.0199999999999796,0.4548750518314292,0.2665493734330033,0.19285671666840182,-13.836555665105385,0.26102520242528865,0.2697168435189883
3.0299999999999794,0.45535863938688564,0.26671875824753877,0.19290315258431606,-13.285062821931838,0.24133938254077053,0.24395821630854714
3.039999999999979,0.4558400139403776,0.26688730393737387,0.19294928697967675,-13.921158822868861,0.2618458861692622,0.2702343359474295
3.049999999999979,0.4563191986481635,0.267055017046785,0.19299511989841953,-13.510380971114493,0.24067918658516596,0.2430020293316949
3.0599999999999787,0.45679621640733725,0.26722190405843627,0.19304065140017065,-14.72415149332252,0.2623832316355029,0.2702185389489924
3.0699999999999785,0.4572710898590224,0.267387971394364,0.1930858815603672,-14.261310828299727,0.24009313008386068,0.24237793406174266
3.0799999999999783,0.45774384139154706,0.26755322541694854,0.1931308104703665,-15.761976265090134,0.26294688486119006,0.2700297588353838
3.089999999999978,0.45821449314359747,0.26771767242986727,0.19317543823753805,-14.722087043669884,0.24019383769773953,0.24267433256084597
3.099999999999978,0.4586830670073506,0.2678813186790348,0.19321976498534602,-15.88610076355008,0.26341573106827987,0.26988365182698204
3.1099999999999777,0.4591495846315827,0.2680441703535261,0.19326379085341702,-14.303591860277455,0.24069209251234744,0.24338460745896556
3.1199999999999775,0.4596140674247569,0.2682062335864842,0.19330751599759488,-15.184760442842611,0.26351324822778294,0.26985948621336653
3.1299999999999772,0.4600765365580841,0.26836751445601315,0.19335094058998537,-13.680761696929382,0.24075596175527147,0.24346749078214372
3.139999999999977,0.4605370129685606,0.2685280189860552,0.1933940648189879,-14.660761206483242,0.26321963497546885,0.2698064143510358
3.149999999999977,0.46099551736197825,0.2686877531472532,0.1934368888893173,-13.321379166136213,0.24048730614705868,0.24305458367537636
3.1599999999999766,0.4614520702159112,0.26884672285779726,0.19347941302201352,-14.387559789864042,0.2624906969154306,0.2693127244628614
3.1699999999999764,0.46190669178267285,0.2690049339842577,0.19352163745444304,-13.091821490319342,0.24028140953727034,0.24275423044604308
3.179999999999976,0.4623594020922477,0.2691623923424021,0.19356356244028858,-14.168788650358398,0.26124652840786855,0.26807367427221784
3.189999999999976,0.4628102209551935,0.2693191036979984,0.19360518824953074,-13.056494309164899,0.24004873490327377,0.24258450579557128
3.1999999999999758,0.463259167965517,0.2694750737676029,0.19364651516841908,-14.299856104034165,0.2596787710010678,0.2663691098145696
3.2099999999999755,0.46370626250351965,0.2696303082193345,0.19368754349943593,-13.45958424641904,0.23967410420847174,0.24237222207168638
3.2199999999999753,0.46415152373861435,0.2697848126736344,0.19372827356125094,-14.96502249984896,0.2580472558277574,0.2646540127579234
3.229999999999975,0.4645949706321134,0.2699385927040115,0.19376870568866728,-14.330341128409431,0.23941337358165946,0.2423993463950146
3.239999999999975,0.4650366219399862,0.2700916538377744,0.1938088402325611,-15.956988435512313,0.25646855443831623,0.2630212213685321
3.2499999999999747,0.46547649621558773,0.27024400155674927,0.19384867755981247,-15.482127476472968,0.2399187816868964,0.24357621329963605
3.2599999999999745,0.46591461181235516,0.2703956412979842,0.19388821805323037,-16.696538490518776,0.255137760160617,0.2613604147747878
3.2699999999999743,0.4663509868864762,0.2705465784544395,0.19392746211146863,-16.22026861137499,0.24217754123775645,0.24702777432752762
3.279999999999974,0.4667856393995252,0.2706968183756661,0.19396641014893864,-16.627024504362495,0.2541673108297747,0.25978509429476815
3.289999999999974,0.4672185871210688,0.2708463663684693,0.19400506259571298,-16.219232478905116,0.2462315508668687,0.25222875493132035
3.2999999999999736,0.467649847631242,0.2709952276975604,0.19404341989742413,-16.3836298558227,0.2531064689123085,0.2583587430070456
3.3099999999999734,0.46807943832329113,0.2711434075861954,0.19408148251515792,-16.10970856792668,0.2505111628799608,0.257181401121116
3.319999999999973,0.4685073764060873,0.2712909112168008,0.19411925092534088,-16.243632415074696,0.25203356035530217,0.2571993727511704
3.329999999999973,0.4689336789066083,0.2714377437315869,0.19415672561962202,-15.93438769329587,0.2539597884442597,0.2609264398422291
3.3399999999999728,0.469358362672389,0.2715839102331486,0.19419390710475015,-15.80837949639115,0.2514411209016593,0.25660446122785313
3.3499999999999726,0.46978144437394115,0.2717294157850553,0.19423079590244777,-15.334594672951054,0.2563753174297396,0.2633757772353884
3.3599999999999723,0.4702029405071417,0.2718742654124267,0.19426739254927738,-14.899796496426259,0.25138591123822807,0.2565655642719787
3.369999999999972,0.47062286739558995,0.27201846410249864,0.19430369759650637,-14.366512655687,0.2577893045555667,0.2646017838166136
3.379999999999972,0.47104124119293367,0.2721620168051761,0.1943397116099666,-13.802176898131718,0.25165515279582606,0.2568759264510251
3.3899999999999717,0.47145807788516453,0.272304928433575,0.19437543516990954,-13.403598844761111,0.25824431623071575,0.26466350528491966
3.3999999999999715,0.47187339329288136,0.2724472038645532,0.19441086887085954,-12.895639249608642,0.25212979277395314,0.25745098445254727
3.4099999999999713,0.4722872030735242,0.2725888479392291,0.19444601332146147,-12.751487760862583,0.25770920270714276,0.2636149614862319
3.419999999999971,0.47269952272357607,0.2727298654634911,0.1944808691443274,-12.451409008124694,0.2530058445247685,0.25850007603480457
3.429999999999971,0.47311036758073555,0.2728702612084938,0.19451543697587742,-12.650117880632585,0.25604398156828057,0.26144372627198836
3.4399999999999706,0.4735197528260573,0.27301003991114553,0.19454971746618005,-12.775684092795967,0.25478954753371513,0.26049121583652207
3.4499999999999704,0.4739276934860621,0.2731492062745843,0.1945837112787886,-13.403262600312841,0.2532225633153338,0.25823229156963934
3.45999999999997,0.47433420443481933,0.2732877649686439,0.19461741909057523,-13.860140441244866,0.25776367363590724,0.2636661172176217
3.46999999999997,0.47473930039599466,0.27342572063030857,0.19465084159156182,-14.365434080597622,0.25031512250459803,0.2550675551435323
3.47999999999997,0.47514299594487347,0.27356307786416034,0.19468397948475086,-14.20824462056859,0.26108087649185974,0.2672382883260402
3.4899999999999696,0.4755453055103488,0.27369984124281255,0.19471683348595054,-14.22956992730924,0.24864486892310192,0.2529560955991899
3.4999999999999694,0.4759462433768838,0.27383601530733714,0.1947494043236015,-14.030966428940458,0.26397479650868055,0.270443114859849
3.509999999999969,0.4763458236864426,0.27397160456768027,0.19478169273859933,-14.28347397782353,0.2470854041905042,0.2505917985735597
3.519999999999969,0.4767440604403938,0.2741066135030694,0.1948136994841164,-14.591097241704507,0.2665129250488948,0.2731502235839828
3.5299999999999687,0.47714096750138185,0.27424104656241,0.19484542532542098,-14.917124450195965,0.24566160291372222,0.24844298254427513
3.5399999999999685,0.4775365585951742,0.2743749081646752,0.1948768710396973,-15.466701911325163,0.26876798796313955,0.27524235239860834
3.5499999999999683,0.4779308473124753,0.2745082026992837,0.1949080374158609,-15.459883123117185,0.24512714372639074,0.2476370202838051
3.559999999999968,0.4783238471107148,0.2746409345264707,0.19493892525437517,-16.01399565972989,0.2705277338583298,0.27650503521292974
3.569999999999968,0.4787155713158076,0.2747731079776498,0.19496953536706632,-15.603864427526881,0.24509878641421887,0.24771954644648622
3.5799999999999677,0.4791060331238845,0.2749047273557655,0.19499986857693632,-15.92887556760527,0.2716625902181071,0.27721157075477193
3.5899999999999674,0.479495245602997,0.275035796935638,0.19502992571797578,-15.127534268886478,0.2449873773720498,0.24768751927016516
3.5999999999999672,0.47988322169479314,0.2751663209642998,0.19505970763497635,-15.278760872223614,0.2719905587604222,0.27759968092015486
3.609999999999967,0.4802699742161674,0.27529630366132335,0.19508921518334088,-14.2926063675122,0.24459539619904222,0.24701397549737017
3.619999999999967,0.48065551586088223,0.2754257492191409,0.19511844922889432,-14.702683815606832,0.27121955265470576,0.2772922522870773
3.6299999999999666,0.48103985920116465,0.2755546618033576,0.19514741064769395,-13.785151996010129,0.24393125004920357,0.2457897987462563
3.6399999999999664,0.48142301668927495,0.27568304555305445,0.19517610032583774,-14.605601588736349,0.2693111690088631,0.2759194808475262
3.649999999999966,0.4818050006590498,0.27581090458108615,0.19520451915927428,-13.93877773591291,0.24332156137765257,0.2447271809587855
3.659999999999966,0.4821858233274191,0.2759382429743693,0.1952326680536107,-15.17706623312052,0.2664863958533879,0.2734840366695271
3.6699999999999657,0.4825654967958979,0.2760650647941648,0.19526054792392145,-15.101863035839111,0.24321331913294633,0.24468723303783876
3.6799999999999655,0.4829440330520518,0.2761913740763519,0.19528815969455632,-16.656269582643883,0.26318908507876926,0.27030278266698776
3.6899999999999653,0.48332144397093796,0.27631717483169543,0.19531550429894837,-17.13339062733432,0.24429542341910895,0.24676010316949637
3.699999999999965,0.4836977413165213,0.276442471046106,0.1953425826794217,-17.88128966291576,0.26020824673304355,0.26694525571663535
3.709999999999965,0.48407293674306523,0.2765672666808937,0.1953693957870005,-17.775111836512067,0.24752572784292362,0.25169843650528356
3.7199999999999647,0.4844470417964988,0.2766915656730141,0.19539594458121576,-17.28887694546029,0.2581072293250386,0.2643300014767821
3.7299999999999645,0.4848200679157594,0.2768153719353079,0.19542223002991388,-16.76720534588011,0.2513031750614064,0.2562620206092888
3.7399999999999642,0.485192026434111,0.2769386893567344,0.19544825310906525,-16.209699243423273,0.25655755117041323,0.262844954870328
3.749999999999964,0.4855629285804409,0.2770615218025986,0.19547401480257331,-15.833387914542266,0.2527222193842682,0.2573353285087365
3.759999999999964,0.48593278548052976,0.2771838731147703,0.19549951610208177,-15.191442591927455,0.25600172018964984,0.26260845098639257
3.7699999999999636,0.4863016081583015,0.2773057471118992,0.19552475800678526,-14.908118733832367,0.25239606676382315,0.25650741866934323
3.7799999999999634,0.48666940753704974,0.2774271475896232,0.19554974152323892,-14.308467821339185,0.2563078242651726,0.26318519322579864
3.789999999999963,0.48703619444064,0.2775480783207688,0.195574467665167,-14.283144119997004,0.2513520652763871,0.2551310251006718
3.799999999999963,0.4874019795946918,0.2776685430555482,0.19559893745327464,-14.316210330172877,0.2575934218065602,0.26473112042361335
3.8099999999999627,0.48776677362773707,0.27778854552174875,0.19562315191505766,-14.752290444868358,0.24965933634642168,0.2531093815179446
3.8199999999999625,0.4881305870723583,0.27790808942491835,0.19564711208461577,-15.470159986934732,0.26032803290333717,0.2677638742982521
3.8299999999999623,0.4884934303663033,0.27802717844854224,0.1956708190024618,-15.770365351239018,0.24804653025972684,0.2510643070647413
3.839999999999962,0.4888553138535807,0.278145816254218,0.19569427371533699,-16.033166501945825,0.26389290959499634,0.271546178686875
3.849999999999962,0.489216247785533,0.27826400648182276,0.1957174772760231,-15.552331208451477,0.247624676236316,0.25014347403916987
3.8599999999999617,0.4895762423218895,0.2783817527496747,0.19574043074315584,-15.042984044698734,0.266686608744646,0.2743831497384126
3.8699999999999615,0.48993530753179765,0.27849905865469066,0.19576313518104008,-14.475089385590236,0.24762453856993066,0.24959941693568946
3.8799999999999613,0.4902934533948373,0.278615927772539,0.19578559165946574,-14.086697814843713,0.26805468209023964,0.27571342637045104
3.889999999999961,0.49065068980200965,0.2787323636577844,0.19580780125352237,-13.843658655464827,0.24698475357782124,0.24845668806242083
3.899999999999961,0.4910070265567124,0.27884836984403155,0.1958297650434173,-14.037058528973349,0.2686340414706993,0.2762792848114872
3.9099999999999606,0.49136247337569056,0.27896394984406087,0.1958514841142927,-14.016281234903802,0.24584087697202708,0.24687146820563155
3.9199999999999604,0.49171703988997073,0.27907910714996137,0.19587295955604464,-14.770235967188237,0.26890071841377605,0.2764756038699317
3.92999999999996,0.4920707356457754,0.2791938452332571,0.1958941924631412,-14.71740138158558,0.24509652437485238,0.2458932040180572
3.93999999999996,0.492423570105419,0.27930816754503085,0.19591518393444418,-15.751847118953206,0.2687934839608785,0.27614791080850487
3.9499999999999598,0.49277555264818484,0.2794220775160417,0.19593593507302914,-15.54073214031636,0.24543110805615984,0.24635239919471286
3.9599999999999596,0.4931266925711838,0.2795355785568383,0.19595644698600745,-16.50176857105601,0.2681280908602511,0.2752894631797156
3.9699999999999593,0.4934769990901956,0.2796486740578691,0.19597672078435,-16.23917637136669,0.24691667665863914,0.24828828379774753
3.979999999999959,0.49382648134049223,0.2797613673895863,0.19599675758271004,-16.720862387594856,0.26692010945951977,0.27401739296897226
3.989999999999959,0.4941751483776426,0.2798736619025469,0.19601655849924862,-16.30127239173926,0.24957802791789252,0.25174355383557473
3.9999999999999587,0.49452300917830094,0.2799855609275091,0.1960361246554601,-15.970574499792423,0.2653731411638831,0.27230026559976667
4.009999999999959,0.49487007264097893,0.28009706777552434,0.19605545717599862,-15.456785754255872,0.2526543358064405,0.2556910666953532
4.019999999999959,0.49521634758679833,0.28020818573802625,0.19607455718850672,-14.916482107211337,0.2636397823550415,0.27044915144736537
4.0299999999999585,0.4955618427602301,0.28031891808691467,0.1960934258234434,-14.673457448878034,0.2544692576450407,0.2578503271778725
4.039999999999958,0.4959065668298138,0.28042926807463564,0.19611206421391372,-14.497411262029248,0.2622806947314498,0.2692472428732033
4.049999999999958,0.49625052838886496,0.2805392389342589,0.19613047349550003,-14.606018316434183,0.25444540677090055,0.25758491380930293
4.059999999999958,0.4965937359561615,0.2806488338795503,0.19614865480609373,-14.766219125962575,0.2623840713154803,0.2696343065000768
4.069999999999958,0.49693619797661953,0.2807580561050413,0.19616660928572807,-14.950366809842446,0.25341999683318417,0.2561039961551658
4.079999999999957,0.49727792282194894,0.28086690878609455,0.1961843380764124,-15.268200394579532,0.26421596588735313,0.27167450849749164
4.089999999999957,0.4976189187912979,0.28097539507896596,0.19620184232196652,-15.205295044122073,0.2524536738255632,0.25472589472199797
4.099999999999957,0.4979591941118784,0.2810835181208633,0.1962191231678574,-15.474286511379582,0.2670016228079508,0.274559068124691
4.109999999999957,0.4982987569395806,0.281191281030002,0.1962361817610365,-15.100054955998845,0.25188548975270864,0.2536414953353378
4.119999999999957,0.49863761535956935,0.28129868690565596,0.19625301924977678,-15.130054619141028,0.2697197009093508,0.2773663318240943
4.129999999999956,0.4989757773868689,0.2814057388282076,0.19626963678351403,-14.595556242715608,0.251534767561957,0.25261201497299857
4.139999999999956,0.49931325096693097,0.28151243985919217,0.19628603551268567,-14.546448160507298,0.27158895059867916,0.2792413567061087
4.149999999999956,0.4996500439761911,0.28161879304134096,0.1963022165885735,-14.014460224280574,0.251204364644178,0.2517271273281215
4.159999999999956,0.4999861642226098,0.2817248013986197,0.19631818116314534,-14.227874837712381,0.27246841552041956,0.2799112051579256
4.1699999999999555,0.5003216194462001,0.2818304679362657,0.19633393038890004,-13.866402937210749,0.25053638668201705,0.25076816841512783
4.179999999999955,0.5006564173195431,0.2819357956408202,0.19634946541871123,-14.598232470939367,0.2728171524955322,0.2798850506793008
4.189999999999955,0.5009905654482879,0.2820407874801596,0.1963647874056746,-14.356014777823699,0.24965486233063394,0.24977338454811215
4.199999999999955,0.5013240713716417,0.2821454464035224,0.19637989750295398,-15.461111203834903,0.2730795437431972,0.27974982376315316
4.209999999999955,0.5016569425628437,0.28224977534153445,0.19639479686363084,-14.957788290802755,0.24937855624174537,0.24950015804523046
4.2199999999999545,0.5019891864296295,0.28235377720623056,0.19640948664055272,-15.976278397942977,0.2731386306765444,0.2795807647377641
4.229999999999954,0.502320810314681,0.28245745489107404,0.19642396798618433,-15.134490099204935,0.25008315575596285,0.25027196919406375
4.239999999999954,0.5026518214960656,0.2825608112709744,0.1964382420524604,-15.932437534776348,0.2725317184153456,0.2790453391556325
4.249999999999954,0.5029822271876622,0.2826638492023,0.1964523099906365,-15.19289737240723,0.251412749285597,0.2518210282722992
4.259999999999954,0.503312034539576,0.28276657152289125,0.19646617295114507,-15.693711609062902,0.271205070791995,0.277841256826059
4.269999999999953,0.5036412506385423,0.2828689810520695,0.1964798320834497,-15.157868663647024,0.2533328291547765,0.2544269791473587
4.279999999999953,0.5039698825083178,0.2829710805906438,0.1964932885359018,-15.120575489958439,0.26947320751288917,0.2759246510390819
4.289999999999953,0.5042979371100609,0.28307287292091604,0.19650654345559848,-14.772319410437085,0.25559755586239835,0.257654689754467
4.299999999999953,0.5046254213427023,0.28317436080668335,0.19651959798824117,-14.596356044906674,0.2676367500656097,0.27382950095954994
4.3099999999999525,0.5049523420433025,0.28327554699323776,0.196532453277995,-14.505217415610533,0.25728391438058557,0.2598900164157375
4.319999999999952,0.5052787059874013,0.2833764342073655,0.1965451104673515,-14.564326014420084,0.26637655626987866,0.27255059161786266
4.329999999999952,0.5056045198893542,0.2834770251573414,0.19655757069698856,-14.571687458931146,0.2579169563569699,0.2604816487643819
4.339999999999952,0.5059297904026611,0.28357732253292456,0.19656983510563636,-14.724680174039877,0.2665749755848925,0.2728958360562603
4.349999999999952,0.506254524120282,0.2836773290053489,0.1965819048299403,-14.539654949259754,0.2578927724048411,0.26007579018561283
4.3599999999999515,0.5065787275749463,0.2837770472273141,0.19659378100432762,-14.677879044344985,0.26819906961939644,0.2747117640161316
4.369999999999951,0.5069024072394497,0.28387647983297354,0.19660546476087418,-14.308048383418974,0.2576058465064249,0.25921520059584235
4.379999999999951,0.5072255695269414,0.28397562943792026,0.19661695722917286,-14.510103508345795,0.2705657515545786,0.2773186085705183
4.389999999999951,0.5075482207912055,0.28407449863917233,0.1966282595362028,-14.083446545246904,0.2571848072618313,0.2580466324653878
4.399999999999951,0.5078703673269283,0.28417309001515473,0.19663937280619986,-14.266461174342199,0.27296059438909304,0.27995652615697003
4.40999999999995,0.5081920153699594,0.2842714061256814,0.19665029816052915,-13.753539009124479,0.2568160460858167,0.25691144571558894
4.41999999999995,0.5085131710975656,0.2843694495119342,0.19666103671755675,-13.881569747716275,0.2748085220250989,0.28188255090841174
4.42999999999995,0.5088338406286711,0.28446722269644137,0.1966715895925254,-13.356841801716486,0.2564347807767856,0.2559210355500574
4.43999999999995,0.509154030024095,0.28456472818305323,0.1966819578974282,-13.691353886482768,0.27594839886829686,0.28285580523990306
4.4499999999999496,0.5094737452867761,0.2846619684569185,0.19669214274088723,-13.290826835942374,0.25569945183595033,0.25476513436294557
4.459999999999949,0.5097929923619916,0.28475894598445617,0.19670214522802926,-14.111996695661768,0.2766777167487558,0.28319435831682954
4.469999999999949,0.5101117771375683,0.284855663213329,0.1967119664603658,-13.795844965991872,0.25465056604950803,0.2535057297807735
4.479999999999949,0.5104301054440842,0.2849521225724141,0.1967216075356736,-15.127104829195346,0.2773758237908452,0.28326633272814444
4.489999999999949,0.5107479830550641,0.2850483264717722,0.19673106954787536,-14.564195972185134,0.25395631329323604,0.2528866390089689
4.4999999999999485,0.5110654156871678,0.28514427730261643,0.19674035358692243,-15.997841425148312,0.27809891708516526,0.28321198398241787
4.509999999999948,0.5113824090003692,0.2852399774372796,0.19674946073867927,-14.811763708811784,0.2541219843738528,0.25334361973724384
4.519999999999948,0.5116989685981305,0.2853354292291801,0.1967583920848082,-15.925649379385447,0.2785735497571138,0.2831214935501119
4.529999999999948,0.5120151000275679,0.28543063501278626,0.1967671487026543,-14.40466045671566,0.25451931745486595,0.2540031609403047
4.539999999999948,0.5123308087796121,0.2855255971035823,0.1967757316651358,-15.361714852171096,0.27861013868829076,0.2830398810413091
4.549999999999947,0.5126461002891605,0.2856203177980292,0.19678414204063002,-13.959314835378578,0.25442923768315173,0.2540260016630291
4.559999999999947,0.5129609799352236,0.28571479937352834,0.196792380892865,-14.99030774876153,0.2782177306592715,0.282750311199471
4.569999999999947,0.5132754530410659,0.28580904408838187,0.19680044928080984,-13.721592587229065,0.2539972239573782,0.25365070994135785
4.579999999999947,0.5135895248743401,0.28590305418175327,0.19680834825856713,-14.784183453905351,0.2773668622535679,0.28189168076927373
4.589999999999947,0.5139032006472148,0.28599683187362773,0.19681607887526753,-13.573476511802935,0.25351737437203425,0.253327717764816
4.599999999999946,0.5142164855164972,0.28609037936476955,0.19682364217496306,-14.600217756885653,0.27607571842131884,0.28035510722608753
4.609999999999946,0.5145293845837505,0.2861836988366823,0.1968310391965252,-13.465407702562493,0.2530091974113666,0.2531182563824986
4.619999999999946,0.5148419028954039,0.2862767924515643,0.19683827097354012,-14.459478292092768,0.2745249226383784,0.27843615999853727
4.629999999999946,0.51515404544286,0.2863696623522668,0.19684533853420857,-13.346712134347364,0.25244068212375786,0.25289646445075475
4.6399999999999455,0.5154658171625957,0.2864623106622507,0.19685224290124612,-14.276716752380453,0.27289844038360406,0.276518738541885
4.649999999999945,0.5157772229362575,0.2865547394855415,0.19685898509178304,-13.102176094080553,0.2517831742239194,0.2524964129511441
4.659999999999945,0.516088267590753,0.2866469509066854,0.19686556611726766,-13.963751249684478,0.271264512977898,0.27480304828867086
4.669999999999945,0.5163989558983374,0.2867389469907043,0.1968719869833696,-12.74654877079715,0.2509526224763996,0.2517440402547083
4.679999999999945,0.5167092925766954,0.2868307297830498,0.1968782486898841,-13.614487580851193,0.2696283770270092,0.27330963915646783
4.689999999999944,0.5170192822890196,0.2869223013095594,0.19688435223064019,-12.407468030514776,0.24990750633600278,0.25059072353155426
4.699999999999944,0.5173289296440821,0.2870136635764082,0.19689029859340534,-13.345292997714031,0.26794229500228856,0.27195277666710355
4.709999999999944,0.517638239196306,0.28710481857006476,0.19689608875979642,-12.169848867740809,0.248695649372219,0.2491279647316298
4.719999999999944,0.51794721544583,0.2871957682572442,0.19690172370518888,-13.205126537375703,0.2660350561515103,0.2705293774326476
4.729999999999944,0.5182558628385697,0.2872865145848613,0.1969072043986276,-12.110147601182463,0.2473841315719189,0.24747234904536386
4.739999999999943,0.5185641857662765,0.28737705947998476,0.19691253180274015,-13.35918051913749,0.26354744178954975,0.2686623279465745
4.749999999999943,0.5188721885665925,0.2874674048497904,0.19691770687365043,-12.552870143794724,0.2461086587600302,0.24582525722351328
4.759999999999943,0.5191798755231013,0.2875575525815148,0.19692273056089396,-14.480954994626552,0.2597948934630215,0.26561539811270807
4.769999999999943,0.5194872508653771,0.2876475045424086,0.19692760380733398,-14.567099068275184,0.2454064324738787,0.244993852424201
4.7799999999999425,0.51979431876903,0.2877372625796908,0.19693232754907977,-17.936918355715644,0.2537342871442378,0.259944957473376
4.789999999999942,0.5201010833557471,0.28782682852050095,0.1969369027154046,-18.923569994900227,0.24659338420033738,0.24716779867557223
4.799999999999942,0.5204075486933354,0.2879162041718556,0.19694133022866783,-20.999994004764076,0.24683171625552588,0.2518182238726957
4.809999999999942,0.5207137187957565,0.28800539132060116,0.19694561100423605,-19.595323468159204,0.24932710969521316,0.25181357783454766
4.819999999999942,0.5210195976231625,0.28809439173336754,0.1969497459504043,-18.18618029157494,0.2458390906017791,0.2488772667796484
4.8299999999999415,0.5213251890819287,0.2881832071565249,0.1969537359683234,-17.00503467370534,0.24915806360188786,0.2526292881449494
4.839999999999941,0.5216304970246844,0.2882718393161377,0.19695758195192375,-17.48405162166069,0.24819990687262827,0.2505076058801403
4.849999999999941,0.5219355252503417,0.2883602899179204,0.19696128478784247,-18.71319498742224,0.24794228880524136,0.2524463542930588
4.859999999999941,0.5222402775041215,0.28844856064719393,0.19696484535535272,-19.25130906426492,0.2507585718506848,0.2524748207092981
4.869999999999941,0.5225447574775797,0.2885366531688419,0.19696826452629237,-19.915784129318588,0.25007021058252366,0.25607807894731016
4.87999999999994,0.5228489688086313,0.28862456912726847,0.19697154316499604,-19.29987985543308,0.25143703043715077,0.2521708223516082
4.88999999999994,0.5231529150815706,0.28871231014635484,0.1969746821282269,-19.16313055411459,0.2555788307141903,0.2633980378133637
4.89999999999994,0.5234565998270952,0.2887998778294188,0.19697768226511062,-18.15409989196024,0.2506940446765708,0.25077196048836004
4.90999999999994,0.5237600265223236,0.28888727375917306,0.1969805444170707,-17.448971801242518,0.26021135510594506,0.2690906179540459
4.9199999999999395,0.5240631985908155,0.28897449949768544,0.19698326941776498,-15.833151630791082,0.2516508579781657,0.2516884525939516
4.929999999999939,0.5243661194025903,0.28906155658633936,0.19698585809302377,-15.204463021362137,0.26267975370422514,0.27138250091022253
4.939999999999939,0.5246687922741432,0.28914844654579464,0.19698831126078867,-13.670888259158712,0.2535970651861414,0.2535865410003676
4.949999999999939,0.5249712204684639,0.2892351708759499,0.19699062973105314,-13.546130310604022,0.26220526750028905,0.2702923390393945
4.959999999999939,0.5252734071950519,0.2893217310559066,0.19699281430580623,-12.39366563211895,0.2550038451156815,0.25493816979222783
4.9699999999999385,0.5255753556099341,0.2894081285439316,0.1969948657789741,-12.42718916983328,0.2602986077568492,0.2680341966063136
4.979999999999938,0.5258770688156794,0.2894943647774226,0.19699678493636552,-11.458694569555405,0.2556887543238742,0.2555124629669103
4.989999999999938,0.5261785498614169,0.2895804411728746,0.19699857255561898,-11.454820603288844,0.2586006270823092,0.2663046885936986
4.999999999999938,0.5264798017428504,0.28966635912584676,0.1970002294061497,-10.729398065345691,0.25565744198029267,0.2551546834596956
5.009999999999938,0.5267808274022758,0.28975212001093,0.197001756249099,-10.944412572550949,0.25742924718289295,0.26536318718473595
5.019999999999937,0.5270816297285988,0.2898377251817168,0.19700315383728467,-10.551319689792217,0.25496147192435126,0.25381915976704916
5.029999999999937,0.5273822115573514,0.2899231759707719,0.1970044229151538,-11.182993945176559,0.256330659153857,0.2646887152812346
5.039999999999937,0.5276825756707099,0.2900084736896028,0.19700556421873483,-10.939274126387913,0.25366065734400767,0.25165559418290634
5.049999999999937,0.5279827247975146,0.29009361962863406,0.19700657847559386,-11.909707075650992,0.25482618305001387,0.26362022604631935
5.0599999999999365,0.5282826616132901,0.29017861505718073,0.1970074664047901,-11.429133560105708,0.2517284202785966,0.2489553948174748
5.069999999999936,0.5285823887402645,0.29026346122342433,0.19700822871683465,-12.629138844129908,0.2530490314559977,0.26202212823144366
5.079999999999936,0.5288819087473932,0.29034815935438907,0.19700886611364835,-12.161409799426371,0.24914057289691033,0.2462441235418244
5.089999999999936,0.5291812241503807,0.2904327106559211,0.19700937928852383,-14.856368512438676,0.25333192650071273,0.2620339548594242
5.099999999999936,0.5294803374117067,0.2905171163126676,0.19700976892608701,-16.59019043167015,0.24666833933049157,0.24528504504580093
5.1099999999999355,0.5297792509406519,0.29060137748805853,0.1970100357022611,-19.975102673047818,0.25966078575506035,0.2674247359018386
5.119999999999935,0.5300779670933251,0.2906854953242891,0.19701018028423156,-19.276801123452305,0.24908007463609694,0.25035082066360587
5.129999999999935,0.5303764881726938,0.29076947094230443,0.19701020333041294,-16.062771187648075,0.26880075959515254,0.27691344739895923
5.139999999999935,0.5306748164286152,0.29085330544178517,0.1970101054904169,-16.231651237192306,0.25205316947498224,0.2522646885385882
5.149999999999935,0.5309729540578706,0.2909369999011352,0.19700988740502134,-17.508138582070995,0.26998411063624583,0.2797447786526162
5.159999999999934,0.5312709032042,0.29102055537747173,0.19700954970614326,-18.823529557908756,0.2533770229737351,0.252509870555564
5.169999999999934,0.5315686659583395,0.2911039729066144,0.1970090930168089,-19.48310377138732,0.26587843036735287,0.2748953922757057
5.179999999999934,0.5318662443580632,0.2911872535030799,0.1970085179511299,-18.02993151719779,0.25570341316061657,0.2577983738377737
5.189999999999934,0.5321636403882248,0.29127039816007544,0.19700782511427783,-16.862959035806018,0.2638460409787568,0.2700118858103576
5.199999999999934,0.5324608559808026,0.2913534078494955,0.19700701510246224,-15.720745006472521,0.2559467811942734,0.2601060480310655
5.209999999999933,0.5327578930149479,0.29143628352191936,0.1970060885029082,-15.249616605713214,0.26262264578859457,0.2684585700800549
5.219999999999933,0.5330547533170349,0.29151902610661173,0.19700504589383744,-15.157467934089548,0.25421071648759247,0.2572463151437285
5.229999999999933,0.5333514386607144,0.29160163651152426,0.19700388784444983,-15.516675397376368,0.26358549857015584,0.27021179478365676
5.239999999999933,0.5336479507669716,0.2916841156233001,0.19700261491490692,-15.517972297892655,0.25306245888173057,0.25471610855742194
5.2499999999999325,0.5339442913041833,0.29176646430727854,0.19700122765631578,-14.196172095088224,0.2652317238746471,0.2719262578175095
5.259999999999932,0.534240461888182,0.29184868340750386,0.1969997266107168,-13.396505630785468,0.25459293234903996,0.25686978334363575
5.269999999999932,0.5345364640823225,0.29193077374673504,0.1969981123110704,-13.54127633609454,0.2662501418803391,0.27241246687073906
5.279999999999932,0.5348322993975491,0.29201273612645673,0.1969963852812467,-14.549675065971403,0.25243276205946896,0.25491304485206384
5.289999999999932,0.5351279692924706,0.2920945713268947,0.19699454603601715,-15.628680585221382,0.2671430970922136,0.273995016177336
5.299999999999931,0.5354234751734356,0.29217628010703073,0.19699259508104622,-16.764083428588496,0.24900259945520226,0.25004898260704306
5.309999999999931,0.5357188183946124,0.2922578632046217,0.1969905329128862,-17.40337467356751,0.2694370496129161,0.27724246232805205
5.319999999999931,0.5360140002580739,0.29233932133621954,0.19698836001897216,-16.439864123938648,0.24982392907135956,0.2500562352955978
5.329999999999931,0.5363090220138838,0.2924206551971941,0.19698607687761993,-15.237468513476943,0.26995480102160163,0.2766978526923071
5.339999999999931,0.5366038848601883,0.29250186546175766,0.19698368395802393,-14.264155739514838,0.25162374715561453,0.2530101620863076
5.34999999999993,0.5368985899433135,0.2925829527829928,0.19698118172025858,-14.159755929530814,0.26928021625131066,0.2749263402211571
5.35999999999993,0.5371931383578625,0.2926639177928808,0.19697857061527926,-14.733784677100061,0.24984625602071212,0.25166963822184263
5.36999999999993,0.5374875311468207,0.2927447611023342,0.1969758510849265,-15.571867551416346,0.2688090722338933,0.27509764720159324
5.37999999999993,0.5377817693016632,0.29282548330123,0.19697302356193003,-16.54572623089197,0.24850091481584197,0.24937146435425445
5.3899999999999295,0.5380758537624679,0.2929060849584467,0.19697008846991668,-17.2445935446342,0.2691510762877674,0.2760091165268473
5.399999999999929,0.5383697854180315,0.29298656662190264,0.19696704622341743,-16.386856615519946,0.2508889376765433,0.2520508545549428
5.409999999999929,0.5386635651059907,0.2930669288185972,0.196963897227878,-15.311040102463545,0.2684839892614501,0.2740365955784667
5.419999999999929,0.5389571936129491,0.293147172054654,0.19696064187966894,-14.833487241410124,0.2536654260729898,0.25650464022900993
5.429999999999929,0.5392506716746054,0.29322729681536724,0.19695728056610012,-14.8915443179962,0.26724444770032857,0.2721902158284684
5.4399999999999284,0.5395439999758914,0.29330730356525025,0.19695381366543413,-15.366498554628178,0.25304954954370434,0.2560491535297076
5.449999999999928,0.5398371791511091,0.2933871927480851,0.1969502415469018,-15.998753760817442,0.2669723828984378,0.2728618440776782
5.459999999999928,0.5401302097840772,0.2934669647869776,0.19694656457072118,-16.687318030166757,0.25258843809722953,0.254420254638949
5.469999999999928,0.54042309240828,0.2935466200844121,0.196942783088116,-16.453842211617843,0.2681512340045146,0.2745569944302896
5.479999999999928,0.5407158275070212,0.29362615902231015,0.19693889744133625,-15.399438604812406,0.2540979093152016,0.2560750314653302
5.489999999999927,0.5410084155135839,0.29370558196209046,0.19693490796367996,-14.578565732843332,0.2684266254069565,0.27391478505975614
5.499999999999927,0.5413008568113953,0.29378488924473367,0.19693081497951828,-14.535511934946427,0.2541965130280795,0.2570830439106369
5.509999999999927,0.5415931517341959,0.2938640811908478,0.19692661880432027,-14.858211702315872,0.2682773165001005,0.2736651750759705
5.519999999999927,0.541885300566214,0.2939431581007357,0.19692231974467894,-15.542849102374717,0.25138257738877445,0.2535817151057332
5.5299999999999265,0.5421773035423461,0.2940221202544678,0.1969179180983415,-16.203746509307468,0.26932185552066956,0.27581214847512314
5.539999999999926,0.5424691608483415,0.29410096791195456,0.1969134141542379,-16.515913943185275,0.2502748277128026,0.25106194148439964
5.549999999999926,0.5427608726209928,0.2941797013130233,0.19690880819251347,-15.914443350647048,0.2701019570150346,0.27667400479481613
5.559999999999926,0.5430524389483323,0.294258320677497,0.19690410048456147,-14.666763792534345,0.25187701470302104,0.2531668447655196
5.569999999999926,0.5433438598698319,0.29433682620527535,0.19689929129305753,-14.113004331891863,0.2694801320947966,0.2748310901887569
5.5799999999999255,0.5436351353766106,0.29441521807641946,0.19689438087199684,-14.432614460782476,0.2509755364329564,0.25318433386685457
5.589999999999925,0.543926265411645,0.29449349645123785,0.19688936946673066,-14.955156653884547,0.26876367593413325,0.2742219753726357
5.599999999999925,0.5442172498699889,0.2945716614703768,0.1968842573140068,-15.947033419777261,0.24852541609671816,0.2500621267700676
5.609999999999925,0.5445080885989936,0.29464971325491146,0.19687904464200975,-16.88704377161618,0.268931601407617,0.27533959452627493
5.619999999999925,0.5447987813985384,0.29472765190644074,0.19687373167040248,-16.987766577994883,0.24922223009631278,0.2501844003915766
5.629999999999924,0.5450893280212625,0.29480547750718455,0.19686831861037143,-16.247499360186307,0.2684478029974933,0.27417465373102845
5.639999999999924,0.545379728172806,0.29488319012008396,0.196862805664671,-15.285919869601933,0.2521923460908028,0.2546257612934229
5.649999999999924,0.5456699815120546,0.29496078978890333,0.1968571930276702,-14.89654273306969,0.26716910744371514,0.2715904302342158
5.659999999999924,0.5459600876513894,0.29503827653833603,0.1968514808854021,-15.22780785132525,0.2524037115321916,0.25587323910705634
5.6699999999999235,0.5462500461569442,0.2951156503741117,0.19684566941561205,-15.57255138380002,0.26599182373121766,0.27076064119162707
5.679999999999923,0.5465398565488658,0.29519291128310654,0.19683975878780943,-16.372727444104434,0.251583436637444,0.2542570323686416
5.689999999999923,0.5468295183015831,0.2952700592334573,0.1968337491633211,-16.706721817949003,0.2665389792750191,0.2721370719160109
5.699999999999923,0.5471190308440796,0.29534709417467636,0.19682764069534464,-16.340618959405308,0.25227748597622834,0.25443450395404066
5.709999999999923,0.5474083935601716,0.29542401603777013,0.19682143352900433,-15.186379728346559,0.2668968537254867,0.2719378149843793
5.7199999999999225,0.5476976057887932,0.29550082473535993,0.19681512780140778,-14.541963288718799,0.253423294421681,0.25657257082111246
5.729999999999922,0.5479866668242861,0.2955775201618061,0.19680872364170524,-14.492312937692917,0.26643626235179974,0.27083368361210364
5.739999999999922,0.548275575916695,0.2956541021933334,0.1968022211711484,-15.111838941969332,0.2510425211716076,0.254315034782194
5.749999999999922,0.5485643322720691,0.2957305706881598,0.19679562050315175,-15.501137770153115,0.2665032297634706,0.27168783379344946
5.759999999999922,0.548852935052769,0.29580692548662846,0.19678892174335608,-16.41596600847043,0.2487047621709044,0.2505466425184854
5.769999999999921,0.549141383377779,0.2958831664113415,0.19678212498969205,-16.399099166324667,0.267445357779172,0.27341309897483607
5.779999999999921,0.5494296763230252,0.2959592932672957,0.196775230332445,-15.574773890543854,0.24905660958638998,0.25050777101633775
5.789999999999921,0.5497178129216995,0.29603530584202203,0.19676823785432215,-14.516106132713315,0.26695154452271197,0.27201198152444483
5.799999999999921,0.550005792164588,0.29611120390572765,0.19676114763052144,-14.24205542668933,0.24929199138048067,0.2518657542859179
5.809999999999921,0.5502936130004067,0.29618698721143877,0.19675395972879914,-14.305611343765442,0.2659913949950011,0.27049163418193134
5.81999999999992,0.5505812743361411,0.296262655495148,0.19674667420954203,-15.264006489206032,0.2465011591304862,0.24908770072583486
5.82999999999992,0.5508687750373921,0.2963382084759636,0.1967392911258394,-15.831445005950364,0.2654662459211246,0.2707719277620676
5.83999999999992,0.5511561139287273,0.29641364585625973,0.196731810523555,-16.836260038637015,0.24532719245011061,0.24691990041573034
5.84999999999992,0.5514432897940377,0.29648896732183155,0.19672423244140308,-16.787714821810997,0.26505523606805886,0.2704996612788166
5.8599999999999195,0.551730301376899,0.2965641725420511,0.1967165569110236,-16.037891443394493,0.24713384926961227,0.24931920653539766
5.869999999999919,0.5520171473809403,0.29663926117002576,0.19670878395705918,-15.187142847579672,0.2636323310937103,0.2676167865625248
5.879999999999919,0.5523038264702155,0.2967142328427599,0.1967009135972338,-15.186542648729057,0.2482308435858435,0.2520043898285775
5.889999999999919,0.552590337269581,0.296789087181317,0.19669294584243113,-15.18452540395682,0.26184035303514924,0.2652085902019773
5.899999999999919,0.5528766783650807,0.2968638237909878,0.19668488069677753,-15.961148037095642,0.24713987485121877,0.25106763608824106
5.909999999999918,0.553162848304333,0.296938442261456,0.1966767181577215,-16.23171011021232,0.2609405953446283,0.26487158433533825
5.919999999999918,0.5534488455969241,0.29701294216696955,0.19666845821611775,-16.851259182274525,0.2469382727395844,0.25007639331343257
5.929999999999918,0.5537346687148073,0.297087323066513,0.19666010085631086,-16.030712367712752,0.26104722372659495,0.2649411143163424
5.939999999999918,0.5540203160927062,0.2971615845039834,0.1966516460562223,-15.200101540353906,0.2476227914663119,0.2511521214139678
5.949999999999918,0.554305786128523,0.2972357260083652,0.19664309378743383,-14.427410891079255,0.26026165258647516,0.2632365842514267
5.959999999999917,0.554591077183753,0.29730974709391117,0.1966344440152774,-14.627219446914284,0.2466015286881506,0.25100581647758324
5.969999999999917,0.554876187583902,0.29738364726032296,0.19662569669892244,-14.591399259873208,0.2593822393204901,0.2622570308573023
5.979999999999917,0.5551611156189096,0.2974574259929345,0.19661685179146599,-15.537556147418732,0.24358106013183561,0.24743766848133972
5.989999999999917,0.5554458595435771,0.29753108276289775,0.19660790924002322,-15.5886644462224,0.25956051867758495,0.2633650101333339
5.9999999999999165,0.555730417578,0.29760461702736873,0.19659886898581735,-16.196843855292723,0.24164588980263027,0.24419852311027165
6.009999999999916,0.5560147879080057,0.2976780282296997,0.19658973096427557,-15.17193275470363,0.25961284079309005,0.26369799636620395
6.019999999999916,0.5562989686855944,0.29775131579962827,0.19658049510511982,-14.515036686869811,0.2415277048416252,0.24413562152695978
6.029999999999916,0.5565829580293845,0.29782447915347116,0.19657116133246158,-13.722193217502218,0.2586108796694839,0.26207825761840303
6.039999999999916,0.556866754025065,0.29789751769431994,0.19656172956489795,-14.171079747210932,0.23997368717378834,0.24315899485946962
6.0499999999999154,0.5571503547258487,0.297970430812238,0.19655219971560772,-14.048936227090147,0.25796768309884205,0.26150106416626484
6.059999999999915,0.5574337581529318,0.2980432178844594,0.19654257169244846,-15.31157284500293,0.23704065363251717,0.2397391762027239
6.069999999999915,0.5577169622959566,0.2981158782755892,0.19653284539805416,-15.300367630275682,0.25782481516402117,0.26214714807158696
6.079999999999915,0.5579999651134784,0.298188411337806,0.19652302072993416,-16.182481161746303,0.2359095159591501,0.2377548593519582
6.089999999999915,0.5582827645334373,0.29826081641106633,0.19651309758057334,-15.564373099049595,0.25721844290486173,0.26152682086555795
6.099999999999914,0.5585653584536328,0.2983330928233099,0.19650307583753138,-15.439454697316592,0.23671608503694183,0.23890324917498587
6.109999999999914,0.5588477447422021,0.2984052398906673,0.19649295538354497,-14.751815465196215,0.25572359669840516,0.2589880785614202
6.119999999999914,0.5591299212381036,0.29847725691766863,0.1964827360966289,-15.314250348650488,0.23672863286026982,0.2399285777341747
6.129999999999914,0.5594118857516017,0.2985491431974539,0.19647241785017866,-15.020004966479984,0.2540823200857177,0.2566514450119422
6.1399999999999135,0.5596936360647569,0.29862089801198505,0.19646200051307433,-16.154822596335737,0.23581686938425214,0.23942316942435019
6.149999999999913,0.5599751699319185,0.2986925206322593,0.19645148394978396,-15.848705663652824,0.2525544526606737,0.2549893470554236
6.159999999999913,0.5602564850802219,0.29876401031852373,0.19644086802046792,-16.56912640784365,0.23590803283319395,0.23950148205605992
6.169999999999913,0.5605375792100862,0.298835366320491,0.1964301525810842,-15.784855438244614,0.2512134166452524,0.25313463873940156
6.179999999999913,0.5608184499957182,0.29890658787755764,0.1964193374834948,-15.667552796655817,0.23653670685931852,0.24068349913538256
6.1899999999999125,0.5610990950856176,0.298977674219021,0.19640842257557012,-14.7822814608518,0.24957496781695493,0.2503964392845726
6.199999999999912,0.5613795121030851,0.29904862456430076,0.19639740770129818,-15.00270786833956,0.23642665702024915,0.2415483052042566
6.209999999999912,0.5616596986467343,0.29911943812315867,0.19638629270088998,-14.5173020267194,0.24785903409657073,0.24784629139650688
6.219999999999912,0.5619396522910048,0.29919011409592056,0.19637507741088756,-15.220044131048464,0.2353512885048025,0.24090801270831866
6.229999999999912,0.5622193705866798,0.2992606516737003,0.19636376166427352,-14.770219199170596,0.24690082034081517,0.24679920366313213
6.239999999999911,0.5624988510614046,0.2993310500386228,0.19635234529057777,-15.346991442949705,0.23423344927168355,0.23936706880642622
6.249999999999911,0.5627780912202076,0.2994013083640495,0.1963408281159876,-14.62387464823958,0.2469328379620652,0.24702402786764519
6.259999999999911,0.5630570885460247,0.29947142581480396,0.19632920996345674,-14.659850203208729,0.23296537735850747,0.23758893243131865
6.269999999999911,0.563335840500224,0.299541401547399,0.19631749065281529,-13.704351835030348,0.24671627059624412,0.24668825732509278
6.2799999999999105,0.563614344523135,0.2996112347102639,0.1963056700008796,-13.691774728139311,0.23178380587615185,0.236392162554335
6.28999999999991,0.5638925980345777,0.2996809244439728,0.19629374782156223,-13.129788741641008,0.24625120768060985,0.24606136424482491
6.29999999999991,0.5641705984343935,0.2997504698814734,0.19628172392598292,-13.65459114460419,0.23016789388727335,0.23471719266089053
6.30999999999991,0.5644483431029794,0.2998198701483165,0.19626959812257885,-13.286868434756563,0.2462824813436776,0.24643768181902745
6.31999999999991,0.5647258294018224,0.29988912436288695,0.19625737021721656,-14.07052554863974,0.2283248574586965,0.23218872244646063
6.3299999999999095,0.5650030546740344,0.2999582316366328,0.19624504001330176,-13.587294608210332,0.24690509545619563,0.24788452980660697
6.339999999999909,0.5652800162448932,0.3000271910742986,0.19623260731189202,-14.23767103203954,0.22682742501331327,0.22967333452902566
6.349999999999909,0.5655567114223765,0.3000960017741543,0.1962200719118065,-13.492283146568864,0.24751191200486153,0.24922373302395576
6.359999999999909,0.5658331374977065,0.30016466282822984,0.196207433609739,-13.922405110396895,0.22605239830879104,0.22821422006152878
6.369999999999909,0.5661092917458865,0.30023317332254545,0.19619469220036848,-13.286427162513132,0.2480271048942351,0.2501861723792362
6.379999999999908,0.5663851714262461,0.30030153233734547,0.1961818474764713,-14.048065980750975,0.22533342849486465,0.2271179691098073
6.389999999999908,0.5666607737829812,0.3003697389473302,0.196168899229032,-13.664624079550755,0.24910781754158387,0.2518284839720747
6.399999999999908,0.5669360960456975,0.30043779222188893,0.19615584724735513,-14.901077577873254,0.22430268368409387,0.2255202074437204
6.409999999999908,0.567211135429955,0.3005056912253334,0.19614269131917708,-14.379948171433348,0.2509102573876414,0.2545678561473276
6.419999999999908,0.5674858891378108,0.3005734350171306,0.19612943123077742,-15.68060662584693,0.22407774761520102,0.22439443143942142
6.429999999999907,0.5677603543583634,0.30064102265213516,0.19611606676708934,-14.860927734827873,0.25320238057692496,0.2579074882739537
6.439999999999907,0.5680345282682969,0.3007084531808234,0.19610259771181202,-16.030559667092632,0.2255221222535302,0.22495792069035195
6.449999999999907,0.5683084080324257,0.3007757256495249,0.19608902384752028,-15.181993805800658,0.25589357019148673,0.26138502137947406
6.459999999999907,0.5685819908042378,0.3008428391006561,0.19607534495577633,-16.448551329714363,0.22835316989574006,0.22724768161966238
6.4699999999999065,0.5688552737264392,0.3009097925729526,0.19606156081724044,-15.799349577544191,0.2590132348771242,0.2649809312140884
6.479999999999906,0.5691282539314968,0.3009765851017004,0.19604767121178002,-17.27102199749697,0.23255950280771032,0.23124604597614482
6.489999999999906,0.5694009285421829,0.30104321571896897,0.1960336759185809,-16.924062988443854,0.26208286695320865,0.26823238218433576
6.499999999999906,0.5696732946721149,0.3011096834538416,0.19601957471625636,-18.119914400411876,0.2388731173132708,0.23755147837309668
6.509999999999906,0.5699453494262995,0.3011759873326467,0.1960053673829565,-18.021354157059974,0.26409813097805246,0.27019394288737525
6.519999999999905,0.5702170899016719,0.30124212637918873,0.19599105369647796,-18.085718105008766,0.24645563252376862,0.2450231335826129
6.529999999999905,0.5704885131876357,0.30130809961497673,0.19597663343437105,-17.89389424879005,0.26517832694641486,0.27148952569925894
6.539999999999905,0.5707596163666033,0.30137390605945574,0.19596210637405018,-17.208310477049444,0.2523983972784217,0.25066795026761535
6.549999999999905,0.571030396514531,0.30143954473023304,0.19594747229289905,-17.251996702780964,0.2660732647517652,0.27303148096276864
6.559999999999905,0.5713008507014569,0.30150501464330826,0.19593273096838054,-16.812470917773705,0.25601511776115643,0.25379544966900164
6.569999999999904,0.5715709759920347,0.3015703148132987,0.19591788217814116,-17.48846127517893,0.2668091771778887,0.27461497504141863
6.579999999999904,0.5718407694460671,0.30163544425366673,0.19590292570011877,-17.499263631788544,0.2590602487308205,0.2560492644887959
6.589999999999904,0.5721102281190379,0.3017004019769454,0.19588786131264838,-18.562249814633535,0.26741410888649186,0.2760833492231181
6.599999999999904,0.5723793490626402,0.3017651869949617,0.19587268879456576,-19.19574063408655,0.2625128877600156,0.2588982629791963
6.6099999999999035,0.5726481293253056,0.30182979831906215,0.19585740792531472,-20.3599894853615,0.26709793096955753,0.27605938833269494
6.619999999999903,0.5729165659527294,0.3018942349603336,0.19584201848504823,-21.00946264422571,0.26608487369654377,0.26294391143536566
6.629999999999903,0.5731846559883935,0.30195849592982527,0.19582652025473332,-21.278463886474288,0.2655586830745953,0.2736615623834673
6.639999999999903,0.5734523964740887,0.30202258023876977,0.19581091301625364,-20.064491768565027,0.2696160264344702,0.26801789863050585
6.649999999999903,0.5737197844504338,0.3020864868988015,0.1957951965525106,-19.64637518272004,0.26384732580417564,0.2703517505038994
6.659999999999902,0.5739868169573906,0.3021502149221752,0.19577937064752568,-17.659893183378497,0.27164730256211805,0.2711960179796516
6.669999999999902,0.5742534910347792,0.3022137633219823,0.19576343508654,-16.83230153861259,0.262782863706676,0.2678883352450055
6.679999999999902,0.5745198037227888,0.3022771311123668,0.19574738965611477,-15.40240849702282,0.2711548642553325,0.2714456666193656
6.689999999999902,0.5747857520624853,0.30234031730873834,0.19573123414422866,-14.590570143034176,0.2614841015628218,0.265689579617962
6.699999999999902,0.5750513330963183,0.3024033209279867,0.1957149683403787,-13.9627587553435,0.26985566192705823,0.27079181671049934
6.709999999999901,0.5753165438686224,0.3024661409886913,0.19569859203567477,-13.812702764548348,0.25901578235934486,0.2622225934589553
6.719999999999901,0.5755813814261167,0.3025287765113317,0.19568210502293754,-13.950370221238366,0.2694152268937304,0.27109947492905895
6.729999999999901,0.5758458428184015,0.30259122651849596,0.1956655070967938,-14.44832253930382,0.2555920079346474,0.25754473669538064
6.739999999999901,0.5761099250984498,0.30265349003508674,0.19564879805377072,-14.744266925976445,0.2699930514678292,0.2724200326856384
6.7499999999999005,0.5763736253230989,0.3027155660885269,0.19563197769239005,-15.136567887788981,0.252588147462821,0.2535966540701772
6.7599999999999,0.5766369405535343,0.30277745370896264,0.19561504581326067,-14.882124296063806,0.27075052666014043,0.27353288692151656
6.7699999999999,0.5768998678557726,0.30283915192946465,0.19559800221917023,-15.09552082859333,0.2505929720586208,0.2511489365070702
6.7799999999999,0.5771624043011402,0.30290065978622904,0.19558084671517684,-14.601185802057088,0.2717454456383601,0.27480353679814273
6.7899999999999,0.5774245469667483,0.30296197631877425,0.19556357910869746,-15.011872430910884,0.2487604770983997,0.24869048759596157
6.7999999999998995,0.5776862929359627,0.3030231005701382,0.19554619920959818,-14.509333822459269,0.27280948853432063,0.2764760513019993
6.809999999999899,0.5779476392988728,0.3030840315870729,0.19552870683028167,-14.88410575102595,0.24768851051834115,0.2467464450207327
6.819999999999899,0.5782085831527518,0.30314476842023586,0.19551110178577308,-14.463272277027578,0.2736553979639559,0.27791186574108284
6.829999999999899,0.5784691216025176,0.30320531012438195,0.19549338389380713,-14.65219767399668,0.24740945219993124,0.24592048768506938
6.839999999999899,0.578729251761186,0.3032656557585511,0.19547555297491134,-14.450257601974235,0.2743162732213054,0.27876649074510484
6.849999999999898,0.578988970750322,0.30332580438625567,0.1954576088524906,-14.851008867964996,0.24692156155037054,0.24533678703535008
6.859999999999898,0.5792482757004838,0.30338575507566445,0.19543955135290908,-15.062294893141633,0.27502477338198134,0.27947804592596176
6.869999999999898,0.5795071637516656,0.30344550689978533,0.1954213803055713,-15.960234820479258,0.2462578264971285,0.2447220477093338
6.879999999999898,0.5797656320537341,0.30350505893664603,0.1954030955430029,-16.496099502198216,0.27544092245671437,0.2798513063515762
6.8899999999998975,0.5800236777668598,0.30356441026947173,0.19538469690092855,-17.56439190387605,0.24685240915222098,0.2456543295602115
6.899999999999897,0.5802812980619451,0.3036235599868616,0.19536618421835064,-17.89871567321398,0.2745155700452234,0.27832882849126006
6.909999999999897,0.5805384901210471,0.30368250718296286,0.19534755733762557,-18.38504817126681,0.24946418631980583,0.24955774007907267
6.919999999999897,0.5807952511377945,0.30374125095764204,0.1953288161045389,-17.704896964631175,0.2723466381243854,0.27470002992647424
6.929999999999897,0.5810515783178013,0.3037997904166547,0.19530996036837997,-17.62503768106552,0.25281868282252906,0.2548776770316615
6.9399999999998965,0.5813074688790743,0.303858124671812,0.19529098998201375,-16.684342108737514,0.27007319793587714,0.27114700451933
6.949999999999896,0.5815629200524167,0.30391625284114687,0.19527190480195433,-16.657120723709163,0.25502622437172423,0.2583443185756454
6.959999999999896,0.5818179290818241,0.30397417404907434,0.19525270468843314,-15.990873487049912,0.26810404502363105,0.2686435096827481
6.969999999999896,0.582072493224879,0.30403188742655357,0.19523338950546973,-16.060671669960545,0.255757350864269,0.2594525251801382
6.979999999999896,0.5823266097531375,0.30408939211124514,0.1952139591209394,-15.5045473297219,0.26711668975623587,0.2674065391967273
6.989999999999895,0.5825802759525118,0.3041466872476658,0.1951944134066391,-15.480167904044832,0.2552795796879593,0.259087184697435
6.999999999999895,0.5828334891236454,0.3042037719873418,0.1951747522383534,-15.126816765194786,0.26684119373805654,0.2668299043142285
7.009999999999895,0.5830862465822868,0.3042606454889592,0.19515497549591795,-15.234629241063882,0.2536828816067277,0.25749816857198743
7.019999999999895,0.5833385456596544,0.3043173069185124,0.1951350830632829,-15.130840145672785,0.2669605356454577,0.26687286799484145
7.0299999999998946,0.5835903837027967,0.3043737554494488,0.19511507482857351,-15.399549807432361,0.25117781346092055,0.2544410446302167
7.039999999999894,0.5838417580749478,0.3044299902628122,0.19509495068415045,-14.936677797148375,0.2673713737769793,0.267795561018918
7.049999999999894,0.5840926661558766,0.3044860105473836,0.19507471052666897,-15.119477929591325,0.24876639847786672,0.25091978483101335
7.059999999999894,0.5843431053422321,0.304541815499819,0.1950543542571356,-14.238715388882396,0.2675549558533174,0.2687421071882676
7.069999999999894,0.5845930730478789,0.30459740432478405,0.19503388178096434,-14.340374507110402,0.24723381093246358,0.24849115478024322
7.0799999999998935,0.5848425667042323,0.3046527762350881,0.19501329300803164,-13.567256789865052,0.2673412161828972,0.2691209333923007
7.089999999999893,0.5850915837605832,0.3047079304518131,0.19499258785272913,-13.900062164180529,0.24595332778855206,0.24669533081118697
7.099999999999893,0.5853401216844216,0.30476286620444315,0.1949717662340168,-13.510009713681514,0.26731997252438666,0.26964064132463583
7.109999999999893,0.5855881779617491,0.30481758273098736,0.1949508280754719,-14.212699670398239,0.24431089425793448,0.244537815229819
7.119999999999893,0.5858357500973908,0.3048720792781039,0.19492977330533948,-14.009686180248867,0.267915046629181,0.2708548698874368
7.129999999999892,0.5860828356152972,0.30492635510121874,0.19490860185657935,-14.82847686451532,0.24304681406448242,0.24270278701841974
7.139999999999892,0.5863294320588438,0.30498040946464394,0.19488731366691356,-14.478582364758765,0.26904413668198224,0.27247848761450966
7.149999999999892,0.5865755369911215,0.3050342416416912,0.1948659086788706,-15.217232519847006,0.24282268443816088,0.24206357205824192
7.159999999999892,0.5868211479952241,0.3050878509147841,0.1948443868398293,-14.683098482769463,0.2703152103351897,0.2739371665399618
7.169999999999892,0.5870662626745269,0.30514123657556785,0.19482274810206215,-15.518800915378263,0.24321300535940593,0.24229514228861496
7.179999999999891,0.5873108786529628,0.3051943979250147,0.19480099242277413,-15.01353637835087,0.2713506269098482,0.2749476941182496
7.189999999999891,0.5875549935752888,0.3052473342735291,0.1947791197641449,-16.09823140832126,0.24372160948144023,0.24286745275672228
7.199999999999891,0.5877986051073503,0.3053000449410485,0.1947571300933652,-15.808233804079805,0.2717791410711088,0.27515271581994694
7.209999999999891,0.5880417109363356,0.3053525292571415,0.19473502338267423,-17.044489656831477,0.24460531590595688,0.24418024531596652
7.2199999999998905,0.5882843087710279,0.3054047865611047,0.1947127996093956,-16.971060496522256,0.2709547849125023,0.27355034694539837
7.22999999999989,0.5885263963420482,0.30545681620205495,0.19469045875597066,-17.98241239606246,0.24639455251705517,0.2471895391689901
7.23999999999989,0.588767971402095,0.30550861753902037,0.19466800080999114,-17.639153913592686,0.26859850730089113,0.2695105127952213
7.24999999999989,0.5890090317261767,0.3055601899410289,0.19464542576423197,-18.08551812176294,0.2491816918377019,0.2520364652801659
7.25999999999989,0.5892495751118374,0.30561153278719216,0.19462273361667878,-17.38137709151515,0.265538944126773,0.26437588577529353
7.269999999999889,0.5894895993793782,0.3056626454667897,0.19459992437055937,-17.636406434617186,0.2522699911421312,0.2571767110359448
7.279999999999889,0.5897291023720707,0.30571352737934737,0.19457699803436868,-17.007508950198503,0.26250592752208085,0.2596976222910148
7.289999999999889,0.5899680819563669,0.30576417793471555,0.19455395462189548,-17.277935841052145,0.2549552551171149,0.2612986437423336
7.299999999999889,0.5902065360221003,0.30581459655314364,0.19453079415224758,-16.68544106719784,0.26024663362026906,0.2562877430795669
7.309999999999889,0.5904444624826838,0.3058647826653517,0.19450751664987395,-16.862389930744904,0.25715138507638513,0.2644047907003747
7.319999999999888,0.5906818592752996,0.30591473571260025,0.19448412214458746,-16.205004864432418,0.25883461706364197,0.2539854645791166
7.329999999999888,0.590918724361084,0.3059644551467566,0.194460610671585,-16.266874112784475,0.2589713999726532,0.26679296330871227
7.339999999999888,0.5911550557253069,0.3060139404303592,0.19443698227146658,-15.697898905623763,0.2577679259514048,0.25222037368479144
7.349999999999888,0.5913908513775437,0.3060631910366787,0.19441323699025326,-15.708802192588315,0.26063913185798715,0.26867159071816804
7.3599999999998875,0.5916261093518428,0.3061122064497781,0.19438937487940494,-15.33422685405682,0.2571158264834364,0.25115026532562856
7.369999999999887,0.5918608277068864,0.30616098616456683,0.19436539599583305,-15.34019450089464,0.26223754753291806,0.2700119129836593
7.379999999999887,0.5920950045261466,0.30620952968685683,0.19434130040191733,-15.137486910595296,0.2571132978387704,0.2510105585139061
7.389999999999887,0.592328637918034,0.30625783653341215,0.19431708816551663,-15.298779933582177,0.2636383652052663,0.27086958823474877
7.399999999999887,0.5925617260160406,0.3063059062319976,0.19429275935998075,-15.316969640167239,0.25750460205343934,0.2513760613603892
7.4099999999998865,0.5927942669788799,0.3063537383214257,0.19426831406416104,-15.956404338591588,0.2647201576820853,0.271556622464804
7.419999999999886,0.5930262589906168,0.30640133235159944,0.19424375236241875,-16.201561746379213,0.2581339033809634,0.2520702435220571
7.429999999999886,0.593257700260795,0.30644868788355395,0.19421907434463354,-16.909727595465426,0.2649882861092538,0.2716300422781695
7.439999999999886,0.5934885890245567,0.3064958044894935,0.19419428010620787,-16.123376461796166,0.2595319669179731,0.25404119589924323
7.449999999999886,0.59371892354276,0.3065426817528297,0.19416936974807442,-15.496943419948343,0.26482309127506604,0.27113898424997945
7.459999999999885,0.5939487021020846,0.3065893192682136,0.19414434337669886,-13.610191167967827,0.2607463052062889,0.25644286458327
7.469999999999885,0.5941779230151378,0.3066357166415665,0.19411920110408207,-13.158902386355138,0.2661705987767532,0.2719340431961231
7.479999999999885,0.5944065846205526,0.30668187349011006,0.19409394304776298,-12.578098437123925,0.2594546801452568,0.25641415270431983
7.489999999999885,0.5946346852830805,0.3067277894423915,0.19406856933081754,-13.961613413502631,0.26999449579636364,0.27480783439962614
7.4999999999998845,0.5948622233936759,0.30677346413830714,0.1940430800818585,-15.172897568584336,0.2571047949487092,0.2560648526478271
7.509999999999884,0.5950891973695821,0.3068188972291251,0.19401747543503323,-16.14723099720053,0.2773434830069677,0.28094552515814714
7.519999999999884,0.5953156056544037,0.3068640883775035,0.19399175553002085,-16.284911887527667,0.25738290371354006,0.2581176068999281
7.529999999999884,0.5955414467181801,0.3069090372575077,0.19396592051202718,-14.21292308467654,0.28328323770052954,0.28700912270565926
7.539999999999884,0.5957667190574494,0.30695374355462407,0.1939399705317794,-14.565149020577294,0.25820263822441525,0.25783118255901544
7.5499999999998835,0.5959914211953088,0.30699820696577323,0.1939139057455202,-15.40924869939465,0.2824249877604564,0.28710436492176267
7.559999999999883,0.5962155516814703,0.30704242719931923,0.19388772631499923,-17.909687537832763,0.25763780523139646,0.25638201032441726
7.569999999999883,0.5964391090923106,0.3070864039750776,0.19386143240746467,-20.882890093774297,0.2799247798177856,0.28494178023548455
7.579999999999883,0.5966620920309136,0.30713013702431996,0.19383502419565288,-21.988442554391163,0.26020321476866165,0.2609790065712812
7.589999999999883,0.5968844991271129,0.3071736260897787,0.19380850185777834,-20.523286488801848,0.2782941836425901,0.2801590735091333
7.599999999999882,0.597106329037524,0.30721687092564615,0.19378186557752,-19.306927148543163,0.2654963005416256,0.2700625824825718
7.609999999999882,0.5973275804455743,0.30725987129757526,0.1937551155440104,-17.810725726871027,0.27755508337332474,0.27745880200097583
7.619999999999882,0.5975482520615282,0.3073026269826757,0.19372825195182036,-16.951515439548263,0.26855453030017795,0.273933719497861
7.629999999999882,0.5977683426225054,0.30734513776950767,0.1937012750009433,-16.547853116883978,0.27569514797403055,0.27549563893211015
7.6399999999998816,0.5979878508924972,0.3073874034580758,0.19367418489678045,-16.520272910853297,0.26956160630518095,0.2744909167563735
7.649999999999881,0.5982067756623743,0.30742942385981875,0.19364698185012308,-15.777847780876773,0.2755186498072949,0.27538193000101036
7.659999999999881,0.5984251157498942,0.3074711987975979,0.1936196660771341,-15.172694534634623,0.2699655584161117,0.2749820980609166
7.669999999999881,0.5986428699996992,0.3075127281056839,0.19359223779933013,-14.376087702825947,0.2750878509686187,0.27473705296368756
7.679999999999881,0.5988600372833138,0.30755401162974105,0.1935646972435604,-14.193636158166742,0.26937076510307034,0.27472784027449143
7.6899999999998805,0.5990766164991358,0.30759504922680986,0.19353704464198668,-14.429551083073093,0.2742523531537238,0.27378823079098463
7.69999999999988,0.5992926065724221,0.3076358407652877,0.1935092802320612,-15.074529815214891,0.26683177248031764,0.2716707272184455
7.70999999999988,0.599508006455271,0.30767638612490744,0.19348140425650429,-15.770835766961442,0.2750934472506156,0.27517339221885506
7.71999999999988,0.5997228151266005,0.3077166851967137,0.1934534169632797,-16.297133721399813,0.26428393351921253,0.2677614699115723
7.72999999999988,0.5999370315921211,0.3077567378830391,0.1934253186055722,-15.905262894422021,0.2770698484045903,0.2777656984205813
7.739999999999879,0.6001506548843051,0.30779654409747564,0.19339710944175978,-15.27963931155047,0.2631759521123191,0.2659385082973567
7.749999999999879,0.600363684062351,0.30783610376484827,0.19336878973539068,-14.317770687245627,0.2779633583299693,0.2786594169358416
7.759999999999879,0.6005761182121445,0.30787541682118175,0.19334035975515285,-14.246506543548472,0.2614525905170524,0.2641331300362425
7.769999999999879,0.6007879564462151,0.307914483213671,0.19331181977484937,-13.803864590320867,0.2780045048732216,0.27892714740613056
7.779999999999879,0.6009991979036874,0.3079533029006457,0.19328317007336854,-14.458763130149274,0.25845208505960576,0.2604049617047189
7.789999999999878,0.6012098417502312,0.30799187585153504,0.19325441093465393,-14.443354862577378,0.27784034160603044,0.279597436765067
7.799999999999878,0.6014198871780042,0.30803020204683107,0.19322554264767638,-15.02946788539377,0.25659235909414546,0.2576072946101079
7.809999999999878,0.6016293334055941,0.30806828147804904,0.193196565506401,-14.948394506409997,0.27747574356754234,0.27963934096864224
7.819999999999878,0.6018381796779535,0.3081061141476874,0.1931674798097572,-15.035200708045558,0.25620074299305656,0.2572830774149766
7.8299999999998775,0.6020464252663349,0.3081437000691858,0.1931382858616057,-15.072274682035324,0.27669656985403307,0.2783464301962273
7.839999999999877,0.6022540694682184,0.3081810392668818,0.1931089839707066,-15.783100192757368,0.25546179163028554,0.2573519628053279
7.849999999999877,0.6024611116072371,0.30821813177596463,0.19307957445068408,-16.21670937345364,0.27541766451830324,0.2764640136958378
7.859999999999877,0.6026675510331013,0.3082549776424303,0.19305005761999383,-17.27546269523172,0.2552303674669268,0.2578040765730836
7.869999999999877,0.6028733871215144,0.3082915769230328,0.1930204338018878,-17.362402758098035,0.2736139546443683,0.2741340854113848
7.879999999999876,0.6030786192740887,0.30832792968523376,0.19299070332437748,-17.61877246012608,0.2573784915510899,0.2607597689671354
7.889999999999876,0.603283246918258,0.3083640360071535,0.1929608665201996,-16.780050188441024,0.27186942011788284,0.271447542803156
7.899999999999876,0.6034872695071851,0.30839989597751805,0.19293092372677875,-16.46259526301241,0.2601728665382241,0.2648313354235619
7.909999999999876,0.6036906865196661,0.3084355096956041,0.19290087528618857,-15.626218599826364,0.2700886256631287,0.26870458202032094
7.919999999999876,0.6038934974600342,0.308470877271187,0.19287072154511634,-15.677233987365046,0.26138140957267525,0.2669913581956022
7.929999999999875,0.6040957018580566,0.30850599882448226,0.1928404628548227,-15.303423922184678,0.2683923733782514,0.2664759870474774
7.939999999999875,0.6042972992688302,0.3085408744860898,0.19281009957110443,-15.691664819947004,0.2611267418220694,0.26690985405757334
7.949999999999875,0.6044982892726758,0.30857550439693393,0.19277963205425233,-15.47844955701915,0.26806257060000627,0.2659846433252721
7.959999999999875,0.6046986714750252,0.3086098887082045,0.1927490606690138,-15.68742516824335,0.2599748159398051,0.26549801377587534
7.9699999999998745,0.6048984455063101,0.3086440275812958,0.19271838578455103,-15.212697073785062,0.2688258985027805,0.2666518002308688
7.979999999999874,0.6050976110218451,0.3086779211877444,0.1926876077744006,-15.119462108683141,0.2582225683968894,0.26351154152626693
7.989999999999874,0.6052961677017087,0.308711569709166,0.19265672701643194,-14.536308897764657,0.26931037616204884,0.2671422415648917
7.999999999999874,0.6054941152506215,0.30874497333719036,0.19262574389280426,-14.680134312485327,0.25589495010210056,0.26073907630017007
8.009999999999874,0.6056914533978222,0.3087781322733973,0.19259465878992665,-14.046600123474885,0.2694319018190516,0.2677707013725018
8.019999999999873,0.6058881818969416,0.3088110467292496,0.1925634720984136,-14.493969646899865,0.2534358752038362,0.25728516803693
8.029999999999873,0.6060843005258717,0.3088437169260254,0.19253218421304208,-13.854988061075424,0.2694893613508847,0.2687683442267452
8.039999999999873,0.606279809086635,0.3088761430947502,0.19250079553270832,-14.322147323388121,0.2516109596855722,0.25439485262010886
8.049999999999873,0.6064747074052494,0.3089083254761277,0.19246930646038438,-13.687362851543948,0.2693946593210743,0.2695220071471361
8.059999999999873,0.6066689953315927,0.308940264320469,0.1924377174030728,-14.095991691676046,0.2503561559966337,0.2525034484519178
8.069999999999872,0.6068626727392624,0.3089719598876222,0.19240602877176302,-13.653658280365867,0.26939459732541593,0.2700785499849264
8.079999999999872,0.6070557395254359,0.30900341244690016,0.1923742409813862,-14.373899194179081,0.24886567093556447,0.2506339512527497
8.089999999999872,0.6072481956107263,0.3090346222770074,0.19234235445076958,-14.064374467795433,0.26997432010362493,0.27116856801204486
8.099999999999872,0.6074400409390379,0.30906558966596726,0.1923103696025918,-15.074254931960006,0.2474347155876001,0.24874489308983838
8.109999999999872,0.6076312754774184,0.30909631491104667,0.192278286863336,-14.537258037687616,0.2711742592717213,0.2729571292641639
8.119999999999871,0.6078218992159085,0.3091267983186815,0.19224610666324488,-15.479372614776397,0.24709766524124427,0.2478696453473959
8.129999999999871,0.6080119121673919,0.3091570402044007,0.19221382943627371,-14.658634239722781,0.27264817509042866,0.2748984412342593
8.139999999999871,0.6082013143674423,0.3091870408927492,0.19218145562004316,-15.481028517154458,0.24775811409319648,0.24816000452983183
8.14999999999987,0.6083901058741673,0.3092168007172116,0.19214898565579414,-14.608710400317099,0.2740690985010701,0.27654456318785303
8.15999999999987,0.6085782867680526,0.3092463200201331,0.19211641998833848,-15.496296472333178,0.248581756621883,0.24887532233765944
8.16999999999987,0.6087658571518028,0.30927559915264274,0.1920837590660149,-14.68813111312936,0.2753350210715625,0.27788729805809254
8.17999999999987,0.6089528171501819,0.309304638474572,0.1920510033406377,-15.686726013203883,0.24931976619458876,0.24965929676001333
8.18999999999987,0.6091391669098511,0.3093334383543768,0.19201815326745209,-15.026749522573999,0.2762198881737152,0.2787300407852401
8.19999999999987,0.6093249065992059,0.3093619991690564,0.19198520930508484,-16.15310295276211,0.25017346938479784,0.25071366211961027
8.20999999999987,0.6095100364082122,0.30939032130407323,0.19195217191549713,-16.02240198026818,0.2759596920724053,0.27809449778879824
8.21999999999987,0.6096945565482383,0.30941840515327146,0.1919190415639366,-17.475950409444867,0.2514331814546858,0.25267066188055803
8.229999999999869,0.6098784672518893,0.3094462511187943,0.19188581871888757,-18.087817958229326,0.2734511660136197,0.27433900944432216
8.239999999999869,0.6100617687728367,0.3094738596110031,0.19185250385202474,-19.217208245722947,0.25391436717850274,0.2569893739299992
8.249999999999869,0.6102444613856498,0.3095012310483939,0.19181909743816333,-19.05718233920534,0.26951741495468945,0.26793099941012766
8.259999999999868,0.6104265453856241,0.3095283658575148,0.19178559995521116,-19.062028432534426,0.2583393346268745,0.26409921809888165
8.269999999999868,0.6106080210886076,0.3095552644728817,0.19175201188411936,-18.415465849397727,0.26636851617111185,0.26242010934747506
8.279999999999868,0.610788888830829,0.3095819273368956,0.1917183337088347,-18.547192440418517,0.2632041492293879,0.270965867206353
8.289999999999868,0.610969148968723,0.3096083548997582,0.19168456591625022,-18.16722768122028,0.26379809786636776,0.25857390688427917
8.299999999999867,0.6111488018787528,0.30963454761938614,0.19165070899615572,-18.520804502788277,0.2675644801230445,0.27635470385874167
8.309999999999867,0.6113278479572355,0.30966050596132794,0.1916167634411902,-17.901185509275027,0.2627907960698198,0.2570373536850195
8.319999999999867,0.6115062876201645,0.3096862303986778,0.19158272974679175,-18.18831666432462,0.2717815559263841,0.2809388045004161
8.329999999999867,0.61168412130303,0.3097117214119911,0.1915486084111498,-17.1276381520683,0.26311504770608674,0.2572186814808516
8.339999999999867,0.6118613494606411,0.309736979489198,0.19151439993515504,-17.32193249725993,0.2757995340458411,0.28494412568803007
8.349999999999866,0.6120379725669455,0.3097620051255185,0.19148010482235142,-16.11835946805272,0.26372145193030844,0.2578948062765676
8.359999999999866,0.6122139911148485,0.3097867988233754,0.1914457235788859,-16.442145075527066,0.2794835378112328,0.2883317659832725
8.369999999999866,0.6123894056160331,0.30981136109230994,0.19141125671346174,-15.447590219156021,0.26467928135698476,0.25913317972155137
8.379999999999866,0.6125642166007756,0.30983569244889353,0.1913767047372875,-16.37003541209853,0.28251683072570877,0.290704423797053
8.389999999999866,0.612738424617766,0.30985979341664216,0.1913420681640285,-15.82038196772234,0.26705650945686893,0.26202477941907726
8.399999999999865,0.612912030233923,0.30988366452593114,0.19130734750976036,-17.65942150643439,0.2841269776924607,0.2913661493067368
8.409999999999865,0.6130850340342116,0.30990730631390556,0.19127254329291624,-16.772228406846857,0.2722516943008923,0.2678952747430853
8.419999999999865,0.6132574366214587,0.30993071932439675,0.19123765603424206,-17.82209110746263,0.2837885705760694,0.2902911218084846
8.429999999999865,0.613429238616169,0.30995390410783324,0.19120268625674533,-14.927807770192812,0.27806807077917145,0.27459397908937766
8.439999999999864,0.6136004406563399,0.3099768612211552,0.19116763448564814,-13.979827716929112,0.28145826290139414,0.28757063106614783
8.449999999999864,0.6137710433972765,0.3099995912277267,0.1911325012483376,-11.319494682613502,0.27720905893533143,0.27467916127943304
8.459999999999864,0.6139410475114071,0.3100220946972495,0.19109728707431828,-11.151662976147751,0.2777201987175822,0.28349807074004596
8.469999999999864,0.6141104536880967,0.3100443722056763,0.19106199249516398,-10.558372653864714,0.27080694342710304,0.2685129318671617
8.479999999999864,0.614279262633462,0.31006642433512366,0.1910266180444695,-13.078021968171893,0.27651309525811163,0.2822372305787176
8.489999999999863,0.6144474750701849,0.31008825167378495,0.19099116425780233,-14.364755088114283,0.26567888722810695,0.2639485823019281
8.499999999999863,0.614615091737327,0.3101098548158441,0.1909556316726551,-16.60845996594058,0.28292299461519455,0.28783237527178546
8.509999999999863,0.6147821133901424,0.310131234361389,0.1909200208283985,-15.106615158502066,0.2685511970034911,0.2689331950022638
8.519999999999863,0.6149485407998934,0.3101523909163246,0.1908843322662325,-12.877216212542654,0.29045476667010184,0.2946420002940338
8.529999999999863,0.6151143747536625,0.31017332509228696,0.19084856652913998,-12.484175737843984,0.26657367776878077,0.26701489963195085
8.539999999999862,0.6152796160541678,0.3101940375065566,0.19081272416183917,-12.536871242529513,0.28929410467753175,0.29358241772467214
8.549999999999862,0.6154442655195758,0.3102145287819724,0.1907768057107363,-14.066668057690018,0.26070216737964547,0.26043121425604265
8.559999999999862,0.6156083239833146,0.3102347995468453,0.19074081172387905,-15.257073757532524,0.2913803138914291,0.2965889904813927
8.569999999999862,0.6157717922938909,0.3102548504348735,0.19070474275091018,-15.96942479841153,0.25956974000818556,0.2587555148079682
8.579999999999862,0.6159346713147017,0.31027468208505576,0.19066859934302038,-15.827928174936638,0.29524127561599917,0.3010401344533463
8.589999999999861,0.6160969619238494,0.31029429514160567,0.19063238205290156,-15.803153208566966,0.2604982564692178,0.259407191759034
8.599999999999861,0.6162586650139571,0.31031369025386757,0.1905960914347021,-16.077534413270243,0.2950963011496028,0.30076975322741467
8.60999999999986,0.6164197814919833,0.31033286807623106,0.19055972804398016,-17.191915732793007,0.2594243106588806,0.25827764191717406
8.61999999999986,0.6165803122790362,0.3103518292680454,0.19052329243765767,-17.51606856798728,0.2943994092643693,0.29992822913022443
8.62999999999986,0.6167402583101911,0.31037057449353594,0.19048678517397524,-18.08097759929137,0.2621374681560544,0.2613640643859971
8.63999999999986,0.6168996205343044,0.31038910442171946,0.19045020681244712,-17.127470327871574,0.2936264461199339,0.2991317992170843
8.64999999999986,0.6170583999138314,0.31040741972631986,0.19041355791381537,-17.085694818299594,0.26678084983284733,0.2664117973715214
8.65999999999986,0.6172165974246419,0.310425521085685,0.1903768390400062,-16.59024265744416,0.29092182243162307,0.29657415552441657
8.66999999999986,0.6173742140558379,0.3104434091827022,0.19034005075408386,-16.80531264702713,0.26996565001986855,0.26948156398090567
8.67999999999986,0.6175312508095714,0.31046108470471645,0.19030319362020798,-17.548303023446106,0.28728798280757245,0.2936107379904852
8.68999999999986,0.6176877087008615,0.3104785483434468,0.19026626820358883,-18.088703907337525,0.27399170706088016,0.2725396355383728
8.699999999999859,0.6178435887574139,0.3104958007949034,0.1902292750704428,-19.92837747700745,0.2827362795333828,0.29025832802326657
8.709999999999859,0.6179988920194395,0.31051284275930613,0.1901922147879496,-22.073775785140082,0.2785068194238416,0.2758947723399274
8.719999999999859,0.6181536195394749,0.31052967494100264,0.19015508792420913,-23.653887351993358,0.2768937779780435,0.2849749371652241
8.729999999999858,0.618307772382201,0.3105462980483861,0.1901178950481977,-24.065410475991094,0.28241650344878794,0.28033508209439384
8.739999999999858,0.6184613516242654,0.3105627127938152,0.19008063672972597,-22.69640319365298,0.2747498726614854,0.28237331005655286
8.749999999999858,0.6186143583541034,0.31057891989353215,0.19004331353939555,-21.650583106117313,0.2858566864672941,0.2851663317340881
8.759999999999858,0.6187667936717605,0.3105949200675841,0.19000592604855857,-21.492209924465968,0.2746724410937475,0.2806222990504397
8.769999999999857,0.6189186586887145,0.310610714039741,0.18996847482927307,-21.57803388248538,0.2874457569077717,0.2870417918080365
8.779999999999857,0.6190699545276994,0.31062630253741763,0.1899309604542639,-21.441014305677683,0.2743803474299666,0.27944056601572215
8.789999999999857,0.6192206823225297,0.31064168629159367,0.18989338349687956,-21.465645763992253,0.28922924228703295,0.2886095616269748
8.799999999999857,0.6193708432179252,0.3106568660367352,0.1898557445310521,-21.27168152547742,0.27344996439147495,0.27807363782633476
8.809999999999857,0.6195204383693379,0.31067184251071656,0.18981804413125603,-21.51070710359112,0.2908093161366535,0.28990499689859656
8.819999999999856,0.6196694689427763,0.3106866164547418,0.18978028287246745,-21.516834583058856,0.2713670199800582,0.2754508908947723
8.829999999999856,0.6198179361146349,0.31070118861326856,0.1897424613301252,-22.039239380561295,0.2921446895879345,0.29099257596832984
8.839999999999856,0.6199658410715213,0.3107155597339293,0.18970458008008892,-21.95303929001012,0.2686155039232627,0.27186300792273044
8.849999999999856,0.6201131850100853,0.31072973056745584,0.18966663969860084,-22.50359422253693,0.293098384217789,0.2917677235919345
8.859999999999856,0.620259969136849,0.3107437018676036,0.18962864076224667,-21.692420473057904,0.2666895457886961,0.2685974859007506
8.869999999999855,0.620406194668037,0.31075747439107493,0.18959058384791583,-21.93386161077011,0.2928101403657248,0.2912274548580853
8.879999999999855,0.6205518628294087,0.3107710488974443,0.18955246953276256,-20.730829033970412,0.2661327862452253,0.26670815029482453
8.889999999999855,0.6206969748560899,0.3107844261490843,0.18951429839416908,-20.780681580743217,0.29042542530428794,0.28828269080110047
8.899999999999855,0.6208415319924074,0.3107976069110907,0.18947607100970587,-20.426609212434492,0.2665979843784651,0.26658556992787774
8.909999999999854,0.6209855354917226,0.31081059195120914,0.18943778795709512,-20.243423074828,0.2878003359708731,0.2848644981894137
8.919999999999854,0.6211289866162668,0.3108233820397614,0.18939944981417234,-20.495991100550008,0.268986435984074,0.26942439459227946
8.929999999999854,0.621271886636977,0.3108359779495737,0.18936105715885063,-19.716221185526557,0.2861771292208949,0.28261381613908465
8.939999999999854,0.6214142368333349,0.31084838045590324,0.18932261056908217,-20.052173446123298,0.272898479612515,0.2740432227787641
8.949999999999854,0.6215560384932026,0.3108605903363679,0.1892841106228239,-19.92748671254511,0.28452862399897405,0.2808584182759858
8.959999999999853,0.6216972929126637,0.31087260837087327,0.1892455578979987,-20.45193309106691,0.2759442338487137,0.2773610320470468
8.969999999999853,0.6218380013958634,0.31088443534154425,0.18920695297246284,-20.815294689879078,0.2833705324505876,0.27990053350324207
8.979999999999853,0.6219781652548482,0.3108960720326528,0.18916829642396762,-20.997720712678554,0.2781031649704979,0.27961845589401213
8.989999999999853,0.6221177858094104,0.3109075192305497,0.18912958883012596,-20.797851642856543,0.28358384643355605,0.2803227680541059
8.999999999999853,0.6222568643869292,0.310918777723595,0.18909083076837727,-20.568622211772023,0.27941010957443313,0.28105641125834624
9.009999999999852,0.6223954023222169,0.3109298483020893,0.1890520228159524,-19.88640333587236,0.2842328850657347,0.2811902861227022
9.019999999999852,0.6225334009573631,0.31094073175820625,0.18901316554984052,-19.665997092951322,0.2789376420348523,0.2807622983097296
9.029999999999852,0.6226708616415817,0.3109514288859245,0.18897425954675426,-19.006760894651066,0.284548541104526,0.28179799293974833
9.039999999999852,0.6228077857310587,0.31096194048096126,0.18893530538309705,-18.791078725985933,0.27759223752440704,0.27960268175429
9.049999999999851,0.6229441745888007,0.31097226734070577,0.18889630363492949,-18.314252270540884,0.2845712347734375,0.2822283027111637
9.059999999999851,0.6230800295844843,0.3109824102641535,0.18885725487793714,-17.957367556586757,0.276502911369038,0.27865086808929757
9.069999999999851,0.6232153520943071,0.3109923700518405,0.188818159687397,-17.535781779947012,0.28451807535590823,0.2826127840139317
9.07999999999985,0.6233501435008413,0.31100214750577954,0.18877901863814667,-17.06054464077512,0.27590611752903665,0.2780056589856854
9.08999999999985,0.6234844051928832,0.31101174342939497,0.18873983230455177,-16.526861290007272,0.2842961647506508,0.28277224876069545
9.09999999999985,0.6236181385653116,0.31102115862745994,0.1887006012604745,-16.015129478019542,0.2755167868483703,0.27723863610371224
9.10999999999985,0.6237513450189403,0.31103039390603276,0.18866132607924288,-15.413510450107179,0.28369516889917035,0.28251492194808714
9.11999999999985,0.6238840259603758,0.3110394500723951,0.18862200733362003,-14.983471552738722,0.27485213650121193,0.27589629034738994
9.12999999999985,0.6240161828018747,0.31104832793498893,0.18858264559577279,-14.528422627957768,0.28295641629724744,0.28216492585595243
9.13999999999985,0.6241478169612028,0.31105702830335646,0.1885432414372427,-14.307356159779793,0.27350778885646015,0.27371611274618746
9.14999999999985,0.6242789298614944,0.3110655519880786,0.1885037954289159,-14.16315711122921,0.28267135508107766,0.28232211167376664
9.15999999999985,0.6244095229311143,0.3110738998007149,0.18846430814099344,-14.213674468130343,0.27141978729035504,0.2707678580092867
9.169999999999849,0.6245395976035195,0.311082072553744,0.18842478014296227,-14.45053230171719,0.28324744804841256,0.28327439549721295
9.179999999999849,0.624669155317123,0.3110900710605046,0.18838521200356703,-14.64745256742181,0.2690382785275779,0.2675684268391294
9.189999999999849,0.6247981975151572,0.3110978961351363,0.18834560429078026,-15.110472024231283,0.2846927175631464,0.2849539762406984
9.199999999999848,0.6249267256455432,0.3111055485925232,0.18830595757177626,-15.111835496619662,0.26713898271245673,0.26484283610201337
9.209999999999848,0.6250547411607527,0.3111130292482346,0.18826627241290142,-15.521338705272676,0.2866825775480517,0.28714805973535257
9.219999999999848,0.6251822455176804,0.3111203389184694,0.1882265493796477,-15.21849858397262,0.2659935474530954,0.262804793382639
9.229999999999848,0.6253092401775115,0.31112747841999966,0.18818678903662545,-15.613191650439488,0.2887945938336796,0.28952510174894697
9.239999999999847,0.6254357266055925,0.3111344485701153,0.18814699194753723,-15.16056247235348,0.26523775165846586,0.26123940150400343
9.249999999999847,0.6255617062713028,0.3111412501865677,0.18810715867514957,-15.70667871103212,0.2906996286378365,0.2916121094228534
9.259999999999847,0.6256871806479282,0.31114788408751726,0.18806728978126952,-15.162524778813541,0.26465487012723227,0.2601240202943592
9.269999999999847,0.6258121512125341,0.31115435109147743,0.18802738582671613,-15.874076388662068,0.292339746150929,0.2932459828611358
9.279999999999847,0.6259366194458418,0.31116065201726245,0.18798744737129663,-15.166823493338843,0.2644734318183028,0.25967153015215383
9.289999999999846,0.6260605868321043,0.3111667876839349,0.18794747497378164,-15.886946165849317,0.2936861908018091,0.29453187646238854
9.299999999999846,0.6261840548589841,0.31117275891075213,0.18790746919187876,-14.917399354894831,0.26497672636100417,0.25999653512054893
9.309999999999846,0.626307025017432,0.3111785665171156,0.1878674305822092,-15.575682479563643,0.2943410917781574,0.295235002163009
9.319999999999846,0.6264294988015674,0.31118421132252,0.18782735970028408,-14.463283908944222,0.26587631134541123,0.2607078537109605
9.329999999999846,0.6265514777085599,0.31118969414650177,0.18778725710047903,-15.246115564580132,0.29373294451052634,0.2947428652615487
9.339999999999845,0.6266729632385105,0.3111950158085901,0.18774712333601254,-14.28978678620784,0.2666696313582321,0.2614762835110987
9.349999999999845,0.6267939568943359,0.31120017712825637,0.18770695895892092,-15.38827283124512,0.29169869220069883,0.29265687333697127
9.359999999999845,0.6269144601816552,0.31120517892486754,0.18766676452003755,-14.861536781774868,0.2674062084589546,0.26282756418582587
9.369999999999845,0.6270344746086718,0.31121002201763476,0.1876265405689681,-16.12801016345784,0.28874078190307667,0.28916648115308013
9.379999999999844,0.6271540016860647,0.31121470722556843,0.18758628765406987,-16.045821458166483,0.2685811141038871,0.265734490483833
9.389999999999844,0.6272730429268747,0.3112192353674298,0.1875460063224296,-16.705313119223646,0.2861283791963289,0.2853958762410793
9.399999999999844,0.6273915998463934,0.311223607261684,0.18750569711984125,-16.595249217516642,0.2708505615283219,0.27044632985225475
9.409999999999844,0.6275096739620564,0.31122782372645547,0.18746536059078553,-16.40243853213508,0.28450847720687955,0.28254730348253454
9.419999999999844,0.6276272667933331,0.3112318855794808,0.18742499727840814,-16.11887947551292,0.2739652937016621,0.27532817037207297
9.429999999999843,0.6277443798616205,0.31123579363806475,0.18738460772449947,-15.831742682215497,0.28302386722432216,0.28049813121740846
9.439999999999843,0.6278610146901376,0.3112395487190365,0.18734419246947517,-15.556553797028693,0.27617149762303494,0.27819528808496435
9.449999999999843,0.6279771728038201,0.31124315163870386,0.187303752052354,-15.283014306117233,0.2818712601804613,0.27934796017024793
9.459999999999843,0.6280928557292185,0.31124660321281217,0.18726328701074013,-14.924509113685566,0.27703968214103086,0.2791413716250076
9.469999999999843,0.6282080649943941,0.3112499042565002,0.18722279788080257,-14.612338985543968,0.2812827214648411,0.2789316383722494
9.479999999999842,0.6283228021288192,0.31125305558425853,0.18718228519725652,-14.243749845660647,0.27687178276723057,0.2787786641108398
9.489999999999842,0.6284370686632774,0.31125605800988804,0.18714174949334436,-14.22657676649994,0.2812652884382517,0.27911819808743377
9.499999999999842,0.6285508661297631,0.31125891234645797,0.18710119130081684,-14.10827187327511,0.275687291535639,0.27699589317168405
9.509999999999842,0.6286641960613856,0.31126161940626684,0.18706061114991604,-14.559548972547837,0.28222747909915186,0.28050661536946314
9.519999999999841,0.6287770599922721,0.3112641800008005,0.18702000956935513,-14.5954245079364,0.27384771244422423,0.27396119004804115
9.529999999999841,0.6288894594574725,0.31126659494069475,0.18697938708630346,-15.052156426319026,0.2842228706835633,0.2832622792917996
9.539999999999841,0.6290013959928644,0.3112688650356946,0.18693874422636733,-14.779333007130898,0.272210122215073,0.27084271814774946
9.54999999999984,0.6291128711350612,0.3112709910946167,0.1868980815135732,-14.748184786974274,0.28641048135550634,0.2861337490132676
9.55999999999984,0.6292238864213202,0.31127297392531195,0.1868573994703522,-14.253926616346698,0.2709667010516217,0.26838617608959925
9.56999999999984,0.6293344433894502,0.3112748143346264,0.1868166986175214,-14.159086753198642,0.28805954109260223,0.28808943210861093
9.57999999999984,0.6294445435777236,0.31127651312836624,0.18677597947426988,-13.847497906735533,0.26937073795534217,0.2658744133522338
9.58999999999984,0.629554188524787,0.31127807111126027,0.18673524255814114,-14.177279059084846,0.2892297011793293,0.28943291929913
9.59999999999984,0.6296633797695735,0.3112794890869247,0.18669448838501862,-14.006692905219282,0.26739023658664174,0.2631133473258983
9.60999999999984,0.629772118851218,0.31128076785782754,0.18665371746910955,-14.805933317732238,0.290252002967637,0.2906049568789464
9.61999999999984,0.6298804073089687,0.311281908225254,0.18661293032293083,-14.490811723438737,0.26591968147446643,0.26110229410262464
9.62999999999984,0.6299882466821068,0.3112829109892714,0.18657212745729232,-15.50089589295309,0.291037073778246,0.2913638074301523
9.639999999999839,0.6300956385098604,0.3112837769486969,0.1865313093812851,-14.81833638733471,0.26569268630070464,0.26073796236134256
9.649999999999839,0.6302025843313235,0.3112845069010624,0.1864904766022646,-15.752240330429682,0.29116270914042774,0.291358099033457
9.659999999999838,0.6303090856853761,0.3112851016425836,0.18644962962583872,-14.901533856733446,0.26648072383076987,0.26166606820385935
9.669999999999838,0.6304151441106028,0.3112855619681256,0.18640876895585193,-15.80249276894968,0.29025013577140435,0.2904697180101348
9.679999999999838,0.6305207611452145,0.3112858886711727,0.18636789509437374,-15.147207041341028,0.2677986823469499,0.26337698919271096
9.689999999999838,0.6306259383269713,0.31128608254379675,0.18632700854168496,-15.98276403251744,0.2883135997989788,0.2885168277444479
9.699999999999838,0.6307306771931054,0.31128614437662633,0.18628610979626498,-15.494512099919525,0.26959321623118143,0.2662623664461309
9.709999999999837,0.6308349792802448,0.31128607495881516,0.18624519935477749,-15.665735537110272,0.2861323844905856,0.2857691073538332
9.719999999999837,0.6309388461243396,0.3112858750780138,0.18620427771206022,-15.257531302168774,0.2717322410073418,0.2701801005947922
9.729999999999837,0.6310422792605883,0.31128554552034005,0.18616334536111243,-14.99553656756391,0.28417628422161806,0.2829333436917266
9.739999999999837,0.631145280223365,0.311285087070349,0.1861224027930819,-14.851599939107615,0.27356602151045234,0.2734753849598225
9.749999999999837,0.6312478505461478,0.31128450051100526,0.18608145049725383,-14.843188293085017,0.282264151920098,0.2804891754189041
9.759999999999836,0.6313499917614491,0.31128378662365497,0.18604048896103986,-14.859356710581965,0.2743931917247685,0.27491516999187066
9.769999999999836,0.6314517054007445,0.3112829461879981,0.18599951866996695,-14.96377203897362,0.281262987612977,0.2793764654392862
9.779999999999836,0.6315529929944055,0.31128197998206136,0.18595854010766583,-14.780008376391251,0.2744987770723322,0.27497096534650467
9.789999999999836,0.6316538560716328,0.31128088878217175,0.1859175537558609,-14.773941125423137,0.281492460842678,0.27971498641610776
9.799999999999836,0.6317542961603878,0.3112796733629299,0.1858765600943594,-14.367576007158267,0.27415711282891775,0.27411032284720543
9.809999999999835,0.6318543147873281,0.3112783344971852,0.18583555960104234,-14.474845588152775,0.2824983656036818,0.28101774551203723
9.819999999999835,0.631953913477743,0.3112768729560096,0.18579455275185305,-14.12660095571715,0.27324884839216357,0.27219202595680414
9.829999999999835,0.6320530937554893,0.31127528950867284,0.1857535400207881,-14.408476386652792,0.28396496794603504,0.28307215274410014
9.839999999999835,0.63215185714293,0.31127358492261936,0.1857125218798891,-14.072392583137212,0.27194706516581146,0.26951512536516314
9.849999999999834,0.6322502051608709,0.3112717599634426,0.1856714987992315,-14.273835612095136,0.2855671801472905,0.28537394452369164
9.859999999999834,0.6323481393285009,0.311269815394862,0.1856304712469163,-13.800733025217529,0.27062981142066467,0.2669013510889923
9.869999999999834,0.6324456611633323,0.31126775197870094,0.18558943968906255,-13.941948617167801,0.28688259042064224,0.28711607479583634
9.879999999999834,0.6325427721811411,0.31126557047486275,0.18554840458979732,-13.475966819874246,0.26919791082274114,0.2645146625723721
9.889999999999834,0.6326394738959095,0.3112632716413086,0.18550736641124743,-13.91253370706705,0.28782157411105647,0.28816521512819215
9.899999999999833,0.6327357678197691,0.3112608562340364,0.18546632561353224,-13.582959266131779,0.26739306890313197,0.2620100602065534
9.909999999999833,0.6328316554629452,0.3112583250070594,0.18542528265475627,-14.528192411834391,0.2886978779669499,0.28901668163897304
9.919999999999833,0.6329271383336994,0.3112556787123835,0.18538423799099904,-14.172607195634868,0.265668658884363,0.2597740002359596
9.929999999999833,0.6330222179382784,0.31125291809998906,0.18534319207631061,-15.446981923309496,0.28973017884705404,0.2899552731966691
9.939999999999833,0.6331168957808573,0.31125004391780875,0.1853021453627028,-14.664021572220822,0.26502747677287564,0.2588739103757413
9.949999999999832,0.6332111733634903,0.3112470569117091,0.18526109830014256,-15.79840412544904,0.2906576797909189,0.290793853215497
9.959999999999832,0.6333050521860559,0.3112439578254697,0.18522005133654465,-14.502246845922965,0.2656541545528345,0.25941181812709735
9.969999999999832,0.633398533746209,0.3112407474007659,0.18517900491776643,-15.374160170620593,0.29100287096806365,0.2912690453631972
9.979999999999832,0.6334916195393286,0.31123742637714874,0.1851379594876001,-14.002892546586564,0.2665659797184052,0.2602021406255502
9.989999999999831,0.6335843110584699,0.3112339954920276,0.1850969154877676,-14.880581955789207,0.2905443695928162,0.2911669733676357
9.999999999999831,0.6336766097943152,0.3112304554806516,0.18505587335791368,-13.687026392815515,0.2671982660417292,0.26075928611294713
10.009999999999831,0.6337685172351273,0.3112268070760929,0.18501483353560116,-14.678303680221935,0.2892874939911597,0.29015188058744773
10.01999999999983,0.6338600348667024,0.31122305100922903,0.18497379645630466,-13.684410526350641,0.26766857441707,0.2615700224491896
10.02999999999983,0.6339511641723247,0.31121918800872633,0.18493276255340527,-14.682965620827915,0.2874084479895045,0.2880237192859554
10.03999999999983,0.634041906632721,0.3112152188010241,0.1848917322581862,-14.035972074515623,0.268108689558626,0.2630345772727076
10.04999999999983,0.6341322637260166,0.3112111441103178,0.18485070599982698,-14.961371321116443,0.2853323090988102,0.2851760534882506
10.05999999999983,0.6342222369276922,0.3112069646585441,0.18480968420539917,-14.714112780834734,0.2687698631644735,0.26526804467370113
10.06999999999983,0.6343118277105413,0.3112026811653651,0.18476866729986136,-15.393146213415912,0.2834897363904938,0.2823046224849785
10.07999999999983,0.6344010375446274,0.3111982943481535,0.184727655706055,-15.202725517739742,0.27017105649626244,0.2683314417310307
10.08999999999983,0.6344898678972447,0.31119380492197857,0.18468664984470048,-15.455250795320639,0.28205829205477734,0.2799101790152749
10.09999999999983,0.6345783202328765,0.3111892135995915,0.18464565013439305,-15.079259504628999,0.2723398874289139,0.27173962704162
10.109999999999829,0.6346663960131564,0.3111845210914114,0.18460465699159814,-15.080361854961508,0.2809162448521021,0.2781411836337532
10.119999999999829,0.6347540966968295,0.31117972810551264,0.18456367083064953,-14.593664064912133,0.2744201611742622,0.27446678238263034
10.129999999999828,0.6348414237397136,0.3111748353476098,0.1845226920637431,-14.526951803121271,0.2800145574094856,0.2769723328142231
10.139999999999828,0.6349283785946631,0.31116984352104776,0.18448172110093738,-14.028478090615735,0.2757702450978063,0.27600682988742664
10.149999999999828,0.6350149627115317,0.3111647533267857,0.184440758350146,-13.972058947931858,0.27944563033446773,0.276380150035228
10.159999999999828,0.6351011775371372,0.3111595654633882,0.18439980421713853,-13.549927692841251,0.27628174907048786,0.27635852554255225
10.169999999999828,0.6351870245152261,0.311154280627011,0.1843588591055355,-13.622855217886839,0.2793526081932214,0.27644865271721614
10.179999999999827,0.6352725050864388,0.3111488995113908,0.18431792341680678,-13.363010707548494,0.2759715788795983,0.2755253993620185
10.189999999999827,0.6353576206882772,0.3111434228078336,0.18427699755026872,-13.665594552425302,0.27994404567374026,0.2774257395365548
10.199999999999827,0.6354423727550699,0.3111378512052033,0.18423608190308163,-13.559021865861462,0.2749427222408861,0.2735529014569572
10.209999999999827,0.6355267627179422,0.31113218538991283,0.18419517687024914,-13.973695395967612,0.28126909948890066,0.2794120196327242
10.219999999999827,0.6356107920047818,0.31112642604591084,0.18415428284461352,-13.800093974609997,0.2735609620131122,0.27087832216790536
10.229999999999826,0.6356944620402107,0.31112057385467534,0.18411340021685715,-13.970022192637154,0.2829660133730192,0.28193121003545424
10.239999999999826,0.6357777742455528,0.31111462949520097,0.18407252937549806,-13.538721472315087,0.2722532943709341,0.26819000819369565
10.249999999999826,0.6358607300388058,0.3111085936439916,0.18403167070689042,-13.462117133644918,0.2845185718810555,0.28421298015028523
10.259999999999826,0.6359433308346107,0.3111024669750504,0.18399082459522245,-12.95048819389558,0.27095366206900506,0.2656183142938958
10.269999999999825,0.6360255780442251,0.31109625015987097,0.183949991422515,-13.018403322621571,0.2856440511632805,0.28586875819683033
10.279999999999825,0.6361074730754945,0.3110899438674291,0.1839091715686209,-12.610549603484076,0.26929138859771085,0.26285817577809756
10.289999999999825,0.6361890173328256,0.3110835487641748,0.1838683654112245,-13.117165429964361,0.28638639399966553,0.28693985425502005
10.299999999999825,0.6362702122171605,0.3110770655140237,0.1838275733258397,-12.869570781650086,0.267093226279575,0.2598245429704925
10.309999999999825,0.6363510591259497,0.31107049477835025,0.18378679568581133,-14.052904967007965,0.28703923101074175,0.28761951513903883
10.319999999999824,0.6364315594531279,0.3110638372159793,0.18374603286231245,-13.936117107379392,0.26471746898596277,0.25703233562044103
10.329999999999824,0.6365117145890891,0.31105709348318017,0.18370528522434626,-15.840854473009376,0.28801503866256795,0.28818396791023126
10.339999999999824,0.6365915259206625,0.31105026423365884,0.18366455313874436,-15.313450192530857,0.2634627210475686,0.2558967786192633
10.349999999999824,0.6366709948310899,0.3110433501185519,0.18362383697016743,-17.133991206905996,0.28956218256683713,0.2891274398291361
10.359999999999824,0.6367501227000016,0.31103635178642003,0.1835831370811055,-15.616454177102582,0.26436488149176257,0.2572307934554954
10.369999999999823,0.6368289109033958,0.31102926988324225,0.18354245383187784,-16.838983457218514,0.29154622992632745,0.29105153324026467
10.379999999999823,0.6369073608136149,0.3110221050524097,0.18350178758063376,-15.38563208280372,0.2658280754504001,0.2590394008885667
10.389999999999823,0.6369854737993267,0.3110148579347205,0.18346113868335284,-16.55277957921664,0.2933276994129377,0.2933465324530653
10.399999999999823,0.6370632512255026,0.3110075291683741,0.18342050749384559,-15.648824814574212,0.26700130469041156,0.26047548202758214
10.409999999999823,0.6371406944533972,0.31100011938896677,0.18337989436375485,-16.69623300232663,0.29426432454869905,0.29483137835765183
10.419999999999822,0.6372178048405303,0.31099262922948623,0.18333929964255596,-15.910618052507663,0.2685913612280845,0.26249232239334136
10.429999999999822,0.6372945837406669,0.3109850593203075,0.18329872367755815,-16.501294674103992,0.2940587400516334,0.2949768820757483
10.439999999999822,0.6373710325037992,0.3109774102891885,0.18325816681390605,-15.550972849815277,0.2706013898178005,0.2650291077305005
10.449999999999822,0.6374471524761292,0.31096968276126585,0.1832176293945802,-15.978571598685752,0.29289393745982606,0.2940623420020895
10.459999999999821,0.63752294500005,0.31096187735905134,0.18317711176039966,-14.870640837522137,0.27245029767247736,0.26725652357495866
10.469999999999821,0.637598411414131,0.3109539947024279,0.18313661425002234,-15.732620085126596,0.2909477426945195,0.292378825626056
10.479999999999821,0.6376735530530997,0.3109460354086463,0.18309613719994713,-14.67974226541688,0.2741142889753897,0.2690685756593341
10.48999999999982,0.6377483712478276,0.3109380000923228,0.1830556809445166,-16.592829769806023,0.2876889033089029,0.28946805736759773
10.49999999999982,0.6378228673253135,0.31092988936543486,0.18301524581591713,-16.55114370495281,0.276377494260014,0.2712310777323734
10.50999999999982,0.6378970426086694,0.3109217038373195,0.18297483214418256,-20.808814726351475,0.28143762173494685,0.28356355220949264
10.51999999999982,0.6379708984171065,0.3109134441146702,0.18293444025719513,-22.68550428521082,0.27979905112992093,0.27441588289474683
10.52999999999982,0.6380444360659199,0.310905110801535,0.1828940704806887,-24.125516294512405,0.27528346674202014,0.27744953875088035
10.53999999999982,0.638117656866477,0.31089670449931456,0.18285372313825096,-22.864083840349892,0.2797404058004067,0.2747427737123599
10.54999999999982,0.6381905621262042,0.3108882258067595,0.18281339855132464,-18.69585730866675,0.2796711911852627,0.28235463982459313
10.55999999999982,0.6382631531485727,0.3108796753199697,0.18277309703921193,-19.169155521694332,0.28067375759035007,0.2771591063609357
10.569999999999819,0.6383354312330896,0.3108710536323922,0.18273281891907583,-18.41502231756975,0.2768248060946417,0.27825712777805645
10.579999999999819,0.6384073976752822,0.3108623613348197,0.18269256450594307,-18.620552483558246,0.28318226974119737,0.2811178269695896
10.589999999999819,0.6384790537666913,0.31085359901539117,0.1826523341127085,-17.629257909531425,0.27498956461202934,0.27522463616635107
10.599999999999818,0.6385504007948574,0.3108447672595883,0.18261212805013521,-16.045013551103043,0.28463452902713204,0.2826800873394007
10.609999999999818,0.6386214400433112,0.3108358666502373,0.1825719466268606,-14.3721312793895,0.2761221265264857,0.27690916105062185
10.619999999999818,0.6386921727915651,0.31082689776750716,0.18253179014939755,-13.63943479430667,0.28336318498534224,0.2809219203873846
10.629999999999818,0.6387626003151011,0.3108178611889092,0.18249165892213842,-13.290896795071172,0.2752320425710792,0.27607415834903126
10.639999999999818,0.6388327238853648,0.31080875748929754,0.18245155324735815,-13.671459171140913,0.28164413028645285,0.2794597122394763
10.649999999999817,0.6389025447697539,0.31079958724086965,0.18241147342521927,-14.174980240932877,0.272660120846226,0.27228729572195354
10.659999999999817,0.6389720642316125,0.3107903510131647,0.1823714197537721,-14.976232420564429,0.2821474453447977,0.2810664019630902
10.669999999999817,0.6390412835302212,0.31078104937306605,0.18233139252896188,-15.210834844399935,0.2704784949278156,0.2686418006949206
10.679999999999817,0.6391102039207913,0.3107716828848008,0.18229139204463057,-15.133308259042494,0.28372832631447453,0.2833205044232522
10.689999999999817,0.6391788266544569,0.31076225210994074,0.18225141859252136,-14.576194293933256,0.2698938709043634,0.2676502801667218
10.699999999999816,0.639247152978268,0.3107527576074029,0.1822114724622818,-14.565960264308229,0.28512413390783103,0.28446183870203273
10.709999999999816,0.6393151841351841,0.3107431999334516,0.18217155394146933,-14.571978812957203,0.26818583690384723,0.2654678451329705
10.719999999999816,0.6393829213640706,0.31073357964169906,0.18213166331555367,-14.943169600586957,0.2865730583369168,0.28630694191519956
10.729999999999816,0.6394503658996891,0.31072389728310645,0.18209180086792193,-15.069828853466408,0.2657981094777442,0.2616244256108823
10.739999999999815,0.6395175189726957,0.3107141534059866,0.18205196687988306,-15.542622823191953,0.28818858411163534,0.28896394114693263
10.749999999999815,0.6395843818096341,0.31070434855600426,0.18201216163067085,-15.066644959610194,0.2652500215707036,0.2599114581935317
10.759999999999815,0.6396509556329321,0.3106944832761794,0.18197238539745006,-15.221625753626766,0.28872415310373856,0.28953348065426354
10.769999999999815,0.6397172416608969,0.3106845581068887,0.1819326384553203,-14.51421641366366,0.2654228754496721,0.2603209889027663
10.779999999999815,0.6397832411077116,0.3106745735858673,0.18189292107731958,-14.995292992139063,0.2884660334821151,0.28844478912509586
10.789999999999814,0.6398489551834315,0.31066453024821195,0.18185323353443036,-15.039837465963528,0.2645213683779617,0.2599814759791326
10.799999999999814,0.6399143850939806,0.31065442862638276,0.1818135760955836,-16.08323248603634,0.28824166193622464,0.28801973278063864
10.809999999999814,0.6399795320411494,0.3106442692502065,0.1817739490276636,-16.20391449458652,0.2645142585811537,0.2600873992945147
10.819999999999814,0.6400443972225917,0.3106340526468786,0.18173435259551263,-17.020217495349996,0.2878719481267439,0.28792417966940576
10.829999999999814,0.6401089818318225,0.310623779340967,0.1816947870619366,-16.486626489315096,0.2671073659015122,0.2632360695039904
10.839999999999813,0.6401732870582166,0.31061344985441464,0.18165525268770952,-16.162070114676972,0.2866078031475509,0.2861982311601709
10.849999999999813,0.640237314087006,0.310603064706542,0.18161574973157776,-15.446958495852005,0.27030383918210454,0.2679800840247482
10.859999999999813,0.6403010640992794,0.3105926244140518,0.18157627845026703,-14.86948700579531,0.284832586520934,0.28359624710387915
10.869999999999813,0.6403645382719808,0.31058212949103187,0.18153683909848664,-14.729407549855514,0.27184238185216864,0.2706887051578124
10.879999999999812,0.6404277377779084,0.31057158044895805,0.18149743192893397,-14.791797174828183,0.2829700678245355,0.28161188259634384
10.889999999999812,0.6404906637857148,0.31056097779669845,0.1814580571923007,-15.074102266953686,0.27163219490765195,0.27056704634353085
10.899999999999812,0.6405533174599065,0.3105503220405178,0.18141871513727875,-15.343039654132825,0.28244195453053234,0.28149522872918886
10.909999999999812,0.6406156999608436,0.31053961368408034,0.1813794060105643,-15.361447345338027,0.2711841650185652,0.26981162651026025
10.919999999999812,0.6406778124447405,0.31052885322845436,0.18134013005686409,-15.344560595443976,0.2831098279556544,0.282315894677703
10.929999999999811,0.6407396560636669,0.3105180411721168,0.1813008875189015,-14.998441340294473,0.2710159842517573,0.2694041259851138
10.939999999999811,0.6408012319655476,0.31050717801095634,0.18126167863742063,-15.157178397021301,0.28417229192976995,0.2833203083720961
10.949999999999811,0.6408625412941656,0.31049626423828,0.18122250365119427,-14.906336180264393,0.27023218868882193,0.2678390586697623
10.95999999999981,0.6409235851891599,0.3104853003448143,0.18118336279702688,-15.210651454815984,0.2855970468876101,0.2851984195029763
10.96999999999981,0.6409843647860314,0.31047428681871353,0.18114425630976308,-14.88590076586377,0.269155878464912,0.2653423426503
10.97999999999981,0.6410448812161419,0.3104632241455619,0.18110518442229143,-15.045394782157954,0.28708199630267167,0.28732269069782407
10.98999999999981,0.6411051356067166,0.3104521128083794,0.18106614736555185,-14.39010224899314,0.2686027674708474,0.2637571795383182
10.99999999999981,0.6411651290808478,0.3104409532876267,0.1810271453685402,-14.413708809529059,0.28785058023398996,0.2880657689243262
11.00999999999981,0.6412248627574959,0.31042974606120993,0.18098817865831543,-13.892508616932474,0.2678483730645304,0.26274832481985694
11.01999999999981,0.6412843377514933,0.31041849160448587,0.1809492474600047,-14.390117136164784,0.28808937142267893,0.2879521178554588
11.02999999999981,0.6413435551735467,0.3104071903902679,0.1809103519968109,-14.278560337892964,0.26633578487345,0.2610712466641614
11.039999999999809,0.6414025161302408,0.31039584288883,0.18087149249001705,-15.302745099175613,0.2884218608068259,0.28830017588091594
11.049999999999809,0.6414612217240413,0.31038444956791317,0.18083266915899346,-15.092559270512886,0.2654826405361333,0.2599072472435411
11.059999999999809,0.6415196730532995,0.3103730108927309,0.18079388222120407,-16.077831385633093,0.2886708152995045,0.2887364311974069
11.069999999999808,0.6415778712122548,0.3103615273259742,0.1807551318922122,-15.360589222604665,0.26651100466549527,0.26103457638384686
11.079999999999808,0.6416358172910406,0.3103499993278179,0.1807164183856873,-15.846128228345416,0.2880028561405348,0.28784939062657516
11.089999999999808,0.641693512375687,0.3103384273559265,0.18067774191341152,-15.108218658541748,0.268382446174887,0.2637098496003518
11.099999999999808,0.6417509575481257,0.3103268118654591,0.18063910268528513,-15.234521287969255,0.286611284954226,0.2859378361899852
11.109999999999808,0.6418081538861954,0.3103151533090768,0.1806005009093347,-14.848115321409411,0.2699671282338967,0.2663477235243566
11.119999999999807,0.6418651024636453,0.31030345213694716,0.18056193679171745,-14.897948938804639,0.28503488452450065,0.2839900735841776
11.129999999999807,0.6419218043501418,0.31029170879675166,0.18052341053672943,-14.705700602097345,0.2710636746828726,0.2682455424349232
11.139999999999807,0.6419782606112725,0.3102799237336912,0.18048492234681152,-14.697762294226292,0.2836922251149919,0.2825029788793535
11.149999999999807,0.6420344723085525,0.3102680973904925,0.180446472422556,-14.520188329225649,0.2716772678363924,0.269307910009833
11.159999999999807,0.6420904404994291,0.31025623020741466,0.18040806096271333,-14.516716173733887,0.28287282198601044,0.28162056637966837
11.169999999999806,0.6421461662372886,0.31024432262225554,0.18036968816419913,-14.344494590450472,0.27170939036821184,0.2694295837250938
11.179999999999806,0.6422016505714608,0.31023237507035756,0.18033135422209975,-14.558982682340892,0.28275143099047395,0.28152512402289526
11.189999999999806,0.6422568945472279,0.3102203879846158,0.18029305932968065,-14.39803117688153,0.2711591244528336,0.26845260633998214
11.199999999999806,0.642311899205827,0.31020836179548306,0.18025480367839192,-14.79991732563362,0.2834791687044919,0.28253447340399584
11.209999999999805,0.6423666655844595,0.31019629693097733,0.18021658745787558,-14.469345915074685,0.270379663724702,0.26667933708247804
11.219999999999805,0.6424211947162963,0.31018419381668855,0.18017841085597247,-14.775100287250208,0.28480784681869714,0.28437168870509444
11.229999999999805,0.6424754876304853,0.3101720528757855,0.18014027405872898,-14.168123557288839,0.26972599711941875,0.26482418630313154
11.239999999999805,0.6425295453521576,0.31015987452902233,0.18010217725040417,-14.30933240528224,0.28607889009299825,0.28603898772266567
11.249999999999805,0.6425833689024346,0.3101476591947457,0.18006412061347607,-13.631677086340124,0.26904047957094634,0.2631550493822401
11.259999999999804,0.6426369592984366,0.31013540728890243,0.18002610432864993,-13.902880969613054,0.2869261421550675,0.2870198873914635
11.269999999999804,0.6426903175532878,0.31012311922504554,0.1799881285748638,-13.393223144181272,0.26789866831440545,0.26127698045152403
11.279999999999804,0.6427434446761258,0.31011079541434183,0.17995019352929595,-14.082948052220178,0.28753383140380195,0.28766465268689606
11.289999999999804,0.6427963416721083,0.31009843626558,0.17991229936737324,-13.68733662391522,0.2664290858702691,0.25921451342277024
11.299999999999804,0.642849009542421,0.31008604218517616,0.17987444626277602,-14.775763672193381,0.2881936389173741,0.28832178717734996
11.309999999999803,0.6429014492842847,0.3100736135771823,0.1798366343874466,-14.193585476652487,0.2654337880221789,0.25783948447934874
11.319999999999803,0.6429536618909653,0.31006115084329344,0.17979886391159577,-15.360282777249532,0.288850845988376,0.28886565977490697
11.329999999999803,0.6430056483517799,0.3100486543828553,0.17976113500371088,-14.359045594384813,0.26548570463516624,0.25777070621792375
11.339999999999803,0.6430574096521061,0.3100361245928708,0.1797234478305613,-15.331856471296613,0.2892278024957171,0.289149982629231
11.349999999999802,0.6431089467733906,0.3100235618680092,0.17968580255720784,-14.103311451740499,0.2661618763015644,0.25839594913985825
11.359999999999802,0.6431602606931563,0.310010966600612,0.1796481993470077,-14.95770073670753,0.28916704612989197,0.2892498731614457
11.369999999999802,0.6432113523850125,0.3099983391807016,0.1796106383616234,-13.784754836323076,0.2668213392933336,0.2589625580880392
11.379999999999802,0.6432622228186625,0.30998567999598836,0.1795731197610289,-14.663332840862294,0.2886020135312482,0.288992773400752
11.389999999999802,0.6433128729599136,0.30997298943187884,0.1795356437035174,-13.609302265034882,0.2673610372115781,0.2595818553480328
11.399999999999801,0.6433633037706845,0.3099602678714833,0.1794982103457089,-14.45269136558023,0.28749511148420687,0.2879404670646905
11.409999999999801,0.6434135162090161,0.309947515695623,0.17946081984255616,-13.570486276351732,0.2678417354898003,0.2606218609732363
11.419999999999801,0.6434635112290789,0.30993473328283916,0.17942347234735403,-14.29269775266128,0.28600991267842,0.2860251933900997
11.4299999999998,0.6435132897811832,0.3099219210093993,0.17938616801174473,-13.741190436698552,0.26824368887022737,0.26206313546816584
11.4399999999998,0.6435628528117884,0.3099090792493069,0.17934890698572717,-14.384712741009144,0.2844385716476804,0.2837105823295117
11.4499999999998,0.6436122012635122,0.30989620837430737,0.17931168941766204,-14.112456783151716,0.26873420010418236,0.2637868942252559
11.4599999999998,0.6436613360751404,0.309883308753898,0.1792745154542814,-14.61777833595601,0.28302178717349713,0.28147598764940646
11.4699999999998,0.6437102581816367,0.30987038075533446,0.17923738524069444,-14.339488453372324,0.26961806100260044,0.2657931304448733
11.4799999999998,0.643758968514151,0.30985742474363964,0.17920029892039607,-14.600245474055836,0.28189334976534486,0.27960325382918017
11.4899999999998,0.6438074680000306,0.309844441081611,0.1791632566352729,-14.168401565263448,0.2708756979233996,0.2678292781981113
11.4999999999998,0.6438557575628304,0.3098314301298299,0.1791262585256123,-14.267604199235379,0.2810401925703168,0.27822940899561077
11.509999999999799,0.6439038381223214,0.30981839224666835,0.17908930473010842,-13.767908118131231,0.2720441203343599,0.26934219676099974
11.519999999999799,0.6439517105945015,0.3098053277882979,0.17905239538587037,-13.844250924510046,0.28045213316795176,0.27741607222621595
11.529999999999799,0.6439993758916062,0.309792237108698,0.17901553062842962,-13.386895476458696,0.2727402860126494,0.2699983576378437
11.539999999999798,0.6440468349221171,0.3097791205596639,0.17897871059174741,-13.511899234589272,0.2801759439228127,0.27717372131657325
11.549999999999798,0.6440940885907744,0.3097659784908144,0.17894193540822131,-13.148049905055991,0.27288921522552995,0.26980612343096694
11.559999999999798,0.644141137798585,0.3097528112496013,0.17890520520869463,-13.35840900193269,0.28023833966710465,0.2774648744197528
11.569999999999798,0.6441879834428343,0.3097396191813163,0.17886852012246143,-13.091406868140204,0.2725899145572414,0.2689177804781783
11.579999999999798,0.6442346264170964,0.3097264026291009,0.17883188027727653,-13.37417490337279,0.28061295565477473,0.2782191608662338
11.589999999999797,0.6442810676112443,0.30971316193395315,0.178795285799361,-13.134299167136055,0.27201610505235646,0.26753377602023276
11.599999999999797,0.6443273079114602,0.30969989743473714,0.1787587368134107,-13.379760146911583,0.2811976764679143,0.2793076493124608
11.609999999999797,0.6443733482002474,0.30968660946819043,0.17872223344260293,-13.038324458831982,0.2713184667829879,0.265850951691089
11.619999999999797,0.6444191893564402,0.3096732983689337,0.1786857758086051,-13.156514017975024,0.28184112270061745,0.2805387497624128
11.629999999999797,0.644464832255214,0.309659964469478,0.17864936403158133,-12.673871728850086,0.27048864559189517,0.2639442659549502
11.639999999999796,0.6445102777680971,0.3096466081002337,0.1786129982302002,-12.762763988099467,0.28239450433327146,0.28170462149807185
11.649999999999796,0.6445555267629816,0.30963322958951855,0.17857667852164175,-12.226448726648425,0.26939276316437255,0.2617782232228893
11.659999999999796,0.6446005801041331,0.3096198292635671,0.1785404050216065,-12.459386547547789,0.2827081417463012,0.2825932629760942
11.669999999999796,0.6446454386522031,0.30960640744653783,0.17850417784432096,-11.962039532567632,0.267923578559118,0.25935716096825134
11.679999999999795,0.6446901032642398,0.30959296446052276,0.17846799710254652,-12.465852834621376,0.28266876351411,0.2830038504551411
11.689999999999795,0.6447345747936978,0.3095795006255552,0.1784318629075864,-12.07561717639473,0.2660403554877711,0.25675579136966986
11.699999999999795,0.6447788540904507,0.3095660162596187,0.17839577536929319,-12.97581500490444,0.28230544284713016,0.2828431504282778
11.709999999999795,0.6448229420008023,0.30955251167865583,0.1783597345960768,-12.733309129373968,0.26384378067026293,0.254155742589601
11.719999999999795,0.6448668393674961,0.3095389871965754,0.1783237406949108,-14.107863839346576,0.28185486717742664,0.2822462083140469
11.729999999999794,0.6449105470297289,0.30952544312526314,0.1782877937713417,-13.7912857346547,0.26185664139717135,0.25206628634947287
11.739999999999794,0.6449540658231601,0.30951187977458816,0.17825189392949478,-15.340402473942234,0.2816585188716775,0.2816464335293084
11.749999999999794,0.6449973965799236,0.3094982974524128,0.1782160412720825,-14.399489765924297,0.2609324819301747,0.25112127551916447
11.759999999999794,0.6450405401286398,0.3094846964646005,0.17818023590041118,-15.704887851367605,0.28209533774681833,0.2819268296898354
11.769999999999794,0.6450834972944259,0.30947107711502536,0.17814447791439036,-14.41875677543371,0.2609572865547332,0.2508685617276866
11.779999999999793,0.6451262688989086,0.30945743970557954,0.17810876741253773,-15.890454242179045,0.28332746117758323,0.2836289842512353
11.789999999999793,0.645168855760234,0.3094437845361822,0.17807310449198802,-15.057352305046578,0.2611849364996426,0.25060101350079794
11.799999999999793,0.6452112586930805,0.30943011190478886,0.1780374892485008,-17.15531047809404,0.2848360724447418,0.2857312016187129
11.809999999999793,0.6452534785086694,0.30941642210739906,0.17800192177646718,-16.741261661575948,0.2620362135037234,0.25143282911458753
11.819999999999792,0.6452955160147767,0.3094027154380653,0.17796640216891735,-19.12753102574579,0.28590914103541454,0.2866629929931644
11.829999999999792,0.6453373720157447,0.30938899218890187,0.17793093051752856,-18.63846426989213,0.2641440390893252,0.2546708580335784
11.839999999999792,0.6453790473124932,0.30937525265009286,0.17789550691263184,-20.24276571407042,0.2862967459202481,0.2862707707571034
11.849999999999792,0.6454205427025319,0.3093614971099015,0.17786013144322008,-19.43049626552701,0.2670513166659325,0.25939548830972103
11.859999999999792,0.6454618589799709,0.30934772585467823,0.17782480419695504,-19.889145401711353,0.28609704615490017,0.2856730129933576
11.869999999999791,0.6455029969355337,0.3093339391688698,0.17778952526017525,-19.334466121529232,0.2697950265462533,0.2633823815038325
11.879999999999791,0.6455439573565673,0.3093201373350272,0.17775429471790283,-19.754505283855227,0.28482624785134625,0.2845865374903619
11.889999999999791,0.6455847410270549,0.30930632063381475,0.1777191126538512,-19.26505159632068,0.2724590927788366,0.26659605424025257
11.89999999999979,0.6456253487276277,0.3092924893440185,0.17768397915043227,-20.01747852821532,0.2822578398798142,0.2824888777173008
11.90999999999979,0.645665781235576,0.3092786437425553,0.1776488942887646,-19.135145835322028,0.27472499706402187,0.26909172513311
11.91999999999979,0.6457060393248608,0.3092647841044805,0.17761385814867953,-19.791646200825323,0.2792495482618911,0.2801581957705814
11.92999999999979,0.6457461237661266,0.30925091070299743,0.17757887080872947,-19.182047172891657,0.2749969779421215,0.26923341040470977
11.93999999999979,0.645786035326712,0.30923702380946594,0.17754393234619575,-19.567222121516767,0.2771868530580637,0.2789646371898904
11.94999999999979,0.6458257747706623,0.30922312369340993,0.1775090428370938,-20.33813478070771,0.27349340141631573,0.26748496354119733
11.95999999999979,0.6458653428587396,0.30920921062252715,0.17747420235618314,-19.563211595119096,0.2767561657192899,0.27887638810582344
11.96999999999979,0.6459047403484375,0.3091952848626972,0.17743941097697274,-20.484348708902107,0.2735853542899127,0.2682841819581007
11.979999999999789,0.6459439679939899,0.30918134667799013,0.17740466877172936,-18.463422720949048,0.27675758719973037,0.27762373674505997
11.989999999999789,0.6459830265463848,0.30916739633067536,0.1773699758114847,-18.329056372997098,0.276428477385353,0.2729201414420006
11.999999999999789,0.6460219167533753,0.30915343408122936,0.1773353321660418,-17.09017551893736,0.2748062289689675,0.27345713154129014
12.009999999999788,0.646060639359491,0.3091394601883457,0.1773007379039845,-16.24084701005642,0.279013319913978,0.2772895586482062
12.019999999999788,0.6460991951060504,0.30912547490894177,0.17726619309268188,-15.031301044077624,0.2724661672133389,0.26951788789493014
12.029999999999788,0.6461375847311728,0.30911147849816867,0.17723169779829748,-13.937336339590031,0.2800272293778611,0.2791619136109884
12.039999999999788,0.6461758089697891,0.30909747120941916,0.17719725208579612,-13.181348106838348,0.2704501849696282,0.2668586855989335
12.049999999999788,0.6462138685536554,0.3090834532943363,0.17716285601895057,-13.096743300657927,0.28026955209024523,0.2794375621014074
12.059999999999787,0.6462517642113632,0.30906942500282214,0.17712850966034954,-13.380020373177732,0.26713691131424355,0.2627267676618514
12.069999999999787,0.6462894966683513,0.30905538658304554,0.17709421307140413,-14.40269747759003,0.28115299528038185,0.28064035830922324
12.079999999999787,0.6463270666469187,0.3090413382814512,0.1770599663123552,-15.037979827046913,0.2632111356754481,0.2573827803422801
12.089999999999787,0.6463644748662352,0.30902728034276844,0.17702576944228146,-16.007749780450393,0.28324575906818295,0.283374496112564
12.099999999999786,0.646401722042354,0.30901321301001894,0.17699162251910522,-15.790682688485719,0.261255116131355,0.25422690054793645
12.109999999999786,0.6464388088882234,0.3089991365245255,0.1769575255996002,-16.184539596522473,0.2856577011359409,0.28588962774778987
12.119999999999786,0.6464757361136976,0.30898505112592045,0.17692347873939895,-15.583141367751029,0.2610240427583917,0.2535428026819962
12.129999999999786,0.6465125044255497,0.30897095705215405,0.1768894819929992,-16.19255087470447,0.2880274136762454,0.2879505969994141
12.139999999999786,0.6465491145274833,0.30895685453950306,0.17685553541377166,-15.797033873968163,0.260641009987868,0.2530629839771406
12.149999999999785,0.646585567120143,0.30894274382257836,0.1768216390539661,-16.577914589601217,0.2905527798075215,0.2903853364031714
12.159999999999785,0.6466218629011282,0.30892862513433506,0.17678779296472033,-15.91957152021142,0.2609378259777784,0.253314979015554
12.169999999999785,0.6466580025650027,0.3089144987060784,0.17675399719606452,-16.434625107882823,0.29292963217617696,0.2929607521600713
12.179999999999785,0.6466939868033083,0.3089003647674743,0.17672025179693054,-15.281438127974907,0.26237755320136247,0.25461818709851075
12.189999999999785,0.6467298163045749,0.3088862235465565,0.17668655681515796,-15.615823694147338,0.29412966782911415,0.2943808979325765
12.199999999999784,0.6467654917543334,0.30887207526973526,0.17665291229750119,-14.355096076116325,0.263501937153508,0.2555091704822315
12.209999999999784,0.6468010138351272,0.30885792016180547,0.1766193182896361,-14.759836542492387,0.29387071504875817,0.2941968542750044
12.219999999999784,0.6468363832265233,0.30884375844595513,0.1765857748361676,-13.70437170075099,0.2635093069063864,0.2553271244059319
12.229999999999784,0.6468716006051234,0.30882959034377305,0.17655228198063594,-14.350737042472357,0.292744077172261,0.2930112459529508
12.239999999999783,0.6469066666445786,0.3088154160752581,0.17651883976552393,-13.4861634481535,0.2629410234097123,0.25472681266716557
12.249999999999783,0.646941582015597,0.30880123585882663,0.1764854482322643,-14.434552251117845,0.29112534274378593,0.2912441667571243
12.259999999999783,0.6469763473859579,0.30878704991132044,0.17645210742124492,-13.702800799754971,0.2624633571226203,0.2544609889761295
12.269999999999783,0.6470109634205223,0.3087728584480164,0.17641881737181841,-15.029943529312394,0.28889902736075435,0.28881860504901485
12.279999999999783,0.6470454307812457,0.30875866168263266,0.17638557812230585,-14.648846735942051,0.26226910772249135,0.2549290566094462
12.289999999999782,0.6470797501271879,0.3087444598273384,0.176352389710006,-16.52303967057385,0.28597282634455856,0.2855034800745658
12.299999999999782,0.6471139221145261,0.308730253092761,0.1763192521712007,-16.746431109912567,0.2625784014065908,0.256926152685349
12.309999999999782,0.647147947396566,0.30871604168799494,0.17628616554116278,-18.245404633077694,0.2833182609575331,0.28161142885288043
12.319999999999782,0.6471818266237529,0.3087018258206087,0.17625312985416092,-18.123598663093325,0.2646139872245036,0.2619603617707529
12.329999999999782,0.6472155604436827,0.30868760569665404,0.17622014514346893,-17.89629452177805,0.2824841117218605,0.278754652040944
12.339999999999781,0.647249149501115,0.30867338152067353,0.17618721144137034,-17.451320859371215,0.26875541808148634,0.2685690606356637
12.349999999999781,0.647282594437984,0.3086591534957087,0.17615432877916623,-17.18124001378195,0.28152001953757677,0.2768163158478255
12.359999999999781,0.6473158958934087,0.30864492182330744,0.1761214971871809,-17.03562553796863,0.2716598826403758,0.2723418030632946
12.36999999999978,0.6473490545037053,0.30863068670353305,0.17608871669477003,-16.835513916117034,0.280412135214292,0.27581590918847
12.37999999999978,0.6473820709023989,0.30861644833497137,0.17605598733032582,-16.61641165513953,0.2728629916550297,0.2737020738552357
12.38999999999978,0.6474149457202345,0.3086022069147393,0.17602330912128464,-16.024937738935872,0.2796258099918178,0.2754099428879117
12.39999999999978,0.6474476795851883,0.30858796263849214,0.17599068209413274,-15.487587963807888,0.2733446003933443,0.27413978517488014
12.40999999999978,0.6474802731224786,0.30857371570043174,0.1759581062744134,-14.845611049220258,0.278646347320244,0.27480917726460624
12.41999999999978,0.6475127269545777,0.3085594662933146,0.1759255816867334,-14.383744596060815,0.2728627081605077,0.2733154845353028
12.42999999999978,0.647545041701223,0.308545214608459,0.17589310835476876,-14.18051007732384,0.27803452842129056,0.27469558536875327
12.43999999999978,0.6475772179794286,0.30853096083575443,0.17586068630127324,-14.104926081691922,0.2711600841946903,0.2705983597403174
12.449999999999779,0.6476092564034954,0.30851670516366714,0.17582831554808218,-14.516371285212248,0.27872319817524,0.27626868195355214
12.459999999999779,0.6476411575850237,0.30850244777924973,0.1757959961161208,-14.766494531606389,0.2686492181418976,0.2664271670124422
12.469999999999779,0.6476729221329234,0.3084881888681482,0.17576372802541013,-15.233132672228974,0.28048825502848246,0.2791239820332147
12.479999999999778,0.6477045506534252,0.30847392861460926,0.17573151129507256,-15.113283663705717,0.2666888346563829,0.2629613739965614
12.489999999999778,0.647736043750093,0.3084596672014892,0.17569934594333989,-14.871160504285639,0.2822258725037512,0.28141535527867517
12.499999999999778,0.6477674020238329,0.308445404810261,0.17566723198755896,-14.62801902620471,0.26540472182763813,0.26079821275548415
12.509999999999778,0.6477986260729056,0.30843114162102114,0.1756351694441968,-14.27359393750961,0.2837118690345112,0.2830638256186638
12.519999999999778,0.6478297164929372,0.3084168778124983,0.17560315832884832,-14.324087238834965,0.2636447234348796,0.25827513048635076
12.529999999999777,0.6478606738769306,0.3084026135620612,0.17557119865624277,-14.274579966217575,0.28503586332546244,0.2847688318262242
12.539999999999777,0.6478914988152753,0.30838834904572493,0.1755392904402487,-14.337064265079537,0.26190782804207624,0.25572211578644555
12.549999999999777,0.6479221918957596,0.30837408443815995,0.17550743369388183,-14.587114202273277,0.28606451460889915,0.2861943066953856
12.559999999999777,0.6479527537035806,0.30835981991269784,0.17547562842930892,-14.43378061872369,0.2608089271207358,0.2541668083140869
12.569999999999776,0.6479831848213559,0.3083455556413411,0.17544387465785705,-14.978133419053872,0.28647444233424935,0.28660284294751703
12.579999999999776,0.6480134858291339,0.3083312917947686,0.17541217239001694,-14.883099983495411,0.2601769776928489,0.2536473940019085
12.589999999999776,0.6480436573044044,0.3083170285423443,0.1753805216354512,-15.838885432356557,0.2862531351677538,0.2861767425306419
12.599999999999776,0.6480736998221108,0.308302766052124,0.17534892240299868,-16.041710050553828,0.26026473848157183,0.2542498866573729
12.609999999999776,0.6481036139546588,0.30828850449086326,0.1753173747006824,-17.10923389591969,0.2853790966383549,0.285091930911215
12.619999999999775,0.6481334002719285,0.3082742440240242,0.17528587853571384,-17.19103263653784,0.26205060168116584,0.25715455644453955
12.629999999999775,0.6481630593412855,0.3082599848157836,0.1752544339145002,-17.24702293606848,0.284058149989785,0.28306686108436835
12.639999999999775,0.6481925917275899,0.3082457270290393,0.17522304084264995,-16.779707811076307,0.26540527495619587,0.2623297632647871
12.649999999999775,0.6482219979932082,0.30823147082541835,0.17519169932497883,-15.945715907378682,0.2827704494052738,0.28078275657838464
12.659999999999775,0.6482512786980242,0.30821721636528393,0.175160409365516,-15.55972056844227,0.2683535199362635,0.26666269891270195
12.669999999999774,0.6482804343994482,0.3082029638077426,0.17512917096751,-15.098398519829766,0.28112640275838663,0.2788649627916087
12.679999999999774,0.6483094656524291,0.30818871331065156,0.17509798413343428,-15.106536685194415,0.26922118218918534,0.26782742825538824
12.689999999999774,0.6483383730094633,0.3081744650306255,0.17506684886499332,-15.036498804110625,0.2800745888121686,0.2781821018628599
12.699999999999774,0.6483671570206073,0.3081602191230448,0.17503576516312902,-15.168861501977673,0.2687393999622899,0.26706810243536344
12.709999999999773,0.648395818233486,0.3081459757420615,0.1750047330280258,-15.221206421984348,0.28010754361840196,0.27858911666509495
12.719999999999773,0.6484243571933046,0.30813173504060687,0.17497375245911645,-15.213251390165523,0.26797145722995974,0.2659311172853225
12.729999999999773,0.6484527744428579,0.3081174971703989,0.17494282345508883,-15.48469610277294,0.28091402367164375,0.27957413927424374
12.739999999999773,0.6484810705225418,0.3081032622819486,0.17491194601389043,-15.405259188107172,0.2670580339174447,0.26429902746585293
12.749999999999773,0.6485092459703625,0.308089030524568,0.17488112013273532,-15.647664024466952,0.28236644475954376,0.2814248147216026
12.759999999999772,0.648537301321948,0.3080748020463755,0.174850345808108,-15.388309428516017,0.26609708420367284,0.2620570788173523
12.769999999999772,0.6485652371105561,0.30806057699430506,0.174819623035772,-15.285950753390562,0.2839639909543911,0.2835951817271478
12.779999999999772,0.6485930538670881,0.30804635551411147,0.17478895181077275,-14.809028567661809,0.265453654377694,0.26030694059485293
12.789999999999772,0.6486207521200963,0.308032137750378,0.1747583321274448,-14.556252422753245,0.2849095555586688,0.28467573901399773
12.799999999999772,0.6486483323957946,0.3080179238465231,0.1747277639794169,-14.166658486257566,0.26467803199621026,0.2591110209875511
12.809999999999771,0.6486757952180692,0.3080037139448073,0.17469724735961786,-14.303416152748158,0.2852604842557067,0.284867959232599
12.819999999999771,0.6487031411084887,0.30798950818634013,0.17466678226028198,-14.295951209425018,0.2631787584700923,0.257419813201223
12.829999999999771,0.6487303705863134,0.3079753067110868,0.17463636867295465,-15.014950370247059,0.28552797782454775,0.2852108017715946
12.83999999999977,0.6487574841685061,0.30796110965787493,0.1746060065884975,-15.143710336531143,0.26191967152775714,0.2559484184285452
12.84999999999977,0.6487844823697416,0.30794691716440153,0.17457569599709455,-16.080958014925873,0.285696878055899,0.28550027862880945
12.85999999999977,0.648811365702417,0.30793272936723975,0.17454543688825733,-15.916242392422456,0.26233372540598726,0.25664303982264974
12.86999999999977,0.6488381346766613,0.3079185464018453,0.17451522925083032,-16.466108225174782,0.2852334004696263,0.28464470180833956
12.87999999999977,0.6488647898003457,0.30790436840256324,0.1744850730729962,-16.090820653762137,0.2642112976922459,0.2595802409657131
12.88999999999977,0.6488913315790922,0.3078901955026348,0.1744549683422819,-16.081523358099115,0.28426748420606535,0.2829595843501223
12.89999999999977,0.6489177605162856,0.3078760278342039,0.1744249150455633,-15.755492577644782,0.2664052092472504,0.2629604937621994
12.90999999999977,0.6489440771130811,0.30786186552832345,0.17439491316907044,-15.511910680429105,0.28315534992305863,0.2814465009099623
12.919999999999769,0.6489702818684154,0.30784770871496236,0.17436496269839377,-15.281371793833262,0.2680796417336518,0.26529981251470247
12.929999999999769,0.6489963752790159,0.30783355752301184,0.1743350636184885,-15.044274797291461,0.28214145043747607,0.28046231446136227
12.939999999999769,0.6490223578394108,0.30781941208029245,0.17430521591368092,-14.900053714682201,0.26883353257614184,0.26625195166096993
12.949999999999768,0.6490482300419377,0.30780527251355905,0.17427541956767173,-14.807311262704106,0.2815028160182505,0.2799965785405411
12.959999999999768,0.649073992376754,0.307791138948509,0.1742456745635436,-14.773279655811583,0.2686815714650776,0.2660298836389841
12.969999999999768,0.6490996453318463,0.30777701150978753,0.17421598088376455,-15.023415420421493,0.2815271989157471,0.28021179608437163
12.979999999999768,0.6491251893930402,0.3077628903209947,0.17418633851019424,-15.07441616404249,0.2679009395672691,0.2647994128293625
12.989999999999768,0.6491506250440094,0.3077487755046914,0.17415674742408865,-15.514353361530873,0.2824469376847687,0.28146757398645705
12.999999999999767,0.649175952766285,0.3077346671824057,0.17412720760610512,-15.330207958074622,0.2671084311508635,0.26307766201247623
13.009999999999767,0.6492011730392663,0.3077205654746398,0.17409771903630766,-15.511516175980189,0.2839330198922415,0.2833952162296652
13.019999999999767,0.6492262863402274,0.30770647050087496,0.17406828169417182,-14.981899358904824,0.26669324821689533,0.2616209060640515
13.029999999999767,0.6492512931443293,0.3076923823795791,0.17403889555858984,-14.915308469638441,0.28517749294462924,0.2848602675132609
13.039999999999766,0.6492761939246277,0.3076783012282121,0.17400956060787556,-14.354213449024392,0.26624942568662346,0.2604657881193029
13.049999999999766,0.6493009891520828,0.30766422716323266,0.17398027681976955,-14.451029059728299,0.2858492692715469,0.285505826372761
13.059999999999766,0.6493256792955685,0.3076501603001041,0.17395104417144414,-14.129713525568762,0.26528085288208836,0.25905789112679994
13.069999999999766,0.6493502648218819,0.3076361007533009,0.17392186263950835,-14.667155353408761,0.2862265900856471,0.28589141882329816
13.079999999999766,0.6493747461957512,0.3076220486363138,0.17389273220001222,-14.509399118793143,0.26416342289133593,0.25762016619547373
13.089999999999765,0.6493991238798466,0.3076080040616571,0.17386365282845254,-15.363545577121284,0.28648788431428107,0.28618420824696955
13.099999999999765,0.6494233983347879,0.30759396714087395,0.17383462449977719,-15.09309800716672,0.26386424074781867,0.2573223155275187
13.109999999999765,0.6494475700191545,0.30757993798454264,0.17380564718839014,-15.870419354232848,0.2863930862275782,0.2858890584862957
13.119999999999765,0.6494716393894947,0.3075659167022829,0.17377672086815654,-15.428132171731916,0.2647321923923208,0.25870536841770153
13.129999999999765,0.6494956069003327,0.3075519034027608,0.17374784551240655,-15.867273968756304,0.28579936424905816,0.2848903567660339
13.139999999999764,0.6495194730041799,0.30753789819369576,0.1737190210939411,-15.422257166410283,0.26627485923728345,0.2610612000828303
13.149999999999764,0.6495432381515428,0.3075239011818664,0.1736902475850365,-15.503602315896476,0.28488623451160094,0.28362352941072344
13.159999999999764,0.6495669027909315,0.3075099124731158,0.17366152495744877,-15.094480604141605,0.26793719777952507,0.263510990597952
13.169999999999764,0.6495904673688699,0.30749593217235816,0.17363285318241878,-14.93672764329864,0.2838152600151563,0.282341634654367
13.179999999999763,0.6496139323299028,0.30748196038358316,0.17360423223067548,-14.606542100530746,0.26917116914476324,0.2653228372901144
13.189999999999763,0.6496372981166056,0.3074679972098638,0.17357566207244307,-14.482341887466074,0.2827458953684745,0.28120167313036837
13.199999999999763,0.649660565169593,0.3074540427533604,0.1735471426774433,-14.329781029745192,0.2695290673741642,0.265927425604079
13.209999999999763,0.6496837339275277,0.3074400971153279,0.17351867401490187,-14.490877469059404,0.28210272714328805,0.2806433692041228
13.219999999999763,0.6497068048271286,0.30742616039611964,0.1734902560535509,-14.483951970465743,0.2690768586914305,0.26528638853735226
13.229999999999762,0.6497297783031806,0.30741223269519513,0.1734618887616356,-14.905385938466301,0.28233596481489653,0.2811227847564737
13.239999999999762,0.6497526547885415,0.30739831411112395,0.1734335721069171,-14.767165389840903,0.26840330036926013,0.26396389581907004
13.249999999999762,0.6497754347141517,0.30738440474159284,0.1734053060566785,-15.146482078848406,0.28338483636121237,0.28253327249153276
13.259999999999762,0.6497981185090431,0.30737050468341026,0.17337709057772782,-14.66959296176738,0.26797486381045893,0.26255664713439203
13.269999999999762,0.6498207066003462,0.3073566140325123,0.1733489256364034,-14.852932750822257,0.28469737873841494,0.28421128967730236
13.279999999999761,0.6498431994132997,0.30734273288396824,0.17332081119857765,-14.19822015340872,0.2676239154531225,0.26117406815882244
13.289999999999761,0.6498655973712587,0.3073288613319864,0.17329274722966245,-14.366947870127445,0.2857662112648432,0.28552571947049943
13.299999999999761,0.6498879008957023,0.30731499946991897,0.17326473369461245,-13.763311686892877,0.2669889319830843,0.2596973641726614
13.30999999999976,0.6499101104062436,0.3073011473902679,0.17323677055792963,-14.176868391576132,0.28648104623622517,0.28633760670908337
13.31999999999976,0.6499322263206359,0.30728730518469033,0.17320885778366818,-13.701257563675263,0.2659975985652159,0.2581131749469358
13.32999999999976,0.6499542490547826,0.307273472944004,0.17318099533543843,-14.486230436667858,0.28700641351425366,0.2868476664878132
13.33999999999976,0.6499761790227452,0.3072596507581921,0.17315318317641046,-14.036452426367706,0.2650363231603655,0.256799020245542
13.34999999999976,0.6499980166367508,0.3072458387164101,0.17312542126932023,-15.069050850801904,0.287462563289965,0.28719161807774557
13.35999999999976,0.6500197623072007,0.30723203690698875,0.17309770957647103,-14.414838198436028,0.26473176363654416,0.2563834688999261
13.36999999999976,0.6500414164426788,0.30721824541744164,0.17307004805974016,-15.390684033056608,0.2877353369561715,0.2873323293266334
13.37999999999976,0.6500629794499587,0.3072044643344691,0.1730424366805818,-14.471591187219813,0.26525605875056396,0.2569569277466857
13.389999999999759,0.6500844517340134,0.30719069374396385,0.1730148754000314,-15.261344388366357,0.2875813140388404,0.28718399272538536
13.399999999999759,0.6501058336980222,0.3071769337310165,0.1729873641787099,-14.320221894628343,0.26615890045408724,0.2580045032265187
13.409999999999759,0.6501271257433792,0.30716318437992046,0.1729599029768279,-14.979965411170076,0.28686369928294037,0.2865535634357844
13.419999999999758,0.6501483282697005,0.3071494457741774,0.1729324917541901,-14.190736479888916,0.2671083180716045,0.2593828052125315
13.429999999999758,0.6501694416748323,0.307135717996501,0.1729051304701975,-14.620713771062917,0.28566477006587215,0.28518006103549287
13.439999999999758,0.6501904663548601,0.30712200112882443,0.17287781908385394,-14.022161111077462,0.26803960088481366,0.261218767175623
13.449999999999758,0.650211402704115,0.3071082952523033,0.1728505575537683,-14.187261686201722,0.28421002962687925,0.28316272383546054
13.459999999999757,0.6502322511151825,0.3070946004473224,0.17282334583815975,-13.864148870029904,0.26881872990240835,0.26310933951173726
13.469999999999757,0.6502530119789095,0.3070809167934991,0.1727961838948602,-14.038610964861682,0.2827320727832795,0.2810574011171412
13.479999999999757,0.6502736856844122,0.3070672443696897,0.17276907168131997,-13.940801168941054,0.2692780998336953,0.26441412244590684
13.489999999999757,0.6502942726190858,0.30705358325399396,0.1727420091546102,-14.238544162648672,0.28163478771249917,0.2795259616941577
13.499999999999757,0.6503147731686084,0.3070399335237595,0.17271499627142736,-14.087101454269888,0.2695200735008173,0.2650010532861932
13.509999999999756,0.6503351877169516,0.3070262952555877,0.17268803298809748,-14.346218104286253,0.2812643876282069,0.2789694268522917
13.519999999999756,0.6503555166463884,0.30701266852533815,0.1726611192605794,-13.936788379586456,0.2697347146795836,0.2649981783446681
13.529999999999756,0.6503757603374977,0.30699905340813305,0.17263425504446864,-14.097940956224011,0.28154991491985426,0.27937851087835586
13.539999999999756,0.6503959191691753,0.30698544997836263,0.17260744029500116,-13.551344127645363,0.2697776822340734,0.2642861797293682
13.549999999999756,0.6504159935186391,0.30697185830968987,0.1725806749670576,-13.700548364018994,0.28220845081108836,0.2804840055969245
13.559999999999755,0.6504359837614389,0.3069582784750557,0.17255395901516665,-13.151368866088761,0.26948408094552995,0.2629205469441396
13.569999999999755,0.6504558902714601,0.3069447105466826,0.17252729239350878,-13.302012980127614,0.2829287307013887,0.28178282278696765
13.579999999999755,0.6504757134209357,0.30693115459608056,0.17250067505591984,-12.760243690612263,0.2689282878122725,0.2613041768493813
13.589999999999755,0.6504954535804501,0.3069176106940508,0.17247410695589457,-12.93899742065298,0.2834610437426072,0.28278897372611966
13.599999999999755,0.650515111118948,0.3069040789106915,0.1724475880465911,-12.440731040527936,0.2681215924823001,0.2596023792025971
13.609999999999754,0.6505346864037422,0.30689055931540193,0.17242111828083398,-12.78766234487054,0.2837445075652512,0.2834022934949825
13.619999999999754,0.6505541798005203,0.3068770519768871,0.17239469761111753,-12.36634159622498,0.2669389315384851,0.25765501007370945
13.629999999999754,0.6505735916733506,0.3068635569631617,0.1723683259896095,-13.027141478924356,0.2838847072449631,0.2837830495789097
13.639999999999754,0.6505929223846917,0.306850074341556,0.17234200336815503,-12.65095902922466,0.265407874150921,0.2554726969731255
13.649999999999753,0.6506121722953985,0.3068366041787199,0.17231572969828043,-13.705500221452176,0.28399923336459126,0.284008901224446
13.659999999999753,0.6506313417647294,0.3068231465406271,0.17228950493119577,-13.270276424875602,0.2638878702296207,0.2535039567013946
13.669999999999753,0.6506504311503537,0.3068097014925797,0.17226332901779856,-14.660099124946516,0.2841556392128849,0.28403890629833983
13.679999999999753,0.6506694408083582,0.3067962690992129,0.1722372019086778,-13.95570430947467,0.26299357281472374,0.25243875549463435
13.689999999999753,0.6506883710932552,0.3067828494245,0.17221112355411755,-15.420407724465488,0.2844503899797913,0.2840393663888444
13.699999999999752,0.6507072223579877,0.30676944253175553,0.17218509390409945,-14.313252534278819,0.2631141560998417,0.252536044176144
13.709999999999752,0.6507259949539392,0.3067560484836406,0.17215911290830632,-15.714355212554572,0.28510127256477225,0.284576989146217
13.719999999999752,0.6507446892309388,0.30674266734216743,0.17213318051612647,-14.522388582521897,0.263899070856376,0.2532431828978787
13.729999999999752,0.6507633055372678,0.3067292991687031,0.17210729667665606,-16.128623586463195,0.28621764798824706,0.2858983629180949
13.739999999999752,0.6507818442196673,0.3067159440239739,0.17208146133870256,-15.255324511530171,0.26496671918303144,0.2542984833699678
13.749999999999751,0.650800305623346,0.30670260196807064,0.17205567445078898,-17.241765564083696,0.2874665319378157,0.2872624651339124
13.759999999999751,0.6508186900919853,0.3066892730604515,0.17202993596115565,-16.65416148214447,0.2666515468807774,0.25652788738745286
13.76999999999975,0.6508369979677477,0.3066759573599475,0.17200424581776483,-18.540220674269392,0.28823223702319534,0.2876249625284321
13.77999999999975,0.6508552295912823,0.306662654924766,0.17197860396830314,-17.86783869459365,0.2692140722259997,0.26045842627509463
13.78999999999975,0.6508733853017314,0.30664936581249547,0.17195301036018573,-18.83979535445203,0.2880405424763278,0.28685547803849476
13.79999999999975,0.6508914654367398,0.30663609008010906,0.1719274649405579,-18.01336043421327,0.2719893793868724,0.2647306269110166
13.80999999999975,0.650909470332458,0.30662282778396927,0.17190196765629975,-18.471267742273675,0.28664117621716845,0.28526504434453276
13.81999999999975,0.6509274003235512,0.3066095789798319,0.17187651845402863,-17.753389574533156,0.27444321795019505,0.26805921147254413
13.82999999999975,0.6509452557432054,0.30659634372285033,0.1718511172801027,-18.822734089057022,0.2835094656186763,0.2821568866472932
13.83999999999975,0.6509630369231335,0.3065831220675798,0.171825764080624,-18.222359230073124,0.2769897783424,0.27107254973450917
13.84999999999975,0.6509807441935824,0.30656991406798056,0.1718004588014407,-20.083697963642223,0.2782819988639788,0.2770239393854722
13.859999999999749,0.6509983778833389,0.3065567197774228,0.1717752013881513,-19.895167406221475,0.2787328916514327,0.27293001288896823
13.869999999999749,0.6510159383197375,0.3065435392486911,0.17174999178610773,-21.12597028515523,0.27332015861791226,0.2723945400531471
13.879999999999749,0.6510334258286655,0.30653037253398663,0.17172482994041663,-21.851565132441866,0.27663962907456974,0.27066654113308514
13.889999999999748,0.6510508407345701,0.3065172196849333,0.17169971579594498,-20.020204867663836,0.27363120518026146,0.273270684041396
13.899999999999748,0.6510681833604655,0.3065040807525803,0.17167464929732087,-20.96076944594737,0.27556695961023775,0.2705284545457513
13.909999999999748,0.651085454027937,0.30649095578740637,0.17164963038893782,-18.421708634934554,0.27390935524389987,0.2727838982143518
13.919999999999748,0.6511026530571504,0.30647784483932405,0.17162465901495721,-18.47801435715802,0.27956328828034266,0.2765466305471538
13.929999999999747,0.6511197807668564,0.30646474795768336,0.17159973511931131,-17.415558250428635,0.2713620646448158,0.26803774770495187
13.939999999999747,0.6511368374743974,0.3064516651912757,0.17157485864570632,-16.30132611738654,0.2823064456899968,0.2806943153950969
13.949999999999747,0.6511538234957135,0.30643859658833705,0.17155002953762455,-14.346016715691853,0.2708015147746462,0.26681740577280005
13.959999999999747,0.6511707391453494,0.30642554219655305,0.17152524773832836,-12.88818294884851,0.28205823209530084,0.28018390137104104
13.969999999999747,0.6511875847364603,0.30641250206306225,0.171500513190863,-12.096094473790968,0.27053855787280434,0.26677787498606664
13.979999999999746,0.6512043605808182,0.3063994762344594,0.17147582583805812,-12.19310222147354,0.2804973795142779,0.27834013982900213
13.989999999999746,0.6512210669888171,0.30638646475679965,0.17145118562253195,-12.691997180549814,0.2679262869331838,0.2634455651142356
13.999999999999746,0.6512377042694804,0.30637346767560214,0.17142659248669329,-14.019120637995723,0.2804593274206587,0.2790588320231056
14.009999999999746,0.651254272730467,0.30636048503585417,0.17140204637274478,-14.927660670518556,0.26457068985286486,0.25840254349802977
14.019999999999746,0.6512707726780768,0.3063475168820145,0.1713775472226858,-15.857580107225422,0.28228240987607545,0.28194322309955877
14.029999999999745,0.6512872044172564,0.30633456325801706,0.1713530949783147,-15.234186942068668,0.26370353560476734,0.2564506178461354
14.039999999999745,0.6513035682516064,0.3063216242072741,0.17132868958123104,-15.070608381040644,0.2839060870067414,0.283453406379648
14.049999999999745,0.6513198644833863,0.30630869977268127,0.17130433097284017,-14.262917703979635,0.2640379784625155,0.2564703990028213
14.059999999999745,0.6513360934135206,0.3062957899966195,0.1712800190943538,-14.604411054760558,0.28525716811965335,0.2845557790408389
14.069999999999744,0.6513522553416052,0.3062828949209595,0.1712557538867938,-14.300568595682636,0.2627424042764191,0.25447889274470525
14.079999999999744,0.6513683505659134,0.30627001458706565,0.1712315352909948,-15.239396074278265,0.28696345924198935,0.2868251623856264
14.089999999999744,0.6513843793834009,0.3062571490357988,0.1712073632476067,-14.86980303257217,0.26148352802536695,0.2522806334615557
14.099999999999744,0.6514003420897124,0.30624429830752,0.17118323769709684,-15.982661126249546,0.2886194101975553,0.28903171732299465
14.109999999999744,0.6514162389791879,0.30623146244209426,0.17115915857975328,-14.943619877009239,0.26204318939267435,0.2524935218510617
14.119999999999743,0.6514320703448673,0.30621864147889405,0.17113512583568713,-15.765709620046907,0.2892841853038095,0.28938251472404775
14.129999999999743,0.6514478364784968,0.30620583545680186,0.17111113940483427,-14.529900627567413,0.26324894798671683,0.2539902314536358
14.139999999999743,0.6514635376705348,0.3061930444142153,0.17108719922695986,-15.272973675390555,0.2892764725307119,0.2888369630531766
14.149999999999743,0.6514791742101579,0.30618026838904916,0.1710633052416588,-14.279601310970644,0.2638689441186203,0.25483167097903103
14.159999999999743,0.6514947463852652,0.3061675074187389,0.17103945738835902,-15.182027430122192,0.28908920112832914,0.28869987085892046
14.169999999999742,0.6515102544824859,0.3061547615402449,0.1710156556063245,-14.291939683104072,0.26418136725521535,0.2550826724812986
14.179999999999742,0.6515256987871834,0.3061420307900549,0.17099189983465685,-15.412928818302984,0.2883325930070656,0.28833491215046597
14.189999999999742,0.6515410795834616,0.306129315204188,0.17096819001229832,-14.598643123765967,0.26463348452884844,0.2558103051625678
14.199999999999742,0.6515563971541712,0.3061166148181976,0.17094452607803395,-15.63474701642721,0.2866092560598986,0.28643527885656106
14.209999999999742,0.6515716517809134,0.3061039296671742,0.17092090797049367,-15.102705731818872,0.2653496596212581,0.25794006552115695
14.219999999999741,0.6515868437440475,0.30609125978575075,0.17089733562815637,-15.636450711954273,0.28467702933053285,0.28331641284555004
14.229999999999741,0.6516019733226945,0.30607860520810265,0.17087380898934929,-15.495962389425026,0.2666105935484239,0.26141381561137716
14.23999999999974,0.651617040794745,0.306065965967954,0.17085032799225314,-15.675930946423609,0.28313873377460325,0.28035998094819986
14.24999999999974,0.6516320464368618,0.30605334209857904,0.1708268925749032,-15.630048502553954,0.2685099690139746,0.26509712997065626
14.25999999999974,0.6516469905244878,0.30604073363280626,0.17080350267519173,-15.685704218738875,0.2819436606854003,0.27833918348272607
14.26999999999974,0.6516618733318498,0.30602814060302064,0.1707801582308701,-15.45691067594342,0.2703036185973141,0.267736452497326
14.27999999999974,0.6516766951319651,0.3060155630411681,0.17075685917955188,-15.333427170518977,0.2812449987191438,0.2774270339946312
14.28999999999974,0.6516914561966458,0.3060030009787572,0.17073360545871383,-14.845263763552344,0.27139179664965296,0.2689813512861296
14.29999999999974,0.6517061567965052,0.3059904544468636,0.1707103970056995,-14.591174134627893,0.2808639498048061,0.27719695660849886
14.30999999999974,0.6517207972009623,0.30597792347613223,0.17068723375772046,-14.052709863421533,0.2716366963103571,0.26892263560008806
14.31999999999974,0.6517353776782473,0.30596540809678097,0.17066411565185935,-13.966148247772225,0.2806976528031291,0.27746000477884525
14.329999999999739,0.6517498984954067,0.3059529083386029,0.170641042625071,-13.650253709317077,0.2710288364574804,0.2675386770436317
14.339999999999739,0.6517643599183092,0.3059404242309702,0.17061801461418533,-13.923049775023724,0.2810408351236096,0.2785378777221265
14.349999999999739,0.6517787622116509,0.3059279558028372,0.17059503155591013,-13.83898548663896,0.26981797679543207,0.26509431839030495
14.359999999999738,0.651793105638959,0.30591550308274257,0.17057209338683182,-14.265754434515651,0.2819996762566375,0.28040991588233294
14.369999999999738,0.6518073904625994,0.30590306609881285,0.17054920004341814,-14.088371466750882,0.268616598737198,0.2625250955079793
14.379999999999738,0.651821616943779,0.3058906448787653,0.17052635146202083,-14.245737054793768,0.28323575359041636,0.2823489004943781
14.389999999999738,0.6518357853425543,0.3058782394499112,0.170503547578877,-13.850537276599614,0.26773697778805405,0.26049308536150295
14.399999999999737,0.651849895917833,0.3058658498391586,0.1704807883301121,-13.876448686669509,0.28445997615875457,0.28392671721127044
14.409999999999737,0.6518639489273819,0.30585347607301483,0.1704580736517408,-13.493852320362652,0.2667690335603544,0.25856661176126156
14.419999999999737,0.6518779446278296,0.30584111817758963,0.17043540347966968,-13.801349175785104,0.2856170536319854,0.2853023536775334
14.429999999999737,0.6518918832746734,0.30582877617859816,0.17041277774969912,-13.48927085363048,0.2654784249469953,0.2564609131686706
14.439999999999737,0.6519057651222835,0.3058164501013642,0.17039019639752626,-14.275073440119552,0.2867255944853656,0.28652479765622063
14.449999999999736,0.6519195904239078,0.30580413997082195,0.1703676593587449,-13.936083588915888,0.26422395636555607,0.25468288768013897
14.459999999999736,0.6519333594316779,0.30579184581152025,0.17034516656884988,-15.172498566193067,0.2877605772793355,0.2874031828768912
14.469999999999736,0.6519470723966119,0.30577956764762415,0.17032271796323764,-14.566539749827411,0.26374506906340195,0.2541120061580633
14.479999999999736,0.6519607295686222,0.3057673055029182,0.17030031347720795,-15.866251931476047,0.28870929838324494,0.287967498911576
14.489999999999736,0.6519743311965186,0.30575505940080966,0.17027795304596705,-14.7028886358615,0.26446371002979424,0.2549861904321014
14.499999999999735,0.6519878775280127,0.30574282936433034,0.17025563660462853,-15.65478784863465,0.28948698590125627,0.2885875635182207
14.509999999999735,0.6520013688097241,0.3057306154161401,0.1702333640882159,-14.165754595702639,0.26556787116784386,0.2560758765951846
14.519999999999735,0.6520148052871853,0.30571841757852936,0.17021113543166397,-14.984337373179832,0.28981074454996547,0.2892848171424791
14.529999999999735,0.6520281872048446,0.30570623587342155,0.17018895056982122,-13.591928549168147,0.26603248697966797,0.2562428926612201
14.539999999999734,0.6520415148060729,0.305694070322376,0.17016680943745113,-14.555944591396713,0.28943015952847306,0.28949228946888567
14.549999999999734,0.6520547883331678,0.30568192094659064,0.1701447119692344,-13.291647026266725,0.2658963601745245,0.25589882558311283
14.559999999999734,0.6520680080273576,0.3056697877669049,0.17012265809977123,-14.352924056626712,0.28831566786925866,0.28861044936778685
14.569999999999734,0.6520811741288082,0.3056576708038018,0.1701006477635819,-13.281033566108997,0.26550907825793674,0.25584172509461883
14.579999999999734,0.6520942868766251,0.3056455700774109,0.17007868089510966,-14.473811129321387,0.2866870472512568,0.2866276998791394
14.589999999999733,0.6521073465088596,0.30563348560751075,0.17005675742872206,-13.87877206660333,0.2650414241334586,0.2563633124525186
14.599999999999733,0.652120353262513,0.3056214174135318,0.1700348772987131,-15.318530689243474,0.28492982073559836,0.284090643830255
14.609999999999733,0.6521333073735422,0.3056093655145588,0.1700130404393044,-15.170864624131704,0.26491413968273636,0.2578545384088206
14.619999999999733,0.6521462090768617,0.3055973299293331,0.16999124678464797,-16.397305242079636,0.28352257703033856,0.2814999672228638
14.629999999999733,0.6521590586063524,0.3055853106762554,0.1699694962688261,-16.147483360083,0.2660471010790218,0.2610601584194087
14.639999999999732,0.6521718561948617,0.3055733077733886,0.16994778882585562,-16.54372620923113,0.2828136883544146,0.27935652347393575
14.649999999999732,0.6521846020742115,0.30556132123845947,0.16992612438968696,-16.050489644419812,0.2687686851037164,0.2655800253001587
14.659999999999732,0.6521972964751998,0.3055493510888621,0.16990450289420822,-16.056763341070255,0.28219326574059866,0.2777302663877833
14.669999999999732,0.6522099396276093,0.30553739734166013,0.16988292427324522,-15.580364116539684,0.27156461943479604,0.2694768731254095
14.679999999999731,0.6522225317602071,0.3055254600135882,0.16986138846056342,-15.533209321109705,0.28118535869286004,0.27630087373354106
14.689999999999731,0.6522350731007521,0.305513539121056,0.16983989538987054,-15.070315816994158,0.27341151523553703,0.27197678828577304
14.699999999999731,0.6522475638759991,0.30550163468014957,0.16981844499481713,-14.903436657592168,0.27993386536225395,0.2749135005277644
14.70999999999973,0.6522600043117027,0.3054897467066343,0.16979703720899883,-14.425748471891392,0.2744339172063772,0.27337093770983484
14.71999999999973,0.6522723946326221,0.30547787521595676,0.1697756719659573,-14.200669611121004,0.27862937887026196,0.2736140105545313
14.72999999999973,0.652284735062525,0.305466020223248,0.16975434919918303,-13.78854051614023,0.27477298450062987,0.27373761365218874
14.73999999999973,0.6522970258241922,0.3054541817433245,0.16973306884211536,-13.663698091089017,0.27766560501116816,0.2728485144495958
14.74999999999973,0.6523092671394224,0.3054423597906918,0.16971183082814503,-13.404969787493295,0.2743699628976132,0.27281368492340774
14.75999999999973,0.6523214592290356,0.3054305543795466,0.16969063509061608,-13.528184665694154,0.2775411199159402,0.27331733790348794
14.76999999999973,0.6523336023128791,0.30541876552377883,0.16966948156282655,-13.536503724898235,0.2730173547169033,0.27020310831662414
14.77999999999973,0.6523456966098292,0.3054069932369733,0.16964837017802967,-14.001740174521935,0.2785407300330045,0.2754854109207427
14.78999999999973,0.6523577423377978,0.3053952375324138,0.1696273008694375,-14.21154591164738,0.2708260216194448,0.26615288845978063
14.799999999999729,0.6523697397137354,0.3053834984230837,0.16960627357022,-14.540209585351343,0.2802709702339579,0.27865239462093755
14.809999999999729,0.6523816889536362,0.3053717759216688,0.16958528821350763,-14.362734869999455,0.26888958048497474,0.26252733424971353
14.819999999999729,0.6523935902725415,0.30536007004055954,0.16956434473239265,-14.040074571300046,0.2819689127086255,0.28123468691183806
14.829999999999728,0.6524054438845445,0.30534838079185384,0.16954344305993144,-13.69941024022238,0.2676290891053191,0.260166483724391
14.839999999999728,0.6524172500027929,0.3053367081873578,0.16952258312914403,-13.493783570689912,0.2834828149660664,0.2830665743424027
14.849999999999728,0.6524290088394965,0.3053250522385895,0.1695017648730172,-13.45236406269721,0.2660949229104252,0.2577393575597115
14.859999999999728,0.6524407206059274,0.3053134129567807,0.16948098822450594,-13.821167003710398,0.2849804773948685,0.28477434880349967
14.869999999999727,0.6524523855124261,0.30530179035287813,0.1694602531165333,-13.931844635560887,0.2642540201713713,0.25517118915584386
14.879999999999727,0.6524640037684064,0.3052901844375476,0.16943955948199413,-14.892911970344459,0.28665496777128835,0.28645853582670944
14.889999999999727,0.6524755755823581,0.30527859522117373,0.16941890725375378,-14.838263057834407,0.26302498926223744,0.25369550807743685
14.899999999999727,0.6524871011618506,0.30526702271386413,0.16939829636465203,-16.113070182706387,0.28842806595993903,0.28776021611747576
14.909999999999727,0.6524985807135391,0.3052554669254504,0.16937772674750268,-15.449679259679721,0.2633461631740866,0.2543555380930364
14.919999999999726,0.6525100144431654,0.30524392786549026,0.16935719833509566,-16.350780679828,0.2901063737107396,0.2888164806332182
14.929999999999726,0.6525214025555657,0.3052324055432706,0.16933671106019857,-15.00543958086297,0.26478850651897695,0.2561970788900246
14.939999999999726,0.6525327452546722,0.3052208999678083,0.16931626485555723,-15.437301452399685,0.2912241450920194,0.28991004020682537
14.949999999999726,0.6525440427435171,0.30520941114785327,0.16929585965389787,-14.039143469054974,0.26565442966177144,0.2569844158125343
14.959999999999726,0.652555295224237,0.30519793909188997,0.16927549538792805,-14.584347201499881,0.2912826042826774,0.29054739268045743
14.969999999999725,0.6525665028980773,0.3051864838081394,0.16925517199033763,-13.403999465088972,0.26538788982234884,0.25627864695990593
14.979999999999725,0.652577665965396,0.3051750453045621,0.169234889393801,-14.200656590063563,0.290364101753616,0.2902514280086839
14.989999999999725,0.6525887846256659,0.30516362358885846,0.16921464753097729,-13.093568322056004,0.2645721925789251,0.25515055527186237
14.999999999999725,0.6525998590774813,0.3051522186684721,0.16919444633451194,-13.998574309879352,0.2887990549740807,0.2889245510478399
15.009999999999724,0.6526108895185594,0.30514083055059155,0.1691742857370389,-12.960683525844534,0.2636302787698787,0.2543155509399712
15.019999999999724,0.6526218761457461,0.30512945924215196,0.16915416567118033,-14.02398523826503,0.28687009561536514,0.2868713435936245
15.029999999999724,0.6526328191550179,0.30511810474983725,0.16913408606954913,-13.218496858051392,0.2626192643228118,0.253776339858357
15.039999999999724,0.6526437187414875,0.3051067670800817,0.16911404686474904,-14.662795586311208,0.2847007486044099,0.28449877120425615
15.049999999999724,0.6526545750994064,0.3050954462390729,0.16909404798937722,-14.25976239036048,0.2615808903737374,0.2535626237677593
15.059999999999723,0.6526653884221691,0.30508414223275226,0.16907408937602392,-16.26498948070012,0.2823076473534378,0.2817651672422227
15.069999999999723,0.6526761589023169,0.3050728550668182,0.16905417095727523,-16.367389766497798,0.26095984951634754,0.25458499878820123
15.079999999999723,0.6526868867315414,0.30506158474672707,0.16903429266571274,-18.162472922666304,0.28029799481201256,0.27853362769741047
15.089999999999723,0.652697572100689,0.30505033127769565,0.16901445443391563,-17.954179066804194,0.26222439281592214,0.2586586623719973
15.099999999999723,0.6527082151997635,0.30503909466470314,0.1689946561944621,-18.11749350642869,0.2798737341292064,0.2759456223385174
15.109999999999722,0.6527188162179303,0.30502787491249217,0.16897489787992942,-17.63877091575835,0.2660106562152051,0.2649080969147225
15.119999999999722,0.65272937534352,0.3050166720255713,0.16895517942289573,-17.524066422119503,0.27946821128019983,0.2742909635392215
15.129999999999722,0.6527398927640327,0.3050054860082173,0.16893550075594171,-17.332733352687654,0.26924159682986704,0.26923160876305186
15.139999999999722,0.6527503686661406,0.3049943168644759,0.16891586181165064,-17.22178502188989,0.27868767762948243,0.2733824448364616
15.149999999999721,0.6527608032356923,0.30498316459816427,0.16889626252260984,-16.970789935555125,0.2709388398802216,0.27134228888669765
15.159999999999721,0.6527711966577164,0.30497202921287286,0.16887670282141234,-16.43784093826305,0.2779239513018459,0.2728894717823444
15.169999999999721,0.6527815491164244,0.30496091071196674,0.16885718264065722,-15.894585177573681,0.27184712423188406,0.2723535098916332
15.17999999999972,0.6527918607952152,0.3049498090985878,0.168837701912951,-15.157050784853109,0.2768065512698997,0.2721799929671327
15.18999999999972,0.6528021318766791,0.30493872437565706,0.1688182605709093,-14.596638832626494,0.27185267817864295,0.2721111350886501
15.19999999999972,0.6528123625425989,0.30492765654587456,0.16879885854715634,-14.065329206804785,0.2757493195013159,0.2716908562887092
15.20999999999972,0.6528225529739553,0.30491660561172274,0.16877949577432738,-13.767364594353824,0.270697497720801,0.2700753951624135
15.21999999999972,0.6528327033509317,0.3049055715754683,0.16876017218506964,-13.76195292718449,0.2756170664624005,0.2724986569268654
15.22999999999972,0.6528428138529146,0.30489455443916263,0.1687408877120423,-13.947441009002471,0.2683137726769412,0.2660453492440451
15.23999999999972,0.6528528846584993,0.3048835542046447,0.16872164228791894,-14.550452682040948,0.2767354454493006,0.2750001873768955
15.24999999999972,0.6528629159454925,0.3048725708735418,0.16870243584538716,-14.873013622589275,0.2655230998814229,0.2613554613394341
15.25999999999972,0.6528729078909163,0.30486160444727245,0.16868326831715091,-15.08707918835935,0.27825952712557767,0.27764419126898265
15.269999999999719,0.6528828606710112,0.30485065492704677,0.16866413963593027,-14.894926860360956,0.26387091486866204,0.2585037077433935
15.279999999999719,0.6528927744612393,0.304839722313869,0.16864504973446326,-14.464068570167811,0.2797088678699031,0.2793945025546131
15.289999999999718,0.6529026494362885,0.30482880660853884,0.16862599854550633,-14.446095735722023,0.26245346987302454,0.25636533663784217
15.299999999999718,0.6529124857700754,0.304817907811653,0.16860698600183555,-14.144342670869722,0.2811813134267377,0.2810815407197197
15.309999999999718,0.652922283635748,0.3048070259236073,0.1685880120362479,-14.304794222978265,0.2607789169673145,0.2539042799874167
15.319999999999718,0.6529320432056908,0.30479616094459744,0.16856907658156092,-14.298368782691895,0.28257919021542766,0.28288185373561736
15.329999999999718,0.6529417646515263,0.3047853128746217,0.16855017957061552,-14.263393678049615,0.25958269691218105,0.25204541762720883
15.339999999999717,0.6529514481441199,0.30477448171348187,0.16853132093627568,-14.5024790777158,0.28358346750621993,0.284048910537282
15.349999999999717,0.6529610938535819,0.30476366746078454,0.16851250061142903,-14.283326856466546,0.2588202316844121,0.25109382756946796
15.359999999999717,0.6529707019492716,0.3047528701159435,0.16849371852898898,-14.890349992708801,0.2840385556972573,0.284356193484294
15.369999999999717,0.6529802725998005,0.3047420896781808,0.16847497462189479,-14.856342173237849,0.25819119180910843,0.2506226146326954
15.379999999999717,0.6529898059730349,0.30473132614652815,0.16845626882311246,-15.92427638796274,0.2839757488387264,0.28424900640487627
15.389999999999716,0.6529993022361003,0.3047205795198292,0.1684376010656362,-16.13835212696131,0.25840497805860696,0.25124492351335936
15.399999999999716,0.6530087615553836,0.30470984979674004,0.1684189712824882,-17.289114740624782,0.28311021000899433,0.28330016916249795
15.409999999999716,0.6530181840965371,0.3046991369757318,0.168400379406721,-17.316542885569834,0.2603495330075254,0.25445003632571045
15.419999999999716,0.6530275700244812,0.3046884410550913,0.168381825371417,-17.258728980371977,0.2817022480169026,0.2809417330358622
15.429999999999715,0.6530369195034083,0.30467776203292335,0.1683633091096901,-16.781819260802223,0.2635895011795697,0.25985806984857485
15.439999999999715,0.6530462326967845,0.30466709990715096,0.16834483055468566,-15.936797887621994,0.28046436646457734,0.2784664801014417
15.449999999999715,0.6530555097673547,0.3046564546755187,0.16832638963958288,-15.634284221495866,0.26628232046925165,0.26397447826754256
15.459999999999715,0.6530647508771446,0.3046458263355926,0.16830798629759405,-15.262918740671264,0.2789468947141386,0.2767262029040247
15.469999999999715,0.6530739561874631,0.3046352148847621,0.16828962046196602,-15.321884434395674,0.26700698468312767,0.2648360918048767
15.479999999999714,0.6530831258589077,0.3046246203202419,0.16827129206598135,-15.208877484030218,0.27816567982115675,0.2764183266345358
15.489999999999714,0.6530922600513657,0.30461404263907266,0.168253001042958,-15.231325445746467,0.2667059413158772,0.2641682711222564
15.499999999999714,0.6531013589240177,0.30460348183812325,0.1682347473262515,-15.127295570454294,0.2781957053332056,0.2768693622894551
15.509999999999714,0.6531104226353415,0.30459293791409164,0.16821653084925475,-15.013396740342516,0.26620125897272046,0.263242806392925
15.519999999999714,0.6531194513431143,0.3045824108635066,0.16819835154539925,-15.251909025206647,0.2787241382032456,0.2776915751242071
15.529999999999713,0.6531284452044159,0.30457190068272894,0.16818020934815575,-15.217243699281418,0.2653079117739776,0.2614896645402293
15.539999999999713,0.6531374043756324,0.3045614073679527,0.1681621041910345,-15.55247493563198,0.2799460438228772,0.2794999486446886
15.549999999999713,0.6531463290124573,0.30455093091520685,0.1681440360075871,-15.355964659835232,0.26434172160480074,0.25913583937024
15.559999999999713,0.6531552192698976,0.304540471320357,0.16812600473140632,-15.294425985194083,0.28145199371988167,0.2816305531432909
15.569999999999713,0.6531640753022745,0.30453002857910594,0.1681080102961269,-14.787258888935183,0.26383971367623466,0.25758549533947167
15.579999999999712,0.6531728972632275,0.3045196026869957,0.1680900526354267,-14.498321492171028,0.2824071742384331,0.2826150553523104
15.589999999999712,0.6531816853057159,0.3045091936394086,0.16807213168302748,-14.112126904623501,0.2631483143860063,0.2565356401968471
15.599999999999712,0.6531904395820236,0.3044988014315687,0.16805424737269506,-14.241112488211567,0.28288910370962606,0.2829150050339308
15.609999999999712,0.6531991602437611,0.3044884260585428,0.16803639963824,-14.238841075666663,0.26162941212809077,0.25473798801702563
15.619999999999711,0.6532078474418689,0.3044780675152425,0.1680185884135191,-14.945297596832061,0.28339723882616163,0.2835922814356751
15.629999999999711,0.6532165013266193,0.30446772579642445,0.1680008136324351,-15.006428800993971,0.260352563276405,0.2531056873783351
15.639999999999711,0.6532251220476213,0.3044574008966929,0.1679830752289383,-15.93731255835091,0.2838370522220974,0.2842005315092574
15.64999999999971,0.6532337097538214,0.3044470928105004,0.16796537313702697,-15.67402427875552,0.2606539104303424,0.2536040109563091
15.65999999999971,0.6532422645935082,0.3044368015321484,0.16794770729074673,-16.326888664538554,0.2835739138763814,0.2835059164272315
15.66999999999971,0.6532507867143138,0.3044265270557897,0.16793007762419332,-15.96054381096268,0.26220410028724045,0.25617564033489953
15.67999999999971,0.6532592762632178,0.304416269375429,0.16791248407151163,-16.166720218442233,0.2827406262855765,0.2819042614339014
15.68999999999971,0.6532677333865501,0.3044060284849247,0.16789492656689736,-15.88346906192775,0.26413823897279687,0.25934388445927714
15.69999999999971,0.6532761582299929,0.3043958043779894,0.16787740504459675,-15.722813595890493,0.28179469179447897,0.2804469405321834
15.70999999999971,0.653284550938584,0.30438559704819196,0.16785991943890813,-15.43900808520451,0.265978227993723,0.2620212504067779
15.71999999999971,0.6532929116567199,0.3043754064889581,0.16784246968418173,-15.117130663516615,0.28085749072135274,0.27938156731449565
15.729999999999709,0.6533012405281586,0.3043652326935725,0.16782505571482145,-14.882560357560594,0.2671479132938149,0.2635545827229944
15.739999999999709,0.6533095376960213,0.30435507565517844,0.1678076774652834,-14.69023594830188,0.2800381494465901,0.2786811257709354
15.749999999999709,0.653317803302797,0.30434493536678076,0.16779033487007874,-14.624304128723704,0.2672960615491525,0.2636666342185662
15.759999999999708,0.6533260374903437,0.3043348118212461,0.16777302786377313,-14.814588543323136,0.27975303770842935,0.27868665480268645
15.769999999999708,0.6533342403998922,0.3043247050113044,0.16775575638098741,-14.895211542976503,0.2666584194289578,0.2625407806644079
15.779999999999708,0.6533424121720476,0.3043146149295495,0.16773852035639802,-15.353156315070992,0.2803928790297727,0.2797705308964974
15.789999999999708,0.6533505529467936,0.30430454156844156,0.16772131972473858,-15.232242848325212,0.2659787366273354,0.26095172904891756
15.799999999999708,0.6533586628634942,0.30429448492030703,0.16770415442079897,-15.49728152119155,0.28172686260567975,0.28155511084190465
15.809999999999707,0.653366742060897,0.30428444497734003,0.16768702437942642,-14.996269412902354,0.2657036512760196,0.25964335422506657
15.819999999999707,0.6533747906771343,0.3042744217316045,0.16766992953552765,-14.980440735526392,0.28304556085294114,0.2831125011424028
15.829999999999707,0.6533828088497285,0.304264415175034,0.16765286982406657,-14.394252345063478,0.2654266748653027,0.2585293408056724
15.839999999999707,0.653390796715593,0.30425442529943403,0.1676358451800675,-14.453779208917213,0.2839421375632297,0.2840490137817866
15.849999999999707,0.6533987544110347,0.3042444520964819,0.16761885553861341,-14.034627298204276,0.2646796838705521,0.2571816983203861
15.859999999999706,0.6534066820717572,0.30423449555772875,0.16760190083484802,-14.463695677500874,0.28453455072289746,0.28466113562628437
15.869999999999706,0.6534145798328646,0.304224555674601,0.16758498100397615,-14.191037045819096,0.2636371863385781,0.2557142387671553
15.879999999999706,0.6534224478288598,0.3042146324384001,0.16756809598126363,-14.987041931052488,0.28500364757452223,0.28512547944423794
15.889999999999706,0.6534302861936542,0.3042047258403055,0.16755124570203864,-14.66849000855548,0.2630079048114434,0.25494891224195754
15.899999999999705,0.6534380950605634,0.3041948358713737,0.16753443010169075,-15.568349571022166,0.2852539352018997,0.2852009965213217
15.909999999999705,0.6534458745623135,0.30418496252254057,0.16751764911567288,-15.084940024042906,0.26331030111608145,0.2555218561956701
15.919999999999705,0.6534536248310439,0.304175105784623,0.16750090267950177,-15.808752103710734,0.2850812701838556,0.2847139621828237
15.929999999999705,0.653461345998307,0.3041652656483179,0.16748419072875695,-15.269241574907944,0.26441464522432234,0.25721154059954937
15.939999999999705,0.6534690381950743,0.304155442104206,0.1674675131990836,-15.66793079791242,0.28446306407216826,0.28377145460889097
15.949999999999704,0.6534767015517365,0.3041456351427503,0.16745087002619044,-15.149158067006063,0.26595495205982406,0.25954292027916936
15.959999999999704,0.6534843361981064,0.30413584475429845,0.16743426114585183,-15.140209822551991,0.2835226993567839,0.28246525262693484
15.969999999999704,0.653491942263423,0.30412607092908445,0.1674176864939085,-14.67696006889308,0.2675043872765829,0.261959541620685
15.979999999999704,0.6534995198763514,0.304116313657228,0.16740114600626668,-14.483412559858811,0.2823484974616258,0.28095206967164393
15.989999999999704,0.6535070691649878,0.30410657292873655,0.1673846396188991,-14.21710855547567,0.26845693098462786,0.2635347843132895
15.999999999999703,0.6535145902568609,0.3040968487335068,0.1673681672678465,-14.232221526123901,0.28122620098699824,0.27973181088595017
16.009999999999703,0.653522083278934,0.30408714106132434,0.1673517288892162,-14.196453869833213,0.26850205243040287,0.2636994452168417
16.019999999999705,0.6535295483576081,0.3040774499018658,0.16733532441918403,-14.505450828889446,0.2807710874615756,0.2794541531456384
16.029999999999706,0.6535369856187242,0.30406777524469936,0.16731895379399397,-14.464009259026675,0.2680659163889997,0.26286558425275036
16.039999999999708,0.653544395187565,0.30405811707928576,0.1673026169499591,-14.849670686812892,0.2812391419976908,0.28024657249298734
16.04999999999971,0.6535517771888597,0.3040484753949796,0.1672863138234613,-14.522986256457356,0.2677625849125079,0.26174850921076087
16.05999999999971,0.6535591317467828,0.3040388501810299,0.16727004435095263,-14.78601496642223,0.2822960124967887,0.2816866567274695
16.069999999999713,0.6535664589849599,0.3040292414265815,0.16725380846895516,-14.207262894154635,0.26762658901388514,0.2605161182185159
16.079999999999714,0.6535737590264685,0.3040196491206758,0.16723760611406127,-14.369189221883607,0.2834656090542556,0.2832557312279294
16.089999999999716,0.6535810319938402,0.30401007325225143,0.16722143722293406,-13.722267739876719,0.26733258415011907,0.2591039302396371
16.099999999999717,0.6535882780090633,0.3040005138101457,0.1672053017323084,-13.9451446122282,0.28442334166713695,0.2845003021842019
16.10999999999972,0.6535954971935857,0.30399097078309534,0.1671891995789904,-13.356108287051724,0.26668946724895565,0.257579578431022
16.11999999999972,0.6536026896683174,0.30398144415973777,0.16717313069985879,-13.850016121714216,0.2850947807598679,0.2852589138929292
16.129999999999722,0.653609855553631,0.3039719339286109,0.16715709503186385,-13.377663620994856,0.26567862627308503,0.25598436430271837
16.139999999999723,0.6536169949693674,0.30396244007815604,0.16714109251202983,-14.289872345186707,0.28564709371187297,0.2857236423118195
16.149999999999725,0.6536241080348347,0.30395296259671645,0.16712512307745275,-13.837373774951775,0.26464925622683644,0.2546344265338096
16.159999999999727,0.6536311948688124,0.3039435014725404,0.16710918666530353,-15.06265746655749,0.2862790261049863,0.2861345945876013
16.169999999999728,0.6536382555895531,0.3039340566937809,0.16709328321282652,-14.316101101784014,0.26430824739424474,0.25420146407631056
16.17999999999973,0.6536452903147855,0.3039246282484965,0.1670774126573399,-15.472024530934203,0.2869635850307811,0.2865921171145204
16.18999999999973,0.6536522991617163,0.3039152161246534,0.16706157493623747,-14.273619002417327,0.26490354908551217,0.2547763435926288
16.199999999999733,0.6536592822470314,0.3039058203101243,0.16704576998698675,-15.193689691492935,0.2874645047483844,0.28712532222118614
16.209999999999734,0.6536662396869001,0.3038964407926915,0.16702999774713165,-13.851105062993277,0.26574884641657687,0.2554759275507204
16.219999999999736,0.6536731715969766,0.30388707756004646,0.16701425815429122,-14.722350632834042,0.2875808078513781,0.28758078995679204
16.229999999999738,0.6536800780924009,0.3038777305997905,0.16699855114616036,-13.473725048547294,0.26629528583923484,0.2558352681304054
16.23999999999974,0.6536869592878037,0.30386839989943687,0.1669828766605107,-14.380188091623793,0.2872352421500808,0.2875357477447405
16.24999999999974,0.6536938152973059,0.3038590854464102,0.16696723463519017,-13.247142200595734,0.2665646362688412,0.25618806826296386
16.259999999999742,0.6537006462345233,0.3038497872280489,0.16695162500812413,-14.14032330265975,0.2864563684212749,0.28666341126474393
16.269999999999744,0.653707452212567,0.3038405052316043,0.16693604771731452,-13.2323311188624,0.2666328044344124,0.2567731545210784
16.279999999999745,0.6537142333440461,0.3038312394442426,0.16692050270084124,-14.156355049482766,0.2854167476875933,0.28515861034417356
16.289999999999747,0.6537209897410703,0.30382198985304554,0.16690498989686192,-13.567418685469198,0.2665951660984272,0.2575907986250453
16.29999999999975,0.6537277215152519,0.3038127564450112,0.16688950924361265,-14.514211851410614,0.28434416473125806,0.28344059556969003
16.30999999999975,0.6537344287777077,0.3038035392070549,0.16687406067940813,-14.094784594125144,0.26676371692040396,0.2588406466579406
16.31999999999975,0.6537411116390615,0.3037943381260095,0.1668586441426413,-14.836968828338955,0.2834143292073327,0.2817064693079158
16.329999999999753,0.6537477702094459,0.30378515318862637,0.16684325957178398,-14.375683561357974,0.26752548379862334,0.2608074067307459
16.339999999999755,0.6537544045985053,0.30377598438157755,0.16682790690538843,-14.768637156949461,0.282652821337493,0.2800228068374227
16.349999999999756,0.6537610149153965,0.30376683169145413,0.16681258608208538,-14.268017191197211,0.2688958058143951,0.26329452837625494
16.359999999999758,0.6537676012687927,0.3037576951047692,0.16679729704058605,-14.459253313942476,0.2818746738073008,0.2784243105273223
16.36999999999976,0.653774163766884,0.3037485746079574,0.16678203971968178,-14.00787220322013,0.27041920107321404,0.2657019122070361
16.37999999999976,0.653780702517381,0.30373947018737657,0.16676681405824442,-14.158401358843959,0.28093041022572324,0.27686991408736006
16.389999999999763,0.6537872176275149,0.30373038182930745,0.16675161999522628,-13.775542119995604,0.2717193744835211,0.2676718959893393
16.399999999999764,0.6537937092040421,0.3037213095199553,0.16673645746966043,-13.945708400308492,0.279870460266317,0.2753492528490601
16.409999999999766,0.6538001773532442,0.3037122532454507,0.1667213264206619,-13.629790392663589,0.27273866754730847,0.2691775866309663
16.419999999999767,0.6538066221809311,0.30370321299184977,0.16670622678742664,-13.856656358250174,0.2788640181178901,0.27398247806123227
16.42999999999977,0.653813043792443,0.3036941887451353,0.1666911585092323,-13.603903603135834,0.27354377171092636,0.270237837660822
16.43999999999977,0.6538194422926515,0.3036851804912173,0.16667612152543865,-13.888713737668754,0.2781356100605237,0.27303625668877585
16.449999999999772,0.6538258177859642,0.3036761882159343,0.16666111577548778,-13.669506084396103,0.27415794275837735,0.2707611259929094
16.459999999999773,0.6538321703763228,0.3036672119050529,0.16664614119890384,-13.953506461762691,0.2778949241255337,0.2728473381561262
16.469999999999775,0.6538385001672098,0.3036582515442701,0.16663119773529375,-13.744985765572904,0.27446314390463794,0.2705224465685201
16.479999999999777,0.6538448072616457,0.30364930711921295,0.16661628532434797,-13.948655527058978,0.27823004464390455,0.27363020812929173
16.489999999999778,0.6538510917621946,0.3036403786154391,0.16660140390583908,-13.735478703070832,0.2742786447527341,0.2693579928561782
16.49999999999978,0.6538573537709651,0.3036314660184383,0.1665865534196235,-13.766364839014217,0.279008706291486,0.27522595735073074
16.50999999999978,0.6538635933896119,0.3036225693136332,0.16657173380564153,-13.465435090240994,0.27362631086904393,0.26749601636864573
16.519999999999783,0.6538698107193374,0.3036136884863785,0.16655694500391632,-13.279578759489127,0.27991547288853286,0.27708393366242895
16.529999999999784,0.6538760058608958,0.30360482352196383,0.16654218695455567,-12.862112889593524,0.2727282953872506,0.2654060530247044
16.539999999999786,0.6538821789145929,0.3035959744056132,0.1665274595977516,-12.645606899711993,0.2806928498677128,0.27872930227638276
16.549999999999788,0.6538883299802881,0.30358714112248575,0.16651276287378047,-12.254175519591566,0.2716553926343728,0.2632128636120243
16.55999999999979,0.6538944591573983,0.30357832365767645,0.16649809672300267,-12.248152001997365,0.2812920312962642,0.2801211924414984
16.56999999999979,0.653900566544898,0.30356952199621756,0.16648346108586431,-11.969394415424773,0.2703332260240281,0.26079609331558223
16.579999999999792,0.653906652241322,0.3035607361230782,0.1664688559028958,-12.232887837831006,0.28173437750036867,0.28131543699758477
16.589999999999794,0.6539127163447668,0.30355196602316525,0.16645428111471247,-11.999577526072528,0.26875623685166294,0.25822284291655606
16.599999999999795,0.6539187589528935,0.30354321168132525,0.16643973666201592,-12.513382375978514,0.281939390074345,0.2821055328548208
16.609999999999797,0.6539247801629285,0.30353447308234344,0.16642522248559272,-12.282844108789304,0.26691396617748103,0.2556302393914734
16.6199999999998,0.6539307800716669,0.30352575021094513,0.16641073852631486,-13.173171237603837,0.281864590512552,0.28230835610711535
16.6299999999998,0.6539367587754726,0.3035170430517967,0.16639628472514092,-13.007828224856452,0.2647783578146693,0.25301536106659345
16.6399999999998,0.6539427163702817,0.30350835158950573,0.1663818610231151,-14.462670563970303,0.28174656200171155,0.282169503379529
16.649999999999803,0.6539486529516032,0.30349967580862136,0.16636746736136757,-14.164139434472556,0.26277964116823876,0.25074047472470773
16.659999999999805,0.653954568614523,0.30349101569363635,0.1663531036811155,-15.938572694267672,0.28197122700054356,0.28215042946142344
16.669999999999806,0.653960463453702,0.30348237122898586,0.16633876992366217,-15.025756711972619,0.26192023242577606,0.24978405289286723
16.679999999999808,0.6539663375633816,0.3034737423990495,0.16632446603039783,-16.715888628048564,0.282739962992697,0.28262911963895326
16.68999999999981,0.6539721910373845,0.30346512918815144,0.16631019194279936,-15.546319817353709,0.2624407155233585,0.2503451180949217
16.69999999999981,0.6539780239691153,0.3034565315805609,0.16629594760243094,-17.46008814903374,0.2838975165663263,0.2836117612785746
16.709999999999813,0.6539838364515632,0.30344794956049276,0.16628173295094345,-16.74235804187833,0.26377225634552387,0.25202522439976954
16.719999999999814,0.6539896285773047,0.3034393831121087,0.1662675479300755,-18.962432042211145,0.2849769008576184,0.28433177757355105
16.729999999999816,0.6539954004385036,0.3034308322195175,0.16625339248165336,-18.442205173127594,0.2659105892902039,0.25532028858655115
16.739999999999817,0.6540011521269147,0.3034222968667753,0.16623926654759033,-19.961454186575555,0.28555654092136223,0.284242667260443
16.74999999999982,0.654006883733884,0.3034137770378866,0.16622517006988755,-19.18000642953866,0.26848066270731263,0.25965835945628646
16.75999999999982,0.654012595350352,0.3034052727168051,0.16621110299063457,-19.530427614989044,0.28541125587260047,0.2837429535554983
16.769999999999822,0.6540182870668536,0.3033967838874334,0.1661970652520081,-18.827686942559552,0.27051375276064477,0.26299152027415557
16.779999999999824,0.6540239589735215,0.3033883105336247,0.16618305679627376,-19.07529686762994,0.2841937393770226,0.282648002142165
16.789999999999825,0.6540296111600878,0.3033798526391826,0.16616907756578492,-18.36617068171476,0.27194054045087257,0.265015298632444
16.799999999999827,0.6540352437158848,0.30337141018786223,0.1661551275029838,-19.042681337722826,0.28193954784098374,0.28077304385900964
16.809999999999828,0.6540408567298475,0.3033629831633699,0.16614120655040043,-18.009483389646682,0.2729650717401512,0.26633399325900575
16.81999999999983,0.6540464502905156,0.30335457154936507,0.16612731465065403,-18.925806455511626,0.27907193126279034,0.27847319101787554
16.82999999999983,0.6540520244860341,0.30334617532945984,0.16611345174645256,-17.90438724781033,0.27316615379073456,0.26664593231913414
16.839999999999833,0.6540575794041565,0.30333779448721976,0.16609961778059232,-18.979611733918112,0.27605766864835146,0.27613122564530007
16.849999999999834,0.6540631151322457,0.3033294290061647,0.16608581269595912,-18.92937387208088,0.27232010949833635,0.26588049920459705
16.859999999999836,0.6540686317572759,0.3033210788697695,0.16607203643552784,-19.812233577663175,0.27337200425678976,0.2737794115480647
16.869999999999838,0.6540741293658333,0.30331274406146314,0.16605828894236177,-20.84066808232165,0.27146200416734756,0.2657231573842303
16.87999999999984,0.65407960804412,0.3033044245646315,0.16604457015961427,-19.995304026514443,0.2718304072214123,0.27145314408696797
16.88999999999984,0.6540850678779537,0.30329612036261633,0.16603088003052777,-20.428663882146356,0.2727632400441214,0.2688104899946909
16.899999999999842,0.6540905089527703,0.3032878314387161,0.16601721849843404,-18.614789995504488,0.27047429113307403,0.26843173049167546
16.909999999999844,0.6540959313536256,0.30327955777618704,0.16600358550675456,-17.96807953473122,0.27591717651092834,0.273812649331812
16.919999999999845,0.6541013351651966,0.30327129935824315,0.16598998099900047,-16.512598174747346,0.2682926339070979,0.26450694952294995
16.929999999999847,0.6541067204717835,0.3032630561680568,0.16597640491877247,-15.523816437254236,0.27773386603160033,0.2768361812605792
16.93999999999985,0.6541120873573109,0.3032548281887598,0.16596285720976156,-14.422585855592438,0.26650751628393843,0.26140923936973803
16.94999999999985,0.6541174359053303,0.303246615403443,0.16594933781574792,-13.866456338551265,0.2780047474837213,0.2776369887878444
16.95999999999985,0.6541227661990212,0.3032384177951576,0.16593584668060224,-13.550667382276282,0.26450392723346366,0.25836947295913637
16.969999999999853,0.654128078321192,0.30323023534691523,0.16592238374828516,-13.833822669353575,0.27815462224906357,0.2781436406046017
16.979999999999855,0.6541333723542838,0.3032220680416888,0.16590894896284722,-14.203775052503254,0.2615560255491835,0.25428806178361124
16.989999999999856,0.6541386483803686,0.30321391586241236,0.16589554226842948,-15.066240752093568,0.2791265756381218,0.27960559415979036
16.999999999999858,0.6541439064811553,0.3032057787919826,0.1658821636092629,-15.395396750689475,0.2589464118725289,0.25069808074739164
17.00999999999986,0.6541491467379875,0.303197656813259,0.16586881292966957,-16.095032480700894,0.28090353282721764,0.28152597991946343
17.01999999999986,0.6541543692318467,0.3031895499090632,0.16585549017406098,-15.758389217332056,0.25816659948197296,0.2495219440305581
17.029999999999863,0.6541595740433539,0.30318145806218116,0.16584219528693964,-16.204382012277154,0.28300832699295925,0.2833177524850122
17.039999999999864,0.6541647612527712,0.303173381255363,0.16582892821289888,-15.611500377741507,0.25832873526408057,0.2495409607362995
17.049999999999866,0.6541699309400033,0.3031653194713229,0.16581568889662188,-16.09474406157363,0.2850486348558666,0.28524338538764943
17.059999999999867,0.6541750831845992,0.30315727269274073,0.16580247728288308,-15.391137531911808,0.2586492566256185,0.2495943509770718
17.06999999999987,0.6541802180657528,0.30314924090226164,0.16578929331654774,-15.937132497769364,0.28665140721099275,0.2870823637211678
17.07999999999987,0.6541853356623059,0.3031412240824965,0.1657761369425711,-15.006369707469622,0.2592779875371944,0.2498988658968007
17.089999999999872,0.6541904360527488,0.3031332222160229,0.16576300810599967,-15.610680433786866,0.28734568519738535,0.28798469535355503
17.099999999999874,0.6541955193152227,0.3031252352853858,0.1657499067519714,-14.574021646416869,0.259874192213905,0.2503349868699898
17.109999999999875,0.6542005855275201,0.3031172632730971,0.1657368328257142,-15.31027295386605,0.2869585623299244,0.28756858294122134
17.119999999999877,0.6542056347670874,0.3031093061616367,0.16572378627254736,-14.500320209306645,0.2600816302027376,0.2506814905203058
17.129999999999878,0.654210667111025,0.30310136393345316,0.16571076703788154,-15.540891567993045,0.28572746234814606,0.28614232904243375
17.13999999999988,0.654215682636092,0.3030934365709635,0.16569777506721756,-15.185397240932192,0.2602432358300311,0.2514505459909915
17.14999999999988,0.6542206814187036,0.3030855240565545,0.16568481030614832,-16.435005361764794,0.2839576872865926,0.2839118727406665
17.159999999999883,0.6542256635349347,0.30307762637258173,0.16567187270035663,-16.39223317006948,0.2610691257227775,0.25373546361722416
17.169999999999884,0.6542306290605219,0.30306974350137206,0.16565896219561776,-16.97598926488024,0.28228241097386886,0.2811419028796357
17.179999999999886,0.6542355780708639,0.3030618754252223,0.1656460787377973,-16.731269886496978,0.26312916074760556,0.2579882166926699
17.189999999999888,0.6542405106410242,0.30305402212640065,0.1656332222728523,-16.33814504088072,0.28128200722275637,0.27877674320109047
17.19999999999989,0.6542454268457307,0.3030461835871467,0.16562039274683119,-15.982886993745634,0.2659439972081277,0.262479538300101
17.20999999999989,0.6542503267593791,0.3030383597896718,0.1656075901058733,-15.590737121996542,0.28021132385055175,0.27711049937374876
17.219999999999892,0.654255210456033,0.3030305507161597,0.1655948142962093,-15.381283702354672,0.2676977064064619,0.2648280351160021
17.229999999999894,0.6542600780094263,0.3030227563487675,0.1655820652641619,-15.153076161984437,0.27920358721413585,0.2762436253117442
17.239999999999895,0.6542649294929646,0.3030149766696247,0.16556934295614384,-14.950394009399934,0.2681453772565054,0.26526518402887334
17.249999999999897,0.6542697649797259,0.3030072116608351,0.16555664731866043,-14.742534690360959,0.2785806458116978,0.27598152518760155
17.2599999999999,0.6542745845424626,0.30299946130447597,0.1655439782983073,-14.490883239111747,0.26790239697020113,0.2647090614203862
17.2699999999999,0.6542793882536025,0.30299172558259974,0.16553133584177254,-14.53632718447427,0.27838719812374374,0.27622375047233677
17.2799999999999,0.6542841761852516,0.3029840044772334,0.16551871989583494,-14.424347035055181,0.26711357734646596,0.2631508085271781
17.289999999999903,0.6542889484091936,0.3029762979703791,0.16550613040736473,-14.843397753963938,0.27896978566016517,0.27749124196254277
17.299999999999905,0.6542937049968924,0.3029686060440147,0.16549356732332343,-14.782379881745745,0.26602614843430633,0.2607168559571631
17.309999999999906,0.6542984460194935,0.30296092868009467,0.1654810305907647,-15.121358263632805,0.2803112602755889,0.2796935463814085
17.319999999999908,0.6543031715478252,0.3029532658605493,0.16546852015683264,-14.768311007027668,0.265232612942425,0.2585013935801231
17.32999999999991,0.6543078816524005,0.3029456175672865,0.16545603596876363,-14.677210408109355,0.2817291291058974,0.2816091032922323
17.33999999999991,0.6543125764034169,0.3029379837821907,0.16544357797388484,-14.177066017691903,0.26469864493000744,0.25702329802861507
17.349999999999913,0.65431725587076,0.30293036448712485,0.16543114611961546,-14.098360363656598,0.2828130242546541,0.28274073001358474
17.359999999999914,0.6543219201240036,0.30292275966392906,0.16541874035346513,-13.806938680221167,0.2636992556488592,0.2554052959857712
17.369999999999916,0.6543265692324115,0.30291516929442297,0.16540636062303615,-14.185797687382202,0.28374224138417575,0.2837164654332042
17.379999999999917,0.6543312032649383,0.3029075933604043,0.1653940068760214,-14.03828177212857,0.2622449063595982,0.25340093581676504
17.38999999999992,0.6543358222902312,0.30290003184365044,0.1653816790602058,-14.877517939366754,0.2847377139174785,0.28483820372168583
17.39999999999992,0.6543404263766319,0.3028924847259182,0.16536937712346494,-14.55912017112574,0.2612623090073564,0.2520731817993322
17.409999999999922,0.6543450155921767,0.3028849519889442,0.16535710101376627,-15.560850259175709,0.285546125570106,0.28559323606003123
17.419999999999924,0.6543495900045987,0.3028774336144458,0.16534485067916857,-14.88011370283198,0.26139268423512535,0.2522567596955401
17.429999999999925,0.6543541496813294,0.3028699295841209,0.16533262606782193,-15.788359166644167,0.285741542738138,0.28558267348804794
17.439999999999927,0.6543586946894993,0.30286243987964867,0.16532042712796802,-15.029695437525497,0.2622255083192018,0.253407863934968
17.44999999999993,0.6543632250959397,0.3028549644826895,0.1653082538079394,-15.876680160554676,0.2851911461379945,0.284930499925754
17.45999999999993,0.6543677409671832,0.3028475033748856,0.16529610605616044,-15.321255998329285,0.2633342540908607,0.2551199375380827
17.46999999999993,0.6543722423694668,0.3028400565378615,0.16528398382114637,-15.894297538001421,0.2840645133052978,0.28353662397963175
17.479999999999933,0.6543767293687316,0.3028326239532246,0.16527188705150445,-15.407276787289948,0.2648449874293979,0.2578738144573083
17.489999999999934,0.6543812020306246,0.3028252056025644,0.16525981569593215,-15.297879244638029,0.28274051305640624,0.2813949681524523
17.499999999999936,0.6543856604204998,0.3028178014674544,0.16524776970321922,-14.916401090909687,0.26664071942278983,0.2612213592148012
17.509999999999938,0.6543901046034208,0.30281041152945115,0.16523574902224564,-14.675248355010787,0.28127073649805173,0.2791478663573286
17.51999999999994,0.6543945346441598,0.30280303577009565,0.1652237536019836,-14.574816207481115,0.26787417929721635,0.26342178309270053
17.52999999999994,0.6543989506072007,0.30279567417091285,0.1652117833914959,-14.643963715020789,0.2799927927332198,0.2776764847692093
17.539999999999942,0.6544033525567394,0.30278832671341227,0.1651998383399364,-14.655682165407777,0.2681484743332874,0.2638673217865588
17.549999999999944,0.6544077405566863,0.3027809933790884,0.16518791839655014,-14.812488307287094,0.27962245791250717,0.27751188933833826
17.559999999999945,0.654412114670666,0.3027736741494214,0.16517602351067356,-14.599858569601762,0.2680650395569428,0.2634088378220632
17.569999999999947,0.6544164749620198,0.3027663690058766,0.16516415363173362,-14.703094828878744,0.2800404684069937,0.2782766609892325
17.57999999999995,0.6544208214938059,0.30275907792990553,0.16515230870924885,-14.306718303376648,0.2679544020351112,0.26248846463929515
17.58999999999995,0.654425154328802,0.302751800902946,0.16514048869282844,-14.493530184503404,0.280892187557422,0.2796406058723396
17.59999999999995,0.6544294735295053,0.3027445379064222,0.16512869353217224,-14.094479395136677,0.26763511294481995,0.2609381105954906
17.609999999999953,0.6544337791581343,0.3027372889217457,0.16511692317707186,-14.30228213499635,0.28201101507825255,0.2814288647679345
17.619999999999955,0.6544380712766302,0.30273005393031505,0.1651051775774091,-13.841390996421653,0.2671200208195479,0.2590904817273384
17.629999999999956,0.6544423499466576,0.302722832913516,0.1650934566831562,-13.967766794692134,0.28312782641366063,0.28305780429524113
17.639999999999958,0.6544466152296062,0.302715625852723,0.1650817604443774,-13.45017813858824,0.266487070139403,0.2574305862598368
17.64999999999996,0.6544508671865916,0.302708432729298,0.16507008881122656,-13.700444051300435,0.284004313140106,0.28409933389699477
17.65999999999996,0.654455105878457,0.3027012535245915,0.16505844173394846,-13.278964167972788,0.26554105616525847,0.2558108400154612
17.669999999999963,0.6544593313657745,0.30269408821994365,0.1650468191628794,-13.95889470354189,0.28472066192859846,0.28477429300307583
17.679999999999964,0.6544635437088456,0.3026869367966826,0.16503522104844492,-13.64543113059919,0.2642948264695414,0.25412082205994585
17.689999999999966,0.6544677429677029,0.30267979923612676,0.16502364734116218,-14.825171620503125,0.2855375056789667,0.2854441953311007
17.699999999999967,0.6544719292021112,0.30267267551958393,0.1650120979916385,-14.336907220903626,0.26346183305995335,0.2530823397711901
17.70999999999997,0.6544761024715684,0.3026655656283518,0.16500057295057138,-15.66989313411402,0.2864917479771489,0.28612955986120037
17.71999999999997,0.6544802628353075,0.3026584695437184,0.16498907216874872,-14.617763816888234,0.26381560780734076,0.2534627681562485
17.729999999999972,0.654484410352297,0.30265138724696294,0.1649775955970496,-15.671049912347181,0.2873101198762064,0.28674484964423513
17.739999999999974,0.6544885450812422,0.3026443187193548,0.16496614318644237,-14.230169213048457,0.26486805894549087,0.2545162106258192
17.749999999999975,0.6544926670805866,0.302637263942155,0.1649547148879861,-15.097678062415897,0.2877305050645258,0.2873290783102908
17.759999999999977,0.654496776408513,0.30263022289661595,0.16494331065283016,-13.709576305464989,0.2655684689220444,0.25502447280333973
17.76999999999998,0.6545008731229447,0.3026231955639818,0.1649319304322137,-14.638994338930416,0.2876798948809632,0.2877012788388683
17.77999999999998,0.654504957281547,0.30261618192548884,0.16492057417746608,-13.37416017315234,0.2657374674898903,0.2550126957088039
17.78999999999998,0.6545090289417267,0.3026091819623655,0.16490924184000683,-14.368922170298553,0.28713660734727614,0.28740910878418574
17.799999999999983,0.6545130881606356,0.3026021956558333,0.16489793337134542,-13.209761506020056,0.26562791875027997,0.2550522726943589
17.809999999999985,0.6545171349951704,0.302595222987106,0.1648866487230808,-14.24642114229779,0.2861664701911232,0.2862696882288272
17.819999999999986,0.6545211695019728,0.3025882639373909,0.16487538784690237,-13.34824893199129,0.26535295517035956,0.25535149104053245
17.829999999999988,0.6545251917374338,0.3025813184878889,0.16486415069458868,-14.523083362972523,0.2849747648664744,0.28461293366839535
17.83999999999999,0.6545292017576911,0.30257438661979424,0.16485293721800848,-13.96584714979618,0.2650732015021926,0.2560222350208961
17.84999999999999,0.6545331996186329,0.3025674683142953,0.16484174736911977,-15.206122846054143,0.28380037467534347,0.28276344778417
17.859999999999992,0.6545371853758972,0.30256056355257466,0.16483058109997017,-14.81931858643371,0.265228198592316,0.257547654148044
17.869999999999994,0.6545411590848745,0.30255367231580954,0.16481943836269716,-15.716995521107135,0.282895830003554,0.28082570018349906
17.879999999999995,0.6545451208007083,0.302546794585172,0.1648083191095273,-15.278446181928869,0.2664111061419622,0.260419920537174
17.889999999999997,0.6545490705782954,0.30253993034182886,0.16479722329277674,-15.631081066456245,0.28228482661172166,0.27896152567738064
17.9,0.6545530084722878,0.3025330795669425,0.16478615086485082,-15.18153865170005,0.2686040165888278,0.2641628912814355
17.91,0.6545569345370944,0.3025262422416704,0.16477510177824362,-15.322619827906555,0.28147767684713915,0.27716229637377504
17.92,0.6545608488268803,0.3025194183471665,0.16476407598553938,-14.935426142540367,0.2708771574903141,0.2675967634711152
17.930000000000003,0.6545647513955699,0.3025126078645805,0.16475307343941073,-15.053537298200695,0.2802839180023773,0.2753323781079905
17.940000000000005,0.6545686422968466,0.3025058107750582,0.1647420940926193,-14.677760445673725,0.2726567151393191,0.2702232644499841
17.950000000000006,0.6545725215841538,0.30249902705974224,0.164731137898016,-14.731959066143656,0.2789298328161309,0.2735500730069752
17.960000000000008,0.654576389310697,0.3024922566997717,0.16472020480854008,-14.332753933698461,0.27396461850282633,0.2721060327917326
17.97000000000001,0.6545802455294444,0.3024854996762832,0.16470929477722013,-14.307999611052072,0.2776542926526807,0.27200527246214684
17.98000000000001,0.6545840902931276,0.30247875597041035,0.16469840775717318,-13.913792295677103,0.27487562811858735,0.2732513638103622
17.990000000000013,0.6545879236542427,0.30247202556328406,0.16468754370160463,-13.841512057334558,0.27668370050900776,0.27098489169348566
18.000000000000014,0.6545917456650524,0.3024653084360336,0.16467670256380884,-13.508637098464114,0.27530913341848706,0.2734713603870519
18.010000000000016,0.6545955563775853,0.30245860456978574,0.16466588429716852,-13.444519663882195,0.2762203736809124,0.27081226718796136
18.020000000000017,0.6545993558436383,0.3024519139456656,0.1646550888551546,-13.263059212932214,0.2750216902465702,0.2724508485262279
18.03000000000002,0.6546031441147778,0.3024452365447971,0.16464431619132638,-13.320573665303387,0.2764218848187852,0.27176811739020296
18.04000000000002,0.654606921242339,0.30243857234830246,0.16463356625933165,-13.387581385902005,0.27378496001730734,0.2699468153797306
18.050000000000022,0.6546106872774285,0.3024319213373027,0.1646228390129056,-13.607420789994173,0.27733811810569614,0.2739152572513829
18.060000000000024,0.6546144422709255,0.30242528349291864,0.1646121344058725,-13.793034530677392,0.2718074493670979,0.26634172870805006
18.070000000000025,0.654618186273481,0.30241865879626983,0.16460145239214372,-13.77973622937899,0.2786473587589722,0.27659450143438225
18.080000000000027,0.6546219193355216,0.30241204722847603,0.16459079292571904,-13.679048233147745,0.269932736295035,0.26296821944966264
18.09000000000003,0.6546256415072469,0.302405448770656,0.16458015596068568,-13.313785653579709,0.27994982156858356,0.2788740766185076
18.10000000000003,0.6546293528386349,0.3023988634039297,0.16456954145121896,-13.139565541163302,0.268437751488486,0.26028968491017335
18.11000000000003,0.6546330533794387,0.3023922911094162,0.1645589493515813,-13.0576935516961,0.2812692934665474,0.2807953906556823
18.120000000000033,0.6546367431791897,0.3023857318682356,0.1645483796161231,-13.0936560901833,0.2668280177733273,0.2576080671138913
18.130000000000035,0.6546404222871998,0.30237918566150873,0.1645378321992818,-13.513341077711704,0.2826984398982933,0.28264998645227346
18.140000000000036,0.6546440907525594,0.3023726524703575,0.16452730705558286,-13.609153319872387,0.26515586320938317,0.2550903517490722
18.150000000000038,0.6546477486241404,0.3023661322759045,0.16451680413963823,-14.540221262861294,0.28422764269402495,0.2842417674782823
18.16000000000004,0.6546513959505965,0.30235962505927383,0.16450632340614757,-14.531083609929153,0.2638421887072156,0.25348925349178664
18.17000000000004,0.6546550327803645,0.30235313080159126,0.1644958648098974,-15.984103961521722,0.28584366784167475,0.2853576137653996
18.180000000000042,0.6546586591616654,0.30234664948398415,0.16448542830576104,-15.619760236427577,0.2634923284088923,0.25349712675363856
18.190000000000044,0.6546622751425044,0.30234018108758204,0.16447501384869936,-17.006532783859377,0.28767642811901206,0.2864557354688677
18.200000000000045,0.6546658807706733,0.30233372559351623,0.1644646213937591,-15.871847175809545,0.2645516993565776,0.2552062601792637
18.210000000000047,0.6546694760937504,0.30232728298292105,0.1644542508960748,-16.59535442435581,0.2894827510435502,0.2880014670793764
18.22000000000005,0.6546730611591012,0.3023208532369324,0.16444390231086636,-15.207604573655344,0.26586713215769603,0.25693728622017137
18.23000000000005,0.6546766360138808,0.3023144363366899,0.1644335755934413,-15.728621711619551,0.2903934703569817,0.28926321044966113
18.24000000000005,0.6546802007050337,0.30230803226333575,0.16442327069919305,-14.59685335576635,0.2663163625744645,0.25741669884091145
18.250000000000053,0.6546837552792947,0.30230164099801493,0.16441298758360112,-15.168905069709004,0.29014513099436473,0.2894608835587573
18.260000000000055,0.65468729978319,0.30229526252187633,0.16440272620223184,-14.213622288150638,0.26608721921699297,0.2571561661214429
18.270000000000056,0.6546908342630391,0.3022888968160722,0.1643924865107373,-14.749411978435287,0.28916214474525304,0.2886270925073425
18.280000000000058,0.654694358764954,0.30228254386175823,0.16438226846485557,-13.82727760728834,0.2656293648432211,0.2568665266161846
18.29000000000006,0.6546978733348413,0.3022762036400948,0.16437207202041135,-14.319794638933791,0.28791881186969104,0.2872213964915706
18.30000000000006,0.654701378018403,0.30226987613224515,0.16436189713331378,-13.380787575879687,0.265165770291184,0.2567413943637802
18.310000000000063,0.6547048728611377,0.30226356131937804,0.16435174375955905,-13.898856581575833,0.28673329687103066,0.2857606052437849
18.320000000000064,0.6547083579083396,0.30225725918266594,0.16434161185522841,-12.913038215991573,0.2647141392169838,0.2566475132170285
18.330000000000066,0.6547118332051028,0.30225096970328635,0.16433150137648858,-13.51210140789582,0.28571805529677924,0.2845221215326217
18.340000000000067,0.6547152987963186,0.30224469286242134,0.16432141227959196,-12.493852739819062,0.2641731403061656,0.2563815614491058
18.35000000000007,0.654718754726679,0.3022384286412581,0.164311344520876,-13.202728971646552,0.28486680520734586,0.28357283159556784
18.36000000000007,0.6547222010406766,0.30223217702098926,0.16430129805676377,-12.202487588427454,0.26346098423392483,0.25582251108958753
18.370000000000072,0.6547256377826052,0.30222593798281233,0.16429127284376294,-12.995618920345517,0.28411528695507626,0.28290764940779445
18.380000000000074,0.6547290649965615,0.30221971150793076,0.16428126883846655,-12.02468629315566,0.2625614690828019,0.2549205805359992
18.390000000000075,0.6547324827264452,0.3022134975775536,0.16427128599755253,-12.830547639000967,0.28330494334334383,0.2824470237336073
18.400000000000077,0.6547358910159606,0.30220729617289566,0.16426132427778328,-11.88565143698624,0.26139158117521416,0.25356130716010294
18.41000000000008,0.6547392899086167,0.302201107275178,0.16425138363600636,-12.77074228253851,0.2821901213240754,0.28199526410224546
18.42000000000008,0.6547426794477285,0.3021949308656279,0.1642414640291537,-12.015588070683048,0.2597524775790676,0.2516113376888004
18.43000000000008,0.6547460596764184,0.30218876692547897,0.16423156541424178,-13.419600159045114,0.28047899471524557,0.2811746256692008
18.440000000000083,0.6547494306376156,0.3021826154359712,0.16422168774837123,-13.360056128915287,0.2576423880877066,0.24946435019500918
18.450000000000085,0.6547527923740589,0.3021764763783518,0.1642118309887273,-16.09754553249363,0.2778327723302394,0.2790073108012129
18.460000000000086,0.6547561449282959,0.3021703497338746,0.16420199509257927,-17.365218282542642,0.2557512878797069,0.24911937148447127
18.470000000000088,0.6547594883426843,0.3021642354838,0.1641921800172801,-20.176304197952966,0.2746573370038983,0.273961829569572
18.48000000000009,0.6547628226593932,0.30215813360939653,0.1641823857202674,-20.102485248611217,0.25660488650621227,0.2541156820035212
18.49000000000009,0.6547661479204043,0.30215204409193946,0.1641726121590619,-19.59453970236145,0.27383760991802353,0.2694386847266653
18.500000000000092,0.654769464167511,0.3021459669127118,0.1641628592912686,-18.8761696344268,0.2611418094363218,0.2614260113179306
18.510000000000094,0.6547727714423215,0.30213990205300456,0.16415312707457622,-18.7834229911594,0.27316420160944166,0.2676636695849338
18.520000000000095,0.6547760697862574,0.3021338494941158,0.16414341546675607,-19.167914776516906,0.26349702342983106,0.26429085874915187
18.530000000000097,0.6547793592405562,0.30212780921735227,0.1641337244256638,-18.995934477393604,0.273790288636423,0.26835633457176095
18.5400000000001,0.6547826398462717,0.3021217812040288,0.16412405390923812,-19.048105997546305,0.264727751423857,0.2659977753951179
18.5500000000001,0.6547859116442747,0.30211576543546825,0.1641144038755005,-18.04425412428105,0.27416144458912245,0.26862340144619673
18.5600000000001,0.654789174675253,0.302109761893002,0.16410477428255593,-17.465379660865707,0.2665452352506514,0.26851175817628253
18.570000000000103,0.6547924289797143,0.3021037705579705,0.16409516508859245,-16.643867892131777,0.2724412473856309,0.26683627720627673
18.580000000000105,0.654795674597985,0.3020977914117222,0.16408557625188025,-16.209664390875346,0.26753240177134086,0.26993809182539474
18.590000000000106,0.6547989115702113,0.30209182443561505,0.16407600773077305,-15.518795115976133,0.2704434389288633,0.2650204981405312
18.600000000000108,0.6548021399363612,0.30208586961101547,0.16406645948370627,-15.084389029667003,0.2675124443991889,0.2694714644725138
18.61000000000011,0.6548053597362244,0.30207992691929986,0.16405693146919892,-14.351547039331932,0.26977597092404504,0.2649312087486691
18.62000000000011,0.6548085710094136,0.30207399634185333,0.1640474236458515,-14.014745224103809,0.2662210885150805,0.2667930198379996
18.630000000000113,0.6548117737953638,0.3020680778600707,0.1640379359723473,-13.60263885984562,0.2702534923030617,0.26648082003388696
18.640000000000114,0.6548149681333354,0.30206217145535613,0.1640284684074512,-13.597139318364611,0.263286192923995,0.26200954769588514
18.650000000000116,0.6548181540624137,0.3020562771091244,0.1640190209100112,-13.690964770553984,0.2710714779630634,0.2686014335035745
18.660000000000117,0.6548213316215092,0.3020503948027989,0.16400959343895571,-13.802192372412534,0.2600284773766704,0.2571864098458213
18.67000000000012,0.6548245008493594,0.30204452451781383,0.16400018595329596,-13.902557437206397,0.2716004923395092,0.27006434962585113
18.68000000000012,0.6548276617845291,0.30203866623561365,0.16399079841212497,-14.070650860228183,0.25765868397211056,0.2538899511803308
18.690000000000122,0.6548308144654116,0.3020328199376527,0.1639814307746166,-13.895951597853198,0.2721213077895598,0.27115356954236786
18.700000000000124,0.6548339589302284,0.302026985605396,0.16397208300002675,-14.314086387585972,0.25564402131980346,0.2511606405332668
18.710000000000125,0.6548370952170315,0.3020211632203191,0.16396275504769248,-13.979214536039024,0.27290357576654384,0.27253589208976403
18.720000000000127,0.6548402233637023,0.30201535276390795,0.1639534468770319,-14.31567739125183,0.2544617523046034,0.24928311201428285
18.73000000000013,0.6548433434079546,0.3020095542176598,0.16394415844754445,-13.874666379096428,0.27368175147339985,0.2738070878294171
18.74000000000013,0.6548464553873341,0.3020037675630828,0.1639348897188105,-13.859474072353617,0.25425476099245775,0.2486790204017699
18.75000000000013,0.654849559339218,0.3019979927816958,0.16392564065049148,-13.534567079667589,0.2742022323575671,0.27451267855407224
18.760000000000133,0.6548526553008183,0.30199222985502916,0.16391641120232908,-13.570355404872565,0.25367637047692476,0.24801943430926235
18.770000000000135,0.6548557433091802,0.30198647876462437,0.16390720133414602,-13.791505982560787,0.2745903754259608,0.2750902657965395
18.780000000000136,0.6548588234011852,0.3019807394920346,0.1638980110058452,-14.373099783176357,0.2522154891475294,0.24648777181851797
18.790000000000138,0.6548618956135492,0.30197501201882454,0.16388884017741054,-15.312673536362539,0.27502920789401314,0.27597589695738367
18.80000000000014,0.6548649599828251,0.3019692963265702,0.16387968880890522,-16.423577027632685,0.2513689830815542,0.2457313581401249
18.81000000000014,0.6548680165454034,0.3019635923968603,0.1638705568604739,-17.631857880816902,0.27513183543274555,0.27619849553009657
18.820000000000142,0.6548710653375114,0.3019579002112942,0.16386144429233965,-18.43189677463722,0.25282930976721013,0.2483029166539127
18.830000000000144,0.6548741063952161,0.3019522197514846,0.16385235106480708,-18.363531933179562,0.27445355433141877,0.27434957672966936
18.840000000000146,0.6548771397544234,0.30194655099905554,0.16384327713825944,-18.088811327689744,0.25610863415932655,0.2537207939704965
18.850000000000147,0.6548801654508796,0.30194089393564355,0.16383422247315987,-17.006042319028264,0.2736457122061146,0.2719694002598959
18.86000000000015,0.6548831835201716,0.30193524854289805,0.1638251870300519,-16.627668043548347,0.25884325247537343,0.25785890781048515
18.87000000000015,0.6548861939977277,0.3019296148024801,0.1638161707695571,-15.944093502827174,0.27243438126203423,0.2702876259593302
18.88000000000015,0.6548891969188188,0.30192399269606396,0.1638071736523773,-15.901737167423754,0.2597704178792524,0.2589064666020217
18.890000000000153,0.6548921923185584,0.3019183822053367,0.16379819563929338,-15.488816488880744,0.2716989760741237,0.26974998777652565
18.900000000000155,0.654895180231904,0.30191278331199795,0.16378923669116516,-15.475804456321319,0.25958966505796566,0.2585059227881615
18.910000000000156,0.654898160693657,0.3019071959977602,0.16378029676893105,-15.178873462063155,0.2714939706428105,0.26966615669793614
18.920000000000158,0.6549011337384647,0.3019016202443498,0.16377137583360918,-15.232521966427017,0.25879724236567153,0.2576219656131366
18.93000000000016,0.6549040994008193,0.3018960560335053,0.16376247384629544,-15.367313773231896,0.27154262164966037,0.2698185028899073
18.94000000000016,0.6549070577150594,0.3018905033469789,0.16375359076816481,-15.670131430931074,0.257133115499546,0.25548134533426625
18.950000000000163,0.6549100087153715,0.3018849621665364,0.16374472656047043,-15.641874627769324,0.2720261310886285,0.27084678463141476
18.960000000000164,0.65491295243579,0.3018794324739571,0.16373588118454424,-15.772284904855079,0.25540096085614145,0.25270726708714825
18.970000000000166,0.6549158889101963,0.30187391425103327,0.1637270546017956,-15.147796599089745,0.2724988459738925,0.27194694348030846
18.980000000000167,0.6549188181723227,0.30186840747957194,0.16371824677371294,-14.950967400048524,0.2544908545620059,0.25110068728239177
18.99000000000017,0.6549217402557503,0.30186291214139294,0.1637094576618618,-14.205999875477254,0.27241113134558903,0.27198760313384995
19.00000000000017,0.654924655193912,0.30185742821833084,0.16370068722788605,-14.217528917128325,0.25349907935277277,0.25002024037392867
19.010000000000172,0.65492756302009,0.3018519556922332,0.16369193543350663,-13.963289828638986,0.27209196157688487,0.2717364970370787
19.020000000000174,0.6549304637674201,0.3018464945449626,0.16368320224052268,-14.523790309921159,0.2516569390480788,0.2480365779975742
19.030000000000175,0.65493335746889,0.30184104475839574,0.16367448761081102,-14.76752148963995,0.2719414468606272,0.27195304876233223
19.040000000000177,0.6549362441573405,0.30183560631442324,0.16366579150632515,-15.542650487046215,0.250178611423585,0.2463856623448491
19.05000000000018,0.6549391238654667,0.30183017919495037,0.16365711388909612,-15.911653834993736,0.27181735404287155,0.2718788364705775
19.06000000000018,0.6549419966258175,0.30182476338189657,0.16364845472123185,-16.44595940523838,0.25022716448479426,0.2469738379915492
19.07000000000018,0.6549448624707979,0.3018193588571962,0.16363981396491728,-16.55213760631459,0.27120781614776085,0.270422668670936
19.080000000000183,0.6549477214326681,0.3018139656027984,0.16363119158241457,-16.892613356556737,0.25131303102420827,0.24938804856546096
19.090000000000185,0.6549505735435449,0.3018085836006666,0.16362258753606204,-16.640422633073197,0.27006606212550827,0.2680915436537679
19.100000000000186,0.6549534188354023,0.30180321283277955,0.16361400178827498,-16.843828169349745,0.25264048127556615,0.25197369758641497
19.110000000000188,0.6549562573400718,0.3017978532811307,0.16360543430154503,-16.333893170603346,0.268802029826238,0.2659871701460303
19.12000000000019,0.6549590890892444,0.3017925049277285,0.1635968850384397,-16.389011861251102,0.2538438159489407,0.25393268937587626
19.13000000000019,0.6549619141144688,0.301787167754597,0.1635883539616037,-15.755598222591649,0.2678122489193996,0.2644687135840936
19.140000000000192,0.6549647324471538,0.3017818417437748,0.16357984103375692,-15.706207155454788,0.25441724837672336,0.25501009031697414
19.150000000000194,0.6549675441185692,0.3017765268773163,0.16357134621769565,-15.185142881856477,0.26695358275931325,0.2631822267213155
19.160000000000196,0.6549703491598446,0.3017712231372912,0.16356286947629203,-15.280157269614682,0.25393853032095715,0.2548540931042421
19.170000000000197,0.6549731476019728,0.30176593050578465,0.16355441077249366,-15.087763615540212,0.26623636951193463,0.2622659850130267
19.1800000000002,0.6549759394758068,0.301760648964897,0.16354597006932362,-15.404505943462162,0.2523393460231037,0.25309729020469074
19.1900000000002,0.6549787248120635,0.3017553784967449,0.16353754732988107,-15.197813278615282,0.2659726071171035,0.2622901094348349
19.200000000000202,0.6549815036413236,0.3017501190834604,0.16352914251734002,-15.414860472193855,0.25028695470071605,0.25031217249930676
19.210000000000203,0.6549842759940309,0.3017448707071911,0.1635207555949494,-14.750351953946252,0.2658563189322702,0.2627891236392416
19.220000000000205,0.6549870419004951,0.3017396333501012,0.163512386526034,-14.769229068311684,0.24857599759141352,0.24780516913726464
19.230000000000206,0.6549898013908899,0.3017344069943703,0.16350403527399307,-13.911679238361984,0.2653871137521198,0.26288379437302367
19.240000000000208,0.6549925544952555,0.3017291916221942,0.16349570180230064,-14.091085750131692,0.24717273450529992,0.24583515865459662
19.25000000000021,0.6549953012434984,0.3017239872157847,0.16348738607450544,-13.48754017201738,0.26483409490677506,0.26291037681871954
19.26000000000021,0.6549980416653921,0.30171879375737015,0.16347908805423111,-14.039239104443944,0.2456212092681297,0.24369773866986846
19.270000000000213,0.6550007757905781,0.30171361122919466,0.16347080770517505,-13.68250294194775,0.2646178275442007,0.26344747141835256
19.280000000000214,0.6550035036485663,0.3017084396135195,0.1634625449911099,-14.423361257653239,0.2442789859907907,0.24169347519411294
19.290000000000216,0.655006225268735,0.3017032788926216,0.16345429987588156,-14.074241348979024,0.2648401178861654,0.2643867623224994
19.300000000000217,0.6550089406803319,0.301698129048795,0.163446072323411,-14.778609638669241,0.24371231670562926,0.24061849103176544
19.31000000000022,0.6550116499124754,0.3016929900643498,0.16343786229769192,-14.308360126254827,0.2654310195802198,0.2653809304392342
19.32000000000022,0.6550143529941538,0.3016878619216131,0.16342966976279288,-15.073017935929911,0.24375918956863687,0.24041231419115064
19.330000000000222,0.6550170499542269,0.30168274460292865,0.16342149468285544,-14.513912876798448,0.26628909540320433,0.26638420368312565
19.340000000000224,0.6550197408214264,0.3016776380906571,0.1634133370220952,-15.470939439007568,0.24402091494805828,0.24056689746521792
19.350000000000225,0.6550224256243564,0.3016725423671756,0.16340519674480053,-14.869550446057525,0.2672576411235758,0.26739817755927364
19.360000000000227,0.6550251043914934,0.3016674574148788,0.163397073815334,-15.926983541150053,0.24453305377466428,0.24108948407740804
19.37000000000023,0.6550277771511882,0.30166238321617805,0.1633889681981306,-15.387018938894709,0.26806349598165224,0.2680519655326732
19.38000000000023,0.6550304439316653,0.30165731975350196,0.1633808798576989,-16.445345887958,0.24539560294995216,0.24230396890804373
19.39000000000023,0.6550331047610238,0.30165226700929576,0.16337280875861954,-16.08982118787613,0.2682676557470387,0.26760898404848915
19.400000000000233,0.6550357596672381,0.3016472249660228,0.16336475486554722,-17.126284912482404,0.2465096611881165,0.2444377213291328
19.410000000000235,0.6550384086781585,0.30164219360616296,0.16335671814320818,-16.845980916883253,0.267502064327924,0.2654663732887906
19.420000000000236,0.6550410518215113,0.3016371729122138,0.16334869855640174,-17.685593629350613,0.2478674037515197,0.24754311791136344
19.430000000000238,0.6550436891249005,0.30163216286669037,0.16334069606999943,-17.187322553615175,0.2658828699046206,0.26189102910235146
19.44000000000024,0.6550463206158059,0.3016271634521249,0.1633327106489454,-17.706275478103947,0.24962371772284384,0.25130034599035694
19.45000000000024,0.655048946321587,0.30162217465106733,0.1633247422582553,-17.087838405400685,0.26386817061760787,0.2579247367663026
19.460000000000242,0.6550515662694818,0.30161719644608564,0.1633167908630176,-17.46078656406048,0.25154892367389076,0.2549056541293475
19.470000000000244,0.6550541804866056,0.3016122288197647,0.16330885642839213,-16.895337712962156,0.26192545657804633,0.2544122312807879
19.480000000000246,0.6550567889999551,0.3016072717547075,0.16330093891961056,-17.225545522050762,0.2533432115195922,0.2579202644164279
19.490000000000247,0.6550593918364066,0.30160232523353453,0.1632930383019759,-16.662359920596305,0.26024130598848433,0.25152074910848976
19.50000000000025,0.6550619890227168,0.30159738923888485,0.16328515454086362,-16.95256354591118,0.2551368208595244,0.26052895164732287
19.51000000000025,0.6550645805855244,0.3015924637534149,0.16327728760171992,-16.40022241585316,0.2586484048058782,0.2490483757883177
19.520000000000252,0.6550671665513498,0.3015875487597992,0.16326943745006203,-16.668146203323445,0.25719361827995524,0.2629454145365858
19.530000000000253,0.6550697469465946,0.30158264424073017,0.16326160405147888,-16.215874180028955,0.257215698815367,0.247128730929007
19.540000000000255,0.6550723217975443,0.3015777501789182,0.16325378737162974,-16.55133185833267,0.2595988908815303,0.2651802475959959
19.550000000000257,0.655074891130368,0.3015728665570926,0.1632459873762457,-16.326047975773,0.2562543793833279,0.24605176899313325
19.560000000000258,0.6550774549711179,0.30156799335799994,0.16323820403112768,-16.990822171154747,0.26212005647784603,0.2671691931566298
19.57000000000026,0.6550800133457311,0.3015631305644057,0.16323043730214792,-17.132711568145798,0.2561116585893946,0.24598200937203094
19.58000000000026,0.6550825662800295,0.30155827815909314,0.16322268715524849,-18.227416178534458,0.26411024972067615,0.2686655745829408
19.590000000000263,0.65508511379972,0.3015534361248642,0.16321495355644236,-18.14372808026106,0.2576115587484291,0.24770718116132365
19.600000000000264,0.6550876559303968,0.3015486044445393,0.16320723647181243,-18.19206640847246,0.26469627531991236,0.2689123276496205
19.610000000000266,0.655090192697539,0.30154378310095686,0.16319953586751168,-16.298896666923124,0.26061784189691795,0.2514811077220781
19.620000000000267,0.655092724126514,0.3015389720769747,0.1631918517097637,-14.996654388168198,0.2646203612933137,0.2683808045218316
19.63000000000027,0.655095250242576,0.3015341713554684,0.16318418396486106,-12.957893232796058,0.2613644307438784,0.2532645460206884
19.64000000000027,0.6550977710708673,0.3015293809193326,0.16317653259916687,-12.639096481956258,0.2650401793574476,0.26827757655326545
19.650000000000272,0.6551002866364188,0.30152460075148013,0.16316889757911282,-12.147182356867775,0.2591421465564751,0.2517025069133455
19.660000000000274,0.6551027969641514,0.3015198308348435,0.1631612788712013,-13.722946089460573,0.267889543502956,0.2705958652113572
19.670000000000275,0.6551053020788731,0.3015150711523728,0.16315367644200313,-14.489512876734217,0.25736534248824283,0.251188644365049
19.680000000000277,0.6551078020052846,0.30151032168703795,0.16314609025815882,-15.689790057500842,0.27518756168791564,0.2766678111894971
19.69000000000028,0.6551102967679756,0.3015055824218271,0.16313852028637768,-15.378100450070182,0.25912881075868327,0.2550169874625041
19.70000000000028,0.655112786391427,0.30150085333974763,0.16313096649343828,-13.61552725323473,0.2819093307070454,0.28251604214818904
19.71000000000028,0.6551152709000112,0.30149613442382567,0.16312342884618786,-13.429558010417086,0.2599602513412383,0.2559857180588182
19.720000000000283,0.6551177503179932,0.30149142565710657,0.1631159073115422,-12.980264142601884,0.2826429395804635,0.2834441760791056
19.730000000000285,0.6551202246695299,0.30148672702265467,0.16310840185648606,-13.844945188120846,0.2585791285619559,0.25413009332305775
19.740000000000286,0.6551226939786711,0.3014820385035534,0.1631009124480725,-14.4452444085048,0.2839367181025412,0.28549522088289386
19.750000000000288,0.6551251582693601,0.3014773600829052,0.16309343905342283,-15.158899358394427,0.2599530648572079,0.2551449591333294
19.76000000000029,0.6551276175654345,0.30147269174383184,0.16308598163972646,-15.947771998531628,0.2859095556398077,0.28765285628792564
19.77000000000029,0.6551300718906262,0.30146803346947465,0.16307854017424142,-16.566385669674666,0.26380639468123923,0.25927336140721047
19.780000000000292,0.6551325212685617,0.30146338524299343,0.1630711146242928,-17.8884325592453,0.28451310844952316,0.28592820589156626
19.790000000000294,0.6551349657227628,0.3014587470475681,0.16306370495727454,-18.084072260524554,0.2676674050213976,0.26356142794778736
19.800000000000296,0.6551374052766475,0.30145411886639745,0.1630563111406474,-18.19380294036964,0.28067984584012473,0.28263065549663097
19.810000000000297,0.6551398399535295,0.30144950068269977,0.1630489331419403,-17.879970061427205,0.27077342014746586,0.2664509150889958
19.8200000000003,0.6551422697766203,0.3014448924797129,0.16304157092874913,-18.88591112958944,0.2753852844895689,0.27770496841453685
19.8300000000003,0.6551446947690276,0.3014402942406943,0.16303422446873778,-20.529345655088843,0.27227766900605715,0.26784550998841733
19.840000000000302,0.6551471149537571,0.3014357059489205,0.1630268937296366,-22.633875018642428,0.2694732707144822,0.2718270180566025
19.850000000000303,0.6551495303537127,0.301431127587688,0.16301957867924352,-23.141033208254388,0.27572189663824925,0.27135638026801806
19.860000000000305,0.6551519409916973,0.30142655914031263,0.163012279285423,-22.210127209562515,0.26791504793356635,0.2701004127335875
19.870000000000307,0.6551543468904117,0.30142200059013025,0.16300499551610703,-20.99707247520747,0.2794603255015961,0.27601845187312196
19.880000000000308,0.6551567480724576,0.3014174519204958,0.16299772733929335,-20.41391231152803,0.2677571265364298,0.26864465267176624
19.89000000000031,0.655159144560336,0.3014129131147844,0.1629904747230468,-19.567926197319743,0.28125207754892184,0.27819629895705744
19.90000000000031,0.6551615363764476,0.30140838415639054,0.16298323763549863,-19.08430137963341,0.2678128551971013,0.2674297470520418
19.910000000000313,0.6551639235430957,0.30140386502872907,0.16297601604484643,-18.437987493771296,0.2815193721021172,0.27839854170147205
19.920000000000314,0.6551663060824835,0.30139935571523413,0.16296880991935395,-17.712359210398525,0.2678999915152608,0.2669559211371395
19.930000000000316,0.655168684016716,0.30139485619935985,0.16296161922735092,-17.07469370849093,0.28059918636795633,0.27724770730304643
19.940000000000317,0.655171057367801,0.3013903664645801,0.1629544439372328,-16.420234954196015,0.2677956691617056,0.26668079431029407
19.95000000000032,0.6551734261576487,0.3013858864943892,0.16294728401746153,-15.90820592598894,0.27887812954998065,0.2754018623277612
19.96000000000032,0.6551757904080723,0.30138141627230075,0.16294013943656407,-15.515451160669388,0.26738759251850597,0.26614926443403203
19.970000000000322,0.6551781501407894,0.301376955781849,0.16293301016313314,-15.107659704329802,0.2770029442380945,0.2735807381283813
19.980000000000324,0.6551805053774195,0.3013725050065875,0.1629258961658272,-14.910181430762417,0.26673689203790957,0.2652667045263549
19.990000000000325,0.655182856139488,0.3013680639300904,0.1629187974133696,-14.574573127415535,0.27554695567273,0.2723342256664765
20.000000000000327,0.6551852024484253,0.301363632535952,0.1629117138745494,-14.500980679742604,0.26581116988868025,0.26389272433943917


==> numerics/DeepWalk_32pairs_2-3network_g-0i5_delta0_lda1_ep0i01_rounds1000_shots10_plotmean.csv <==
numberSupervisedPairsList,SsvTrainingMeanList,SsvTestingAllMeanList,SsvTestingUsvMeanList,SsvGraphTrainingMeanList,SsvGraphTestingAllMeanList,SsvGraphTestingUsvMeanList
1,1.0000000000000515,0.14793451308651812,0.12044852963769448,-5.159011513262803,0.1446102440997701,0.1345773603057449
2,0.9927565539523858,0.19577925203765276,0.1426474319100039,-5.023832250117504,0.19104982760755537,0.18130227402164398
3,0.9882556546985161,0.20397647093281573,0.1228441415777433,-5.036239414369318,0.18259856271926259,0.16740049831819742
4,0.8905372448766105,0.21495483780859842,0.11844306537031095,-2.6503678493389,0.21109903535977798,0.20403110097955485
5,0.7898543450888033,0.22157986634303678,0.11634385176048741,-3.8862398845261388,0.21067525346517338,0.20393666671914756
6,0.6825746166523923,0.23636836207225992,0.13339768793838325,-4.549685765918941,0.18677131271825392,0.17632008462745002
7,0.6329193662920847,0.2503706855705089,0.1432570549684677,-6.412197158856616,0.27473098236070437,0.2730879691773552
8,0.5997858809399281,0.2836345109626009,0.1782507209701585,-5.786191155463375,0.2175335894969729,0.21113274531368967
9,0.6067269313357022,0.29589767414927565,0.17426883438067392,-5.984399809187224,0.2705556147141632,0.26135086486882014
10,0.5452472629109717,0.31443842526071025,0.2095253172378641,-2.6153715256472694,0.2885721539342111,0.2799065885014694
11,0.4981717176394616,0.3151014041352421,0.21920743039493668,-5.809288817664089,0.27941807648848915,0.27483485179146827
12,0.4738441589818855,0.31436492314987297,0.21867738165066553,-8.07398565223422,0.29055049031674607,0.2883566632553066
13,0.4568295722155874,0.3148307759178149,0.21767370476670736,-7.158966349238819,0.26857668500317805,0.26742332886821213
14,0.4633893877855968,0.3321029751827896,0.22999132093616179,-5.630975225190608,0.2841520655113384,0.2762317959812092
15,0.45110597222127097,0.34886640487265896,0.25865502191800144,-5.901686384856191,0.26636776338573825,0.2596091685358419
16,0.4409283067534807,0.34857804776935153,0.2562277887852223,-2.613568230965937,0.29208101200936853,0.280112149473199
17,0.4374193915475108,0.35993299992997746,0.2721150894301064,-3.7884668284567162,0.258587624846934,0.25136731858776895
18,0.42344501828277437,0.3596074813004771,0.2775306480375234,-4.210385700748512,0.24652251472023176,0.2464769080411385
19,0.3989090836661581,0.3528032919548774,0.2854179040691595,-7.003145665127434,0.29331641789911933,0.29431051899979566
20,0.4030858340913704,0.3553382942587543,0.2757590612043941,-6.586073272409197,0.2417022347607642,0.23121389825531796
21,0.39677095921008315,0.35648045668639516,0.27956222459571806,-4.0619169216901,0.26822517609454416,0.2507043887696446
22,0.3830836399801035,0.3466265688104053,0.26642101223706927,-5.504232946627495,0.26348130597708036,0.2588538192706072
23,0.4020137031225393,0.376280192184996,0.3105167753446074,-6.149729782692568,0.2963598703146543,0.28814217434104616
24,0.4032232082235853,0.3696648661335521,0.2689898398634524,-4.692931102980069,0.22754287991901165,0.22316167848559681
25,0.4070599207278683,0.3783964334352337,0.276026835961539,-5.058463843176407,0.2687698678938273,0.2488748770398957
26,0.4055594048210736,0.3759401311026498,0.2475899449894802,-3.0246789547788544,0.3334703484950307,0.3101055698061326
27,0.395572042881182,0.376788835495113,0.27535951561034033,-9.16839381154133,0.22836066097553598,0.2386522313254543
28,0.37098845750339393,0.36368947848429173,0.31259662535057653,-5.128964482336613,0.2851316073004462,0.32500586635981965
29,0.37348914406995404,0.37147915604695225,0.35204927182460155,-5.857655513317864,0.2799111414726757,0.36648980617290644
30,0.38754571071852323,0.38451111747627553,0.33899221884255926,-5.408880170808289,0.2507894318464131,0.3161357893372239
31,0.372687071343508,0.37654743118000933,0.49621858611155256,-3.6041242274352867,0.306967940324257,0.3744130102853819
32,0.38073054946197854,0.38073054946197854,1.0,-4.642823680499192,0.2468653329335943,1.0


==> numerics/DeepWalk_32pairs_2-3network_g-0i5_delta0_lda1_ep0i01_rounds2000_shots5_plotmean.csv <==
numberSupervisedPairsList,SsvTrainingMeanList,SsvTestingAllMeanList,SsvTestingUsvMeanList,SsvGraphTrainingMeanList,SsvGraphTestingAllMeanList,SsvGraphTestingUsvMeanList
1,1.0000000000000635,0.16696852135550908,0.14009653817342668,-8.384327012555502,0.13737826337951548,0.12775495250315344
2,0.9927829763249607,0.18489032161050745,0.13103081129621058,-8.616344349353831,0.1427009913196518,0.13182880389651408
3,0.9890149687134547,0.19879448027858887,0.11704753319912001,-3.89565292150605,0.1837432010138606,0.1679456735622867
4,0.9109746954205468,0.21571421634935967,0.11639129076776153,-8.566601665584951,0.20233499093904522,0.19453495221266526
5,0.8192192126463326,0.20905328991218936,0.09605960051697762,-5.631896091329571,0.28060002155604696,0.2777205299711966
6,0.7075380014776984,0.22458568235186735,0.11313514716898325,-3.2047309554834946,0.26474233315468787,0.26061901864562204
7,0.6636077540489824,0.2502600938630303,0.13452274901096367,-8.156602372702466,0.28790764397040547,0.2853072574803656
8,0.6494232170987551,0.2962468006728763,0.17852132853091665,-6.488674565598518,0.34442640097144717,0.3351118740644805
9,0.6458938684716513,0.2890459499554202,0.14940980792732977,-5.510521036455951,0.3107799866483959,0.3013749321977238
10,0.5939103778646966,0.32241377921371506,0.19900623437235984,-2.7233909576573696,0.39071492883940884,0.3834422602529205


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds1000_roundsGen1_roundsDis1_line_plot1_statisticsSV.csv <==
indexDataTrain,countOutTrain
12,0
13,0
15,0
20,0
24,0
33,0
37,100
40,0
45,0
49,0


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds1000_roundsGen1_roundsDis1_line_plot1_statisticsUSV.csv <==
indexDataTest,countOutTest
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
14,0
16,0
17,0
18,0
19,0
21,0
22,0
23,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
34,0
35,0
36,0
38,0
39,0
41,0
42,0
43,0
44,0
46,0
47,0
48,0
50,0


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds1000_roundsGen1_roundsDis1_line_plot1_training.csv <==
step times epsilon,costFunctionGen,costFunctionDis,costFunctionTest,costHilbert
0.0,0.5993839113014863,0.8379126041361188,0.8026613576763322,0.12009370101680931
0.01,0.6957714935012828,0.7415250219363223,0.8039636473143805,0.12306074518984966
0.02,0.6606919250242121,0.6915674586936438,0.6697032284262167,0.12306074518984966
0.03,0.6993282239787348,0.7423906999906504,0.8004566638834822,0.05000856869440971
0.04,0.6487261156245264,0.7885791485590284,0.661939083012285,0.05000856869440971
0.05,0.6755995598413115,0.7706811280231893,0.7996911311515268,0.0584536021568964
0.060000000000000005,0.6261157149318163,0.8765735194601623,0.658878702704084,0.0584536021568964
0.07,0.6552018975774409,0.7954458135250603,0.8120299751089077,0.12954847306380637
0.08,0.7015851601991365,0.7091188928939466,0.6521989830870916,0.12954847306380637
0.09,0.6254268798541449,0.8299784548268871,0.796960238959656,0.1879996457633915
0.09999999999999999,0.720851810105968,0.7229783854588023,0.6752949583801856,0.1879996457633915
0.10999999999999999,0.6321457409644176,0.8288234740981477,0.7905808503969864,0.1310378362904183
0.11999999999999998,0.6257801182339096,0.8260308257363285,0.6710563870540877,0.1310378362904183
0.12999999999999998,0.6718550498067907,0.79415781712355,0.8015811785518892,0.10056207669551243
0.13999999999999999,0.6954334217610313,0.7863804799084348,0.6645622069931969,0.10056207669551243
0.15,0.6696364319469505,0.8010398584684169,0.8080678962344789,0.07133323767126046
0.16,0.5317259932329147,0.9620750089885791,0.678467168325627,0.07133323767126046
0.17,0.6258475926349816,0.8498728953965647,0.8024482675851672,0.16683669117232305
0.18000000000000002,0.6440993112587801,0.8637592367850537,0.6687678937441243,0.16683669117232305
0.19000000000000003,0.6454810413778003,0.8355230880035792,0.8032161542475894,0.1854536657525466
0.20000000000000004,0.6983505291457976,0.7875181113679841,0.6906854761402481,0.1854536657525466
0.21000000000000005,0.6649586095501683,0.8208451625670037,0.8044360333045664,0.060307170317203326
0.22000000000000006,0.6453166119628508,0.8757041764770634,0.679093792678829,0.060307170317203326
0.23000000000000007,0.6255438053837086,0.8649578522654657,0.7980218164409356,0.11421168926361736
0.24000000000000007,0.5531827468591255,0.9883801623161275,0.6805167043169601,0.11421168926361736
0.25000000000000006,0.7140350525826957,0.78143786107207,0.8031334461271953,0.03412291477320736
0.26000000000000006,0.5672023776095779,0.9088048307577372,0.6643109990137771,0.03412291477320736
0.2700000000000001,0.6524519263454465,0.8470843194038556,0.8085189212340683,0.10453236619844138
0.2800000000000001,0.6244028815923273,0.9064415008330116,0.6717450359466431,0.10453236619844138
0.2900000000000001,0.6255120388726572,0.8789263405437057,0.8050094721348797,0.08634537350531465
0.3000000000000001,0.5658717878195703,0.9863422128067166,0.6651480555347894,0.08634537350531465
0.3100000000000001,0.6172259313795552,0.8922967283989192,0.7993747542593517,0.051319812512578535
0.3200000000000001,0.5834540480926033,0.8936344434178239,0.6768219045621332,0.051319812512578535
0.3300000000000001,0.5550087028315228,0.9596627637329883,0.8059911984917982,0.08698342315256702
0.34000000000000014,0.6452511128677434,0.8941408179442695,0.6730138928723128,0.08698342315256702
0.35000000000000014,0.5700314694601419,0.950549788357411,0.8097492827261966,0.08200994659141747
0.36000000000000015,0.5392021314660793,0.9673221504311155,0.6800929019302855,0.08200994659141747
0.37000000000000016,0.6140424981436272,0.9118382245986244,0.8022904232382823,0.21055732481509967
0.38000000000000017,0.5984649593346582,0.9554925525772645,0.6686308978431441,0.21055732481509967
0.3900000000000002,0.6408152802427168,0.8903282732488229,0.8001831617375796,0.05931268307595768
0.4000000000000002,0.5603356345117776,0.9734361589714515,0.6744735193993077,0.05931268307595768
0.4100000000000002,0.5403385036007533,0.9955883640708718,0.8005636758440235,0.06555798420635406
0.4200000000000002,0.5315709876865159,0.9703556006950798,0.689925064449318,0.06555798420635406
0.4300000000000002,0.5512816530097583,0.9900778411212104,0.801032700772047,0.10303705587119064
0.4400000000000002,0.5091080307345959,1.0218225395781144,0.6979063384234949,0.10303705587119064
0.45000000000000023,0.5698130966786659,0.9767499057557343,0.8064006101328343,0.10709249921923658
0.46000000000000024,0.5682582943065916,0.9812304259286315,0.6870087930690422,0.10709249921923658
0.47000000000000025,0.5760367821622905,0.9755928349340466,0.8074236655983529,0.061208895641549445
0.48000000000000026,0.5222197193147696,1.052975824962912,0.6768440687094285,0.061208895641549445
0.49000000000000027,0.5986945915472077,0.9579597571013483,0.8082970030660489,0.04506984134935571
0.5000000000000002,0.565895652364017,1.0235478034048624,0.681704052345907,0.04506984134935571
0.5100000000000002,0.5346072266812911,1.0269301588728466,0.8069263710250354,0.08317135448539895
0.5200000000000002,0.5244455236570786,1.0197128226902317,0.6758452330745374,0.08317135448539895
0.5300000000000002,0.5108352547299052,1.056053199628642,0.806804438321963,0.09308223703146332
0.5400000000000003,0.5452295328135774,1.049257625714561,0.6771512399390418,0.09308223703146332
0.5500000000000003,0.5432898266638139,1.0288051341263555,0.8040062430972637,0.07219771890199829
0.5600000000000003,0.5284974580372853,1.0422690845839795,0.6670714709540182,0.07219771890199829
0.5700000000000003,0.6008087208115327,0.9762716421581223,0.8021315396768535,0.027282592661405192
0.5800000000000003,0.5577047715835456,1.037583761161283,0.6991062370077452,0.027282592661405192
0.5900000000000003,0.4820886309861674,1.0992968352835684,0.800354154815987,0.06915590558555527
0.6000000000000003,0.5016567444600346,1.0855108713030668,0.6906704722399154,0.06915590558555527
0.6100000000000003,0.5403911594808183,1.0462312350020475,0.8077149633318408,0.09171620652788466
0.6200000000000003,0.49094256329292013,1.0409104788004433,0.6857957122153961,0.09171620652788466
0.6300000000000003,0.565242040642943,1.0260966361367152,0.8170431982498393,0.1309401434567381
0.6400000000000003,0.6096139566511464,0.9630708463352144,0.6950141583919995,0.1309401434567381
0.6500000000000004,0.5140102102818879,1.081754129420109,0.8033727785515851,0.08893801266784121
0.6600000000000004,0.5276571955913016,1.094033709952429,0.7004990069287444,0.08893801266784121
0.6700000000000004,0.4441036438190558,1.1564217410606008,0.8081650381213662,0.04693193183513852
0.6800000000000004,0.5087048070200275,1.1095131098328435,0.6903760970863515,0.04693193183513852
0.6900000000000004,0.43514193127825074,1.1704295677963588,0.8083261546209477,0.07097017202735198
0.7000000000000004,0.4866645656610655,1.1408223945492728,0.6859121446464043,0.07097017202735198
0.7100000000000004,0.5681243863485357,1.0424062097284799,0.8037572757686245,0.04651456709443132
0.7200000000000004,0.5962598148745926,1.022416664983431,0.6912242558671466,0.04651456709443132
0.7300000000000004,0.5032190631367156,1.1113315473380192,0.7972844329686017,0.047045393326214616
0.7400000000000004,0.3963132864454155,1.199295007459061,0.7118099394758847,0.047045393326214616
0.7500000000000004,0.42030114824792947,1.1985825550624374,0.8120918521975565,0.06081696933000791
0.7600000000000005,0.5147963862439007,1.113344353528705,0.7000749860490043,0.06081696933000791
0.7700000000000005,0.44949411620431007,1.1740740199948734,0.8032974445030182,0.0590071018969377
0.7800000000000005,0.49424239917468904,1.1221423947915778,0.7075377892314362,0.0590071018969377
0.7900000000000005,0.4874845040901395,1.140511288582927,0.7978740568765254,0.08252097745633723
0.8000000000000005,0.5375325327831723,1.1113040736985909,0.684017406339954,0.08252097745633723
0.8100000000000005,0.45912418235221075,1.172953119915425,0.8103926326031552,0.10002138625556767
0.8200000000000005,0.4219183830003506,1.2290234649586738,0.6842785654573791,0.10002138625556767
0.8300000000000005,0.5694473055432411,1.0666995210384518,0.8028670417870652,0.10402865109751598
0.8400000000000005,0.4970085643204105,1.1262078099099861,0.6877984423194079,0.10402865109751598
0.8500000000000005,0.4910095497450717,1.148512896654654,0.7979789163705796,0.16964244964638345
0.8600000000000005,0.4772037158297415,1.1271776966577534,0.7026665418191148,0.16964244964638345
0.8700000000000006,0.5301505098303323,1.1131017188781143,0.8055664223121276,0.11533371195698612
0.8800000000000006,0.43491964158845003,1.1810909172401023,0.6915377041840671,0.11533371195698612
0.8900000000000006,0.42433240294840513,1.222272525887219,0.7974262719934576,0.14246200344538856
0.9000000000000006,0.3651523906481262,1.2994118975868705,0.69880233930115,0.14246200344538856
0.9100000000000006,0.5455047896394412,1.1049206000146103,0.8007014262268806,0.10945132574041413
0.9200000000000006,0.4536675607113402,1.228181916197479,0.6956500691657945,0.10945132574041413
0.9300000000000006,0.4926271397138816,1.1609388764071213,0.7987626075325501,0.08783376114775097
0.9400000000000006,0.4253691529533805,1.200966811867608,0.7120242368752899,0.08783376114775097
0.9500000000000006,0.44276457683127185,1.2140417453453352,0.8040178854206674,0.0738547467617465
0.9600000000000006,0.46874885701207913,1.1846264979130459,0.7091324964797113,0.0738547467617465
0.9700000000000006,0.4380951721506839,1.2220104586588176,0.7961329128161942,0.08828428156832703
0.9800000000000006,0.4628845947796282,1.2402681027594569,0.6823867201440577,0.08828428156832703
0.9900000000000007,0.44820631595803456,1.2150552091401423,0.7964714001339717,0.08982214897578933
1.0000000000000007,0.3983635154181475,1.3239285284707063,0.7085109839269257,0.08982214897578933
1.0100000000000007,0.49002473658631474,1.1763288194407886,0.7947738481977384,0.04043466369613863
1.0200000000000007,0.4309645918063977,1.2390625787719856,0.7099553849549212,0.04043466369613863
1.0300000000000007,0.3654745348322829,1.3036310638145145,0.8002945536278542,0.0886945210251064
1.0400000000000007,0.49728436869025944,1.1152010007709512,0.7014578223545748,0.0886945210251064
1.0500000000000007,0.5188277895161785,1.1533497583680412,0.8024660336424191,0.07112060478161508
1.0600000000000007,0.39294685053232825,1.2546054939274875,0.7114332871070168,0.07112060478161508
1.0700000000000007,0.3461778011574884,1.3284022179158872,0.8058340179511444,0.09638729608530006
1.0800000000000007,0.3987967424792021,1.3284906392623927,0.716516104290567,0.09638729608530006
1.0900000000000007,0.41121097021803993,1.2665509173747107,0.7934975135581547,0.1610602603912164
1.1000000000000008,0.3478229317243764,1.3105832342295307,0.7109834252897609,0.1610602603912164
1.1100000000000008,0.4644178899439627,1.2160835768723781,0.7965377559222547,0.08851721711489374
1.1200000000000008,0.39609979365749737,1.277750877178803,0.6907886867225745,0.08851721711489374
1.1300000000000008,0.45028913212433713,1.2325773428292586,0.8023589663298003,0.05688063107034751
1.1400000000000008,0.3969153260109319,1.3345148633625294,0.7034241400263471,0.05688063107034751
1.1500000000000008,0.40271190059700823,1.2824393253225512,0.7920525915812524,0.1557146723608366
1.1600000000000008,0.3144889973311429,1.4342605950058438,0.7067120571710843,0.1557146723608366
1.1700000000000008,0.4059660849323283,1.2815989606984224,0.7949131446087984,0.0767319337041352
1.1800000000000008,0.48741521485313666,1.2300349614277835,0.7105591796947824,0.0767319337041352
1.1900000000000008,0.41803081297051675,1.2718349441833534,0.7932505877827147,0.05684679663684951
1.2000000000000008,0.4158441399371501,1.3065751968921013,0.7038313904363421,0.05684679663684951
1.2100000000000009,0.4239703007292891,1.2680329898718383,0.7912991549790549,0.054071833535422976
1.2200000000000009,0.3910037091241939,1.3690494959695412,0.7115155804462145,0.054071833535422976
1.2300000000000009,0.4473309054386438,1.246672358474615,0.7906582245760235,0.06494572388006836
1.2400000000000009,0.3870237562665767,1.3339287307771244,0.7118388329092586,0.06494572388006836
1.2500000000000009,0.40102123011772084,1.2948987620918424,0.7914761823713191,0.06043298295321342
1.260000000000001,0.3692459751108095,1.3135298613925603,0.7110665435426273,0.06043298295321342
1.270000000000001,0.38869359803912074,1.3091419262868982,0.800488763542341,0.13582625147644375
1.280000000000001,0.37716909466272935,1.3157160714739307,0.7031294534314,0.13582625147644375
1.290000000000001,0.31800040502735155,1.381706302465422,0.7874009614330629,0.05428578534227242
1.300000000000001,0.3714745700443733,1.3392075304855457,0.7109128723465156,0.05428578534227242
1.310000000000001,0.33675696306693687,1.3649141303972199,0.7946059897630812,0.06730809512560898
1.320000000000001,0.443318459424062,1.2276581623626242,0.7090845660623173,0.06730809512560898
1.330000000000001,0.31177138126154275,1.3917231770126914,0.7893240754280815,0.0431623235152393
1.340000000000001,0.3981581599623927,1.3094063949500088,0.7090657704011423,0.0431623235152393
1.350000000000001,0.4027921733469624,1.3026005953424589,0.7863565273434935,0.08188417442962066
1.360000000000001,0.44331670188092254,1.2616506033551187,0.7193351468876129,0.08188417442962066
1.370000000000001,0.35625627883825606,1.3505708755213024,0.7935242785502891,0.06426040499921959
1.380000000000001,0.42047354347263843,1.2618122323991998,0.7033962075668918,0.06426040499921959
1.390000000000001,0.37233871601867696,1.3360787872118536,0.7907229005058185,0.07766896570244752
1.400000000000001,0.35003828861510966,1.3418504161228793,0.7230726147153865,0.07766896570244752
1.410000000000001,0.40591409746501955,1.3039082182873738,0.7930133737454923,0.04667294748360705
1.420000000000001,0.3900640251001697,1.3553208036983615,0.718263966543379,0.04667294748360705
1.430000000000001,0.41923202125739084,1.2917473243615978,0.7927402194772004,0.03396354468225393
1.440000000000001,0.2906374935244135,1.43400502425148,0.7176452960375219,0.03396354468225393
1.450000000000001,0.4372744990841051,1.2746949671109622,0.7887547528359853,0.094244321200373
1.460000000000001,0.38382170472548893,1.2548845369149477,0.7261182688565584,0.094244321200373
1.470000000000001,0.3653555981480915,1.3475272468783208,0.7936228715648801,0.040224734264230365
1.480000000000001,0.3023116972143162,1.4911429330323631,0.7147640657028761,0.040224734264230365
1.490000000000001,0.28674772883133093,1.4271844785859762,0.7929244582908512,0.09250893382714895
1.500000000000001,0.4038074931925973,1.2950528342588694,0.7188072972319202,0.09250893382714895
1.5100000000000011,0.35808433434185716,1.3571731623981647,0.7952399892204763,0.0922857663840039
1.5200000000000011,0.3815974171799012,1.3696962905714245,0.711168467332864,0.0922857663840039
1.5300000000000011,0.47916834657093244,1.2371270037488977,0.7909913217960355,0.036103443852022035
1.5400000000000011,0.264150755180577,1.4836549329490154,0.7259458642142175,0.036103443852022035
1.5500000000000012,0.36504533662796085,1.3517530107252518,0.7922047245367964,0.04873038273455762
1.5600000000000012,0.3032534916740535,1.4793406859379652,0.7195274152682949,0.04873038273455762
1.5700000000000012,0.3954424083434695,1.322268342542458,0.790778355404174,0.07595038307779353
1.5800000000000012,0.4173819894483498,1.2702284631239014,0.7283910077548754,0.07595038307779353
1.5900000000000012,0.374553831146257,1.3437874754507795,0.7878749444236445,0.09331032854311941
1.6000000000000012,0.27690804102612454,1.4147180865544962,0.7374982676174915,0.09331032854311941
1.6100000000000012,0.4178025113688727,1.3012161512605287,0.7872850404108266,0.09949617599654541
1.6200000000000012,0.3758384280730239,1.3750866335138974,0.7129462891284796,0.09949617599654541
1.6300000000000012,0.4269370707661374,1.292530629379975,0.7864509928107287,0.10181326708856982
1.6400000000000012,0.28591587147803144,1.5263144118781078,0.7189810878984862,0.10181326708856982
1.6500000000000012,0.2855624802169746,1.4342642769825804,0.7835717540430194,0.07818691448285635
1.6600000000000013,0.2830095660821201,1.4137148136796323,0.7199941150527956,0.07818691448285635
1.6700000000000013,0.35883175495660125,1.3617744511511214,0.7879855750738309,0.18232076504279013
1.6800000000000013,0.3552337712398669,1.3994124655207107,0.7257674115470452,0.18232076504279013
1.6900000000000013,0.3298095537350653,1.3913166993353254,0.7940328308202588,0.09660770001759626
1.7000000000000013,0.38903457839309885,1.2707473300907952,0.72647580662685,0.09660770001759626
1.7100000000000013,0.34663988052573247,1.3750418365202108,0.7985224174460144,0.0763658459685966
1.7200000000000013,0.39073085430875415,1.2657555284245596,0.7332392292902778,0.0763658459685966
1.7300000000000013,0.41869029875375574,1.303469846686574,0.7900748993239687,0.05180190181039808
1.7400000000000013,0.2997974858245766,1.3951565437290183,0.7251446550400864,0.05180190181039808
1.7500000000000013,0.23911187929041827,1.4831032795888823,0.7834357103764057,0.0786287889220686
1.7600000000000013,0.25074081096789774,1.4627383469983908,0.737908688317319,0.0786287889220686
1.7700000000000014,0.32347475626984223,1.3994757811572271,0.7838797086290943,0.09555159085052083
1.7800000000000014,0.45131807448830996,1.2821466335662113,0.7346784760404798,0.09555159085052083
1.7900000000000014,0.35555356878933037,1.3677105125010167,0.7899855164431803,0.058622653842611186
1.8000000000000014,0.3920124000654231,1.2722368965162434,0.7302080227822237,0.058622653842611186
1.8100000000000014,0.334391876350442,1.3890919680243288,0.7853163356596187,0.051789127151914215
1.8200000000000014,0.40578382517106243,1.3425529135907306,0.7273351377314445,0.051789127151914215
1.8300000000000014,0.2541069671972083,1.4696100486467114,0.788135221287842,0.0534162225385836
1.8400000000000014,0.3843980764489404,1.3504156093676678,0.733858824283758,0.0534162225385836
1.8500000000000014,0.37742619208341505,1.3467362393422904,0.7800500518592905,0.13848874473115802
1.8600000000000014,0.3342807758622194,1.4708221522233091,0.7265429234648301,0.13848874473115802
1.8700000000000014,0.3581372577811946,1.3660201185996232,0.7858712677865256,0.07834377034553937
1.8800000000000014,0.3572014987399602,1.3377672867417574,0.7412970431453804,0.07834377034553937
1.8900000000000015,0.31450193468002663,1.4097130296366656,0.7867915238157037,0.15589279524116528
1.9000000000000015,0.27338649989024744,1.3816430010089484,0.7405353315603452,0.15589279524116528
1.9100000000000015,0.2407685391053624,1.4836338788692247,0.7870067196300713,0.038187225575859234
1.9200000000000015,0.29295692837485665,1.4257486693714303,0.7413924907835476,0.038187225575859234
1.9300000000000015,0.44196932332472993,1.282819580903238,0.7812803395045586,0.10828748693849963
1.9400000000000015,0.31895262895171517,1.386075352918779,0.7397676249703633,0.10828748693849963
1.9500000000000015,0.3748053701460499,1.3496552773788602,0.7907625272293005,0.12266852698688561
1.9600000000000015,0.35082602246695116,1.4436779247758214,0.7403858886077778,0.12266852698688561
1.9700000000000015,0.47982656364065795,1.2444446879806468,0.7903621359936223,0.050971087003944704
1.9800000000000015,0.29887532719742416,1.4347125341950053,0.7349791412909767,0.050971087003944704
1.9900000000000015,0.3711965904171953,1.3523723674255792,0.7808235120413852,0.11194888663985939
2.0000000000000013,0.3413789726258476,1.2968162083982508,0.7422416932908529,0.11194888663985939
2.010000000000001,0.32563819881656725,1.3976669737598555,0.7841290127022402,0.03715092415239609
2.020000000000001,0.31417044149666074,1.5214354333933566,0.7305807372383799,0.03715092415239609
2.0300000000000007,0.334911424093053,1.3884839132559827,0.7864582815403005,0.12506565091673993
2.0400000000000005,0.3331189463860012,1.3324713444217284,0.7430883632052143,0.12506565091673993
2.0500000000000003,0.39097975479469027,1.3323478261938204,0.784624023614697,0.07155363528322164
2.06,0.26527303594642065,1.435815803265319,0.7425514917274765,0.07155363528322164
2.07,0.2854133397508633,1.4375503146301907,0.7933206134710805,0.07012201110243024
2.0799999999999996,0.3409854136393469,1.3225312031278245,0.7348796726484988,0.07012201110243024
2.0899999999999994,0.3764653550301248,1.3465446860449104,0.7825320532542281,0.2072669262958827
2.099999999999999,0.30180765312831,1.4201665064847717,0.7363270344198327,0.2072669262958827
2.109999999999999,0.3410302172112969,1.3816682991864695,0.7804584254507598,0.13907141227392975
2.1199999999999988,0.32658347481027084,1.3757513203033203,0.7265684226901921,0.13907141227392975
2.1299999999999986,0.3663596796208032,1.3562336652028386,0.7977118562851792,0.12233928096694932
2.1399999999999983,0.3207698337699606,1.461887146219227,0.7328501321764017,0.12233928096694932
2.149999999999998,0.3135491496058753,1.408738267088777,0.7907745333405143,0.2546209146725458
2.159999999999998,0.33258058101239996,1.4299518132850613,0.7374343155590094,0.2546209146725458
2.1699999999999977,0.3456043758178106,1.3765097969033495,0.7897049813682961,0.11824022891755344
2.1799999999999975,0.35238015346914137,1.386426056320232,0.7388988207962522,0.11824022891755344
2.1899999999999973,0.3711148418774691,1.3506591781973358,0.788838850424856,0.09825844098502637
2.199999999999997,0.3275556370221407,1.39056090437358,0.7327121368842243,0.09825844098502637
2.209999999999997,0.30757084811128016,1.4138904364065894,0.7932676260123861,0.08665142521512155
2.2199999999999966,0.3758652537253635,1.356827458798138,0.7503250718843052,0.08665142521512155
2.2299999999999964,0.2708527522185752,1.4503388579688479,0.7974061737090357,0.07109419431973882
2.239999999999996,0.3648944657593929,1.3311737709988702,0.7443254525127386,0.07109419431973882
2.249999999999996,0.36022222374633095,1.3610580340027152,0.7998038526138552,0.10475027132163284
2.259999999999996,0.34098188236423893,1.388039762438532,0.7365035932841829,0.10475027132163284
2.2699999999999956,0.35055202776127503,1.3701843460042626,0.7852706336457618,0.06446153199190921
2.2799999999999954,0.3296360010844247,1.4074700871131023,0.7405461474841579,0.06446153199190921
2.289999999999995,0.3068594292373304,1.4132517240526656,0.7926082465301056,0.0854392229701066
2.299999999999995,0.29390994018727995,1.4968344074484548,0.7520431295441763,0.0854392229701066
2.3099999999999947,0.32060209072622137,1.399271715508323,0.7843483330975296,0.10112624393702471
2.3199999999999945,0.3800465615268357,1.3351242099664646,0.7477177755770731,0.10112624393702471
2.3299999999999943,0.38249185697536403,1.337064292960921,0.7991765680690981,0.15028150670816137
2.339999999999994,0.26205460171892103,1.4537068250804985,0.7542262612300124,0.15028150670816137
2.349999999999994,0.29109012872445356,1.4278374240764526,0.792982098541787,0.10829373610542344
2.3599999999999937,0.3816502546300574,1.3377615889868417,0.7525432804364691,0.10829373610542344
2.3699999999999934,0.3275227106947586,1.391241367452958,0.7811708867791868,0.05556857432499964
2.3799999999999932,0.4004030599865933,1.3551967806458811,0.7583987019740248,0.05556857432499964
2.389999999999993,0.3097656760024931,1.408570137386184,0.7951362662264573,0.10069987135369818
2.399999999999993,0.37594471140763064,1.4133049696392672,0.7478982303378524,0.10069987135369818
2.4099999999999926,0.24478843805082978,1.4732629808581637,0.7747969332368402,0.10439851543812373
2.4199999999999924,0.23906634579658728,1.4749555898095579,0.7492118517789647,0.10439851543812373
2.429999999999992,0.2562032808832079,1.4618305038770842,0.7861071560714363,0.047851871165657124
2.439999999999992,0.3630760585245141,1.344113476213983,0.7382170658202692,0.047851871165657124
2.4499999999999917,0.27139710524227556,1.4465771037164896,0.7917831696839375,0.06940659046512118
2.4599999999999915,0.3179190892846667,1.3912414376784348,0.756130708570538,0.06940659046512118
2.4699999999999913,0.33186849886230024,1.3857966572909313,0.7857647382073537,0.04260907444965724
2.479999999999991,0.30887505353017497,1.3781686847468952,0.7387790635034672,0.04260907444965724
2.489999999999991,0.33861741782498467,1.3785289723076888,0.7929989517185725,0.24755402562657464
2.4999999999999907,0.2517953992248282,1.3750760330273475,0.7405864387049484,0.24755402562657464
2.5099999999999905,0.33482927607913854,1.3819247935764656,0.7900896363254273,0.12896246021689323
2.5199999999999902,0.3054741026308113,1.4111333763968927,0.7596413905725818,0.12896246021689323
2.52999999999999,0.26921032790259225,1.4471141923646083,0.7880223380780039,0.1532221425046072
2.53999999999999,0.2800200653932208,1.486512128381593,0.7528582620498513,0.1532221425046072
2.5499999999999896,0.42975658180397014,1.2865570385084766,0.7896635110483343,0.11478645611088183
2.5599999999999894,0.29336885931918494,1.313610674757038,0.76175259210456,0.11478645611088183
2.569999999999989,0.29538855916337414,1.4198393667127363,0.7872381509876187,0.11130351308381385
2.579999999999989,0.290171339287963,1.4672847660516928,0.7486700193556486,0.11130351308381385
2.5899999999999888,0.414042474209789,1.300849430131131,0.7927885324101521,0.08756494583798352
2.5999999999999885,0.31010133238504517,1.4400439010862356,0.755211618807282,0.08756494583798352
2.6099999999999883,0.3699992776417559,1.3442236739706455,0.7907939472231424,0.12431036215889431
2.619999999999988,0.4227240501021311,1.3109358095214159,0.7483759473972188,0.12431036215889431
2.629999999999988,0.33004545191185264,1.3834789881717717,0.7966421929657765,0.0806386183258652
2.6399999999999877,0.3436387412961993,1.2570626461305174,0.7538560121573338,0.0806386183258652
2.6499999999999875,0.29477124989013215,1.418309012834393,0.798443811418224,0.21830299326660008
2.6599999999999873,0.35162731681235865,1.4023931662338553,0.7753479451867993,0.21830299326660008
2.669999999999987,0.3262809444565241,1.3863558178074484,0.7928914925363537,0.06727691542051199
2.679999999999987,0.38728377421814175,1.3128101529886047,0.765137923843017,0.06727691542051199
2.6899999999999866,0.292859305549266,1.4191448322824807,0.7932339317212331,0.06400782810519227
2.6999999999999864,0.36000487412498144,1.4208552183331022,0.7754243676553181,0.06400782810519227
2.709999999999986,0.4287493531938851,1.2827734710461178,0.8061957670276984,0.07039965064131448
2.719999999999986,0.2970030332471011,1.3470455451733119,0.7569902890203467,0.07039965064131448
2.7299999999999858,0.17360266819985587,1.537066540752003,0.7940333765730705,0.03815593560056125
2.7399999999999856,0.41137319335936995,1.2798246950035894,0.7592676267121127,0.03815593560056125
2.7499999999999853,0.45256481175379604,1.2583120220247574,0.799453667528693,0.23197346497346988
2.759999999999985,0.37534787784808304,1.3997758673864964,0.7607156714880747,0.23197346497346988
2.769999999999985,0.43989928222636926,1.269917606608662,0.8012751534537075,0.1671809923300757
2.7799999999999847,0.42460713004478734,1.3388545909279894,0.7666136629078263,0.1671809923300757
2.7899999999999845,0.343167450769878,1.3658043222162015,0.7920381714717947,0.2382200117903838
2.7999999999999843,0.3574360593268121,1.3056740771253832,0.760367798736214,0.2382200117903838
2.809999999999984,0.30754976145423346,1.4010073106421617,0.7865264824513664,0.07015429898861922
2.819999999999984,0.3186904732851522,1.374862256416391,0.7550760413927107,0.07015429898861922
2.8299999999999836,0.3862675652096659,1.3218478083229566,0.8019628105455548,0.16738788018755746
2.8399999999999834,0.37195653707404,1.4004382636773092,0.7495474734095728,0.16738788018755746
2.849999999999983,0.261808919261311,1.4457337108771684,0.8064778879275455,0.06136864658025023
2.859999999999983,0.2832394485792686,1.363177065377831,0.760234504518271,0.06136864658025023
2.869999999999983,0.5062700089781346,1.2010274434207941,0.7982152437127727,0.04545252231968576
2.8799999999999826,0.30670880820416546,1.4161352616339962,0.7554551775851958,0.04545252231968576
2.8899999999999824,0.34232444616036173,1.363697166340441,0.7963251770094004,0.14469950110617416
2.899999999999982,0.2966969984662046,1.350880536093582,0.7600417178461936,0.14469950110617416
2.909999999999982,0.3003130823687949,1.405212409076587,0.7973300758224766,0.09988293514649425
2.9199999999999817,0.3618334353654758,1.3712156930045867,0.7609764322376731,0.09988293514649425
2.9299999999999815,0.4053308351021694,1.300076677652604,0.7979045170336941,0.21233972941421034
2.9399999999999813,0.25839207095079575,1.4007970236304594,0.7859044292983082,0.21233972941421034
2.949999999999981,0.34849909792244105,1.356259221036615,0.7962355682688086,0.27235574818925146
2.959999999999981,0.24705459313235983,1.5514680152849887,0.7674320082760859,0.27235574818925146
2.9699999999999807,0.40628168072536547,1.2980993431826984,0.7755391741991972,0.09640885704668424
2.9799999999999804,0.3308171055298611,1.3306797503569912,0.7555341863334004,0.09640885704668424
2.9899999999999802,0.36908487871040063,1.334798424200077,0.787174727171251,0.13936819299020073
2.99999999999998,0.37219888880346286,1.3782587931142407,0.7679857402342829,0.13936819299020073
3.00999999999998,0.4243824454722539,1.2788862914211834,0.8004866089641631,0.11561184340607045
3.0199999999999796,0.35045654259839154,1.3950420956942082,0.7621908274912473,0.11561184340607045
3.0299999999999794,0.46352898460679287,1.2387205682800413,0.7826273261915692,0.06746276429359252
3.039999999999979,0.3575184110856007,1.3284244119096749,0.7732778356612754,0.06746276429359252
3.049999999999979,0.36002092862273244,1.341287567741463,0.8138474802989002,0.14843614074696648
3.0599999999999787,0.3473279667228778,1.3270782202551863,0.7680414241167702,0.14843614074696648
3.0699999999999785,0.5152746593527204,1.1855815906168277,0.8123088893929089,0.10582723169112965
3.0799999999999783,0.4441324345675965,1.241599996237858,0.7718068555763931,0.10582723169112965
3.089999999999978,0.3867335205113922,1.3128998317674136,0.7939507867198329,0.21611289677572718
3.099999999999978,0.29217680079737984,1.438990103582774,0.7661011015375477,0.21611289677572718
3.1099999999999777,0.3917923832326931,1.3073237950804764,0.8049140367746953,0.14507316009532642
3.1199999999999775,0.3580916703135559,1.3294211417767599,0.784710802445371,0.14507316009532642
3.1299999999999772,0.34960901844785097,1.3487300393795323,0.7942981293439172,0.12261617054379081
3.139999999999977,0.3973286255243723,1.4525956326534226,0.7764071709958336,0.12261617054379081
3.149999999999977,0.3689608066768764,1.3292780885708562,0.8078011994691394,0.12585529610709764
3.1599999999999766,0.3618506441809282,1.347882398049778,0.7672702143526509,0.12585529610709764
3.1699999999999764,0.4107738411769127,1.2870575134791387,0.7943422974414384,0.15129467510161917
3.179999999999976,0.3447004486393881,1.3774041836341269,0.7787286044634211,0.15129467510161917
3.189999999999976,0.33679096997246627,1.3603904903652522,0.812185549028873,0.2379505839164259
3.1999999999999758,0.3205445808295907,1.4227362867054105,0.7606996145235907,0.2379505839164259
3.2099999999999755,0.3653970121899491,1.3313052682036761,0.8160489961302895,0.15464636562016076
3.2199999999999753,0.26880581445082247,1.345178178118868,0.7818597721523859,0.15464636562016076
3.229999999999975,0.35667428825593006,1.3399302512155953,0.8087248381145616,0.13346756920523267
3.239999999999975,0.4708857334693336,1.2493730791956703,0.765535043315652,0.13346756920523267
3.2499999999999747,0.3587729434402062,1.33753332823416,0.8034848018714126,0.24723625382790768
3.2599999999999745,0.36269766650599033,1.3811223521771985,0.7656671171192393,0.24723625382790768
3.2699999999999743,0.32574773287001424,1.3702482244037126,0.7915783888421278,0.17434485433045735
3.279999999999974,0.33998093911888433,1.3762744830487912,0.774510069828236,0.17434485433045735
3.289999999999974,0.30395235641152135,1.391867534829845,0.7993955382344634,0.14631705983208604
3.2999999999999736,0.34747617136627645,1.3437173311662423,0.7796780454542332,0.14631705983208604
3.3099999999999734,0.4831236238934726,1.212653006736367,0.8103899768147645,0.2525366550187308
3.319999999999973,0.4664775244831696,1.110420322988693,0.7852177253931322,0.2525366550187308
3.329999999999973,0.3460265844231745,1.3488193208709582,0.8095491062716986,0.1432479528716591
3.3399999999999728,0.39748596350653403,1.3500424149619112,0.7812587194739765,0.1432479528716591
3.3499999999999726,0.42707279233336715,1.2674198931864198,0.7990419973244898,0.24731127211661713
3.3599999999999723,0.3506341046319241,1.3658738227454101,0.7951108397351733,0.24731127211661713
3.369999999999972,0.35450307002265397,1.3392998586377336,0.80138591003032,0.25382657424107347
3.379999999999972,0.3438563741700871,1.4997023891046315,0.7882873249597999,0.25382657424107347
3.3899999999999717,0.33083865437485105,1.3626373881348808,0.7962527838419545,0.14079566635961632
3.3999999999999715,0.4672958548157646,1.335637524559876,0.7690324382846567,0.14079566635961632
3.4099999999999713,0.4345838059312966,1.2585810217664863,0.8052451487582981,0.16751803193725595
3.419999999999971,0.38663224897910575,1.3316135244334406,0.7794717442458527,0.16751803193725595
3.429999999999971,0.4940175095952621,1.1984425621003636,0.7934820937482957,0.21242845410368086
3.4399999999999706,0.3661194788715081,1.2825026942093816,0.7708660947619839,0.21242845410368086
3.4499999999999704,0.46370375889090953,1.2279759010150282,0.8032919749394761,0.1188220392154001
3.45999999999997,0.3839140048864861,1.3544257092064687,0.7871624941033915,0.1188220392154001
3.46999999999997,0.31747829585706244,1.3737957167676629,0.810352277298672,0.07936397210877023
3.47999999999997,0.3403306376138378,1.366950065176057,0.7667275555581043,0.07936397210877023
3.4899999999999696,0.3516875514792175,1.339190639472641,0.8173192199825521,0.21385836362809246
3.4999999999999694,0.37167252126245104,1.3314473341680593,0.785586214454262,0.21385836362809246
3.509999999999969,0.3147677000166739,1.3757009738353974,0.7850585628892442,0.0758689681868385
3.519999999999969,0.361589666083717,1.368444453731434,0.7916969480553234,0.0758689681868385
3.5299999999999687,0.3825705664813455,1.3076869619528932,0.797147172935191,0.16071095171929478
3.5399999999999685,0.34663493568704146,1.3137487099876102,0.7851339416987613,0.16071095171929478
3.5499999999999683,0.36640372234370155,1.3235437443057012,0.8150217988725579,0.15166652898702587
3.559999999999968,0.561769838520075,1.1711286944144996,0.7766233386079492,0.15166652898702587
3.569999999999968,0.3623476425308105,1.3273489606965758,0.8123470966353353,0.3362133789414501
3.5799999999999677,0.3169398633242596,1.3048212275609834,0.7948809486576852,0.3362133789414501
3.5899999999999674,0.3318603611895101,1.3575007979940077,0.7897159340222353,0.1714371673954636
3.5999999999999672,0.32789266358431596,1.4105646592501437,0.7926073283845113,0.1714371673954636
3.609999999999967,0.5535520496859458,1.1356743451004778,0.8035322329967858,0.16607384781336365
3.619999999999967,0.45851194197324296,1.158905013354199,0.7932810666243327,0.16607384781336365
3.6299999999999666,0.3991252408895669,1.2891636018253743,0.8040849873116188,0.19612030675814843
3.6399999999999664,0.30739635154088585,1.4411869220068072,0.7915281645565335,0.19612030675814843
3.649999999999966,0.38566010297551906,1.3021905366000652,0.7993508265575632,0.11707171576869894
3.659999999999966,0.47208318806115424,1.2620075036465743,0.7897034567645934,0.11707171576869894
3.6699999999999657,0.38885051994366954,1.2987266876089354,0.8228141888184893,0.16588278297714462
3.6799999999999655,0.40436971224610974,1.3100381498749727,0.773746945032071,0.16588278297714462
3.6899999999999653,0.3520409184287297,1.335293198681633,0.8165203121486758,0.21105770471949095
3.699999999999965,0.5160242921437688,1.062789737317479,0.7836562494702483,0.21105770471949095
3.709999999999965,0.3963116086863506,1.2907872968204523,0.8104147644418488,0.26326825646570706
3.7199999999999647,0.505790899116241,1.230406400332103,0.7927758085530049,0.26326825646570706
3.7299999999999645,0.37488849489877824,1.311857736852719,0.7995790668711628,0.2459931465448956
3.7399999999999642,0.42597092758147326,1.386881380646228,0.7851988619452349,0.2459931465448956
3.749999999999964,0.4097913821097694,1.276591438875296,0.8086296079277041,0.175067354773384
3.759999999999964,0.36938263503183644,1.2669634371139333,0.7971006899835541,0.175067354773384
3.7699999999999636,0.5574327803471372,1.1286984605020227,0.8159420130300904,0.13407736012530608
3.7799999999999634,0.37051144012185144,1.3849680152675155,0.7832176569814696,0.13407736012530608
3.789999999999963,0.377301988897951,1.3081348335942025,0.8089981012361787,0.23777501374284923
3.799999999999963,0.31263738691006804,1.494323133836514,0.7987735793856986,0.23777501374284923
3.8099999999999627,0.3426517252342534,1.3426996946042369,0.8021796396022363,0.13670396107535185
3.8199999999999625,0.32027485761002633,1.4409437445817335,0.8110229859024872,0.13670396107535185
3.8299999999999623,0.4924116693104842,1.1927014712494564,0.8184547550244337,0.16910440070505153
3.839999999999962,0.3917783493460503,1.2468197717784792,0.7891229696202697,0.16910440070505153
3.849999999999962,0.4077626140800216,1.2770580581872506,0.8118487874434007,0.13886120710891275
3.8599999999999617,0.3941827395971724,1.2437285160658114,0.7998939307278629,0.13886120710891275
3.8699999999999615,0.4180226696727812,1.2663516763700406,0.8243442930143778,0.25208081226597984
3.8799999999999613,0.3677439098094898,1.2647146599882995,0.7854047266853388,0.25208081226597984
3.889999999999961,0.4750922984887075,1.2091603165372842,0.8014401513626481,0.2556232432664586
3.899999999999961,0.3813733589531333,1.2210233506838297,0.7925798496435913,0.2556232432664586
3.9099999999999606,0.235230716719095,1.448531056100626,0.8311252688572657,0.11377718636403493
3.9199999999999604,0.3476433137166625,1.3920955214419906,0.7956351241316056,0.11377718636403493
3.92999999999996,0.3667041017070376,1.3172242905075444,0.8062446555982798,0.18164777268076948
3.93999999999996,0.3990960116228538,1.2549792602443213,0.7972009018226912,0.18164777268076948
3.9499999999999598,0.371262580448157,1.3123288007545097,0.8138637456986209,0.20294296048572105
3.9599999999999596,0.5569877454490927,1.204508863102445,0.7924224168765436,0.20294296048572105
3.9699999999999593,0.4592326383868386,1.2242173028901788,0.8046074901005891,0.26025149693957994
3.979999999999959,0.3934428666895835,1.324674534308154,0.7769460843904095,0.26025149693957994
3.989999999999959,0.49394116686487954,1.1889362098774205,0.8295504658214016,0.15851498119241192
3.9999999999999587,0.48410176730277954,1.191451658721789,0.7863433614772244,0.15851498119241192
4.009999999999959,0.2537452996557551,1.4287360746059612,0.8042137855004508,0.08067944105639133
4.019999999999959,0.4311284506344255,1.332726751981729,0.7973165729606272,0.08067944105639133
4.0299999999999585,0.4779297180898115,1.2047518520255975,0.8205019296203327,0.15210983492391947
4.039999999999958,0.43572645455713505,1.2588046818812288,0.8021770188115686,0.15210983492391947
4.049999999999958,0.5021829564761942,1.1800742780044011,0.8101920846325628,0.2601521807239699
4.059999999999958,0.533119076711659,1.1738168368386737,0.7840318273155537,0.2601521807239699
4.069999999999958,0.4064049431935956,1.2753310894105616,0.8078573761425389,0.17069715516314674
4.079999999999957,0.4364428434396917,1.2258505332277676,0.7927327502509547,0.17069715516314674
4.089999999999957,0.33182777938109215,1.3495453380948401,0.8152263059762703,0.2244035093334255
4.099999999999957,0.37929587073972904,1.3369041724414412,0.8084949931261071,0.2244035093334255
4.109999999999957,0.402548680008089,1.2785453032262013,0.8211480242139194,0.2781955048335495
4.119999999999957,0.45754208473932134,1.2340294905142692,0.7969033523958671,0.2781955048335495
4.129999999999956,0.515046012803502,1.1658781564594243,0.8145500543962685,0.09332903726208581
4.139999999999956,0.4855198634139176,1.1787303577157098,0.7781539790620827,0.09332903726208581
4.149999999999956,0.44927529415229095,1.2312456324502647,0.8233859662548976,0.17169506079431995
4.159999999999956,0.5842185149534292,1.161611079455614,0.792579315864816,0.17169506079431995
4.1699999999999555,0.41948436919866594,1.2610620520776872,0.8144189235331283,0.18366229270971096
4.179999999999955,0.44891037033103176,1.2492729170671804,0.7862846540656576,0.18366229270971096
4.189999999999955,0.43326415186512357,1.246980413395102,0.8261090130777019,0.32095552504334945
4.199999999999955,0.45767174196299243,1.2539177808555642,0.7957279626327204,0.32095552504334945
4.209999999999955,0.5281179782142618,1.1517835114510633,0.8042435799242302,0.05029540672509567
4.2199999999999545,0.5264439494248669,1.2327796244293974,0.806752106408424,0.05029540672509567
4.229999999999954,0.43542239097234414,1.243988258264026,0.8274573881710515,0.26550782054913524
4.239999999999954,0.3645922263356699,1.3267730430310944,0.7900969748115116,0.26550782054913524
4.249999999999954,0.44538608979492045,1.2336866538520392,0.8114817513087597,0.14768400624968175
4.259999999999954,0.39813319377561796,1.2960076349390914,0.7909392852377826,0.14768400624968175
4.269999999999953,0.46294151723503185,1.2159767527289589,0.8353830096061879,0.4098212619500055
4.279999999999953,0.45439413749768065,1.1374506008900416,0.8074660264119334,0.4098212619500055
4.289999999999953,0.41729979159067837,1.2615789900077707,0.8114768013697212,0.16721195992774174
4.299999999999953,0.5316248011195983,1.1855294697202994,0.8121116955730754,0.16721195992774174
4.3099999999999525,0.4002857832558524,1.2787312497484313,0.8074687850752366,0.24634364600127778
4.319999999999952,0.5739760143332748,1.0919173380229956,0.8109893019434044,0.24634364600127778
4.329999999999952,0.40097416601743935,1.2777765202658473,0.8271006335542611,0.2379037339624767
4.339999999999952,0.43802943353550666,1.2343937282826345,0.8039111079286108,0.2379037339624767
4.349999999999952,0.27716689559496344,1.401905400437545,0.8213330721956335,0.18145558710391704
4.3599999999999515,0.398406320442577,1.3754992872415293,0.7977785117533732,0.18145558710391704
4.369999999999951,0.5048434203316583,1.1743756004284829,0.8016681272108925,0.17082367280211136
4.379999999999951,0.45024608001304484,1.2389735570235954,0.8162914131392275,0.17082367280211136
4.389999999999951,0.5042375372509296,1.1746501306926813,0.8233652859048304,0.16715195510173667
4.399999999999951,0.47772370121571006,1.133100234025923,0.8137775017031689,0.16715195510173667
4.40999999999995,0.4380011399522661,1.240761036909028,0.8218978737582482,0.19263758416866014
4.41999999999995,0.47958133373665374,1.1101864433290856,0.7976222941898362,0.19263758416866014
4.42999999999995,0.4025492571210128,1.2761296077326199,0.8192126918314816,0.33737380979471004
4.43999999999995,0.3711837402867878,1.2752820715568007,0.7882191143735382,0.33737380979471004
4.4499999999999496,0.3966412870901689,1.2819181432955542,0.811327575430888,0.15651219893376395
4.459999999999949,0.5948701467072197,1.145467165910837,0.8048009540307784,0.15651219893376395
4.469999999999949,0.48664159252639355,1.1916958018688226,0.8145882683820467,0.2728275899985314
4.479999999999949,0.6026200642766362,1.046939529710782,0.8031140808844447,0.2728275899985314
4.489999999999949,0.37035353007758703,1.307624084975569,0.8108699510257575,0.16349806679280515
4.4999999999999485,0.5674925214022207,1.191732115296594,0.8015025591436664,0.16349806679280515
4.509999999999948,0.501982129758689,1.175853075322887,0.8207055128014221,0.36453096117661155
4.519999999999948,0.32562892604882326,1.3156359308430634,0.8160101436416046,0.36453096117661155
4.529999999999948,0.5159503288712921,1.1616464806791447,0.8253217648257817,0.16136767332892304
4.539999999999948,0.3878897326815788,1.3561216187410565,0.7904950719487865,0.16136767332892304
4.549999999999947,0.4559768960407159,1.221540868253566,0.8278162151285287,0.22289263186226632
4.559999999999947,0.5402004865346508,1.0521898161831038,0.8085090591842093,0.22289263186226632
4.569999999999947,0.5273775915714574,1.1498486639755363,0.8240764672175743,0.15331287016155057
4.579999999999947,0.3772339745255329,1.27258901199935,0.8185511437661923,0.15331287016155057
4.589999999999947,0.570845193285854,1.1060873467371075,0.8289688723083128,0.3289190042462527
4.599999999999946,0.5729890442313837,1.064193964095532,0.8017195490023564,0.3289190042462527
4.609999999999946,0.4778362704559367,1.1989085542484743,0.8024274411551778,0.16974431019164313
4.619999999999946,0.4661845897260918,1.1661063501898359,0.8064993458490606,0.16974431019164313
4.629999999999946,0.5675191396175929,1.1090960770537133,0.8206251257674754,0.33482231702836185
4.6399999999999455,0.4765336370797509,1.2037834217408463,0.8114839952193688,0.33482231702836185
4.649999999999945,0.5712542126742909,1.1051585070706083,0.8043742748583393,0.344685672490883
4.659999999999945,0.4832148319046568,1.2312695494890114,0.7995950824624417,0.344685672490883
4.669999999999945,0.43742272947940686,1.2388860068220713,0.822209733925006,0.43316241222897106
4.679999999999945,0.5269422464883313,0.9994978366601242,0.7974908392844106,0.43316241222897106
4.689999999999944,0.48312666633241286,1.1928839139101832,0.8117813410366478,0.19812175471339905
4.699999999999944,0.5496300502273275,1.215116759557484,0.8188752178416097,0.19812175471339905
4.709999999999944,0.5691898120060699,1.1067407422242976,0.8251813556526385,0.29319876398726935
4.719999999999944,0.3433615228830832,1.3039000694733454,0.8054530504401687,0.29319876398726935
4.729999999999944,0.4909642235128794,1.1847584257555417,0.837629822070652,0.3333544961363677
4.739999999999943,0.5194519787452693,1.1890956135226014,0.8263601576090092,0.3333544961363677
4.749999999999943,0.5946739528445171,1.0808064214924062,0.8300947573504917,0.2657956994214496
4.759999999999943,0.4216750628411409,1.2434397668061594,0.8153098578502519,0.2657956994214496
4.769999999999943,0.5535438886196262,1.1214607171473805,0.834473829270259,0.20645184707726286
4.7799999999999425,0.5748776217546755,1.1075944186187237,0.8151531963086888,0.20645184707726286
4.789999999999942,0.5954928725995228,1.0794896639787948,0.8406004708271491,0.1602284732021225
4.799999999999942,0.4877286356781457,1.1731632061519486,0.8100279174098344,0.1602284732021225
4.809999999999942,0.5053481400319383,1.169290497536792,0.8256236097536412,0.31789345044991074
4.819999999999942,0.4058620988976049,1.3489714411981955,0.8117174054028723,0.31789345044991074
4.8299999999999415,0.4690825292660771,1.2052107011478181,0.8237405525634044,0.14880631541608355
4.839999999999941,0.4614486049804749,1.0807645256158378,0.8086119662982655,0.14880631541608355
4.849999999999941,0.4807027992416625,1.1938252014403865,0.825620897227042,0.3010890722325351
4.859999999999941,0.5029418487031456,1.123286622767223,0.8053946856017323,0.3010890722325351
4.869999999999941,0.6054507833269539,1.0689171931049999,0.822201021893803,0.2365712815219121
4.87999999999994,0.469935298588419,1.2721995313528967,0.8131792583727976,0.2365712815219121
4.88999999999994,0.5549274362195529,1.11940092587619,0.8108543792294978,0.266106161735142
4.89999999999994,0.3735296633514079,1.303897594184418,0.8045465936032623,0.266106161735142
4.90999999999994,0.6202252566297372,1.0537478593902683,0.8180904421069526,0.2091377176612303
4.9199999999999395,0.4209401185940245,1.3591650752131192,0.8198003849122761,0.2091377176612303
4.929999999999939,0.5608386277157094,1.1128201184094815,0.8122211374116532,0.4254236580622689
4.939999999999939,0.49697393077225344,1.1365792630272717,0.8244827000885928,0.4254236580622689
4.949999999999939,0.3911571886347932,1.2821961894444,0.8171304786419179,0.3250327437397681
4.959999999999939,0.5365446790709437,1.2436200796226586,0.8180019224169547,0.3250327437397681
4.9699999999999385,0.49197101417580164,1.181349224184418,0.8355416995282987,0.2683540902348006
4.979999999999938,0.5933227039136332,1.11955508772514,0.8079764898543794,0.2683540902348006
4.989999999999938,0.45481906667352695,1.2181018431096637,0.8288634503438971,0.24435706501189047
4.999999999999938,0.4172776926297977,1.2248728819561991,0.8105463591448199,0.24435706501189047
5.009999999999938,0.5232981200090926,1.1494699033672724,0.8281098129171083,0.10722218236432565
5.019999999999937,0.5768945696506984,1.2046475497421112,0.8009491401353972,0.10722218236432565
5.029999999999937,0.5053205662019391,1.1671082597437288,0.8279100070907256,0.20677712726093783
5.039999999999937,0.5678674406153315,1.1928450126002765,0.8179332617866512,0.20677712726093783
5.049999999999937,0.48346765121039825,1.1886339907093064,0.8221562829198635,0.16183370123393404
5.0599999999999365,0.3885214920354355,1.382581592279574,0.8133070184383157,0.16183370123393404
5.069999999999936,0.5665783545564216,1.105600719805417,0.8365050893661263,0.3450077048594153
5.079999999999936,0.6815904840545649,0.9902186396825172,0.8144491306155365,0.3450077048594153
5.089999999999936,0.5298549595770424,1.1422789387506793,0.8376784643729208,0.3259552129492758
5.099999999999936,0.5922144741167529,1.1748001405797026,0.8317194317242789,0.3259552129492758
5.1099999999999355,0.5287780188484716,1.143137938958233,0.8196374770665648,0.2129486761770682
5.119999999999935,0.43752685765415544,1.2884465931541598,0.8041339553349149,0.2129486761770682
5.129999999999935,0.6177933600843595,1.053974939924598,0.8221901869163947,0.2705938109271798
5.139999999999935,0.5725013584980768,1.1877164359459562,0.8160123745684217,0.2705938109271798
5.149999999999935,0.4881094051353025,1.1833261284691095,0.8361314630838567,0.2720924444492157
5.159999999999934,0.5901980742514035,1.0758669173074575,0.8140900557009617,0.2720924444492157
5.169999999999934,0.2821290945343069,1.3892227024915822,0.8254811538538369,0.07673445848898025
5.179999999999934,0.4798246773154542,1.1960360069206293,0.8106041224020012,0.07673445848898025
5.189999999999934,0.47401484069229377,1.1973308705774581,0.8285040325259679,0.1181578908280736
5.199999999999934,0.6167609932029643,1.1839075874502056,0.817622782940832,0.1181578908280736
5.209999999999933,0.5104159692454546,1.1607565499610422,0.8360857122209033,0.2779090132150189
5.219999999999933,0.39113260912975384,1.2850413267573946,0.8264314894673163,0.2779090132150189
5.229999999999933,0.4326449077999775,1.2383925128499338,0.8318621274643917,0.27061284712951206
5.239999999999933,0.35337414007480084,1.4356221758313696,0.8090817198916072,0.27061284712951206
5.2499999999999325,0.5076035022969435,1.1631661899979715,0.8273119233662577,0.22482472267772824
5.259999999999932,0.4388877684515625,1.3102338172552737,0.829504467105877,0.22482472267772824
5.269999999999932,0.48843864157104955,1.1825210493625025,0.8266926945949283,0.13356698598564468
5.279999999999932,0.5388249510063198,1.0880452285830289,0.8336498864664696,0.13356698598564468
5.289999999999932,0.6694777009892061,1.0012772169198274,0.8151513974593884,0.28943393325258243
5.299999999999931,0.44670313447147453,1.2367471052963883,0.8290731415354492,0.28943393325258243
5.309999999999931,0.4306169387335581,1.240016842027778,0.8408867522364593,0.11790131295819577
5.319999999999931,0.46664986966692573,1.1787398571388068,0.8228157484180363,0.11790131295819577
5.329999999999931,0.5080152726144774,1.1625694995268474,0.8435406395150692,0.09274929418472307
5.339999999999931,0.54018506460185,1.0585067725048956,0.8251423498628419,0.09274929418472307
5.34999999999993,0.3074047265326077,1.363277644728499,0.8257720644492285,0.17021203796693332
5.35999999999993,0.5101816784795187,1.1986273591602616,0.8275370208382015,0.17021203796693332
5.36999999999993,0.5694070842565553,1.100758529410341,0.8261529877248777,0.21493215781259495
5.37999999999993,0.5184366862430011,1.2456111555137417,0.8239062394623045,0.21493215781259495
5.3899999999999295,0.6660015205176956,1.0042805547336178,0.8364879139343551,0.1340729883488002
5.399999999999929,0.4928432604617468,1.3147046604903125,0.850024743859715,0.1340729883488002
5.409999999999929,0.634697536400143,1.0354444131672047,0.8337526753431151,0.20609201326028787
5.419999999999929,0.5640485472877999,1.1578549486972731,0.8155929266631826,0.20609201326028787
5.429999999999929,0.501238603669466,1.1685115305869513,0.8303932198043692,0.2529670640644689
5.4399999999999284,0.5390233545413289,1.1855628978851827,0.8393239403902757,0.2529670640644689
5.449999999999928,0.48065507998614265,1.1888632147042895,0.8316379705299093,0.3316283086519731
5.459999999999928,0.5689137436888558,1.1549818103594358,0.8169897711036279,0.3316283086519731
5.469999999999928,0.5101206126558707,1.1593049505174227,0.8268980893452469,0.41033687213466685
5.479999999999928,0.5383815242796784,1.0220247981135844,0.8333030018882088,0.41033687213466685
5.489999999999927,0.6804822539312131,0.9888083411048187,0.8336344366148858,0.06962558169943449
5.499999999999927,0.5029243289089428,1.2275624387594442,0.8228215878368633,0.06962558169943449
5.509999999999927,0.46069114474850537,1.2085575853177124,0.8241419866473838,0.41183268855693134
5.519999999999927,0.5120510812148786,1.2035056465135234,0.8177970931262712,0.41183268855693134
5.5299999999999265,0.5664681936074094,1.1024690110508768,0.8363428020063834,0.4709684502100873
5.539999999999926,0.5025312568104678,1.1623162440452008,0.8180777648155452,0.4709684502100873
5.549999999999926,0.4447341091644484,1.223982411117749,0.8235637578722104,0.22235017769111343
5.559999999999926,0.4648464253882464,1.1908185847416628,0.8371751492109503,0.22235017769111343
5.569999999999926,0.5241704977363864,1.1443578726799948,0.8344992851662018,0.20970311617703588
5.5799999999999255,0.5139082063836587,1.061698683522521,0.8253031561867565,0.20970311617703588
5.589999999999925,0.4890476032525564,1.1793754263694187,0.833162187810681,0.2762089899660075
5.599999999999925,0.46385254626714856,1.3230604504501222,0.834230826653351,0.2762089899660075
5.609999999999925,0.5227145517967671,1.1458392549174505,0.8345990235019262,0.2402190263064426
5.619999999999925,0.5072540580836804,1.2867582172035263,0.8438703035426446,0.2402190263064426
5.629999999999924,0.5607031514506503,1.1079867754591612,0.8335526199420821,0.24524878565406577
5.639999999999924,0.5812610654547191,1.127846607174124,0.8404154791907978,0.24524878565406577
5.649999999999924,0.48416312602453104,1.1845161649318945,0.8144940060386751,0.24151260948229006
5.659999999999924,0.4895136578019247,1.1821240239713307,0.822814352764296,0.24151260948229006
5.6699999999999235,0.7106197360722597,0.9580241936218344,0.8308091698230478,0.16753991666465312
5.679999999999923,0.5651438986816244,1.0292130578732448,0.8315172522955885,0.16753991666465312
5.689999999999923,0.6705808306303008,0.9982373133448015,0.8240094865532746,0.16577990571250717
5.699999999999923,0.6323052458501321,1.0664016120315114,0.8395993889061729,0.16577990571250717
5.709999999999923,0.4993182537753983,1.169613809782542,0.8368445150123618,0.26902944359715086
5.7199999999999225,0.5170412760973478,1.1041760953249988,0.8144735927403711,0.26902944359715086
5.729999999999922,0.6197480219785041,1.0490569039807096,0.8340663596776827,0.25229027677110155
5.739999999999922,0.5957296159532606,1.183757499441695,0.8416689422081787,0.25229027677110155
5.749999999999922,0.5002662376641573,1.1682022058991581,0.837413436094697,0.25317559861742256
5.759999999999922,0.5873042391049956,1.2083052652397264,0.8412444511638135,0.25317559861742256
5.769999999999921,0.4803938570194017,1.1880988563623016,0.8505332408280859,0.23413501771818881
5.779999999999921,0.7197120400908037,0.8315357098089305,0.8195401332428438,0.23413501771818881
5.789999999999921,0.556721767837584,1.1117339722810886,0.835148319260872,0.37361942344234494
5.799999999999921,0.5352648180917986,1.1233250353833855,0.8221345941826018,0.37361942344234494
5.809999999999921,0.5111696950635609,1.1569971918626218,0.8337335441818827,0.22686979605386348
5.81999999999992,0.5566591381753805,1.0170726290259193,0.8284975312550258,0.22686979605386348
5.82999999999992,0.5758387659964099,1.0922580764090561,0.8532406980192279,0.24657632693985976
5.83999999999992,0.6303161544640257,0.9748816014957238,0.827684927058968,0.24657632693985976
5.84999999999992,0.469726998857462,1.1981181017418712,0.829628986910551,0.16372508246546333
5.8599999999999195,0.39742647565678907,1.316489045589878,0.837196248615001,0.16372508246546333
5.869999999999919,0.7091186642971073,0.9583169599743775,0.8380928270074726,0.1889063735536609
5.879999999999919,0.625242278664032,0.9638758779493802,0.8276750716543497,0.1889063735536609
5.889999999999919,0.6305889517623493,1.0369615529182643,0.8447001711427403,0.17981119416644398
5.899999999999919,0.6632950258423767,1.0659452430100058,0.8259394842452222,0.17981119416644398
5.909999999999918,0.4453232692026095,1.2217654351685008,0.8391850507514621,0.14974568250795972
5.919999999999918,0.5873165274808322,1.0314405557869422,0.8205417734464373,0.14974568250795972
5.929999999999918,0.6495323455002059,1.0170182565825276,0.8428117489424054,0.21242464118029045
5.939999999999918,0.6530108109002631,1.0751764318171146,0.8326474126922322,0.21242464118029045
5.949999999999918,0.5867082052101383,1.0798552001386912,0.8298423938590507,0.17060796411027543
5.959999999999917,0.44330410779535645,1.1309048893199534,0.8408849863303393,0.17060796411027543
5.969999999999917,0.4836334568082267,1.1826237666573851,0.8374362095974108,0.2328946208247542
5.979999999999917,0.5732359118620096,1.016970849812536,0.8481737774174782,0.2328946208247542
5.989999999999917,0.5611726036836168,1.1045695175537245,0.841954069832356,0.29641691284207283
5.9999999999999165,0.633236241840865,1.008744580874732,0.8323999656901805,0.29641691284207283
6.009999999999916,0.5767091146335173,1.0886816657115872,0.8316118297690555,0.23976598421322498
6.019999999999916,0.536786317156955,1.1689325856376915,0.8252339985406149,0.23976598421322498
6.029999999999916,0.4422980514550597,1.2231148037945339,0.8414566438767197,0.1771578699205899
6.039999999999916,0.5301176003522583,1.20658645059108,0.8443220147723813,0.1771578699205899
6.0499999999999154,0.4685258647671363,1.1967169880034758,0.8493249243565415,0.17131137185508535
6.059999999999915,0.6084891521316488,1.0385867046553607,0.8482755531037257,0.17131137185508535
6.069999999999915,0.609359757580086,1.0555716363825993,0.8517241488897388,0.4152874206181073
6.079999999999915,0.5405502119865393,1.098219143979602,0.8502475343817042,0.4152874206181073
6.089999999999915,0.4575172661281549,1.20715515397753,0.847307734711794,0.11744043898300922
6.099999999999914,0.5470405434157584,1.1187530476301069,0.8514096662030464,0.11744043898300922
6.109999999999914,0.6513237596154233,1.0133290614404344,0.8640553810460774,0.29179177788075367
6.119999999999914,0.4375131097149553,1.2649988343567595,0.8290477052849903,0.29179177788075367
6.129999999999914,0.5856036057886651,1.0790155682392435,0.8480659718308918,0.10480367162344958
6.1399999999999135,0.39608145039151776,1.1515016851016688,0.8423555646099489,0.10480367162344958
6.149999999999913,0.6803148478882686,0.9844977564012256,0.8426792021328342,0.19812154439584
6.159999999999913,0.6131641054105361,1.103130714792669,0.8591725544523823,0.19812154439584
6.169999999999913,0.4730085750942344,1.1920599171703161,0.8631701977044431,0.1373465172990478
6.179999999999913,0.5198456228225392,1.101607274550612,0.8527736214011619,0.1373465172990478
6.1899999999999125,0.5852481380308445,1.0794135279562795,0.8494018233141921,0.09238198915203197
6.199999999999912,0.6174212539368708,1.1690796762813838,0.845297065365018,0.09238198915203197
6.209999999999912,0.6737375771120006,0.9908007191163413,0.8482051988726113,0.10330950849065042
6.219999999999912,0.4630907083380835,1.115748528700139,0.8628391873638271,0.10330950849065042
6.229999999999912,0.6601695332760389,1.0041607218864979,0.8370363207453534,0.4456312584050407
6.239999999999911,0.5809765983359942,1.0802544879900007,0.844856295683622,0.4456312584050407
6.249999999999911,0.5174170542880934,1.146660877742695,0.8477750183248359,0.36983806472670977
6.259999999999911,0.4740923579575152,1.0077443153871568,0.8525608741199038,0.36983806472670977
6.269999999999911,0.496971150648638,1.1666465800079253,0.8469060789513019,0.32888146108317284
6.2799999999999105,0.6108414350729627,1.2330750449926406,0.8518051144134651,0.32888146108317284
6.28999999999991,0.48396606335979636,1.179438928267047,0.854293879297347,0.12738301099121133
6.29999999999991,0.5559910077932437,1.1114223897402415,0.8445830305937393,0.12738301099121133
6.30999999999991,0.5785571739873128,1.0841855040726092,0.8486498672404541,0.08695121719667162
6.31999999999991,0.4987647613571178,1.2764388551230357,0.8564452345133964,0.08695121719667162
6.3299999999999095,0.5452834596255218,1.1172023608851283,0.8580037500276192,0.1224819234401164
6.339999999999909,0.5959420555259178,0.8086379438760705,0.848401547553845,0.1224819234401164
6.349999999999909,0.5516136079957272,1.1105161483758783,0.8453811679501867,0.28504354230569284
6.359999999999909,0.611999399078309,1.0444394899854128,0.8587291419116727,0.28504354230569284
6.369999999999909,0.4804311537653576,1.1810990794570309,0.8457541363527722,0.06600815873371034
6.379999999999908,0.483098106735829,1.3067614097799813,0.8586553226772746,0.06600815873371034
6.389999999999908,0.6861406166694051,0.9747405267352223,0.8583168313606838,0.3130137271854018
6.399999999999908,0.6119791435641706,0.9929973639834218,0.8567501433597218,0.3130137271854018
6.409999999999908,0.6868693657613002,0.9740265179040453,0.8534983150927499,0.17022319436835637
6.419999999999908,0.6071643208320108,1.0683605856859555,0.8666745403480417,0.17022319436835637
6.429999999999907,0.6040002324964088,1.0566871927377628,0.8620080040152931,0.20125970540714927
6.439999999999907,0.4371951299111436,1.1992103821045246,0.8524287074876138,0.20125970540714927
6.449999999999907,0.6502697509125015,1.0102510447993782,0.8597683894740369,0.14363267372261249
6.459999999999907,0.6683123232787922,0.999198399385814,0.8397397162706488,0.14363267372261249
6.4699999999999065,0.6544395452748366,1.0060035224119335,0.8519175182540812,0.19042840327056793
6.479999999999906,0.5877017728256938,0.9793984347046439,0.8621619200229992,0.19042840327056793
6.489999999999906,0.5538065985777051,1.106546219578349,0.8633111629013461,0.2679025958261721
6.499999999999906,0.7227817405241599,1.001027839483573,0.8571337497840488,0.2679025958261721
6.509999999999906,0.5559903390122255,1.1041858183131192,0.8860152980929494,0.197466087056057
6.519999999999905,0.5456725133222413,1.2158461068568769,0.8573009623025013,0.197466087056057
6.529999999999905,0.5260277591811958,1.1340106414948714,0.8517261545863648,0.3264496037209456
6.539999999999905,0.6086483444352238,1.0728226998205588,0.8607102857797985,0.3264496037209456
6.549999999999905,0.6254361298987796,1.0341614718571788,0.8545455781785549,0.1766793312725301
6.559999999999905,0.5841925119489838,0.991893913481033,0.8635736905795137,0.1766793312725301
6.569999999999904,0.5239992241075869,1.1356403144372753,0.8687886149232874,0.18371285706372964
6.579999999999904,0.5430059411884038,1.1325364153532889,0.8470066031050427,0.18371285706372964
6.589999999999904,0.574138075167879,1.084914029354878,0.8675574017626154,0.26870432921309584
6.599999999999904,0.5191150373692389,1.145684458678085,0.8518533176733442,0.26870432921309584
6.6099999999999035,0.7009816561293821,0.9575958424637252,0.8664391721389579,0.0719269479918578
6.619999999999903,0.5561645691841091,1.061354715116448,0.8547687057103914,0.0719269479918578
6.629999999999903,0.6387009625694338,1.0198501663164339,0.8635346296598411,0.27320947074924684
6.639999999999903,0.5514376503732761,0.955465386989534,0.8553237216961417,0.27320947074924684
6.649999999999903,0.6425771033834684,1.0154685199495592,0.8671377875896219,0.12057962284203141
6.659999999999902,0.6505314367613141,0.8965998378801293,0.8576154313458477,0.12057962284203141
6.669999999999902,0.4928758791052455,1.1648849034641695,0.8629291663939475,0.1267005648153327
6.679999999999902,0.6106491607104793,0.981954526210043,0.8626614420615271,0.1267005648153327
6.689999999999902,0.6297237990358213,1.0268095307777938,0.8715221689084097,0.14134958763270059
6.699999999999902,0.6212580178190368,0.8918843768454089,0.8567200434935641,0.14134958763270059
6.709999999999901,0.6631830881888608,0.993103038873766,0.8776796242805907,0.23487872925309566
6.719999999999901,0.6369840101683396,0.9196521693411351,0.8669192029679904,0.23487872925309566
6.729999999999901,0.6191241025921201,1.0368339050276227,0.8590391666882812,0.17988324743095502
6.739999999999901,0.5470358411569258,1.234111230757413,0.8806474754699071,0.17988324743095502
6.7499999999999005,0.5980711319046598,1.057403765189072,0.867516465527721,0.2109209938678577
6.7599999999999,0.44695445488823643,1.3385483857519138,0.8690482349481633,0.2109209938678577
6.7699999999999,0.788717546724385,0.8664562851911966,0.8615971859856697,0.1520057442817573
6.7799999999999,0.5528866875173171,1.115816315426054,0.8717613615894855,0.1520057442817573
6.7899999999999,0.5553870358753914,1.0998776847521634,0.8822300114921715,0.25133251975859977
6.7999999999998995,0.583728294474914,1.063910602273383,0.882383599483705,0.25133251975859977
6.809999999999899,0.6102359922892473,1.0444253081070605,0.8726645013785257,0.10105024228200273
6.819999999999899,0.5804599385152025,1.1035757500214285,0.8668972827957196,0.10105024228200273
6.829999999999899,0.7320677283224631,0.9219143901485793,0.8632926703373149,0.1906208627875727
6.839999999999899,0.6080592172784177,1.035492874498403,0.8663041455319945,0.1906208627875727
6.849999999999898,0.7675782817846426,0.8866959738513982,0.8658117362138695,0.09462499604609173
6.859999999999898,0.567925089829849,1.1773574939054512,0.873644122205671,0.09462499604609173
6.869999999999898,0.7577753585964846,0.8969622787499816,0.8771429042958799,0.22904044458240858
6.879999999999898,0.6026190601055778,0.8949279713288736,0.8693778499684952,0.22904044458240858
6.8899999999998975,0.5802777324226487,1.0748137648519513,0.8749334412998444,0.1250039975435445
6.899999999999897,0.7063003507389223,0.975035922151609,0.8705210797981026,0.1250039975435445
6.909999999999897,0.5236997003895353,1.1305415336726272,0.8732133605136349,0.30903238761314333
6.919999999999897,0.6956337274002392,1.082612003646778,0.8750772556970121,0.30903238761314333
6.929999999999897,0.6929297087961296,0.9605357807046941,0.8649510644927092,0.1619851548192331
6.9399999999998965,0.6671084338995246,0.923636612181382,0.8719323191853237,0.1619851548192331
6.949999999999896,0.6118126656746454,1.0416649108564329,0.8754342768957577,0.16036120671914555
6.959999999999896,0.6984909718205989,0.9076070364150847,0.8741409701393053,0.16036120671914555
6.969999999999896,0.6949423175765668,0.9580872847726551,0.8776042350068333,0.25659471125569383
6.979999999999896,0.5647683775216489,1.1135641774059817,0.8769131236817018,0.25659471125569383
6.989999999999895,0.5988716007430673,1.054162321318495,0.8764934155982115,0.15030800499589783
6.999999999999895,0.7017029874847611,1.19777795078547,0.8715003753086347,0.15030800499589783
7.009999999999895,0.6538879925879979,0.998851430784603,0.8797495746651581,0.2516253680251829
7.019999999999895,0.6106813447575311,0.8875574838046152,0.8687582277059924,0.2516253680251829
7.0299999999998946,0.5914208149850935,1.0610164325301095,0.875271687732568,0.12056375047431
7.039999999999894,0.5512306866398443,0.991761840937148,0.8753870941298111,0.12056375047431
7.049999999999894,0.5722967739344835,1.079406204149298,0.8784012152537296,0.11753119461448983
7.059999999999894,0.6084309997480422,0.9664597462127219,0.8802358586068249,0.11753119461448983
7.069999999999894,0.5631384838296796,1.0880700347519916,0.8859364043786669,0.19876145087251534
7.0799999999998935,0.5997457655407955,1.0683358453343206,0.8819459134164059,0.19876145087251534
7.089999999999893,0.6339978958727904,1.0166296221115627,0.8835325568079871,0.17505183269227284
7.099999999999893,0.6638620725310551,1.0643505170784797,0.8761921808841524,0.17505183269227284
7.109999999999893,0.6460291473833935,1.004306540717459,0.8848833460096338,0.19491238553997495
7.119999999999893,0.6903630790536635,1.0070662993346509,0.8754977296539964,0.19491238553997495
7.129999999999892,0.7019572665967286,0.9481059894492888,0.8819027007662261,0.3125444426480334
7.139999999999892,0.67183466227355,1.1096963424527577,0.8848771359451105,0.3125444426480334
7.149999999999892,0.540439353709711,1.1096359804408262,0.8905642107530781,0.10734826072003192
7.159999999999892,0.6218830903377894,1.014699742491607,0.8790325838264927,0.10734826072003192
7.169999999999892,0.6323142973878658,1.0166376664753938,0.8882717910194531,0.18938203940671736
7.179999999999891,0.7649758289428223,0.8297360569455168,0.8808278309737017,0.18938203940671736
7.189999999999891,0.6759020066546645,0.972684386633939,0.8920175157263698,0.10903214571129957
7.199999999999891,0.621248645330477,1.037251056821478,0.8888287624992434,0.10903214571129957
7.209999999999891,0.6137695538215777,1.0343682643553067,0.8931620346872484,0.06706027005366992
7.2199999999998905,0.694483641816406,1.0366546785198607,0.8796384192163478,0.06706027005366992
7.22999999999989,0.6878554118632311,0.9595931849170524,0.8924155611716674,0.24413653338981303
7.23999999999989,0.7197291398323755,0.9665357658859919,0.883107096088209,0.24413653338981303
7.24999999999989,0.6656295394133718,0.9816870339089913,0.8811683661380709,0.09203572469907964
7.25999999999989,0.680034572124409,1.06619717941653,0.8910959675992074,0.09203572469907964
7.269999999999889,0.6631675050644812,0.9840790410365247,0.8961768646223657,0.19224249459037568
7.279999999999889,0.6057276675662848,1.1935489125370529,0.8948676120844041,0.19224249459037568
7.289999999999889,0.7278087936733557,0.9188438974246191,0.8958247170866332,0.22321579205546466
7.299999999999889,0.7133846413795446,0.9621352978945432,0.8841896425204535,0.22321579205546466
7.309999999999889,0.7115429620599587,0.9346878463688632,0.8925396159370312,0.16079616764049692
7.319999999999888,0.8109526476789052,0.7299251715977049,0.8865424953480656,0.16079616764049692
7.329999999999888,0.579706083397469,1.0660621705109994,0.8927166369222604,0.14771560556752925
7.339999999999888,0.607445774900343,1.0482145892266181,0.888912888109716,0.14771560556752925
7.349999999999888,0.6434321554822654,1.0011486439390087,0.8964045708149568,0.06283903888601398
7.3599999999998875,0.6706628274135942,1.0754095913974557,0.8890179133976869,0.06283903888601398
7.369999999999887,0.6798796253525017,0.9639054843371158,0.8957322424706617,0.18554622421393438
7.379999999999887,0.6859277688158063,1.0486251725813487,0.8935229718716806,0.18554622421393438
7.389999999999887,0.7279829375114174,0.91524938573963,0.8977085164122003,0.09188874905198582
7.399999999999887,0.7160215781169892,0.9155325128887619,0.8978005089548547,0.09188874905198582
7.4099999999998865,0.6768624137136781,0.9662130211625191,0.8939886024639914,0.16166846173816646
7.419999999999886,0.7663660376086228,0.8842044744440714,0.9009049205989622,0.16166846173816646
7.429999999999886,0.6930587312809189,0.9493443354732131,0.9062786400096314,0.20573267644313678
7.439999999999886,0.718064375043153,0.826971361244356,0.8963170476258496,0.20573267644313678
7.449999999999886,0.7005845891274645,0.9414334196476821,0.8988167941731818,0.27197592585955166
7.459999999999885,0.7336021465911048,1.0122337036254636,0.8906588143269151,0.27197592585955166
7.469999999999885,0.6699781354000315,0.9714282791944414,0.8932172661723408,0.17864969901576452
7.479999999999885,0.6529311916097957,0.9562916651102935,0.8911776538990815,0.17864969901576452
7.489999999999885,0.6384097417744852,1.0024684350155144,0.8911495178897532,0.08245967393646145
7.4999999999998845,0.6771397379027496,0.9863601188582463,0.8968295398291393,0.08245967393646145
7.509999999999884,0.6604123239049959,0.9794328958006912,0.8981309786878217,0.10553118245229616
7.519999999999884,0.6621325646383188,0.9491516574418519,0.8889348671100725,0.10553118245229616
7.529999999999884,0.741174551906304,0.8980169891722558,0.9099840129457014,0.16000113888596665
7.539999999999884,0.6890840082101932,0.872455778689781,0.8966586237521804,0.16000113888596665
7.5499999999998835,0.733237622913729,0.9060565239180978,0.9072005119082794,0.18072470985264502
7.559999999999883,0.5731075521065421,1.0591008156958353,0.8932226364458421,0.18072470985264502
7.569999999999883,0.7282466190098289,0.9106628436357246,0.8961547486498261,0.12458094644930877
7.579999999999883,0.7248468084034398,1.108398759054605,0.8948102102199555,0.12458094644930877
7.589999999999883,0.713735066152793,0.9247755165065539,0.9103263198131687,0.1637966813633081
7.599999999999882,0.7167227360901764,0.9721200000671122,0.9024042813562181,0.1637966813633081
7.609999999999882,0.7098564582530115,0.9282661122060336,0.9038678533272012,0.15441068399796162
7.619999999999882,0.7316289129568534,0.9186717962172042,0.8898801503985179,0.15441068399796162
7.629999999999882,0.7786034556198046,0.8589497502602559,0.9079328452294116,0.10032795253417559
7.6399999999998816,0.7439154022239549,0.9630500497528132,0.8974286087237492,0.10032795253417559
7.649999999999881,0.6601196418726961,0.9774988422399062,0.9081869275417721,0.1606013938344188
7.659999999999881,0.7506160616373984,1.008845779251596,0.9007830034157881,0.1606013938344188
7.669999999999881,0.7088131264066974,0.92836954750867,0.916135419250805,0.09665770263006243
7.679999999999881,0.7160843462197677,0.9091240659619374,0.8950350028458768,0.09665770263006243
7.6899999999998805,0.7347492088750571,0.9023574720629538,0.9152907023250356,0.13070523622706473
7.69999999999988,0.7106831794160576,0.9406696050143435,0.8997472191378086,0.13070523622706473
7.70999999999988,0.7170940244221992,0.9195084201524655,0.9004909495985616,0.1287306371361657
7.71999999999988,0.7208355212372345,0.7856370528824499,0.9079046384309036,0.1287306371361657
7.72999999999988,0.7412332501739518,0.8949541876546545,0.9045074086714701,0.12649329939152607
7.739999999999879,0.6486041430364091,0.9930036591362622,0.9002789423948613,0.12649329939152607
7.749999999999879,0.6858151590150896,0.9501563615955861,0.918689676219495,0.03563197535811987
7.759999999999879,0.7792030895536352,0.9057947520177048,0.8969395545102361,0.03563197535811987
7.769999999999879,0.69886435093951,0.9362400283600065,0.9019082804340934,0.1446101565822619
7.779999999999879,0.7953459933629686,0.7906459504916601,0.9010740443664359,0.1446101565822619
7.789999999999878,0.7792791973336911,0.8550204007670915,0.9084502197882008,0.11143688781762613
7.799999999999878,0.681746118449922,0.9888242081571683,0.9030523455605082,0.11143688781762613
7.809999999999878,0.7256872850554148,0.9088754126092193,0.9138514695585743,0.06602202966486485
7.819999999999878,0.6893881089813557,0.7453569594684932,0.90481717095014,0.06602202966486485
7.8299999999998775,0.6787075335963729,0.9554232995789176,0.9108181287623419,0.14456432408237993
7.839999999999877,0.6660439036565016,0.8161552957902962,0.9030011810937063,0.14456432408237993
7.849999999999877,0.6701098167169882,0.9632246281263626,0.9103920912877388,0.06579770714029298
7.859999999999877,0.7947636451464921,0.7509824935794576,0.9055892160108582,0.06579770714029298
7.869999999999877,0.6846595996561908,0.9480528652765337,0.9123282156695812,0.08715797238328318
7.879999999999876,0.738540982387482,0.8173319439182087,0.9116417746774111,0.08715797238328318
7.889999999999876,0.717839695097556,0.9141843908589933,0.9169101809249816,0.0417390430335617
7.899999999999876,0.7039473897266372,0.961552223145723,0.9061394537639926,0.0417390430335617
7.909999999999876,0.7960557831615387,0.8354090957869715,0.9174031222176444,0.08962050819095738
7.919999999999876,0.7272687718278202,0.8104489276860104,0.9155556191545073,0.08962050819095738
7.929999999999875,0.7820691021970443,0.8492295055069751,0.9135434697750674,0.10834399993182053
7.939999999999875,0.7256850643198489,0.8866053775318776,0.9077959592327359,0.10834399993182053
7.949999999999875,0.6955988827632001,0.935488219681933,0.914828165572779,0.09703738952410114
7.959999999999875,0.7819474419919498,0.8910513215375248,0.9079110380118499,0.09703738952410114
7.9699999999998745,0.7028886032516564,0.9273993971478617,0.9199843711686928,0.0976143904200448
7.979999999999874,0.7129145310187581,0.8418354888250181,0.9178071236490317,0.0976143904200448
7.989999999999874,0.7409688995163208,0.8883013839664902,0.9213082543544185,0.17579842875973428
7.999999999999874,0.7727339835249809,1.0594446523221295,0.9145857839975249,0.17579842875973428
8.009999999999874,0.8283254128275322,0.8006569671332431,0.9180614301538695,0.1629093394641165
8.019999999999873,0.767273609500099,0.7125591223186418,0.9119595968518435,0.1629093394641165
8.029999999999873,0.7795269003078109,0.8497050531122352,0.9118005731655279,0.0818403866229397
8.039999999999873,0.7383969691824273,0.9112560576064164,0.9127599338880237,0.0818403866229397
8.049999999999873,0.7382158821558715,0.8911733990404739,0.9191597997207118,0.05936047954562153
8.059999999999873,0.8309083262699731,0.8206517929187331,0.9099145090098081,0.05936047954562153
8.069999999999872,0.7232745786290679,0.9056182214858091,0.9101309518256514,0.08889931429200526
8.079999999999872,0.7382548821112712,0.8435595873032685,0.9069420762061313,0.08889931429200526
8.089999999999872,0.8241996808316354,0.8041449013804755,0.9202423479196389,0.15129876987857951
8.099999999999872,0.7541666647597527,0.7484851139025748,0.9168790985598555,0.15129876987857951
8.109999999999872,0.7411206989253477,0.8873417312939611,0.9228179109619993,0.09043396908780195
8.119999999999871,0.7490893198786664,0.8402941324920148,0.9161387445067395,0.09043396908780195
8.129999999999871,0.6973009896289059,0.9307928221949175,0.9203603020011363,0.06964574898877673
8.139999999999871,0.6508147596897033,0.9764816802887877,0.9182973422491159,0.06964574898877673
8.14999999999987,0.8211601937284186,0.8058608110178758,0.9220816838435543,0.1269699280799495
8.15999999999987,0.7771068661131257,0.8354176573756749,0.9133841342983015,0.1269699280799495
8.16999999999987,0.7292926767199791,0.897792104912507,0.9313117303547491,0.11934891116012278
8.17999999999987,0.7398863595492531,0.8918910208488415,0.9136044523935297,0.11934891116012278
8.18999999999987,0.7899751322466376,0.8363397777082794,0.9196504924593948,0.15929563005318198
8.19999999999987,0.8098575396495697,0.8035929308506984,0.913893828843389,0.15929563005318198
8.20999999999987,0.8326991301257767,0.7935068641080153,0.9244978708523705,0.09383491731184582
8.21999999999987,0.8595949896225781,0.6546225178061696,0.9189006326566465,0.09383491731184582
8.229999999999869,0.8026265778301422,0.8239829398106407,0.924106260045347,0.08870461406943218
8.239999999999869,0.8077802059098296,0.897955910465236,0.9210917710808115,0.08870461406943218
8.249999999999869,0.7917087417092308,0.8349860438980942,0.9225772106703505,0.08003994044013704
8.259999999999868,0.7459463310676959,1.0302881552034062,0.9185571474507274,0.08003994044013704
8.269999999999868,0.7451293885613115,0.8814457296000091,0.9284292786164804,0.08785343193411052
8.279999999999868,0.7905862239816999,0.7215469402225558,0.921211599842219,0.08785343193411052
8.289999999999868,0.8010928485884348,0.8250206374495781,0.9255767302122948,0.0763004963810755
8.299999999999867,0.796443990526731,0.9063484504674586,0.9195771325799734,0.0763004963810755
8.309999999999867,0.7429902312524417,0.8830027673640782,0.9300489180630599,0.056201370375181046
8.319999999999867,0.816180161029707,0.7819898190666812,0.9230328351628458,0.056201370375181046
8.329999999999867,0.792492257055999,0.8328920060599827,0.9323413801986966,0.11423199428658866
8.339999999999867,0.8349112823857328,0.823668807528015,0.9246855295589806,0.11423199428658866
8.349999999999866,0.8420198298355231,0.7833786077096805,0.9254493108441315,0.08695725313397454
8.359999999999866,0.8012688998206088,0.8869454348359078,0.9193965588955618,0.08695725313397454
8.369999999999866,0.7746538668899492,0.8509412758438699,0.9201045849441676,0.06015486862376174
8.379999999999866,0.7959710509612059,0.9352298412235329,0.9220568565495606,0.06015486862376174
8.389999999999866,0.8192932760910697,0.8060511380700324,0.9278774359488589,0.06709396121003301
8.399999999999865,0.7793631304334787,0.8570890228914231,0.9245437032183352,0.06709396121003301
8.409999999999865,0.8318881439635358,0.7934419049043709,0.9281423132955137,0.12157297284245736
8.419999999999865,0.8166554505578636,0.9026020610241641,0.921664884372612,0.12157297284245736
8.429999999999865,0.7687703205928477,0.8566446885072521,0.9375346613233103,0.08027062730467364
8.439999999999864,0.7867139717812801,0.8729013616604879,0.9224633489517218,0.08027062730467364
8.449999999999864,0.8300498767960975,0.7949777732006369,0.9305820127678346,0.06051814183854367
8.459999999999864,0.8180306078151623,0.827183412549799,0.9230161054696958,0.06051814183854367
8.469999999999864,0.848880130145267,0.7761358233306387,0.9241074449437751,0.025481332203498443
8.479999999999864,0.7836459242250633,1.0032844703441421,0.9249499558879577,0.025481332203498443
8.489999999999863,0.7937608322401838,0.8317865066185269,0.9274870134957428,0.1224132864376932
8.499999999999863,0.8514546925573029,0.7162313330809046,0.9210951506820783,0.1224132864376932
8.509999999999863,0.8375883798773287,0.7878173001338926,0.9345273886815657,0.07922807620214345
8.519999999999863,0.7542073837635421,0.8216589869179672,0.9139118292545098,0.07922807620214345
8.529999999999863,0.8022046767805069,0.8231688030027142,0.9282232208681888,0.08148603589836009
8.539999999999862,0.7677633054019525,0.6161253345335034,0.9227237490522141,0.08148603589836009
8.549999999999862,0.8309606850189688,0.7941382157929631,0.9383584278865915,0.04458892926799675
8.559999999999862,0.7936329775056551,0.7686260515476049,0.9188640205247642,0.04458892926799675
8.569999999999862,0.8473118467966507,0.7778762554356784,0.929050948882269,0.0696865745271221
8.579999999999862,0.8508432330296625,0.6573534319917476,0.9256167538291448,0.0696865745271221
8.589999999999861,0.7685648222090359,0.8568850991356827,0.9310366853538724,0.11801436603200535
8.599999999999861,0.8267273546096752,0.853314741389966,0.922661312920236,0.11801436603200535
8.60999999999986,0.8634943394927692,0.7613727464632722,0.9288735269086648,0.0910535967774165
8.61999999999986,0.8057558598973431,0.7169993949958633,0.9302086130646299,0.0910535967774165
8.62999999999986,0.8184508763687026,0.8069860075861051,0.9301074669752561,0.11329745095894143
8.63999999999986,0.8586753901621981,0.8440677786500468,0.9258834569930889,0.11329745095894143
8.64999999999986,0.8612612234387876,0.7639715621611758,0.9347349194523524,0.08772614179650919
8.65999999999986,0.8297852421465111,0.7283033564683283,0.9255918974136059,0.08772614179650919
8.66999999999986,0.8153514783193774,0.8101964070340455,0.9309527182198741,0.14626000798703198
8.67999999999986,0.8438619136591008,0.8200102704758134,0.9259687665177296,0.14626000798703198
8.68999999999986,0.8059844233884199,0.8193959398388272,0.9336928965793321,0.05838998366998629
8.699999999999859,0.8022477755470938,0.8378377202614904,0.9294051584560806,0.05838998366998629
8.709999999999859,0.8315254974542787,0.7935853477550306,0.938541504012896,0.042151542919827194
8.719999999999859,0.7955869521571592,0.7688647497418073,0.9276210413352652,0.042151542919827194
8.729999999999858,0.831703931163494,0.7936591508008952,0.9379051402104424,0.06620020599080453
8.739999999999858,0.8228939886906398,0.7983447958982812,0.9250084291706437,0.06620020599080453
8.749999999999858,0.8779581989950463,0.7473269823791422,0.940069208597295,0.0411721196493916
8.759999999999858,0.8697348943589038,0.685507046173381,0.9321857701096082,0.0411721196493916
8.769999999999857,0.82153964079682,0.804364890726843,0.937919189643186,0.056356649185099986
8.779999999999857,0.8785241119598268,0.7326754113955743,0.9279298480237255,0.056356649185099986
8.789999999999857,0.8262592610731854,0.7994294510367801,0.937325390533735,0.06547801405928122
8.799999999999857,0.8126647284703831,0.8342090476774696,0.9295234951550662,0.06547801405928122
8.809999999999857,0.8456072261004447,0.7798774992864399,0.9380806153017731,0.06481764218744908
8.819999999999856,0.8478251955005456,0.684270326966264,0.9318783757528998,0.06481764218744908
8.829999999999856,0.8179657944968397,0.8077540707848627,0.9382015733414764,0.0882093024382413
8.839999999999856,0.8676768275910852,0.8517943780935391,0.9312076067658596,0.0882093024382413
8.849999999999856,0.8753069713946043,0.750046202702407,0.9397337199281534,0.03845183124442499
8.859999999999856,0.8062042371727853,0.9665179096344751,0.9287010538447731,0.03845183124442499
8.869999999999855,0.8315176148055515,0.7943822108052437,0.9346432730695939,0.08269158960605456
8.879999999999855,0.787853202469213,0.8003676336566492,0.9327519224060876,0.08269158960605456
8.889999999999855,0.833675318120142,0.7921575323340773,0.9389370597952502,0.024532868054264113
8.899999999999855,0.8432577327685864,0.8608362104460907,0.9322006849518532,0.024532868054264113
8.909999999999854,0.8730467588587153,0.7526159646208793,0.9395141223453918,0.07170261894414447
8.919999999999854,0.8209825543649805,0.6941500270597352,0.9332833257419204,0.07170261894414447
8.929999999999854,0.8646390816447991,0.7615712789588437,0.9417737227630577,0.03445551032817783
8.939999999999854,0.8452707648551865,0.6668515889194786,0.9361835504706044,0.03445551032817783
8.949999999999854,0.8116812212977086,0.8149461227706887,0.9403323966325439,0.019379588923871066
8.959999999999853,0.8513321566051187,0.7651309869340223,0.9347211780684962,0.019379588923871066
8.969999999999853,0.8442163244139034,0.7820188583189294,0.9421395622349165,0.04922182173190579
8.979999999999853,0.8393510231657034,0.6892794953497206,0.9339635476584572,0.04922182173190579
8.989999999999853,0.85472596505389,0.7715067502624577,0.9379553352223757,0.055114889120941146
8.999999999999853,0.8530892147908549,0.86295254636342,0.9375260014919514,0.055114889120941146
9.009999999999852,0.8778234034440029,0.7485793741599144,0.9462063419396894,0.04630811260866216
9.019999999999852,0.8688098879242206,0.8256736237099622,0.9367003735552544,0.04630811260866216
9.029999999999852,0.8647342638180175,0.7620940765003106,0.9425970066854805,0.06273668724389665
9.039999999999852,0.8496102526943142,0.7183484694520114,0.9383827646047019,0.06273668724389665
9.049999999999851,0.8647492860698408,0.7624759954148679,0.9408026554601727,0.1002632221696758
9.059999999999851,0.8616425900782595,0.6761117365126648,0.9353712874781468,0.1002632221696758
9.069999999999851,0.8721600850363659,0.7552849495381149,0.9472054426206513,0.06437620988075508
9.07999999999985,0.9015244842386856,0.740757468073569,0.9405993415238167,0.06437620988075508
9.08999999999985,0.8525245695471126,0.7752256494907617,0.9401818372787537,0.0344849918244214
9.09999999999985,0.8673315458918042,0.857551475973183,0.9404621012339515,0.0344849918244214
9.10999999999985,0.8384008960507779,0.7893985775798069,0.941172118148178,0.05337641613751859
9.11999999999985,0.8270862899987345,0.6663198531242042,0.9363336761315689,0.05337641613751859
9.12999999999985,0.8881091887791177,0.7395330637143989,0.9403880238312545,0.08371641856537075
9.13999999999985,0.8457207627648134,0.6514074240896471,0.9397411802930702,0.08371641856537075
9.14999999999985,0.8537772931136598,0.774353612800565,0.9442176732349989,0.023922147171950313
9.15999999999985,0.8469938165594304,0.6014422074653087,0.9465664859838577,0.023922147171950313
9.169999999999849,0.8435842491558254,0.7845487907067454,0.9424522539333724,0.02612628194554304
9.179999999999849,0.8956592874416032,0.7619725073883193,0.9461167832413108,0.02612628194554304
9.189999999999849,0.8829711473518197,0.7449310922540475,0.9450109482325214,0.04000693145379428
9.199999999999848,0.8678696606997638,0.7367946703785395,0.9452551093176557,0.04000693145379428
9.209999999999848,0.9061101590935303,0.7222250646174493,0.9445336754176078,0.09801371027371389
9.219999999999848,0.868653124371618,0.7733265517691721,0.9450484763769499,0.09801371027371389
9.229999999999848,0.9004559748687397,0.7287451246913059,0.9461910685026698,0.05838445932209091
9.239999999999847,0.8994850945021508,0.48244951528848656,0.9467382032551537,0.05838445932209091
9.249999999999847,0.8594732947764865,0.7704187138722765,0.9455744717007073,0.03257312869893786
9.259999999999847,0.8761088341203227,0.9156377939502277,0.9443193356698762,0.03257312869893786
9.269999999999847,0.8772659977889072,0.7526427374917756,0.9452645478394013,0.06209319069427501
9.279999999999847,0.9008140188435935,0.5942915059762417,0.9470429996521661,0.06209319069427501
9.289999999999846,0.8808698128868458,0.749361050553839,0.9488282517194471,0.0875686713873852
9.299999999999846,0.8797089734242286,0.7641291029332661,0.9451212631794341,0.0875686713873852
9.309999999999846,0.9004029781603655,0.73025340675144,0.9466241990936963,0.04543486242503602
9.319999999999846,0.904636382248343,0.736554142261082,0.9465246316041409,0.04543486242503602
9.329999999999846,0.896048478140415,0.7351525326815929,0.9498876294252726,0.04473266814623705
9.339999999999845,0.8782566951971009,0.703465280301842,0.9488826090976213,0.04473266814623705
9.349999999999845,0.8995021317914901,0.7322905770704402,0.9496778644973471,0.023489674351357265
9.359999999999845,0.9010634803360675,0.6953804975618324,0.9480703766701117,0.023489674351357265
9.369999999999845,0.8784434667763821,0.753966718121094,0.9516726902139065,0.04824690901490505
9.379999999999844,0.8836886612389832,0.8761453047132418,0.9482124195301593,0.04824690901490505
9.389999999999844,0.9147772698417554,0.7180121740159611,0.9497847920516047,0.06472127991583494
9.399999999999844,0.9153174439699543,0.8189970560837424,0.9501786571798649,0.06472127991583494
9.409999999999844,0.8866533897615723,0.7470060896163184,0.947626759408731,0.015139326093561686
9.419999999999844,0.8903248515723854,0.7944004330542387,0.9440423312040086,0.015139326093561686
9.429999999999843,0.9196539149228361,0.7142229203984374,0.9535912634504959,0.05225450062054304
9.439999999999843,0.8935708578151791,0.6851333085354994,0.9519656455093336,0.05225450062054304
9.449999999999843,0.9013001666902923,0.733606650418758,0.9518603852130648,0.04904707496459981
9.459999999999843,0.8959790867005604,0.6656593999295235,0.9496916316237735,0.04904707496459981
9.469999999999843,0.9076784962674296,0.7279132196939098,0.9492719133505162,0.04593281534404875
9.479999999999842,0.8952496352498114,0.7591674437274061,0.948716834818595,0.04593281534404875
9.489999999999842,0.8809432276967988,0.7552337245440589,0.9545516387936479,0.04527351482251248
9.499999999999842,0.9316206769379741,0.7655372224786027,0.9523158508955777,0.04527351482251248
9.509999999999842,0.8846312428678903,0.7517280084841584,0.9518557792275711,0.02520606679980771
9.519999999999841,0.8792312380460722,0.9337372363268585,0.9544359605123449,0.02520606679980771
9.529999999999841,0.9166196813544751,0.7197128532312276,0.950777847640375,0.03295539337510451
9.539999999999841,0.9001138727274707,0.6103345440163918,0.9531263547329054,0.03295539337510451
9.54999999999984,0.9034935732580347,0.7336135576066971,0.9529848146557174,0.04412662975577787
9.55999999999984,0.9182669702408409,0.6957799358504508,0.9518226994320811,0.04412662975577787
9.56999999999984,0.9114749816098723,0.7261676608358338,0.9526084107270453,0.02938307433461975
9.57999999999984,0.9038434972711624,0.9126518022026627,0.9575837736723061,0.02938307433461975
9.58999999999984,0.9042604230859753,0.7341192667995002,0.952342340888568,0.02366595633076869
9.59999999999984,0.9181796116008764,0.7405377706989602,0.9528461882740337,0.02366595633076869
9.60999999999984,0.9092924165555045,0.7296732299948308,0.9542947919247318,0.05213051523688953
9.61999999999984,0.9128432721127859,0.6604183049225347,0.9537287783721072,0.05213051523688953
9.62999999999984,0.8946217484956174,0.7449624948388555,0.9557669867154368,0.026702524224041645
9.639999999999839,0.9259741637090411,0.7289639320377901,0.9572662121179293,0.026702524224041645
9.649999999999839,0.9285782334577621,0.711297195031709,0.9548085838338248,0.02746379462677203
9.659999999999838,0.926587253437931,0.7580540583191664,0.9532376821483708,0.02746379462677203
9.669999999999838,0.9224534229374075,0.7185469442947678,0.9551872994857868,0.04167322709595214
9.679999999999838,0.9115031434753618,0.7047523447065851,0.9548666558441387,0.04167322709595214
9.689999999999838,0.9218709704433998,0.7200558275445947,0.9563450990561786,0.03274390384806775
9.699999999999838,0.9100223288224605,0.7008959490047817,0.9518390336033188,0.03274390384806775
9.709999999999837,0.9446838542664281,0.6982072343548026,0.955027427949206,0.013637945645662664
9.719999999999837,0.9194489307473626,0.4981856926509859,0.9541701681997264,0.013637945645662664
9.729999999999837,0.9335150063664199,0.7109447765836396,0.9570217886239696,0.0338927793863494
9.739999999999837,0.9101240356392406,0.6769266861351992,0.9537458623854985,0.0338927793863494
9.749999999999837,0.9126929794244821,0.7328612227435221,0.9564904104996494,0.031339150693051605
9.759999999999836,0.921540933904403,0.8283375905469584,0.9557906022240499,0.031339150693051605
9.769999999999836,0.919843411035884,0.7261753292645287,0.9551646895954822,0.014437801329838709
9.779999999999836,0.9221717047711818,0.6344879267178865,0.956312843743706,0.014437801329838709
9.789999999999836,0.928592098079203,0.7182566861185529,0.9570979224449903,0.0236260846317722
9.799999999999836,0.9396305697500393,0.6338423418168662,0.9566471669855632,0.0236260846317722
9.809999999999835,0.9161947804442907,0.7314776367192138,0.956672849298923,0.01225359060302541
9.819999999999835,0.9130016318987766,0.7880062377451647,0.9548217691644956,0.01225359060302541
9.829999999999835,0.9457613807605402,0.7025357543285952,0.9546254343778218,0.016388867326153817
9.839999999999835,0.9230520648473878,0.783004288461457,0.9557697008217723,0.016388867326153817
9.849999999999834,0.9287178016727289,0.7209440844675183,0.959690484271032,0.056269589494088376
9.859999999999834,0.9256746717416124,0.8537135709107269,0.9561719119468131,0.056269589494088376
9.869999999999834,0.937671987734519,0.7129332328607317,0.9593637630161365,0.020173523490665046
9.879999999999834,0.9381852908482967,0.5808915287104369,0.9600286931118219,0.020173523490665046
9.889999999999834,0.9202741745826122,0.7315004558917193,0.9594017423279236,0.0251736193258712
9.899999999999833,0.9433907305134787,0.7046618072507623,0.9582888165084579,0.0251736193258712
9.909999999999833,0.9308824936962015,0.721471824135468,0.9600340205444873,0.014358761520492463
9.919999999999833,0.9145187271444671,0.840224591830192,0.9567174223238304,0.014358761520492463
9.929999999999833,0.9310608648701381,0.7221558336902413,0.9587426360968423,0.03018084502353448
9.939999999999833,0.9303645933225113,0.8349126464731577,0.9585328143173065,0.03018084502353448
9.949999999999832,0.9415308752085039,0.7126938192213332,0.9604177156366173,0.01848350101727731
9.959999999999832,0.9372316353835455,0.7346507883073233,0.9573498548548283,0.01848350101727731
9.969999999999832,0.9332780173272731,0.7221057861402007,0.9598182660010738,0.015832368160070397
9.979999999999832,0.9365770142597963,0.6849735324285168,0.9601478957114666,0.015832368160070397
9.989999999999831,0.9336734659522155,0.7226575163618661,0.9611021211388361,0.009124225564710356
9.999999999999831,0.9407371835289766,0.6590520321886184,0.9612352620193212,0.009124225564710356
10.009999999999831,0.9480633922472738,0.7092563307940539,0.9611036831030424,0.04257932581982141
10.01999999999983,0.9302861946368145,0.7821374038264485,0.9611379592093905,0.04257932581982141
10.02999999999983,0.9285954701175143,0.7300534468776659,0.9600211392964049,0.023466332627487468
10.03999999999983,0.9341684249433395,0.8293483166174868,0.9601479317280608,0.023466332627487468
10.04999999999983,0.9435565051227245,0.7157120945822665,0.9583482764977049,0.025683135821954306
10.05999999999983,0.9377904109518644,0.7532999263351955,0.9589016058858726,0.025683135821954306
10.06999999999983,0.9411084013728065,0.7194988614323297,0.9612166043332481,0.0183865222018052
10.07999999999983,0.9448925925203457,0.7293400829216168,0.9592084545149179,0.0183865222018052
10.08999999999983,0.9523275915271621,0.7095571254305794,0.9614750597826033,0.009940927892015746
10.09999999999983,0.9373116060309872,0.8122866469195087,0.9600020224083451,0.009940927892015746
10.109999999999829,0.942283011469439,0.7208665252231813,0.960875949982087,0.02351705900125789
10.119999999999829,0.9412010565998539,0.7272257339896226,0.9586394255265261,0.02351705900125789
10.129999999999828,0.9423435281459783,0.7220938137879046,0.962197332367724,0.01523014453520255
10.139999999999828,0.9321812078329874,0.7130559411474161,0.9612728223621274,0.01523014453520255
10.149999999999828,0.945533170995074,0.7202118703836901,0.9616114514614593,0.017891061543135287
10.159999999999828,0.9531712767793558,0.5393650447408047,0.9640657228987196,0.017891061543135287
10.169999999999828,0.9399269289392393,0.7268827904749983,0.9623914793132058,0.029046636546795967
10.179999999999827,0.9452195521493529,0.6250170888787805,0.9611832734643929,0.029046636546795967
10.189999999999827,0.9435895408040572,0.7241994283401545,0.9655857874992342,0.01808359025131336
10.199999999999827,0.9463322129136322,0.5210231854298334,0.9619536794420259,0.01808359025131336
10.209999999999827,0.9424928187232127,0.7263985627921857,0.9655442762387783,0.01849344350332576
10.219999999999827,0.9414188576365488,0.774237591275008,0.9641140420925897,0.01849344350332576
10.229999999999826,0.9522988441283792,0.7177478159016899,0.9641967390173863,0.014096113698335655
10.239999999999826,0.9529890592903778,0.7654881118540736,0.9622195901685263,0.014096113698335655
10.249999999999826,0.9475505317086323,0.7239324106852957,0.9635313517567998,0.010920659645532085
10.259999999999826,0.9423374003062834,0.8198104297764413,0.9619160540845668,0.010920659645532085
10.269999999999825,0.9540127705007281,0.7186768571982576,0.9619815118667965,0.019959890076251287
10.279999999999825,0.951490852449202,0.5306253243714374,0.9640036268800048,0.019959890076251287
10.289999999999825,0.9536710251427005,0.7205705996082725,0.9655706042732676,0.015169665044744563
10.299999999999825,0.9480869134018741,0.5618680778578263,0.9640059572517526,0.015169665044744563
10.309999999999825,0.9480389838417406,0.7276920950247079,0.965132565845346,0.02175247183880378
10.319999999999824,0.9546020179107231,0.7031863423294555,0.9637054687776634,0.02175247183880378
10.329999999999824,0.9516543210057108,0.7255253819410308,0.9657133747314905,0.024734607415297365
10.339999999999824,0.946116544609974,0.6477605851205319,0.9653829234922039,0.024734607415297365
10.349999999999824,0.9509416466570009,0.7275942317830569,0.9680645505078016,0.012571357989348076
10.359999999999824,0.9511322287851266,0.8440744927908692,0.961933319199501,0.012571357989348076
10.369999999999823,0.951709688258461,0.7280453533862066,0.967544660367426,0.01116163886756812
10.379999999999823,0.9501342312598521,0.692920028377739,0.9652558117565191,0.01116163886756812
10.389999999999823,0.9564609158624349,0.7247880819683133,0.9675379046372954,0.01798661502696814
10.399999999999823,0.9479662382940595,0.9053595881280109,0.9657134147431511,0.01798661502696814
10.409999999999823,0.9529471014454428,0.7298901236710151,0.9674059869224753,0.01716388946523492
10.419999999999822,0.9529532153902768,0.7228165737394842,0.9668298146738039,0.01716388946523492
10.429999999999822,0.9534381109440456,0.7309054413728248,0.9681124806279837,0.017642305869160706
10.439999999999822,0.9527891155925874,0.8608166513034811,0.967050134025387,0.017642305869160706
10.449999999999822,0.9538141432176662,0.7320463990070026,0.9659484668515688,0.01636262856395459
10.459999999999821,0.9473998030068886,0.7615765320213904,0.9660760347323538,0.01636262856395459
10.469999999999821,0.9511305900873943,0.7362169920118079,0.9677436248354677,0.019778476413811977
10.479999999999821,0.9530510894710382,0.6538893290473435,0.966814296277536,0.019778476413811977
10.48999999999982,0.951966221307825,0.7368830945543382,0.9683513133296627,0.005079673177196119
10.49999999999982,0.9529784019291906,0.6286040716703812,0.966717320459694,0.005079673177196119
10.50999999999982,0.9530052083281604,0.7372968927797415,0.9673998219316176,0.015220576223289522
10.51999999999982,0.9486455034705401,0.7380518675379412,0.9652227590461638,0.015220576223289522
10.52999999999982,0.9542545589880289,0.7374469047024644,0.9688216590718897,0.013013993092367972
10.53999999999982,0.9512615895775933,0.7797289653660497,0.9669676601267473,0.013013993092367972
10.54999999999982,0.9526083277794024,0.7408630149089425,0.9694443589831715,0.02164932779584163
10.55999999999982,0.9510223702467749,0.6611968953529973,0.9679050075784653,0.02164932779584163
10.569999999999819,0.9552164826657525,0.739656094162506,0.9712776053431689,0.02246224090712754
10.579999999999819,0.9486546936187523,0.7269031120595771,0.9669758310541196,0.02246224090712754
10.589999999999819,0.9508884806164003,0.7452220364717447,0.9702932804227075,0.0081998823571959
10.599999999999818,0.9500135250708783,0.7581032349162552,0.9692018781192161,0.0081998823571959
10.609999999999818,0.9536038704996381,0.7437144200152018,0.9699670395949229,0.014576179778985765
10.619999999999818,0.952637465296547,0.6428862445991144,0.9684680424514184,0.014576179778985765
10.629999999999818,0.9507621637048216,0.7477370123570708,0.9717881432342742,0.013204296826284222
10.639999999999818,0.9536026499218744,0.8006500009494314,0.9686973466457788,0.013204296826284222
10.649999999999817,0.9519042458183249,0.7480417878120479,0.9708031169893367,0.01565689748233828
10.659999999999817,0.9494114690525205,0.7346342719306099,0.9691920416437563,0.01565689748233828
10.669999999999817,0.9529098161256121,0.7485113949109125,0.9713524003062572,0.008830209809266767
10.679999999999817,0.9533727193461179,0.7617172307538993,0.9698610578062989,0.008830209809266767
10.689999999999817,0.9518591374187342,0.7511858411418589,0.9724007834360653,0.00845909600048467
10.699999999999816,0.9505284354553941,0.8261642451734843,0.9704913051574667,0.00845909600048467
10.709999999999816,0.951411294969095,0.7530639895452859,0.9726414039209019,0.010421363358044469
10.719999999999816,0.9488593595399151,0.7999490314128537,0.9710209393021002,0.010421363358044469
10.729999999999816,0.9523985483238597,0.7534754925150324,0.9739025541904875,0.014674227388611627
10.739999999999815,0.9529643447148407,0.8979199818094104,0.9715574141334697,0.014674227388611627
10.749999999999815,0.9509331942357029,0.7563357869025319,0.9722590406544804,0.009485568362112767
10.759999999999815,0.9516756427668295,0.6685703816617479,0.9715244773861471,0.009485568362112767
10.769999999999815,0.951495208186331,0.7568718839426092,0.9725978058070882,0.00626986266564154
10.779999999999815,0.9512145884821666,0.8032079070148355,0.973183805628244,0.00626986266564154
10.789999999999814,0.953271445743263,0.7563260745144276,0.9744636069335493,0.018439977138837032
10.799999999999814,0.9481089366483625,0.630249563344945,0.971174271352875,0.018439977138837032
10.809999999999814,0.9479980579203673,0.7629342452823068,0.9732398990070581,0.008542055737144463
10.819999999999814,0.9514848061873551,0.568862744046868,0.9722872258642345,0.008542055737144463
10.829999999999814,0.9558496627290654,0.7564444732002606,0.9729946120100509,0.006647767758163073
10.839999999999813,0.9513352788200556,0.8113623778473472,0.9730296347746555,0.006647767758163073
10.849999999999813,0.9516969779217528,0.7615827050658512,0.9747814595062262,0.0055804683068127
10.859999999999813,0.9500898476671804,0.7357108314422299,0.9729969465772867,0.0055804683068127
10.869999999999813,0.9498806436847953,0.7648113038572959,0.9735824780226737,0.007175053770671938
10.879999999999812,0.9463613450778489,0.8713292205836933,0.9741362327604903,0.007175053770671938
10.889999999999812,0.9503109202315496,0.7657180835135328,0.975049257834192,0.010220162085761597
10.899999999999812,0.9489330414625133,0.8277752841482862,0.972168844080862,0.010220162085761597
10.909999999999812,0.947409199499441,0.7699423469595349,0.9754575056416056,0.011713818743304199
10.919999999999812,0.9508624343851657,0.7876018578223896,0.9743445037366552,0.011713818743304199
10.929999999999811,0.949514856349016,0.7692116015896738,0.9753346268829701,0.005686604901934062
10.939999999999811,0.9479902177822307,0.7119416001970964,0.974693069839804,0.005686604901934062
10.949999999999811,0.9494624149855895,0.7705025825649587,0.9762064801282093,0.005777517577786172
10.95999999999981,0.9445836210189743,0.729871761612915,0.9744735051117912,0.005777517577786172
10.96999999999981,0.9399816687429304,0.7811384671923409,0.9778076718506766,0.010211750202330231
10.97999999999981,0.9419124988248255,0.7111649865757563,0.975617453401883,0.010211750202330231
10.98999999999981,0.9471131782824879,0.7754865406294278,0.9767774127686887,0.006693575691957956
10.99999999999981,0.9446312341008365,0.7273896070164532,0.9755952306395467,0.006693575691957956
11.00999999999981,0.9466969405790902,0.7770372344986415,0.9773116997768095,0.001728218132887783
11.01999999999981,0.9468763651775396,0.6902570878426985,0.9752459757305375,0.001728218132887783
11.02999999999981,0.9423023472151643,0.7827093631502077,0.9789689338722514,0.002998290578316278
11.039999999999809,0.9442668470050621,0.7590124024589603,0.9759974257663846,0.002998290578316278
11.049999999999809,0.9429489522548934,0.7833832700488765,0.9781557166293173,0.011739479228392937
11.059999999999809,0.9431132571432894,0.7463034956861414,0.9770245013350227,0.011739479228392937
11.069999999999808,0.9413872420433183,0.7861190246111378,0.9774213158179453,0.007310936147760022
11.079999999999808,0.9435878417970797,0.9009853715005474,0.9763740080181266,0.007310936147760022
11.089999999999808,0.9444071478023377,0.7843429600756908,0.9775569939140445,0.009740971363573391
11.099999999999808,0.9401669412000391,0.6896324424698727,0.9764053731449888,0.009740971363573391
11.109999999999808,0.9352478628223967,0.7945907365461772,0.9788139599704329,0.00953488199104487
11.119999999999807,0.938174491656173,0.7574948740982026,0.9775439535660736,0.00953488199104487
11.129999999999807,0.9400382431592991,0.7911188294901923,0.9787662705125341,0.006714356067203322
11.139999999999807,0.9404003891469829,0.7690220817303901,0.9782285636463047,0.006714356067203322
11.149999999999807,0.9374438419190444,0.7948181937020687,0.9789543518329716,0.00709840279382661
11.159999999999807,0.9343219200491951,0.692206126901157,0.9785257216935801,0.00709840279382661
11.169999999999806,0.9378388594131335,0.7956495406464887,0.9805154216384315,0.007837933486395996
11.179999999999806,0.9324511714278729,0.8686985940238954,0.9781076904746895,0.007837933486395996
11.189999999999806,0.9353502316648941,0.7992836012803228,0.980118806352129,0.008106310088869525
11.199999999999806,0.9362063403333304,0.7348578405178643,0.9796262831976162,0.008106310088869525
11.209999999999805,0.9417461084356269,0.794012075784329,0.9808645840123544,0.008128144709160822
11.219999999999805,0.9352563627427923,0.6942475284163243,0.978974941141317,0.008128144709160822
11.229999999999805,0.9299962702058918,0.8066988124230596,0.9814475676224085,0.007866841718210903
11.239999999999805,0.9334847941635707,0.8644911413782337,0.9801100336110555,0.007866841718210903
11.249999999999805,0.9347187343709438,0.8031825601843914,0.9821194411086325,0.007086069412437607
11.259999999999804,0.933996916766849,0.7470886414626721,0.9798841711052024,0.007086069412437607
11.269999999999804,0.9298774903606333,0.8090161222839168,0.9808894912434839,0.010086476262693718
11.279999999999804,0.9298048697960253,0.9133302907463101,0.9799707483644923,0.010086476262693718
11.289999999999804,0.9275613894759334,0.8124249541619498,0.9813831600855331,0.006856648084871608
11.299999999999804,0.9333019356195873,0.7443368642647018,0.9805445534399015,0.006856648084871608
11.309999999999803,0.9315731032371103,0.8095070526870798,0.9825901445936135,0.006728211958103601
11.319999999999803,0.9363218737845816,0.7200546778759002,0.9806172112602054,0.006728211958103601
11.329999999999803,0.928392591769667,0.8136576064031944,0.9822225084132135,0.00583949604801724
11.339999999999803,0.9279507475659529,0.7139996473089408,0.9814674342586817,0.00583949604801724
11.349999999999802,0.9360923907493639,0.8069257297533922,0.9823943403893745,0.007363621985013294
11.359999999999802,0.9308137730630766,0.8505852649993113,0.9815625605176084,0.007363621985013294
11.369999999999802,0.9294775440010815,0.8143509028489462,0.9827243282199253,0.005689164277782299
11.379999999999802,0.9226946527493517,0.8100607834565319,0.9821178530443313,0.005689164277782299
11.389999999999802,0.9270325651645122,0.8176612740267717,0.9820873520531284,0.004207020513282147
11.399999999999801,0.9248697448394012,0.8278132047999084,0.9822504184713919,0.004207020513282147
11.409999999999801,0.9256134315631446,0.819964248429702,0.984108630759423,0.004273612079098305
11.419999999999801,0.9215362833629535,0.7390505421052845,0.9829685559620167,0.004273612079098305
11.4299999999998,0.9271330601628314,0.8193024671766398,0.9837077161110948,0.0035519709954862713
11.4399999999998,0.9195570206702891,0.753812785143821,0.9827608943059825,0.0035519709954862713
11.4499999999998,0.927757089705962,0.8194799970912323,0.9846816023288129,0.007906553879551267
11.4599999999998,0.9182639548375112,0.7866635037690974,0.9826586233554166,0.007906553879551267
11.4699999999998,0.9218082441631348,0.8261586436321661,0.9843848890903177,0.0042889533291681796
11.4799999999998,0.9226402198166443,0.8535491646031923,0.9828970740501455,0.0042889533291681796
11.4899999999998,0.9229626779468137,0.8257820540004936,0.9848037360865288,0.005580475227731516
11.4999999999998,0.9192438672183865,0.9262003458634134,0.9831429545732271,0.005580475227731516
11.509999999999799,0.9206776538575958,0.8287734168037185,0.9851630722317656,0.007154720786728959
11.519999999999799,0.9163333707872843,0.8987834289452272,0.9832379104800425,0.007154720786728959
11.529999999999799,0.9118598759253034,0.8382975964135776,0.9850583977725788,0.007541206433540495
11.539999999999798,0.9216746016326276,0.781279797370085,0.9835739848025409,0.007541206433540495
11.549999999999798,0.919576550488547,0.8313221032500349,0.9857225442720403,0.0026990782490090856
11.559999999999798,0.9167200149966698,0.738550005061945,0.9846605904813605,0.0026990782490090856
11.569999999999798,0.9155299882004104,0.8360020308350098,0.9857871971478711,0.0042552266511390584
11.579999999999798,0.9094602345809374,0.8404032128962978,0.98513795113323,0.0042552266511390584
11.589999999999797,0.9119835164926708,0.8401764676471781,0.9865023548652987,0.008404901256348555
11.599999999999797,0.9172744706320657,0.8602707427120969,0.9846687493440368,0.008404901256348555
11.609999999999797,0.9154901082784275,0.8372816284164526,0.9861800686798429,0.005915479520553697
11.619999999999797,0.9028668029952197,0.8490421052890096,0.984852774709376,0.005915479520553697
11.629999999999797,0.907053559087967,0.8462631502429028,0.9861388259950568,0.0040304610951658534
11.639999999999796,0.9051978408649202,0.786651510271744,0.9852693683738155,0.0040304610951658534
11.649999999999796,0.9084557146347152,0.845453976903628,0.9865363782917633,0.008750485093733409
11.659999999999796,0.9065912648336804,0.8700873514282346,0.985924728947684,0.008750485093733409
11.669999999999796,0.9030260290920122,0.8514054189556651,0.9864573755688333,0.004778446422578106
11.679999999999795,0.9005182040470876,0.8468891943443367,0.9858985528745697,0.004778446422578106
11.689999999999795,0.9102726618100647,0.844672163204257,0.9869841737691261,0.003780195609652663
11.699999999999795,0.8960814253729229,0.8141535545093673,0.9860473919285182,0.003780195609652663
11.709999999999795,0.9040513871182562,0.8513141710852371,0.9878886377954735,0.004867091478546292
11.719999999999795,0.9004717605355401,0.8517440428305647,0.9863704589265307,0.004867091478546292
11.729999999999794,0.9035585734015938,0.8522551180218079,0.9878348060771471,0.0036000345861378984
11.739999999999794,0.8976753289593734,0.8975040764899487,0.9866038586531612,0.0036000345861378984
11.749999999999794,0.8974273236648923,0.8587708213680205,0.9888042154789577,0.0015721565423415344
11.759999999999794,0.8977829996570558,0.9262754460251619,0.9865788790798965,0.0015721565423415344
11.769999999999794,0.9030758445792673,0.8535116914586159,0.9880403532261027,0.003648491086953031
11.779999999999793,0.8982169612545418,0.8510067125421433,0.9872647766360599,0.003648491086953031
11.789999999999793,0.8986791556058205,0.8582242818559664,0.9888125917441991,0.0040012352434187805
11.799999999999793,0.8898707208405504,0.9559681265693362,0.9870913370929378,0.0040012352434187805
11.809999999999793,0.898248382699442,0.8589574380323133,0.9898451751897238,0.0030547428748480343
11.819999999999792,0.8898294407958739,0.8340365797566662,0.9878362201327439,0.0030547428748480343
11.829999999999792,0.9017714018141214,0.8557059996674123,0.9895049488587029,0.00399569718805295
11.839999999999792,0.8914594895824252,0.9338534901332308,0.987635960155057,0.00399569718805295
11.849999999999792,0.9021368623961363,0.8555386450569062,0.9896379573077573,0.006442273490551917
11.859999999999792,0.9015350097249005,0.8818216481361677,0.9879159569755039,0.006442273490551917
11.869999999999791,0.893428602456509,0.864434975609462,0.9896089634388779,0.006103657652705845
11.879999999999791,0.8893733074916786,0.9015268383777231,0.9882602416412841,0.006103657652705845
11.889999999999791,0.8889191518528785,0.869129251523114,0.9898742621183527,0.0050912097098467
11.89999999999979,0.8895982627387952,0.9103703083999478,0.9888183938179672,0.0050912097098467
11.90999999999979,0.8942808101300812,0.8639305423956274,0.9904158055047172,0.007598842044294493
11.91999999999979,0.890779094201352,0.9319736507117398,0.9887376435639159,0.007598842044294493
11.92999999999979,0.8941654888505249,0.8641501495272345,0.9903585253341803,0.004110534273683001
11.93999999999979,0.8849468217917185,0.8779460194934696,0.988448195718783,0.004110534273683001
11.94999999999979,0.8922173108015616,0.8661736500408616,0.9902402326997992,0.0021177724245741054
11.95999999999979,0.8881002079827726,0.838670169682839,0.9888322982065632,0.0021177724245741054
11.96999999999979,0.8935852037395697,0.8648448127854248,0.9900459466938808,0.0017761740715177671
11.979999999999789,0.8907346099346934,0.9048215671079707,0.9892837640241601,0.0017761740715177671
11.989999999999789,0.8906924704016846,0.8677432365878113,0.990832402149355,0.003610235443225464
11.999999999999789,0.8844219719275414,0.8303968378320736,0.9891332272082259,0.003610235443225464
12.009999999999788,0.8734712138453107,0.8849526891773326,0.99120237731232,0.003715527312761528
12.019999999999788,0.8865123701913415,0.9032764846088152,0.9897019642602872,0.003715527312761528
12.029999999999788,0.878846968146196,0.8795926725408628,0.9917316813331953,0.005585724397646868
12.039999999999788,0.8727706423179548,0.8712362096936099,0.9895408113054245,0.005585724397646868
12.049999999999788,0.882376187084799,0.8760270154545146,0.9917097811302764,0.0046845246050010465
12.059999999999787,0.8860888618994703,0.9439878963951511,0.9899556473209075,0.0046845246050010465
12.069999999999787,0.8894280729170339,0.8688905162899357,0.9919891507297788,0.0029461963501487233
12.079999999999787,0.8717260924208015,0.9320111432850487,0.9910697851251615,0.0029461963501487233
12.089999999999787,0.8806639910255359,0.8775283537933388,0.9924477677156441,0.002273984464034596
12.099999999999786,0.8757644281969055,0.9355381615211112,0.9910012833150816,0.002273984464034596
12.109999999999786,0.8749862116052828,0.8830595865149772,0.9923131125943553,0.0030732148525410897
12.119999999999786,0.8786165216304331,0.9025389953069127,0.9904875537030153,0.0030732148525410897
12.129999999999786,0.8747661851230181,0.883125891845625,0.9924149425389621,0.0028237540199373616
12.139999999999786,0.8650111069557097,0.9809233392027348,0.9903831891277288,0.0028237540199373616
12.149999999999785,0.8763424716586616,0.8813656888603475,0.9928608637085694,0.003337040943021901
12.159999999999785,0.8754153172736716,0.8536092580506782,0.9909035223578296,0.003337040943021901
12.169999999999785,0.873218936275825,0.884270050957037,0.9926550241634576,0.005767250437241265
12.179999999999785,0.8668458941935933,0.8581850709794012,0.9910526564480001,0.005767250437241265
12.189999999999785,0.863799920609928,0.8934356473059872,0.9933621232376892,0.002309867007286897
12.199999999999784,0.8617717052168882,0.8640753942182325,0.9911897675517853,0.002309867007286897
12.209999999999784,0.869990265460945,0.8869819144641019,0.9930993313212761,0.00475298722202504
12.219999999999784,0.8667096095307848,0.8557371601217498,0.991640636369935,0.00475298722202504
12.229999999999784,0.8642679168395077,0.8924086597880043,0.9933019647610766,0.0029488860897224807
12.239999999999783,0.8571335638611789,0.8690962524440682,0.9918888015855727,0.0029488860897224807
12.249999999999783,0.8624694749260492,0.8938915602865155,0.9940820221278708,0.0033387377738253845
12.259999999999783,0.8630855960709983,0.8972566995481835,0.9916589881567016,0.0033387377738253845
12.269999999999783,0.8591258965453579,0.8968903292606225,0.9942038501955035,0.0015469167964050558
12.279999999999783,0.857330805466848,0.8684019311611376,0.9923760241992972,0.0015469167964050558
12.289999999999782,0.8607048912333204,0.8949288173973357,0.9945285896675776,0.0033823030664566324
12.299999999999782,0.8565823733943201,0.8638612956382578,0.9923120156398272,0.0033823030664566324
12.309999999999782,0.8628033139619526,0.892418423976131,0.99424797704336,0.005942013995757202
12.319999999999782,0.865338118420637,0.8977342831995796,0.9921014701829693,0.005942013995757202
12.329999999999782,0.8580617719169435,0.89672307224141,0.99442282548107,0.003348103118820882
12.339999999999781,0.8607262286680623,0.8731678166577421,0.9931046553654664,0.003348103118820882
12.349999999999781,0.8618269602710503,0.89249902258661,0.994615007328922,0.0022513255234013186
12.359999999999781,0.84192131306085,0.9158686017520292,0.9932272007090073,0.0022513255234013186
12.36999999999978,0.8509427275962507,0.9029064316011661,0.9947875292571469,0.0038387073175052246
12.37999999999978,0.850933420156126,0.8505046951999351,0.9929829318907133,0.0038387073175052246
12.38999999999978,0.852350533298945,0.9009905248861451,0.9949835475008942,0.003373740678237458
12.39999999999978,0.848109618549476,0.9134209060504266,0.9931687828258954,0.003373740678237458
12.40999999999978,0.8629905161311445,0.8898282471334389,0.9950818542887963,0.0024474319397902377
12.41999999999978,0.851285306513153,0.8195697174948486,0.9932249456120368,0.0024474319397902377
12.42999999999978,0.8505190006065192,0.9017511203777959,0.9950988698880379,0.004546208793017687
12.43999999999978,0.8523287184508691,0.8765867799060673,0.9937903485615405,0.004546208793017687
12.449999999999779,0.8505275437250214,0.9011679938916548,0.9954621515721418,0.0012695079131131593
12.459999999999779,0.8359074070163597,0.9792180329647362,0.9938784090934842,0.0012695079131131593
12.469999999999779,0.8472020804181373,0.9038908590763511,0.9958662382757975,0.0038887761221286865
12.479999999999778,0.8382508360135636,0.8658796600645379,0.9936687385895333,0.0038887761221286865
12.489999999999778,0.8471789710375269,0.9032878644992692,0.995641328435654,0.0027028728604599275
12.499999999999778,0.850804666058559,0.9009899237254442,0.9943069710962856,0.0027028728604599275
12.509999999999778,0.8484247121844953,0.9014033158534704,0.9959515002570112,0.0030850754836850764
12.519999999999778,0.8489710880649133,0.920767055034421,0.9947273719781572,0.0030850754836850764
12.529999999999777,0.8475694588427383,0.9015934665576504,0.995935462891795,0.0025197281474842173
12.539999999999777,0.8399869586583438,0.9567301014858175,0.9946691105608215,0.0025197281474842173
12.549999999999777,0.8483075486005666,0.9001708644182256,0.9959241228837296,0.0015935133164001129
12.559999999999777,0.8429681369472366,0.9121607711231505,0.9945241058908979,0.0015935133164001129
12.569999999999776,0.8563941241794424,0.8913800420135372,0.9959126250075198,0.002138881354208255
12.579999999999776,0.8373564459931131,0.8853276872571965,0.9951854792928647,0.002138881354208255
12.589999999999776,0.8462792213804915,0.9007779078750963,0.9961667109644824,0.0027755425220360084
12.599999999999776,0.838207777162021,0.8802541347575099,0.9954587964224779,0.0027755425220360084
12.609999999999776,0.8377226714437287,0.9085859791850409,0.9962351858500091,0.003948118703379822
12.619999999999775,0.8505635652804067,0.9007506957047695,0.9958084471848118,0.003948118703379822
12.629999999999775,0.8374966624547344,0.9080333058440202,0.996343169530831,0.0014297442358572857
12.639999999999775,0.8339135090577251,0.8618391548485467,0.9957586885624512,0.0014297442358572857
12.649999999999775,0.8381299087518309,0.9065982713124007,0.9967618885175509,0.0048568323159357395
12.659999999999775,0.8387279206796882,0.9120942605231621,0.9961666986170533,0.0048568323159357395
12.669999999999774,0.840594261726878,0.9033183129170544,0.9965632446132996,0.004635218540984552
12.679999999999774,0.8385467948321054,0.8077179194349238,0.9962913558667076,0.004635218540984552
12.689999999999774,0.839119912566556,0.9039710417885286,0.9966740042015503,0.002459487155516848
12.699999999999774,0.8385567127341458,0.8086263581441101,0.9961666849014366,0.002459487155516848
12.709999999999773,0.8314578495304632,0.9107920137666008,0.9968115264031124,0.0037849956099623287
12.719999999999773,0.8378861433786959,0.8980659111606815,0.996686319494775,0.0037849956099623287
12.729999999999773,0.8349296050215067,0.906445418618873,0.9971587334215706,0.0027975383934856794
12.739999999999773,0.836581460690921,0.8608841193352076,0.9968223478517314,0.0027975383934856794
12.749999999999773,0.8433042059097271,0.8971888907810983,0.9971051042453668,0.0012440521758230933
12.759999999999772,0.8422197579827726,0.8327511317405722,0.9968716522371337,0.0012440521758230933
12.769999999999772,0.8300750381937038,0.9095540022249774,0.9973015274269582,0.002236991637106519
12.779999999999772,0.8374164794540089,0.9620267315495733,0.996848637601665,0.002236991637106519
12.789999999999772,0.8432290377537287,0.8954803903857764,0.9973326209798223,0.0018017473283732475
12.799999999999772,0.8280273830154276,0.8773526731933927,0.997044066773928,0.0018017473283732475
12.809999999999771,0.8236984314207959,0.9141176984138388,0.9972077740267441,0.0030843018637172785
12.819999999999771,0.8319366054746016,0.9499319636403558,0.996921449537413,0.0030843018637172785
12.829999999999771,0.8284339060517792,0.9084175640115999,0.99744762505152,0.0014709639348145002
12.83999999999977,0.8311163849521739,1.0138768772561177,0.9973505514727076,0.0014709639348145002
12.84999999999977,0.833855314815164,0.9020398815034314,0.9974316080877447,0.0020551265778526637
12.85999999999977,0.8317058368284578,0.9019857212755896,0.9972110689761629,0.0020551265778526637
12.86999999999977,0.8179526257695585,0.9169831278282896,0.9975670810353533,0.003060949807570318
12.87999999999977,0.826010341356499,0.9169319363127674,0.9971633236221199,0.003060949807570318
12.88999999999977,0.8334502902677994,0.9004579172465734,0.997472694556303,0.003676437924464684
12.89999999999977,0.8254061607327063,0.8923662387217516,0.9969343107861468,0.003676437924464684
12.90999999999977,0.818493351793139,0.9144304376160667,0.9978290282393639,0.0015556894471732495
12.919999999999769,0.8144046585559703,0.974894986393849,0.9971893019103648,0.0015556894471732495
12.929999999999769,0.8176934692854229,0.9141822089052776,0.9980331884962286,0.001476116638104789
12.939999999999769,0.8239231743651569,0.9574527614633183,0.9971305804186469,0.001476116638104789
12.949999999999768,0.8230719711839474,0.907751809207812,0.9980019346567782,0.0009281112030437733
12.959999999999768,0.8178936021002992,0.8792514560814553,0.9970963598316496,0.0009281112030437733
12.969999999999768,0.8307742849291853,0.8989978361906098,0.9978076257952664,0.001579748432761066
12.979999999999768,0.8153818214745803,0.8973554737566899,0.9969817611854985,0.001579748432761066
12.989999999999768,0.820413487948155,0.9083290423068193,0.9981917648665547,0.0018188846273283197
12.999999999999767,0.8182582110317218,0.963231510826184,0.9967122475790332,0.0018188846273283197
13.009999999999767,0.8193744159187423,0.9082907020090303,0.9982436015612663,0.0013591179361831223
13.019999999999767,0.8151225221450975,0.9527824011638953,0.9966792089991996,0.0013591179361831223
13.029999999999767,0.8185436634386404,0.9080322266486671,0.9984367045103077,0.0016957559625851066
13.039999999999766,0.8211681208358568,0.9493542667628578,0.996255180358049,0.0016957559625851066
13.049999999999766,0.8170487956684596,0.9084271027882763,0.9984241376544817,0.0018416838751212743
13.059999999999766,0.8112233889428909,0.8165192592571444,0.996363551058629,0.0018416838751212743
13.069999999999766,0.821169975114555,0.9031937653988196,0.9985193711326629,0.0014193111969454735
13.079999999999766,0.8171702668666839,0.9264988792270323,0.9960198267564673,0.0014193111969454735
13.089999999999765,0.8160367965304749,0.9072193248202743,0.9986088022232181,0.0011873943989412364
13.099999999999765,0.8201652880775774,0.9671853520691875,0.9959282228661432,0.0011873943989412364
13.109999999999765,0.8177534608992383,0.9043684567350097,0.9985260436137888,0.0009344919524814817
13.119999999999765,0.8118825675326866,0.8290881221977858,0.9955281705893739,0.0009344919524814817
13.129999999999765,0.8174815134637361,0.9034998063954053,0.9987500836779052,0.0014372124439010069
13.139999999999764,0.8154536246308293,0.9228498679357183,0.9956894633272274,0.0014372124439010069
13.149999999999764,0.8182086800266051,0.901631562159322,0.9987716334864609,0.00126527994387873
13.159999999999764,0.8186365497748112,0.9418066872926893,0.9953081022783578,0.00126527994387873
13.169999999999764,0.8161607563533746,0.9025385320255439,0.9987905565917873,0.0009710314502637152
13.179999999999763,0.8058527180773769,0.8887302145863047,0.9951283650341387,0.0009710314502637152
13.189999999999763,0.8214596067310106,0.8960841087394078,0.9986298038334738,0.0016417806616572932
13.199999999999763,0.8155034870484468,0.9138204418739717,0.9947614087841239,0.0016417806616572932
13.209999999999763,0.8138801666480863,0.902521795810258,0.9986726164430648,0.0007386541421947364
13.219999999999763,0.8259795715573176,0.8536201790966302,0.9943775041077667,0.0007386541421947364
13.229999999999762,0.8157495958547912,0.899470517997584,0.9985697195170409,0.0017021909917420933
13.239999999999762,0.8089353420643075,0.9737696309224161,0.9937118918395723,0.0017021909917420933
13.249999999999762,0.8131219579331501,0.9009254612018259,0.9986475692884146,0.002158838433580502
13.259999999999762,0.809379192597077,0.8544899889073918,0.9938686253027249,0.002158838433580502
13.269999999999762,0.814157506448925,0.8986930861123021,0.9987211664845694,0.0011685317695418098
13.279999999999761,0.8143074084864524,0.931088975345763,0.9932520640186498,0.0011685317695418098
13.289999999999761,0.8077117630914774,0.9039466317902451,0.9987544045541041,0.0014438834547471642
13.299999999999761,0.8106027025575647,0.9121257716613058,0.9924655378439999,0.0014438834547471642
13.30999999999976,0.8105862477632169,0.8998426978161942,0.9986685140431909,0.0013973273376934711
13.31999999999976,0.8107138508297507,0.9341547456590099,0.9919405437190645,0.0013973273376934711
13.32999999999976,0.8134908301402017,0.895723548088287,0.9986580800596435,0.0015096031739562632
13.33999999999976,0.8063076476110437,0.8859117315672058,0.9918878229684419,0.0015096031739562632
13.34999999999976,0.807191389084028,0.9008142551041651,0.9987936600334488,0.0016538488304442336
13.35999999999976,0.80436340634334,0.8627596170168741,0.9910750454537904,0.0016538488304442336
13.36999999999976,0.8041227793272532,0.9026412251834606,0.9989237485806869,0.0009308226083462358
13.37999999999976,0.80341706503431,1.006303339288286,0.9904475829129002,0.0009308226083462358
13.389999999999759,0.8139900556800732,0.8915182391222582,0.9988114975272033,0.0013760962818782421
13.399999999999759,0.8056069978841297,0.8723969807738726,0.9905932174357099,0.0013760962818782421
13.409999999999759,0.8052936211206267,0.8990025245915461,0.9989442048005435,0.0007997853331208427
13.419999999999758,0.8090032018248202,0.8388411304382472,0.9897573055994728,0.0007997853331208427
13.429999999999758,0.8111940438242321,0.8918472261009862,0.9987598425897548,0.002254303895167713
13.439999999999758,0.8110145101877102,0.9147835988733894,0.9888113893567474,0.002254303895167713
13.449999999999758,0.814153999532987,0.8876573112360228,0.998722608953332,0.0011989960663269454
13.459999999999757,0.8095962624601707,0.8816145082400642,0.9889315906127834,0.0011989960663269454
13.469999999999757,0.8034193132695634,0.8971837092965385,0.9987382154871385,0.0007247369875145095
13.479999999999757,0.8085431908086742,0.8559217357077527,0.987822523407837,0.0007247369875145095
13.489999999999757,0.8129864937518244,0.8863519327786109,0.9986082384892023,0.00046967464716134513
13.499999999999757,0.8068923487040751,0.7203937320592815,0.9868156195743688,0.00046967464716134513
13.509999999999756,0.8142419706816675,0.8838697359526776,0.9985301093157918,0.000910043598152074
13.519999999999756,0.8024601928151729,0.9824788204416524,0.9869213743662155,0.000910043598152074
13.529999999999756,0.8016396770674034,0.8952587127948928,0.9986410066340023,0.0015337090952979987
13.539999999999756,0.8037654218145546,0.8633884650745012,0.9853097148464981,0.0015337090952979987
13.549999999999756,0.813442190445136,0.8821711873064597,0.998402189707412,0.0015887374581031754
13.559999999999755,0.8048433700675011,0.8301653641999035,0.9844661042740299,0.0015887374581031754
13.569999999999755,0.8115455418420966,0.882843967794334,0.9983389214074038,0.0005453229654544302
13.579999999999755,0.8087508448676297,0.9659542623552038,0.9835552514512864,0.0005453229654544302
13.589999999999755,0.8070440403382353,0.8861123367035693,0.9983392826414763,0.001137672369056101
13.599999999999755,0.8000056794257155,0.8689028571821051,0.9842100816112973,0.001137672369056101
13.609999999999754,0.8053430161472944,0.8865568887641962,0.9983214871341473,0.0007777161785925843
13.619999999999754,0.8154767970651091,0.8481842444159621,0.9827282030581042,0.0007777161785925843
13.629999999999754,0.8073087082313786,0.8833246714636336,0.9982536349692782,0.0007415860611872257
13.639999999999754,0.8041957296519682,0.904973362807777,0.9817683508935964,0.0007415860611872257
13.649999999999753,0.8072099413194831,0.8821665621212647,0.9982229799632135,0.0005563576322685788
13.659999999999753,0.8022443325526541,0.909388022209521,0.980929463318522,0.0005563576322685788
13.669999999999753,0.8048927694622371,0.883230738899567,0.9982531817700747,0.001221717698423069
13.679999999999753,0.8028409278547228,0.9238784692508442,0.9809638073143451,0.001221717698423069
13.689999999999753,0.8047985840743449,0.8820570303867846,0.9982245885445886,0.0010086658889250863
13.699999999999752,0.8051252660099324,0.8513796377970948,0.980089566381308,0.0010086658889250863
13.709999999999752,0.8055508776731637,0.8800421191566705,0.9979646471083983,0.0011109610646617338
13.719999999999752,0.7941180852540346,0.9645482337442669,0.9799250204981802,0.0011109610646617338
13.729999999999752,0.8069737121511682,0.8773517113510882,0.9979493958211367,0.0009731821067047687
13.739999999999752,0.8064636416989016,0.8299358582359863,0.9780221514825063,0.0009731821067047687
13.749999999999751,0.8015592468203566,0.8815155233175247,0.9978738874811682,0.0007701198791508296
13.759999999999751,0.7995520569053836,0.8434926952404287,0.9765902001754847,0.0007701198791508296
13.76999999999975,0.804724906507549,0.8770649770742703,0.9977366853167079,0.0008221896514148047
13.77999999999975,0.802591689043729,0.9374880448851106,0.9761825829503983,0.0008221896514148047
13.78999999999975,0.8092606138231891,0.8712675788191018,0.9976613796303365,0.0011039531869605408
13.79999999999975,0.79986605264126,0.9009230327276235,0.9749535867825017,0.0011039531869605408
13.80999999999975,0.806200114482895,0.8730951184948529,0.9976451473822032,0.0006685638946492113
13.81999999999975,0.800562141936189,0.8162684429748491,0.9741476610175853,0.0006685638946492113
13.82999999999975,0.7973570381315913,0.8806887202143399,0.9975970571133304,0.0006955135608423235
13.83999999999975,0.79627300672785,0.8021496598293234,0.9729902223479613,0.0006955135608423235
13.84999999999975,0.8026951010045378,0.8740459872791257,0.9974754506029138,0.0009539232485921374
13.859999999999749,0.8006663848706914,0.8481484987322313,0.9725569244128949,0.0009539232485921374
13.869999999999749,0.801733667139092,0.8737401480129192,0.9974311778335709,0.0005475262119784413
13.879999999999749,0.8047793339655609,0.8389771790394023,0.9722544459084674,0.0005475262119784413
13.889999999999748,0.805735037213382,0.868467139545532,0.9975038819343812,0.0012896040769157034
13.899999999999748,0.8010621532509674,0.8638353163777386,0.9718485925885103,0.0012896040769157034
13.909999999999748,0.8035908099760313,0.8693666916051443,0.9973674950224775,0.0010921676127790922
13.919999999999748,0.803689788034251,0.887796521174971,0.9710703549133199,0.0010921676127790922
13.929999999999747,0.8035380912329281,0.8681640932401248,0.9971475298885113,0.0014692619624955543
13.939999999999747,0.8035850437132007,0.8511349803578414,0.9712373585258068,0.0014692619624955543
13.949999999999747,0.7963550782409927,0.8740973026459691,0.9971662400818606,0.0005766290114535656
13.959999999999747,0.7959592688291914,0.8507772449483959,0.9708660217609846,0.0005766290114535656
13.969999999999747,0.8037108015615507,0.8654403566830164,0.9971190324979209,0.0010806741897288054
13.979999999999746,0.8009025593574591,0.8936253601903599,0.9700614191276122,0.0010806741897288054
13.989999999999746,0.8068142539639697,0.8610909114756549,0.9971721538979493,0.0004798107149638457
13.999999999999746,0.7977545886529382,0.9054550637880169,0.9705694456074352,0.0004798107149638457
14.009999999999746,0.8021898109677223,0.86448877486376,0.9968067546316122,0.0007497224866096691
14.019999999999746,0.7997799989086902,0.9123711388741578,0.9704703032101419,0.0007497224866096691
14.029999999999745,0.8012921549812765,0.8641335723483198,0.9970092306344092,0.0008988259987233926
14.039999999999745,0.8016955962822815,0.8460779817028611,0.9697073885703391,0.0008988259987233926
14.049999999999745,0.8042597260895462,0.8599119237429222,0.9968593922300839,0.001164068421723789
14.059999999999745,0.8019450357837629,0.8689607991643741,0.9701280909287904,0.001164068421723789
14.069999999999744,0.807681736594278,0.8552568825866852,0.9966408047405453,0.0005960702751202094
14.079999999999744,0.7984458218375303,0.8401789775890376,0.9704587857668078,0.0005960702751202094
14.089999999999744,0.7970207065318721,0.864711554060026,0.9964645917880705,0.0004750741503881543
14.099999999999744,0.8003095593692902,0.9000418664558331,0.9708896063268699,0.0004750741503881543
14.109999999999744,0.8056918381283932,0.8547649075420701,0.9963436126428219,0.0010672456038492944
14.119999999999743,0.7950055188770617,0.7120913158352798,0.9719350203568125,0.0010672456038492944
14.129999999999743,0.7985499443870678,0.8606962345427962,0.996508109519351,0.0007566906764874628
14.139999999999743,0.7978073615940543,0.6291174053388415,0.9717116775593407,0.0007566906764874628
14.149999999999743,0.8040070657871725,0.8539789762343184,0.9963470866546605,0.0010157565822970338
14.159999999999743,0.8005543573788334,0.8002247900015176,0.972515414831979,0.0010157565822970338
14.169999999999742,0.8027347243571118,0.8540341453111459,0.9960927120332006,0.000584751486208015
14.179999999999742,0.8070343349732394,0.8937836338339117,0.9732321650094643,0.000584751486208015
14.189999999999742,0.806002862104085,0.8495439316951656,0.9961098858333933,0.0006017947270263125
14.199999999999742,0.8017679119260258,0.8354402667455201,0.974543037073405,0.0006017947270263125
14.209999999999742,0.8041707206812809,0.8501864902861089,0.9959034884003356,0.0010228776086496927
14.219999999999741,0.797474441288381,0.8546118457897154,0.9748921960247467,0.0010228776086496927
14.229999999999741,0.8022323988191594,0.8509191961397624,0.9959003565784919,0.0006339117136857941
14.23999999999974,0.797601255358301,0.8307651262549205,0.9757681527983781,0.0006339117136857941
14.24999999999974,0.7990235103981274,0.8529158468423192,0.9958335198363273,0.0005430907515049546
14.25999999999974,0.8035817479442541,0.663232082424575,0.9761949020112772,0.0005430907515049546
14.26999999999974,0.8006060753012688,0.8500985709171751,0.9958627842387738,0.0006693430167444655
14.27999999999974,0.7957880737043518,0.8341467157231659,0.976941179828288,0.0006693430167444655
14.28999999999974,0.8039397067409789,0.8455429217177399,0.9956275090273147,0.000886397767404988
14.29999999999974,0.7985998267192237,0.7634705402158077,0.977353765550073,0.000886397767404988
14.30999999999974,0.8019766979051142,0.8463143452469091,0.9956337400795114,0.0008453342169732515
14.31999999999974,0.7962173893388088,0.7830402091142488,0.9787439273329502,0.0008453342169732515
14.329999999999739,0.8023846461111062,0.8447062075618463,0.9954558346115792,0.0004791015172675412
14.339999999999739,0.806561232960299,0.7994602542123359,0.9785134488469412,0.0004791015172675412
14.349999999999739,0.8071877303470398,0.8387112610175276,0.9952950539827067,0.0007766727791199444
14.359999999999738,0.7984214757613466,0.8249322405624827,0.9798644056474266,0.0007766727791199444
14.369999999999738,0.8057167489308572,0.8390315313766409,0.9951865734941311,0.000524518287197773
14.379999999999738,0.8003471882528277,0.8856081711113233,0.9806409927671662,0.000524518287197773
14.389999999999738,0.8057342583736734,0.837857603491798,0.9949431394467877,0.0011444889672360282
14.399999999999737,0.8053424740177828,0.8479964762228941,0.9796005219497239,0.0011444889672360282
14.409999999999737,0.8020226978544794,0.8404198578525923,0.9949799937114434,0.00046262760625573286
14.419999999999737,0.7997512692371013,0.8070401612891083,0.9811316372301754,0.00046262760625573286
14.429999999999737,0.7973767885531501,0.8438913031245008,0.9948865488919804,0.0006246010117090319
14.439999999999737,0.7983206813884423,0.9291035447478259,0.9818759484294963,0.0006246010117090319
14.449999999999736,0.8000682908637277,0.8399877786682668,0.9948105070937261,0.000348645833070565
14.459999999999736,0.8036469190835216,0.893452713983904,0.9820756245444702,0.000348645833070565
14.469999999999736,0.8036919492320116,0.8351781163735921,0.994709215072426,0.0008508363366317795
14.479999999999736,0.8015746356339799,0.9018724464241248,0.9829347441203725,0.0008508363366317795
14.489999999999736,0.8075267734223159,0.8301915136959079,0.9946519716721498,0.0007728000704953702
14.499999999999735,0.7985238371977584,0.8305350780184991,0.9837009781087954,0.0007728000704953702
14.509999999999735,0.8107153728544836,0.8258902738385292,0.994450379655676,0.0003761728207270343
14.519999999999735,0.795086750837855,0.7797693328911226,0.9838031838993158,0.0003761728207270343
14.529999999999735,0.8065778670403608,0.8289507098214692,0.9943803485757874,0.0006052172553430201
14.539999999999734,0.8037781752853362,0.8102723388675315,0.9842927018396675,0.0006052172553430201
14.549999999999734,0.8019759561919141,0.8324431932044138,0.9942303103589265,0.0007545770469849538
14.559999999999734,0.8008393913589418,0.9058354499338925,0.985029089941192,0.0007545770469849538
14.569999999999734,0.8034775599934116,0.8297959580764808,0.9942651892380096,0.00046965193814769887
14.579999999999734,0.8011194210806145,0.9157042815618714,0.9852823071294884,0.00046965193814769887
14.589999999999733,0.802385634070586,0.8297631746486636,0.99417395839222,0.0011459360665596798
14.599999999999733,0.8058336395033002,0.9096401077435745,0.9855418728384201,0.0011459360665596798
14.609999999999733,0.8017616980318515,0.8292550131296937,0.9938541064834729,0.0006070257916654552
14.619999999999733,0.8018735108327334,0.9929612730246067,0.9860690953545814,0.0006070257916654552
14.629999999999733,0.8027810958920103,0.8271032675052092,0.9938528391830072,0.0004856743719194566
14.639999999999732,0.8008611744361659,0.9486925534086039,0.98655897330328,0.0004856743719194566
14.649999999999732,0.8017541652778608,0.8270110537992936,0.9937319035517714,0.0007904122164332717
14.659999999999732,0.7993512535418066,0.8733840600695938,0.9869969648831447,0.0007904122164332717
14.669999999999732,0.8000957826587525,0.8275457401925694,0.9936454272930508,0.0003311035838694168
14.679999999999731,0.8036296317573284,0.73421474856316,0.9875136282361381,0.0003311035838694168
14.689999999999731,0.8007398703532029,0.8257668902524815,0.9937645656770415,0.00022931940463542856
14.699999999999731,0.8023475476364496,0.8568710296826092,0.9878324136919293,0.00022931940463542856
14.70999999999973,0.8054389137217101,0.8199436350419467,0.9935641903355703,0.0009328440322610865
14.71999999999973,0.8011118834928668,0.7720666719870639,0.9878963940000064,0.0009328440322610865
14.72999999999973,0.8024422263482871,0.8218694498618191,0.9935516074712403,0.000525281704417699
14.73999999999973,0.7981800095580142,0.7313718288522495,0.9883884804533691,0.000525281704417699
14.74999999999973,0.8071561049774096,0.8160642838611419,0.9934902037440873,0.0005065961987697732
14.75999999999973,0.8016912059739137,0.9106874522408239,0.9887358565648745,0.0005065961987697732
14.76999999999973,0.8031319925553898,0.8190400530359541,0.9932300930534806,0.0008350176737641725
14.77999999999973,0.8055866855296667,0.8774905024139974,0.9884213003795818,0.0008350176737641725
14.78999999999973,0.8040109721561061,0.8170825257777564,0.9931501020397439,0.0005918105777288022
14.799999999999729,0.8031635637523383,0.826910880082369,0.9890122110362072,0.0005918105777288022
14.809999999999729,0.8032804839315988,0.8167472004808156,0.9930207040371247,0.00031222262855078056
14.819999999999729,0.7987226927116189,0.7608940670253519,0.9892924784767675,0.00031222262855078056
14.829999999999728,0.8017777674243056,0.8171839806883154,0.9930067410228937,0.0003179895335242608
14.839999999999728,0.8066908932840127,0.8387251157084106,0.9897382194755008,0.0003179895335242608
14.849999999999728,0.806503082740895,0.8113817004723541,0.9928933465395393,0.0008898542155237561
14.859999999999728,0.8062460366915406,0.6380493618535232,0.9897406611608708,0.0008898542155237561
14.869999999999727,0.8014602246816009,0.8154001852628817,0.992723154516651,0.00037263543653535307
14.879999999999727,0.8022952029674517,0.7175704148669132,0.9897836950697676,0.00037263543653535307
14.889999999999727,0.8020215904272202,0.8137730651781108,0.9928890994325846,0.00032862083966839727
14.899999999999727,0.8015223027174867,0.8649365689396742,0.9901923861533918,0.00032862083966839727
14.909999999999727,0.8055722252778027,0.8091618182077738,0.9925672384089153,0.00020603645191928123
14.919999999999726,0.8023973538418065,0.9283667367996999,0.9903965033383525,0.00020603645191928123
14.929999999999726,0.8051640075935855,0.808554327590921,0.9927022500647926,0.0007899779934318573
14.939999999999726,0.8032724313320205,0.7227177398471565,0.990672512648584,0.0007899779934318573
14.949999999999726,0.8026581634831846,0.8100469870279925,0.9925600700548948,0.00028561317687550187
14.959999999999726,0.8018781890619847,0.8973464157493561,0.9907791591256505,0.00028561317687550187
14.969999999999725,0.8040398494829211,0.8076336874390176,0.9925217508998915,0.0006736873242938403
14.979999999999725,0.8031999049134205,0.6152962447333179,0.990957172225512,0.0006736873242938403
14.989999999999725,0.8036481244852929,0.8070131028754475,0.9923308003754694,0.00038357557430506036
14.999999999999725,0.8031585763339895,0.65449570209722,0.9910024594351924,0.00038357557430506036
15.009999999999724,0.8052177072913855,0.8044307657686105,0.9921958201802004,0.00039913953775645646
15.019999999999724,0.806495910408425,0.7539052871850221,0.9909850797131117,0.00039913953775645646
15.029999999999724,0.8035609269763052,0.805100046463574,0.9920598089652654,0.0005329963661020968
15.039999999999724,0.7996506837003173,0.8828219665464032,0.9911852482615404,0.0005329963661020968
15.049999999999724,0.8022662097669422,0.8053949740512788,0.9919103862508727,0.0003299313008272977
15.059999999999723,0.8023934210033541,0.7356038821452083,0.9913448467877708,0.0003299313008272977
15.069999999999723,0.8056979909011751,0.8009567597599527,0.9920813195182052,0.0004474947526786607
15.079999999999723,0.802541195715845,0.7489844572020208,0.9913787320337505,0.0004474947526786607
15.089999999999723,0.8046316767146882,0.8010600260272343,0.9918758615110073,0.0003631053209350793
15.099999999999723,0.8032257684850477,0.9114418371431383,0.9914921944892621,0.0003631053209350793
15.109999999999722,0.8019659746112481,0.8027551176553436,0.9916779864162953,0.00029005904929424724
15.119999999999722,0.8018469296056052,0.681523155420348,0.9916429744637335,0.00029005904929424724
15.129999999999722,0.8051408993705447,0.7985889473366748,0.9914074615772819,0.00046638742386777515
15.139999999999722,0.8075916456674219,0.800815637379248,0.9914649195930032,0.00046638742386777515
15.149999999999721,0.8071579891133093,0.7956227023321781,0.9909169339220584,0.00030259913987558504
15.159999999999721,0.8043144713716666,0.9286168107196724,0.9914963404526848,0.00030259913987558504
15.169999999999721,0.804224829092466,0.7976340036066946,0.9909808272731692,0.00019619719460538376
15.17999999999972,0.8019899521824521,0.7181124350269836,0.9916050429344161,0.00019619719460538376
15.18999999999972,0.804289775607641,0.7966211472293229,0.990946794515605,0.00048551216880734165
15.19999999999972,0.8018128849774394,0.9209167797819753,0.9915472428334346,0.00048551216880734165
15.20999999999972,0.8071733118267013,0.7927998000480683,0.9907905585160509,0.0002078250901779343
15.21999999999972,0.8046290362235544,0.8377106112649702,0.9914840828289697,0.0002078250901779343
15.22999999999972,0.8029794805314199,0.796098200571812,0.9908205153996622,0.0002016370463410131
15.23999999999972,0.8051772378311517,0.8427188856229952,0.9914864404753733,0.0002016370463410131
15.24999999999972,0.8042258021178725,0.7939115107070158,0.9906046013260844,0.0006343055658917542
15.25999999999972,0.8018937174266283,0.9730493382514991,0.9915504355243039,0.0006343055658917542
15.269999999999719,0.8037305090942427,0.793488125225009,0.9906378941214135,0.00034219222833152383
15.279999999999719,0.8052016412965992,0.9154357807106741,0.991377601803339,0.00034219222833152383
15.289999999999718,0.8089839371934906,0.7873183575899858,0.990561914646561,0.00025758316726301066
15.299999999999718,0.803042220496325,0.6902397517815084,0.9912513048337085,0.00025758316726301066
15.309999999999718,0.8031485927385826,0.792306085232199,0.9905159557512442,0.0006621304071204825
15.319999999999718,0.8044051049640805,0.7820656782014923,0.9913443469610468,0.0006621304071204825
15.329999999999718,0.8030098613908457,0.7915367010486177,0.9903997225622193,0.00037624325103572526
15.339999999999717,0.8019674990719519,0.8044722478413802,0.9913410040138735,0.00037624325103572526
15.349999999999717,0.8047900698496807,0.7888547886443973,0.9902846038475892,0.00040698463669104374
15.359999999999717,0.8026590492080803,0.7481737973972801,0.9911668055596877,0.00040698463669104374
15.369999999999717,0.8059925988597794,0.786779151412295,0.990164930002461,0.00038040383014193417
15.379999999999717,0.7999253583556121,0.8691869928899236,0.9907863649401121,0.00038040383014193417
15.389999999999716,0.8028942699489283,0.7890272960183528,0.9903820550444076,0.0003779440531154256
15.399999999999716,0.8018673965563157,0.7825412020787343,0.9908601293736032,0.0003779440531154256
15.409999999999716,0.8032416712868372,0.7878015439046915,0.9904106287287608,0.00036088767771470017
15.419999999999716,0.8018321757483962,0.7499129371316504,0.9906560225108041,0.00036088767771470017
15.429999999999715,0.802328959353052,0.7878461230524509,0.9904917169330836,0.0007056586008639181
15.439999999999715,0.7999014706220494,0.6258625810364498,0.9906046041584723,0.0007056586008639181
15.449999999999715,0.803337096377508,0.7859680370601545,0.9905186192799904,0.000336316694049984
15.459999999999715,0.801125383428594,0.6574282049924633,0.990693098604427,0.000336316694049984
15.469999999999715,0.8011755842457717,0.7872837462582596,0.9905606140453809,0.0004257681358886902
15.479999999999714,0.8014248586681795,0.7392711636310771,0.9904303716816888,0.0004257681358886902
15.489999999999714,0.804013456723357,0.783579545807963,0.9905634893801318,0.00033948437567648946
15.499999999999714,0.8002216634814896,0.9093177561525312,0.9900938576889685,0.00033948437567648946
15.509999999999714,0.8025435323061225,0.7842256638562011,0.9906474690706686,0.0005811471882786249
15.519999999999714,0.8027689224146641,0.8918601524579558,0.9899344372231222,0.0005811471882786249
15.529999999999713,0.8031591479962537,0.7827757757897692,0.9906675448437251,0.0002703769407438699
15.539999999999713,0.8005633128221662,0.6465949243713043,0.9899080636678035,0.0002703769407438699
15.549999999999713,0.8028178000665422,0.7823011505643869,0.9905723876942748,0.00033618193591509104
15.559999999999713,0.8006664386139167,0.7895362407460912,0.9895310948917873,0.00033618193591509104
15.569999999999713,0.8019083424214559,0.7824010792344285,0.9905364033247652,0.00036183673701773854
15.579999999999712,0.7998376411110696,0.8083920340243589,0.9897595231398725,0.00036183673701773854
15.589999999999712,0.8047113500418174,0.7787867848829589,0.990715664405882,0.0002594986610934202
15.599999999999712,0.799083461696262,0.9147354853655569,0.989401160033172,0.0002594986610934202
15.609999999999712,0.7987826909942304,0.7839519219792672,0.9907106924625855,0.00026760684524468044
15.619999999999711,0.7975267577702195,0.7482681160374289,0.9892620309759671,0.00026760684524468044
15.629999999999711,0.8000852664523481,0.7818169905347194,0.9905878551160866,0.00021265762848081006
15.639999999999711,0.8003206942540352,0.6371856608058624,0.9890837238850996,0.00021265762848081006
15.64999999999971,0.7993674166687044,0.7817287273757849,0.9906889929755403,0.00028850479713846654
15.65999999999971,0.7976719902876177,0.7764129527745522,0.9888492675477959,0.00028850479713846654
15.66999999999971,0.800621483425091,0.7796661631464329,0.990446191819432,0.00014143291126464793
15.67999999999971,0.7979601724448171,0.7130186159084579,0.9884636270687939,0.00014143291126464793
15.68999999999971,0.8000926845745557,0.7794152738121474,0.9905210409676657,0.00022666549628907513
15.69999999999971,0.7979664359809211,0.8267809817559897,0.9885278655739576,0.00022666549628907513
15.70999999999971,0.7978492207228192,0.7808849830488102,0.9904247631249673,0.00017546559296951068
15.71999999999971,0.7976669500296079,0.7613707704189663,0.9881267684989665,0.00017546559296951068
15.729999999999709,0.7997474248209329,0.7781907877958336,0.9904079083152061,0.0002623764910893131
15.739999999999709,0.7976224349510962,0.7428329304684254,0.987979144652391,0.0002623764910893131
15.749999999999709,0.7987535194555111,0.7784256990820495,0.9905440999367758,0.0004014246352798012
15.759999999999708,0.7969628562925143,0.7484745319721376,0.9880671431138462,0.0004014246352798012
15.769999999999708,0.7994368515707138,0.7769824224017396,0.9903325585386789,0.0004462683918525303
15.779999999999708,0.8004261708326889,0.6690761155986167,0.9872771168858214,0.0004462683918525303
15.789999999999708,0.7978722675056293,0.7778064249555925,0.9902907629773694,0.0002522123590580008
15.799999999999708,0.7963126647200917,0.7065522857980615,0.9873417789820725,0.0002522123590580008
15.809999999999707,0.7990732086875512,0.7758533277371151,0.9902744771427663,0.00022580533859411464
15.819999999999707,0.7953347787596918,0.8062213778118243,0.9867361050957782,0.00022580533859411464
15.829999999999707,0.7979585204960398,0.7762454252191946,0.9903237817203252,0.0006183920089137018
15.839999999999707,0.7935943054372754,0.7926675894186368,0.9866246725316592,0.0006183920089137018
15.849999999999707,0.795054479670891,0.7784265548827781,0.9903445017244704,0.0003999099627300695
15.859999999999706,0.7967258522908204,0.8514401558532643,0.9864244158249684,0.0003999099627300695
15.869999999999706,0.7967212864647129,0.7760040614480161,0.9903462107189569,0.0001206192735982492
15.879999999999706,0.7954234275571802,0.7484079154377546,0.9863747481546409,0.0001206192735982492
15.889999999999706,0.7946037846392621,0.777404868634425,0.9903610338439524,0.0003194013505856127
15.899999999999705,0.7918959851359674,0.7622149878904314,0.986105157731513,0.0003194013505856127
15.909999999999705,0.7945160962574936,0.7767544112967432,0.990378719106491,0.00023003046360422626
15.919999999999705,0.7943393652574378,0.683924664920476,0.9858986264017315,0.00023003046360422626
15.929999999999705,0.7957319386380033,0.7748139941295389,0.9902786379466463,0.0001962822069264801
15.939999999999705,0.7935195785676312,0.718254368411906,0.9857511570769902,0.0001962822069264801
15.949999999999704,0.7952119741788932,0.7746384397422117,0.9904629637158545,0.00020720303861568112
15.959999999999704,0.7916489491316948,0.6402433501540974,0.9857410955688066,0.00020720303861568112
15.969999999999704,0.7943913779238306,0.774774717645593,0.9903802433636362,0.0003233519290845193
15.979999999999704,0.791688272984619,0.6457633863378921,0.9855792773904739,0.0003233519290845193
15.989999999999704,0.7923735736173708,0.7761066350298482,0.9903977870747098,0.0002631900961701687
15.999999999999703,0.7900876471671723,0.8005580942151702,0.9854212379087115,0.0002631900961701687
16.009999999999703,0.7911416504469474,0.7766348155547113,0.9903546415277215,0.00021893940186102089
16.019999999999705,0.7911381943417716,0.7261514245186698,0.9853759760836343,0.00021893940186102089
16.029999999999706,0.7898317085185329,0.7772370546476381,0.9903917812456627,0.0002494040105931824
16.039999999999708,0.7901423053684069,0.8831448880237234,0.9853510917103964,0.0002494040105931824
16.04999999999971,0.7886280306307464,0.7777245552404657,0.9903954527526586,0.0002598340716081258
16.05999999999971,0.7889790440830919,0.7267770478479596,0.9853192038630632,0.0002598340716081258
16.069999999999713,0.7902346035638168,0.7753944069638505,0.9904643361470601,0.0002792585597953206
16.079999999999714,0.7902584693109519,0.7305210662792395,0.9856698799006552,0.0002792585597953206
16.089999999999716,0.7882090517563082,0.7767435423784541,0.9903813901923665,0.0002220364546364737
16.099999999999717,0.7879869839690528,0.9156674837149437,0.9854356421929303,0.0002220364546364737
16.10999999999972,0.7875476313887078,0.7767111101986344,0.9904572865812553,0.00016258962017167897
16.11999999999972,0.7864611556907669,0.7354999485061209,0.9856520943291253,0.00016258962017167897
16.129999999999722,0.7871756102297982,0.7763935795035224,0.990626405365795,0.00014946235304742162
16.139999999999723,0.7862837469391818,0.7394091093911352,0.9858213785076029,0.00014946235304742162
16.149999999999725,0.7852742671546833,0.7776144988010976,0.990511539873762,0.0001700895633957682
16.159999999999727,0.7857147958512677,0.9707080851664827,0.9859842895503246,0.0001700895633957682
16.169999999999728,0.7863250150780023,0.7758670938748187,0.9905705474561587,0.0002288668997490621
16.17999999999973,0.7851755116811351,0.8765330020060447,0.9862016482842562,0.0002288668997490621
16.18999999999973,0.784285300098358,0.7772460736818123,0.9904789147348062,0.00012801964769262446
16.199999999999733,0.7834192139011169,0.8281436934325345,0.986349947018886,0.00012801964769262446
16.209999999999734,0.7849810120050698,0.7758692723803475,0.9905356479404875,0.00021412254821428825
16.219999999999736,0.7835506117489365,0.770633358211902,0.986582021041172,0.00021412254821428825
16.229999999999738,0.7837627361630053,0.7764422935073647,0.9904620528707112,0.0001285870234683199
16.23999999999974,0.7811216220450831,0.633884327475845,0.9868240445147003,0.0001285870234683199
16.24999999999974,0.7824474566249707,0.777109471672193,0.9905739067518499,0.00020817456021645625
16.259999999999742,0.7809210975955055,0.7270138347849269,0.9870444269998644,0.00020817456021645625
16.269999999999744,0.7819975097282365,0.7769081778831058,0.9906090717678925,6.895403398026023e-05
16.279999999999745,0.7798548095072628,0.8104549024359916,0.9872949692876217,6.895403398026023e-05
16.289999999999747,0.7801794119766774,0.7780852586237682,0.990701900314682,0.00017808737071876973
16.29999999999975,0.778578280437202,0.7974337193349816,0.9875012515260522,0.00017808737071876973
16.30999999999975,0.7801403382694267,0.7774696628560714,0.9906815751736342,0.00016364695538844618
16.31999999999975,0.7792102329950426,0.7925403188860154,0.9876801116828129,0.00016364695538844618
16.329999999999753,0.7792641608318196,0.7777091155047637,0.9906194263575335,0.00015203784240793968
16.339999999999755,0.7773275901364041,0.9038109866672723,0.9878824394633889,0.00015203784240793968
16.349999999999756,0.7779039609964562,0.7784414927438632,0.9907478249050036,8.577387482260016e-05
16.359999999999758,0.7775942794601077,0.8560710703904355,0.9880363271892905,8.577387482260016e-05
16.36999999999976,0.7773533394222316,0.7783602790031632,0.9907619661813336,0.00013719760808080655
16.37999999999976,0.7755743765474088,0.7851734071691914,0.9881886741895011,0.00013719760808080655
16.389999999999763,0.7758190850631574,0.7792719277762324,0.990871640431114,0.00029104506473947846
16.399999999999764,0.7738142254341527,0.768932051868495,0.9884473991761139,0.00029104506473947846
16.409999999999766,0.773480963691109,0.7809858485870744,0.9908485408788569,9.430169723533848e-05
16.419999999999767,0.7732387036062496,0.802965349599101,0.9887500758760708,9.430169723533848e-05
16.42999999999977,0.7735765078279339,0.7802362560102828,0.9909988631475223,0.00020558041270358641
16.43999999999977,0.7719926874650447,0.8144682369853194,0.9887822947359335,0.00020558041270358641
16.449999999999772,0.7726725606597142,0.7805175470670885,0.9910389049866294,0.00015333663348629113
16.459999999999773,0.7704281550373417,0.7526392177730384,0.9889740107191937,0.00015333663348629113
16.469999999999775,0.7718114643815336,0.7807607377058043,0.9911331377830023,0.00013986446262234773
16.479999999999777,0.7696434198483048,0.724119251966441,0.9891338414262991,0.00013986446262234773
16.489999999999778,0.7700161999647941,0.7819459543095695,0.9911632059715249,4.099682074695198e-05
16.49999999999978,0.7687129865686416,0.7214037280190505,0.9892984626006829,4.099682074695198e-05
16.50999999999978,0.7687231096186121,0.782620330154036,0.9911575224299934,0.00010597840335184198
16.519999999999783,0.7680078757721506,0.7562401012410729,0.989429628973453,0.00010597840335184198
16.529999999999784,0.7679639610745339,0.7827568862862956,0.9912842429165742,0.0002503776132039252
16.539999999999786,0.7661061426835156,0.7204791805804536,0.9895996084456858,0.0002503776132039252
16.549999999999788,0.766636504950417,0.7834754452454988,0.9912764887055164,0.00021346705337332988
16.55999999999979,0.7647896145157131,0.729700789915007,0.9896753002235079,0.00021346705337332988
16.56999999999979,0.7657807762915503,0.7837235624934769,0.9914279837923016,9.660959822044624e-05
16.579999999999792,0.7639217659279076,0.8860926645055615,0.9898175198992607,9.660959822044624e-05
16.589999999999794,0.7638851049747204,0.7850234896917756,0.9914731201247021,0.0001230091937066948
16.599999999999795,0.7623216203699112,0.645617689105658,0.9899709636747452,0.0001230091937066948
16.609999999999797,0.7624109117907996,0.7858874477331607,0.9915062027918564,0.00014418584316169312
16.6199999999998,0.7615417028771952,0.7001186550658611,0.9901852211891707,0.00014418584316169312
16.6299999999998,0.7612696395978118,0.7864101954015243,0.9915841984279584,0.0001325026546070533
16.6399999999998,0.7593317754801907,0.8952195573987357,0.9903293478849636,0.0001325026546070533
16.649999999999803,0.7603343767782096,0.7867373246221194,0.9916052190501798,0.00010287578126457042
16.659999999999805,0.7577175504540985,0.8371393619098509,0.9904204307868362,0.00010287578126457042
16.669999999999806,0.7592209349583833,0.7872582931184138,0.9917215291470868,4.239638513958271e-05
16.679999999999808,0.7564483737409338,0.7761378661697642,0.990499797217616,4.239638513958271e-05
16.68999999999981,0.757591255520162,0.7883059659982634,0.9916347714052571,0.00010484977776370157
16.69999999999981,0.7555896436540923,0.7352802263058781,0.9906600939413985,0.00010484977776370157
16.709999999999813,0.755470073874707,0.7898362339341691,0.9917402873132294,0.00011434899726385205
16.719999999999814,0.7543361622842585,0.7503218902011557,0.9907279181238015,0.00011434899726385205
16.729999999999816,0.7537317547693669,0.7909582292726105,0.991805925218775,0.00015077377771820444
16.739999999999817,0.7526801043637168,0.7717531825413626,0.9909352994992954,0.00015077377771820444
16.74999999999982,0.7527944307219367,0.7912781742596615,0.9918687204179839,0.0001998191482771942
16.75999999999982,0.7512532793148086,0.8235796690520492,0.9910507427359931,0.0001998191482771942
16.769999999999822,0.7511621924695706,0.7923088764531732,0.9919589451715223,0.00014614012601193478
16.779999999999824,0.7494693077275068,0.7117410055401212,0.9911005312372028,0.00014614012601193478
16.789999999999825,0.7498328316806153,0.7930335234306018,0.9919832851952455,9.753020908891213e-05
16.799999999999827,0.748653317829115,0.7553862261656926,0.9912296283516494,9.753020908891213e-05
16.809999999999828,0.7478809618175679,0.7943834155302183,0.992029819407102,0.00019720810567380037
16.81999999999983,0.746498290201765,0.6896626094173177,0.9914051731510034,0.00019720810567380037
16.82999999999983,0.746371318584965,0.7952797285892172,0.9920647699015197,8.287713711360892e-05
16.839999999999833,0.7447050423254281,0.7622448446265425,0.9915418162054256,8.287713711360892e-05
16.849999999999834,0.7455357803542575,0.7954991085876504,0.992000900158203,4.880575244353207e-05
16.859999999999836,0.743093345480599,0.7827739301448178,0.9916074169971639,4.880575244353207e-05
16.869999999999838,0.742736835514782,0.797715201564585,0.992012281666686,5.755740731269413e-05
16.87999999999984,0.7415350667724706,0.8075828011962805,0.9917345597844579,5.755740731269413e-05
16.88999999999984,0.7419535917246352,0.7978710472697548,0.9921470463921436,8.367996770472265e-05
16.899999999999842,0.7398487498820419,0.7910189708633304,0.9918367280142742,8.367996770472265e-05
16.909999999999844,0.7399494385318016,0.7992789264714092,0.9922504048184733,3.4615216787683216e-05
16.919999999999845,0.7386126458349842,0.7138514031299885,0.991966807446485,3.4615216787683216e-05
16.929999999999847,0.7384794668785514,0.8001377896776213,0.9922851457634323,0.00013707958695331296
16.93999999999985,0.7367642334963268,0.8421893130461628,0.9921127840729508,0.00013707958695331296
16.94999999999985,0.7367732395080704,0.8012384118685225,0.992363887732758,4.220100695779667e-05
16.95999999999985,0.7350045265348595,0.692569507690336,0.9921236008474882,4.220100695779667e-05
16.969999999999853,0.7348863476039871,0.8025231120913188,0.9923714908656475,5.200364672858875e-05
16.979999999999855,0.7332864321024954,0.7145321653751396,0.9922117389223755,5.200364672858875e-05
16.989999999999856,0.7329071517279399,0.8038866132510222,0.9924242132866005,0.00010292126909918402
16.999999999999858,0.7312604148285693,0.748090828479695,0.9923453430231446,0.00010292126909918402
17.00999999999986,0.7314491899856559,0.8047174179129937,0.9924149401265047,4.9371680861687436e-05
17.01999999999986,0.7295329382444267,0.7375003405180438,0.9924631297490555,4.9371680861687436e-05
17.029999999999863,0.7294591304857262,0.8060962947123409,0.9925165701587518,2.3623770494395964e-05
17.039999999999864,0.7275369424186631,0.8558576310023139,0.992581794683488,2.3623770494395964e-05
17.049999999999866,0.7277962364714381,0.8071372825097658,0.9925940592168041,7.785931002613545e-05
17.059999999999867,0.7256554484078971,0.8792718859923957,0.9926583861055771,7.785931002613545e-05
17.06999999999987,0.7261050001660401,0.8082101843379959,0.9925699757102936,0.00010182969048653278
17.07999999999987,0.7240644005815228,0.8290657245607689,0.9927593132501206,0.00010182969048653278
17.089999999999872,0.7242442301169408,0.809464757021493,0.9928048059024417,8.039018408418104e-05
17.099999999999874,0.7219242916406364,0.9296557952563693,0.9928970545982407,8.039018408418104e-05
17.109999999999875,0.7221812658060899,0.8109144739313087,0.9927487453475398,8.675156765261748e-05
17.119999999999877,0.7202156689115145,0.8127017183499252,0.9929392648904855,8.675156765261748e-05
17.129999999999878,0.7203781208172654,0.8120935928022355,0.9927760175399307,0.00010033743680307804
17.13999999999988,0.7184570252125518,0.846445537129514,0.9930970695212666,0.00010033743680307804
17.14999999999988,0.718459246139546,0.8133857275470515,0.9927819735516445,0.00010136994937045952
17.159999999999883,0.7164660396263443,0.8586965116488718,0.9931510210706471,0.00010136994937045952
17.169999999999884,0.7164202708562774,0.8148022805820079,0.9929005367598919,6.831600514960332e-05
17.179999999999886,0.7144039245444591,0.7918947279543773,0.9932548378373925,6.831600514960332e-05
17.189999999999888,0.714443691164234,0.816146589604484,0.9929192280954122,9.198270348355949e-05
17.19999999999989,0.7124608741106155,0.7643604279232853,0.9932990520981874,9.198270348355949e-05
17.20999999999989,0.7125538725559957,0.8174048319135407,0.9930286555746318,8.555152141754163e-05
17.219999999999892,0.7106571197907314,0.710156848340058,0.993439127413747,8.555152141754163e-05
17.229999999999894,0.7106730588119579,0.8186560352762127,0.9929843312816837,3.536540923934749e-05
17.239999999999895,0.708481687838624,0.8453848161498888,0.9935319525091483,3.536540923934749e-05
17.249999999999897,0.7085273525193481,0.8201755000623883,0.9930876630332744,4.459362392366109e-05
17.2599999999999,0.706422081089831,0.8791575180579589,0.9935698843191251,4.459362392366109e-05
17.2699999999999,0.7065923956945201,0.8214631475351664,0.9932083871400931,8.291366833092323e-05
17.2799999999999,0.7043862888410836,0.7607907066417863,0.9936882159368711,8.291366833092323e-05
17.289999999999903,0.7045879168123,0.8228302438666351,0.9933483252903124,5.895276454582253e-05
17.299999999999905,0.7022762023471965,0.7611974433121419,0.9937736502333364,5.895276454582253e-05
17.309999999999906,0.7024372664909679,0.8243491510243159,0.9933266265225913,5.928970918767768e-05
17.319999999999908,0.7003299575445965,0.717580685611669,0.9938694848039827,5.928970918767768e-05
17.32999999999991,0.7003847383344702,0.8257655223302596,0.9934242784276678,8.757506907511356e-05
17.33999999999991,0.6981262517675499,0.8184856369556288,0.993977211517867,8.757506907511356e-05
17.349999999999913,0.69831764966731,0.8271829530723587,0.9935141077600185,0.00010984345392519676
17.359999999999914,0.6960927784532511,0.8610097608914413,0.9940433904271813,0.00010984345392519676
17.369999999999916,0.6962264294824664,0.8286271466083999,0.9935040943479055,5.6675265796763006e-05
17.379999999999917,0.6938686829969822,0.8081530105623846,0.9941096811539778,5.6675265796763006e-05
17.38999999999992,0.6940520648510277,0.8301374132713668,0.9936628900750342,9.483003165373837e-05
17.39999999999992,0.6918711586319682,0.8072072287514167,0.9942315202609021,9.483003165373837e-05
17.409999999999922,0.6918344812782562,0.8317083278295686,0.9937089081544209,8.183345260438798e-05
17.419999999999924,0.689669589587581,0.7874363357038918,0.9943043926186402,8.183345260438798e-05
17.429999999999925,0.6896885071178602,0.8331903463210527,0.9937785381268873,5.365064695567882e-05
17.439999999999927,0.6875112094002211,0.9093866063700712,0.9943928083498146,5.365064695567882e-05
17.44999999999993,0.687548226236468,0.8346692997020431,0.9939505204786271,4.953700597368987e-05
17.45999999999993,0.6852482273241177,0.8243563637679918,0.9944675356582559,4.953700597368987e-05
17.46999999999993,0.6852903660227301,0.8362643611149347,0.9939758044858346,9.108143746030636e-05
17.479999999999933,0.6831319155411272,0.9081348653070767,0.9945815011933441,9.108143746030636e-05
17.489999999999934,0.6831777195214542,0.8377104381719016,0.9941339289468138,4.2665530939859e-05
17.499999999999936,0.680842034813622,0.8044804866592992,0.9946242622784509,4.2665530939859e-05
17.509999999999938,0.6808979604699663,0.8393198701157136,0.9941737361505922,2.6946235693894915e-05
17.51999999999994,0.6784732913151745,0.8346604750490104,0.9947213884941013,2.6946235693894915e-05
17.52999999999994,0.6786673204884608,0.8408715367993395,0.9942214720550036,7.735897980352029e-05
17.539999999999942,0.6762431688257606,0.8643101337467334,0.9948041602564943,7.735897980352029e-05
17.549999999999944,0.6765109455501972,0.8423503802962552,0.9943799161138861,5.632767099652789e-05
17.559999999999945,0.674173883187563,0.7615716187736321,0.9948690414496465,5.632767099652789e-05
17.569999999999947,0.6741051380610183,0.8440718358878371,0.9943951037607899,4.196696491165571e-05
17.57999999999995,0.6718463625540113,0.8593671437366239,0.9950095888231677,4.196696491165571e-05
17.58999999999995,0.6720067235989567,0.8454892185886893,0.9945271010669792,3.358488568828211e-05
17.59999999999995,0.6694867787118179,0.8894192761762698,0.9950416616641357,3.358488568828211e-05
17.609999999999953,0.6696639577208557,0.8471347791899873,0.9946578595088915,8.478870044050361e-05
17.619999999999955,0.667251241292911,0.8869806841418647,0.9951051777420464,8.478870044050361e-05
17.629999999999956,0.6672725507116894,0.8488293773859956,0.9946497327790955,6.343850201635402e-05
17.639999999999958,0.6648621180167057,0.8589677242723149,0.9951984905345574,6.343850201635402e-05
17.64999999999996,0.665118101582648,0.8502931292378584,0.9947651180037143,4.6702929206393824e-05
17.65999999999996,0.6626828293019987,0.911755082346263,0.9952871027288317,4.6702929206393824e-05
17.669999999999963,0.662691108096242,0.8520073909416908,0.9947861535559922,3.1515867384226644e-05
17.679999999999964,0.6601512539531001,0.7522207109591006,0.9953882131088,3.1515867384226644e-05
17.689999999999966,0.6604784638134069,0.8535068796463294,0.9949564553258035,5.241619029921883e-05
17.699999999999967,0.6577272641648972,0.9004705918734495,0.9954304306409091,5.241619029921883e-05
17.70999999999997,0.6580666990930073,0.8552034499141886,0.99502578972407,9.210730437133513e-05
17.71999999999997,0.6555761448220102,0.8691017322638213,0.9955232076568195,9.210730437133513e-05
17.729999999999972,0.6558065369416329,0.8567503130081413,0.9951049208357828,3.342624985601529e-05
17.739999999999974,0.653003415785561,0.8684054269971352,0.9955998638218412,3.342624985601529e-05
17.749999999999975,0.65312811469649,0.8587047550132035,0.9952337574460083,3.787306351831124e-05
17.759999999999977,0.6509134899468404,0.7837658289117129,0.995658130655533,3.787306351831124e-05
17.76999999999998,0.6508811507961245,0.860237822485049,0.9952809633713706,9.227143411236068e-05
17.77999999999998,0.6483329072146755,0.8033175159733188,0.9957652861084761,9.227143411236068e-05
17.78999999999998,0.6483899449083894,0.8620058362808111,0.9954372477684487,3.851754264183953e-05
17.799999999999983,0.6461459476827784,0.9437418566918943,0.9958255655491994,3.851754264183953e-05
17.809999999999985,0.6460624587262489,0.8636119131046154,0.9955124012587064,5.594188495240606e-05
17.819999999999986,0.643804052711086,0.8240107038944262,0.9958885782763592,5.594188495240606e-05
17.829999999999988,0.6440112294252505,0.8649345423085169,0.9956177294552185,5.122378047668623e-05
17.83999999999999,0.641488773689168,0.8544834127164687,0.9959796300321837,5.122378047668623e-05
17.84999999999999,0.6414506624535286,0.8667455877263783,0.9957086115206519,3.961572711739524e-05
17.859999999999992,0.6390088548796629,0.8767243276886245,0.9960293133607836,3.961572711739524e-05
17.869999999999994,0.6392403986442268,0.868208851685469,0.9958051822971536,5.666797331857484e-05
17.879999999999995,0.6367100073394892,0.8343820457477416,0.9960743749240285,5.666797331857484e-05
17.889999999999997,0.6367477371356867,0.8699454335143539,0.9958837168920565,6.136014627295353e-05
17.9,0.6339275649827638,0.8583893316074475,0.9961364754481338,6.136014627295353e-05
17.91,0.6341148004978514,0.8718218239834605,0.9960164824912597,4.499804396566243e-05
17.92,0.6318312665251525,0.8663686823901924,0.9962009427398484,4.499804396566243e-05
17.930000000000003,0.631674400675918,0.873507913586793,0.9961223748880461,4.418135112190109e-05
17.940000000000005,0.629334194346402,0.8390840865753173,0.9962904236741441,4.418135112190109e-05
17.950000000000006,0.6296662859730588,0.8747603020690035,0.9961516293399879,6.563456185902667e-05
17.960000000000008,0.6270362399638627,0.920020535853169,0.9963407476004561,6.563456185902667e-05
17.97000000000001,0.6271991813144101,0.8764537211921511,0.996332792880376,5.416216471806964e-05
17.98000000000001,0.624392669377832,0.8962671984026318,0.9964068932387594,5.416216471806964e-05
17.990000000000013,0.6244783887054604,0.8783975215811433,0.9964016817887864,7.044794826260429e-05
18.000000000000014,0.6220289332787227,0.8442729585516806,0.9964644002483425,7.044794826260429e-05
18.010000000000016,0.6222238567540131,0.8798804735874999,0.9964680386643391,2.635352163005704e-05
18.020000000000017,0.6200971888953914,0.9354548313656761,0.996506076973087,2.635352163005704e-05
18.03000000000002,0.6194589368976587,0.8818656739331406,0.9966214868997851,3.7301906854512817e-05
18.04000000000002,0.6175979073375095,0.8793097610771372,0.9965709092890158,3.7301906854512817e-05
18.050000000000022,0.6175145148567299,0.8830345809769853,0.9966665785473817,3.731743229926158e-05
18.060000000000024,0.6147347120565417,0.8953632337284179,0.9966553932307823,3.731743229926158e-05
18.070000000000025,0.614903200933665,0.8848530941507106,0.9967683929889796,2.8625029834179413e-05
18.080000000000027,0.6123154851996868,0.881131761478017,0.9966564561159105,2.8625029834179413e-05
18.09000000000003,0.6128892732177602,0.8860744498164567,0.9969103343241901,1.8031604178647444e-05
18.10000000000003,0.6098715566176042,0.8869613597980909,0.996708333945814,1.8031604178647444e-05
18.11000000000003,0.6099203333260237,0.8882359482417475,0.9969342678831201,7.140197076132937e-05
18.120000000000033,0.6077572649705647,0.8776666709409181,0.9967670787012206,7.140197076132937e-05
18.130000000000035,0.607711949175773,0.8896463500383331,0.9970938303490849,5.725514744132051e-05
18.140000000000036,0.6049401580205078,0.8875299072468379,0.996814393178606,5.725514744132051e-05
18.150000000000038,0.6050339704020009,0.8915165987227704,0.9971675305760086,4.9109778099179943e-05
18.16000000000004,0.602553089015038,0.8387651831954714,0.9968404928940892,4.9109778099179943e-05
18.17000000000004,0.6025601529302694,0.8931823294401406,0.9972690240874428,4.194095501342692e-05
18.180000000000042,0.6001356813061607,0.9096320946160833,0.9968626353260158,4.194095501342692e-05
18.190000000000044,0.6001788266844673,0.8947520599451795,0.9973463202652729,2.5267648827291696e-05
18.200000000000045,0.5979692485576217,0.9076042760618719,0.9969202637892804,2.5267648827291696e-05
18.210000000000047,0.5977693029203939,0.8963458796839202,0.9974530624910696,1.763591976826743e-05
18.22000000000005,0.5954749703166965,0.9091541840757554,0.9969778732260626,1.763591976826743e-05
18.23000000000005,0.5956542304351313,0.8976410166296384,0.9974985788141781,3.348454988468987e-05
18.24000000000005,0.5925468439584318,0.9170849181424285,0.9969810724835685,3.348454988468987e-05
18.250000000000053,0.5929674713210044,0.8994957797429847,0.9976159375863518,2.610536528117808e-05
18.260000000000055,0.5903059800292285,0.888638119363869,0.9969672475918293,2.610536528117808e-05
18.270000000000056,0.5907685431416476,0.9008650761172289,0.997715144717627,5.735751887891924e-05
18.280000000000058,0.5878444571435397,0.9151467749732992,0.9970443616576938,5.735751887891924e-05
18.29000000000006,0.5882079149556553,0.9025864845243979,0.9977769333936313,2.9368306688699153e-05
18.30000000000006,0.5857333034166456,0.8934259396617639,0.9970264090915628,2.9368306688699153e-05
18.310000000000063,0.5857995852940551,0.9041538505400603,0.9978404577583162,3.272053514363512e-05
18.320000000000064,0.5831795531200046,0.9010175476912554,0.9970488470793915,3.272053514363512e-05
18.330000000000066,0.5832970117761327,0.9058116936771095,0.9979325641364467,2.1687335701977058e-05
18.340000000000067,0.5806365325283879,0.919823548094772,0.9970706513837152,2.1687335701977058e-05
18.35000000000007,0.5812288422075303,0.9070318603594391,0.998002456950914,3.2493693216463143e-05
18.36000000000007,0.5784100336162712,0.924045477182456,0.9970667870503496,3.2493693216463143e-05
18.370000000000072,0.5785953844076809,0.9088063351562395,0.9980805189669367,4.1069033683152516e-05
18.380000000000074,0.5761129404418656,0.9339814339398957,0.9970741080413167,4.1069033683152516e-05
18.390000000000075,0.576274098164907,0.9102693085240476,0.9981601051289992,2.519862068196384e-05
18.400000000000077,0.5732018293726091,0.9462235413822817,0.9970735632358629,2.519862068196384e-05
18.41000000000008,0.5739402486582803,0.9117396334204415,0.998235383195609,3.1286816366800236e-05
18.42000000000008,0.571101290504145,0.866319231669647,0.9970598095500476,3.1286816366800236e-05
18.43000000000008,0.5718265300867051,0.9129846825334165,0.9983040138908129,7.072229496215212e-06
18.440000000000083,0.5687937590553837,0.9105362558396213,0.9970702573855311,7.072229496215212e-06
18.450000000000085,0.5689609385610755,0.9149724824729701,0.9983621091493542,3.069537959172389e-05
18.460000000000086,0.5668702566431205,0.9410949725470973,0.9970717997244514,3.069537959172389e-05
18.470000000000088,0.5669981013044292,0.9160613444653223,0.9984136680181801,2.2466431370313237e-05
18.48000000000009,0.5642133961629932,0.941764381501133,0.997019131541604,2.2466431370313237e-05
18.49000000000009,0.5642084688067798,0.9179664781509402,0.9984885661800312,2.8909318144144015e-05
18.500000000000092,0.5618241858702091,0.8936706566728947,0.9970146385070976,2.8909318144144015e-05
18.510000000000094,0.5622212548094752,0.9190717192413762,0.9985431181352712,1.7530389817130076e-05
18.520000000000095,0.5591520668195967,0.8950240138479805,0.9969594820655843,1.7530389817130076e-05
18.530000000000097,0.559804716058791,0.9205962482291938,0.9985948827634261,3.669277122989073e-05
18.5400000000001,0.5567944090397365,0.9056170134918093,0.9969308246307219,3.669277122989073e-05
18.5500000000001,0.5573720393932218,0.9221343934755468,0.9986408182159329,1.2043127015075737e-05
18.5600000000001,0.5547990619886178,0.9244351624403235,0.9968898928355141,1.2043127015075737e-05
18.570000000000103,0.5550013128879246,0.9236071226180449,0.9986894973428074,1.4687128635229533e-05
18.580000000000105,0.55213973530607,0.9781620534317989,0.9969044119885976,1.4687128635229533e-05
18.590000000000106,0.5531718883973817,0.9245352092300347,0.9987311094499048,1.827568724252191e-05
18.600000000000108,0.5499402396644679,0.9424870547896651,0.9968214395988951,1.827568724252191e-05
18.61000000000011,0.550671331933637,0.926121852951033,0.9987590468094638,2.567392447254122e-05
18.62000000000011,0.5481483876284744,0.9157657173619772,0.9967640679522394,2.567392447254122e-05
18.630000000000113,0.5483439011453293,0.9275350005981287,0.9987907674608151,1.8873669822333718e-05
18.640000000000114,0.5455423723489609,0.9427138721604574,0.996735223807092,1.8873669822333718e-05
18.650000000000116,0.54591539707819,0.9290455989668547,0.9988281464729448,1.7177430975114085e-05
18.660000000000117,0.5436547768657627,0.9147091511023135,0.9966585946837269,1.7177430975114085e-05
18.67000000000012,0.5435708185690633,0.9304702460728826,0.9988501988005616,5.365782971515859e-05
18.68000000000012,0.540615484758857,0.9422372566927206,0.9965909991608405,5.365782971515859e-05
18.690000000000122,0.5410784637802778,0.9320402859925578,0.9988773997516996,1.580917407037612e-05
18.700000000000124,0.5381589503481432,0.9113761262951685,0.9965562871911934,1.580917407037612e-05
18.710000000000125,0.5389423164932176,0.933253313021812,0.9988962423415599,6.013133474640946e-05
18.720000000000127,0.5363074862307147,0.9500597632533685,0.9964907570003811,6.013133474640946e-05
18.73000000000013,0.5368859781904477,0.9343810092045706,0.9989112155564925,1.8712321258230413e-05
18.74000000000013,0.5340991221322066,0.9266084260237741,0.9964346084503329,1.8712321258230413e-05
18.75000000000013,0.5343730265816935,0.9359578670854358,0.9989279186355542,6.498788170067026e-05
18.760000000000133,0.5309717011471429,0.9401108794455573,0.9962949220822744,6.498788170067026e-05
18.770000000000135,0.5321244376958507,0.9372705720632049,0.9989380296404368,2.875277760323757e-05
18.780000000000136,0.5299499762717759,0.9649726068699422,0.9961697013160398,2.875277760323757e-05
18.790000000000138,0.529971666362098,0.9384837823204542,0.9989465509896857,3.675360171243809e-05
18.80000000000014,0.5272759164552705,0.9624174970725468,0.9961076483369223,3.675360171243809e-05
18.81000000000014,0.5284736025921751,0.9390373992594296,0.9989638917713647,9.05814556444439e-06
18.820000000000142,0.524937492611277,0.9542691211491726,0.9960554350068748,9.05814556444439e-06
18.830000000000144,0.5258539990229909,0.9406991168351313,0.9990057121158114,6.338023548581285e-05
18.840000000000146,0.5228281007895047,0.9255648230577239,0.9958400132346797,6.338023548581285e-05
18.850000000000147,0.5238608364509008,0.94173604964858,0.9990559751715498,4.4604661806460133e-05
18.86000000000015,0.5205608254323643,0.9657380779867606,0.9957076169492624,4.4604661806460133e-05
18.87000000000015,0.5211340684490019,0.9435002110752757,0.9991034882866637,4.193873612155628e-05
18.88000000000015,0.5184083986356117,0.96092931569371,0.9956291914238377,4.193873612155628e-05
18.890000000000153,0.5192384489668249,0.9444367457580698,0.9991506758243576,3.897990865734049e-05
18.900000000000155,0.5161588339515257,0.9389826731134565,0.9955546856782564,3.897990865734049e-05
18.910000000000156,0.5172616392940177,0.945447420286801,0.9991979480813546,4.276727651741218e-05
18.920000000000158,0.5143714464767872,0.9243990147061699,0.9953959229226085,4.276727651741218e-05
18.93000000000016,0.5143965822183372,0.9473407158171395,0.9992671015398316,7.422087949294674e-05
18.94000000000016,0.5116906242674311,0.9384567092895287,0.9952107805658453,7.422087949294674e-05
18.950000000000163,0.5123873077728647,0.9483831460745914,0.9993137328705102,5.208095202481886e-05
18.960000000000164,0.5096098023872306,0.9497743084179491,0.9950923668262505,5.208095202481886e-05
18.970000000000166,0.5110461093038571,0.9487526754677356,0.9993814571133859,3.259975244111582e-05
18.980000000000167,0.5077097223364186,0.939338637209184,0.9950010747650324,3.259975244111582e-05
18.99000000000017,0.5085484108559023,0.9502659736879812,0.9994340813257978,3.552936168111941e-05
19.00000000000017,0.5054081570616009,0.9343843173355677,0.9947791061924883,3.552936168111941e-05
19.010000000000172,0.5066373047757917,0.9511935912465175,0.9994855064003978,8.166122010018503e-05
19.020000000000174,0.5030315657287876,0.9734519545980695,0.9944994410879525,8.166122010018503e-05
19.030000000000175,0.5042994227267639,0.9525419958763932,0.9995433081104284,8.612455349319109e-05
19.040000000000177,0.5019826699394219,0.9758030515514537,0.994462266847837,8.612455349319109e-05
19.05000000000018,0.5017829026927341,0.9540689282135506,0.9995564388982775,0.00011054766271063548
19.06000000000018,0.49867205140094056,0.9695776797878732,0.9942723056383315,0.00011054766271063548
19.07000000000018,0.4998339734131673,0.9550301227828758,0.9996160511797119,8.954540703131621e-05
19.080000000000183,0.4974633738268791,0.9598193809653036,0.994213140830843,8.954540703131621e-05
19.090000000000185,0.4972781359280211,0.9565931427345701,0.9996718408562246,2.7407906132012628e-05
19.100000000000186,0.49572753043813955,0.9938724427873645,0.9939484231070835,2.7407906132012628e-05
19.110000000000188,0.49571350305123973,0.9571676689926863,0.9996906431768612,5.208391562101347e-05
19.12000000000019,0.4927793392226765,0.9266061493970207,0.9939385395546926,5.208391562101347e-05
19.13000000000019,0.494155690318865,0.9577264674496226,0.9997155310386351,5.702370970395859e-05
19.140000000000192,0.49187329000699476,0.9931984785630478,0.9939364912438649,5.702370970395859e-05
19.150000000000194,0.4931421650595963,0.9577322649269691,0.999720203238855,2.3204744299732734e-05
19.160000000000196,0.4889501045327774,0.9460126276848815,0.9940092112825774,2.3204744299732734e-05
19.170000000000197,0.4891755479182005,0.9606766121178576,0.999741345646539,2.902029776810127e-05
19.1800000000002,0.48714350388930117,0.9871294569818401,0.9940379301584908,2.902029776810127e-05
19.1900000000002,0.4881168055340662,0.9607317716391446,0.99974267256838,7.96623167248829e-05
19.200000000000202,0.485414213311721,0.9210398111180933,0.9941437890893264,7.96623167248829e-05
19.210000000000203,0.4852771466933602,0.9625544376625105,0.9997533377095129,0.00010541394873464708
19.220000000000205,0.4835361618974986,0.9189930200874008,0.9942999520615627,0.00010541394873464708
19.230000000000206,0.4834791189141917,0.9633417968144824,0.9997476929960486,2.834372253197147e-05
19.240000000000208,0.481166887221068,0.9880712259767841,0.9945565870250607,2.834372253197147e-05
19.25000000000021,0.4821733220992323,0.963631594023886,0.9997327179662507,3.8636249644162914e-05
19.26000000000021,0.4791525920957622,0.9607164955881738,0.9947939378553283,3.8636249644162914e-05
19.270000000000213,0.4789022238056407,0.9658771353527227,0.9997297659546349,2.6241901232813023e-05
19.280000000000214,0.4771837943342473,0.9874818701056134,0.9949542594631063,2.6241901232813023e-05
19.290000000000216,0.4780015669560134,0.965762843625859,0.9997007341547246,5.288711100573388e-05
19.300000000000217,0.47444433158096067,0.9622136611917818,0.9952640977016268,5.288711100573388e-05
19.31000000000022,0.47673589581564657,0.965999526060886,0.9996744250694346,5.340590776551745e-05
19.32000000000022,0.473143621302741,0.9870053492546519,0.9954176150494563,5.340590776551745e-05
19.330000000000222,0.4738138432657144,0.9678826532690615,0.9996657817325557,5.366911251050502e-05
19.340000000000224,0.47116710222519187,0.9669095077851144,0.9957489484197738,5.366911251050502e-05
19.350000000000225,0.4724699123272499,0.9681952859375993,0.9996535760745451,3.8402885288710316e-05
19.360000000000227,0.469616315296447,0.980588296083073,0.9958920895994348,3.8402885288710316e-05
19.37000000000023,0.4709938962889854,0.968631406742378,0.9996451270396943,5.772022272429259e-05
19.38000000000023,0.46889568760451567,1.0353630544966168,0.9961186889882961,5.772022272429259e-05
19.39000000000023,0.46795648089006603,0.9706220125067813,0.999668561266294,1.293214746466083e-05
19.400000000000233,0.46566763353776697,0.9656737265609293,0.9963178337169706,1.293214746466083e-05
19.410000000000235,0.46723725399929955,0.970303173803689,0.9996761529370549,0.00012862983908852049
19.420000000000236,0.4643812767170833,0.9774748362724088,0.9965260475064461,0.00012862983908852049
19.430000000000238,0.4645445733795791,0.9719433770177662,0.9997006837889295,2.922800635508012e-05
19.44000000000024,0.46186389903779057,0.9814473501027351,0.9967091107276658,2.922800635508012e-05
19.45000000000024,0.4626653137511057,0.9727760261470737,0.9997518449145376,5.166895544948334e-05
19.460000000000242,0.4598494039189595,0.9485407353425434,0.9969350373787742,5.166895544948334e-05
19.470000000000244,0.46187043787398113,0.9725217774012629,0.9997655511688719,4.730666263777778e-05
19.480000000000246,0.4590879710265819,0.9448334560559507,0.9970810958997133,4.730666263777778e-05
19.490000000000247,0.46002272901633356,0.973307213251486,0.9998088325471844,3.6603811749262076e-05
19.50000000000025,0.457297828052947,0.9901341288529872,0.9973367934010114,3.6603811749262076e-05
19.51000000000025,0.4580021886491033,0.9742628724260958,0.9998324333488151,0.0001291723887050514
19.520000000000252,0.45518527635846456,0.9773285897015372,0.9974474157014572,0.0001291723887050514
19.530000000000253,0.45633810100536715,0.9748615697964258,0.999874203346784,5.357809557718778e-05
19.540000000000255,0.4525706110669148,0.9275498526537929,0.9976564011303398,5.357809557718778e-05
19.550000000000257,0.4535951166788174,0.976535320714883,0.9998947427771221,3.0278493299087282e-05
19.560000000000258,0.45184087332450995,1.0021784573474752,0.9978076047856544,3.0278493299087282e-05
19.57000000000026,0.45178650377927265,0.9772815102162646,0.9999236692166467,6.860564872068233e-05
19.58000000000026,0.44974591559976335,0.9708299732676802,0.9979656353810569,6.860564872068233e-05
19.590000000000263,0.4513023441110171,0.9767009231143928,0.9999235435765139,4.316793869650886e-05
19.600000000000264,0.448466779789879,0.9943460385871049,0.9980840591572325,4.316793869650886e-05
19.610000000000266,0.44875204519665124,0.978171590919968,0.9999259283394747,8.397143885404288e-05
19.620000000000267,0.4464639043965297,0.9570496999089445,0.9982377620078366,8.397143885404288e-05
19.63000000000027,0.44640669404045824,0.9794421767452235,0.9999284162922452,2.53182418862724e-05
19.64000000000027,0.445102269130627,0.9796536077590189,0.9983718123427068,2.53182418862724e-05
19.650000000000272,0.4460644977434294,0.9787129024986987,0.9999074248602234,6.861710760585726e-06
19.660000000000274,0.442732336034099,1.0114769593179689,0.9985159454814165,6.861710760585726e-06
19.670000000000275,0.44464913430593034,0.9790407413544796,0.9998802120444733,2.6133017654149283e-05
19.680000000000277,0.44165255920232227,0.9392402060247382,0.9986238649203577,2.6133017654149283e-05
19.69000000000028,0.4424262893954792,0.9801710429697061,0.9998643713988065,0.00010210726104254168
19.70000000000028,0.4387510030974388,0.9671945584735618,0.9986987272275094,0.00010210726104254168
19.71000000000028,0.4396212737517014,0.9818858724739501,0.9998040873055274,1.2536975452045763e-05
19.720000000000283,0.43728811705152965,0.9443832585939295,0.9988866658960704,1.2536975452045763e-05
19.730000000000285,0.43834229668154745,0.9820825576006386,0.9997919852274052,5.61758151275865e-05
19.740000000000286,0.43682270839748333,0.992347366680183,0.9989766316179086,5.61758151275865e-05
19.750000000000288,0.4366375591168932,0.9826986342246212,0.9997443801091347,7.191324139207331e-05
19.76000000000029,0.43440492346826326,1.0152148564600485,0.9990567018973471,7.191324139207331e-05
19.77000000000029,0.435607464575715,0.9826380423697549,0.9996837290873353,4.1632305869732005e-05
19.780000000000292,0.43286825263705697,0.9312738685651683,0.9991465785089442,4.1632305869732005e-05
19.790000000000294,0.43382144120322924,0.9833250913128253,0.9996238637347864,3.807603381946142e-05
19.800000000000296,0.43220673942552834,0.9935319950284427,0.999243515177524,3.807603381946142e-05
19.810000000000297,0.4324453259000525,0.9836009607872441,0.9995293402694516,3.7640040997477506e-05
19.8200000000003,0.4299543642474454,1.001819766830839,0.9993254456118258,3.7640040997477506e-05
19.8300000000003,0.4301981578512919,0.9847432380015924,0.9994669786307603,6.681478969447247e-05
19.840000000000302,0.42790776864004476,0.9764017281184458,0.9994070537472501,6.681478969447247e-05
19.850000000000303,0.4293509341511232,0.9844887289113776,0.9993652163044366,2.2504924604714444e-05
19.860000000000305,0.4274299630387789,1.0636849301375684,0.9994736962030261,2.2504924604714444e-05
19.870000000000307,0.42910378115271575,0.9836246376525587,0.9992602094511145,2.2407234696264997e-05
19.880000000000308,0.4261080482841891,0.9597814757084913,0.999487883717403,2.2407234696264997e-05
19.89000000000031,0.42459322388736115,0.987009306535251,0.9991565045875841,3.305434012248753e-05
19.90000000000031,0.42367378170142256,0.9648584672837826,0.9995508246826429,3.305434012248753e-05
19.910000000000313,0.4244709761870724,0.9860297696991712,0.9990677355785523,7.931457850222779e-05
19.920000000000314,0.42294054931701536,0.8903456752918417,0.9995835892951428,7.931457850222779e-05
19.930000000000316,0.42268465548134104,0.9866986930095112,0.9989080595093301,6.754630233298512e-05
19.940000000000317,0.42089128257786657,0.9669299004626564,0.9996304139437058,6.754630233298512e-05
19.95000000000032,0.42063896113935834,0.9876265226227452,0.9988375126286902,4.869039672319982e-05
19.96000000000032,0.4188950456780686,0.965830368850369,0.9996560215152154,4.869039672319982e-05
19.970000000000322,0.42005009234665164,0.98709942871436,0.998679758616856,4.7272772507132845e-05
19.980000000000324,0.41723256168771855,0.9632396344862835,0.9996690490296787,4.7272772507132845e-05
19.990000000000325,0.4190157575101837,0.9870071062025774,0.9985341245642377,7.46559202254116e-05
20.000000000000327,0.41626273392090385,1.0372074803664963,0.999666795886774,7.46559202254116e-05


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds100_roundsGen1_roundsDis1_CvsLi_statMean.CSV <==
index,countTTMean
1,19.9
2,0.2
3,0.6
4,0.4
5,0.1
6,0.2
7,0.7
8,0.7
9,0.7
10,0.5
11,0.2
12,0.3
13,0.5
14,0.2
15,0.4
16,0.6
17,0.6
18,0.8
19,0.6
20,1.1
21,0.9
22,0.7
23,0.5
24,2.2
25,1.8
26,2.5
27,1.8
28,2.0
29,1.4
30,1.5
31,2.2
32,3.1
33,3.5
34,2.1
35,2.8
36,0.8
37,1.5
38,0.9
39,1.2
40,1.1
41,1.5
42,1.2
43,1.0
44,0.8
45,0.8
46,0.7
47,1.1
48,0.4
49,0.8
50,27.9


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds200_roundsGen1_roundsDis1_CvsLi_plot2_statistics.csv <==
index,countOut
1,16
2,5
3,4
4,4
5,4
6,2
7,3
8,2
9,3
10,2
11,1
12,3
13,0
14,1
15,1
16,4
17,3
18,1
19,1
20,1
21,0
22,0
23,0
24,0
25,1
26,1
27,0
28,1
29,1
30,2
31,0
32,3
33,2
34,2
35,3
36,1
37,3
38,7
39,8
40,4
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds200_roundsGen1_roundsDis1_CvsLi_statMean.CSV <==
index,countTTMean
1,28.9
2,1.0
3,0.8
4,1.1
5,0.8
6,0.8
7,0.6
8,1.0
9,0.9
10,0.6
11,0.4
12,0.8
13,0.9
14,0.7
15,0.6
16,0.8
17,1.5
18,2.4
19,2.2
20,2.8
21,2.0
22,2.0
23,1.3
24,1.3
25,1.5
26,1.5
27,0.7
28,1.6
29,1.8
30,2.1
31,1.6
32,1.9
33,1.1
34,2.4
35,2.0
36,1.9
37,1.8
38,1.7
39,1.9
40,1.2
41,0.7
42,0.9
43,1.6
44,1.3
45,1.3
46,0.8
47,1.1
48,0.3
49,0.2
50,8.9


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds200_roundsGen1_roundsDis1_conCvsLi_statMean.CSV <==
index,countTTMean
1,12.9
2,0.7
3,0.7
4,1.0
5,0.6
6,0.5
7,0.8
8,1.1
9,0.2
10,0.0
11,0.0
12,0.2
13,0.3
14,0.5
15,0.4
16,0.7
17,0.2
18,0.3
19,0.4
20,0.6
21,0.8
22,0.2
23,0.4
24,0.6
25,0.4
26,0.7
27,0.4
28,0.5
29,3.6
30,13.8
31,8.9
32,10.3
33,6.8
34,2.6
35,1.0
36,0.8
37,0.8
38,0.6
39,0.8
40,0.3
41,0.3
42,0.5
43,0.4
44,0.5
45,3.5
46,0.7
47,2.5
48,10.0
49,0.8
50,4.4


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds200_roundsGen1_roundsDis1_line_plot1_statisticsSV.csv <==
indexDataTrain,countOutTrain
12,0
13,1
15,0
20,0
24,1
33,0
37,3
40,0
45,4
49,0


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds200_roundsGen1_roundsDis1_line_plot1_statisticsUSV.csv <==
indexDataTest,countOutTest
1,3
2,2
3,0
4,0
5,1
6,3
7,0
8,0
9,2
10,4
11,6
14,1
16,0
17,2
18,5
19,4
21,2
22,1
23,5
25,0
26,1
27,0
28,11
29,0
30,7
31,0
32,0
34,7
35,0
36,0
38,2
39,4
41,7
42,0
43,0
44,3
46,0
47,2
48,3
50,3


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds200_roundsGen1_roundsDis1_line_statMean.CSV <==
index,countTTMean
1,3.9
2,2.0
3,0.9
4,1.0
5,2.0
6,3.9
7,1.7
8,1.2
9,1.8
10,1.1
11,2.5
12,1.9
13,0.6
14,0.5
15,1.5
16,1.6
17,1.3
18,1.2
19,1.5
20,3.4
21,1.5
22,0.7
23,1.5
24,3.7
25,1.1
26,1.3
27,0.5
28,2.2
29,5.9
30,2.5
31,0.6
32,2.1
33,1.5
34,8.3
35,1.0
36,5.6
37,1.4
38,2.0
39,2.2
40,0.1
41,1.4
42,2.2
43,0.8
44,2.6
45,1.3
46,1.2
47,0.7
48,6.3
49,1.0
50,1.3


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds300_roundsGen1_roundsDis1_line_plot1_statisticsSV.csv <==
indexDataTrain,countOutTrain
12,0
13,4
15,0
20,4
24,3
33,6
37,1
40,0
45,6
49,0


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds300_roundsGen1_roundsDis1_line_plot1_statisticsUSV.csv <==
indexDataTest,countOutTest
1,4
2,0
3,0
4,0
5,5
6,0
7,0
8,8
9,3
10,0
11,4
14,3
16,7
17,0
18,3
19,2
21,2
22,5
23,3
25,0
26,0
27,0
28,0
29,0
30,3
31,0
32,0
34,3
35,0
36,4
38,4
39,4
41,0
42,0
43,6
44,3
46,0
47,0
48,0
50,0


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds300_roundsGen1_roundsDis1_line_statMean.CSV <==
index,countTTMean
1,4.6
2,1.0
3,1.2
4,2.3
5,2.3
6,0.8
7,2.1
8,4.3
9,1.5
10,1.1
11,4.0
12,2.2
13,0.9
14,2.4
15,2.5
16,3.5
17,2.1
18,1.6
19,0.4
20,1.8
21,1.6
22,1.0
23,2.1
24,3.5
25,1.5
26,0.9
27,0.3
28,2.7
29,4.9
30,1.0
31,1.1
32,1.7
33,2.2
34,2.4
35,0.5
36,1.3
37,0.5
38,1.3
39,9.6
40,0.5
41,2.3
42,0.6
43,1.4
44,1.9
45,2.1
46,1.4
47,1.7
48,0.2
49,2.0
50,3.2


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds500_roundsGen1_roundsDis1_line_plot1_statisticsSV.csv <==
indexDataTrain,countOutTrain
12,0
13,0
15,0
20,0
24,0
33,11
37,0
40,6
45,0
49,10


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds500_roundsGen1_roundsDis1_line_plot1_statisticsUSV.csv <==
indexDataTest,countOutTest
1,0
2,0
3,15
4,0
5,0
6,0
7,16
8,0
9,0
10,0
11,0
14,0
16,14
17,0
18,0
19,0
21,0
22,0
23,0
25,0
26,0
27,10
28,0
29,0
30,0
31,1
32,0
34,0
35,0
36,12
38,0
39,0
41,0
42,0
43,0
44,0
46,5
47,0
48,0
50,0


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds800_roundsGen1_roundsDis1_line_plot1_statisticsSV.csv <==
indexDataTrain,countOutTrain
12,0
13,0
15,0
20,0
24,0
33,0
37,0
40,0
45,0
49,0


==> numerics/QGAN_50data10sv_100statData_100statData_1-1networkGen_1-1networkDis_lda1_ep0i01_rounds800_roundsGen1_roundsDis1_line_plot1_statisticsUSV.csv <==
indexDataTest,countOutTest
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
14,0
16,0
17,0
18,99
19,0
21,0
22,0
23,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
34,0
35,0
36,0
38,0
39,0
41,0
42,0
43,0
44,1
46,0
47,0
48,0
50,0


==> numerics/QGAN_50data10sv_100statData_100statData_1-3networkGen_3-1networkDis_lda1_ep0i01_rounds1000_roundsGen1_roundsDis1_connectedLine_training.csv <==
step times epsilon,costFunctionGen,costFunctionDis,costFunctionTest,costHilbert
0.0,0.531728745115101,1.073480126568134,0.12029701016441562,0.2010245917349029
0.01,0.5100402282132779,1.0951686434699566,0.11480857427867106,0.1865637521244717
0.02,0.4894848223287152,1.1341825419863572,0.1147287244509069,0.1865637521244717
0.03,0.5441380849427686,1.0814256530951691,0.11192466019496825,0.1955380439209551
0.04,0.44649871778047745,1.2035470785825235,0.10691703277680674,0.1955380439209551
0.05,0.4533463834966887,1.1925331118602256,0.11253708902873685,0.1166691764701762
0.060000000000000005,0.4850656763015344,1.1796126563158447,0.10619075221643165,0.1166691764701762
0.07,0.5220201892917121,1.1433291072627678,0.11464210164564163,0.19665110815774994
0.08,0.48680674319052547,1.2078689899620099,0.10827486850965647,0.19665110815774994
0.09,0.4715659587010861,1.21345800935724,0.11593084366598275,0.09756374122484161
0.09999999999999999,0.564948608395291,1.1177981379411426,0.10063718827661247,0.09756374122484161
0.10999999999999999,0.4618424424185573,1.241112943836022,0.10646906385425435,0.14543642203995716
0.11999999999999998,0.48149826462808604,1.2466490507624788,0.10623028333241766,0.14543642203995716
0.12999999999999998,0.38556613610623736,1.3345022613569373,0.10877018532952609,0.09853643668798136
0.13999999999999999,0.43099563856674106,1.2899574232321327,0.10469961722879628,0.09853643668798136
0.15,0.4348407496333291,1.300215886719628,0.1151155557848401,0.11063639742412845
0.16,0.48988000913632845,1.2378828135698088,0.10407708025028278,0.11063639742412845
0.17,0.4217284665870695,1.3287731173363118,0.1237420879313898,0.132151957878967
0.18000000000000002,0.3423113524880215,1.40783284236575,0.10372498253702077,0.132151957878967
0.19000000000000003,0.4239715071669837,1.341282449292914,0.10192552003431463,0.15762978581968018
0.20000000000000004,0.4076241927775513,1.376101329835628,0.10309351908386162,0.15762978581968018
0.21000000000000005,0.4109748581658284,1.368129356493085,0.11393353722444627,0.18693128232892942
0.22000000000000006,0.42964528335984953,1.372746611182191,0.11012497434514824,0.18693128232892942
0.23000000000000007,0.4451535681446023,1.346830247641018,0.11115363435173595,0.1124772355120173
0.24000000000000007,0.3688704080579812,1.4110651237630194,0.11907208083071354,0.1124772355120173
0.25000000000000006,0.35121824136192237,1.453210819071046,0.11532816599055616,0.09503211403872307
0.26000000000000006,0.38425243574943196,1.4218961796047762,0.11844651545245587,0.09503211403872307
0.2700000000000001,0.36927404816999176,1.4457496003121375,0.1264691926087812,0.16370199535978155
0.2800000000000001,0.3281582426889904,1.499808726562088,0.10235723837554027,0.16370199535978155
0.2900000000000001,0.34101581201679687,1.4843146997861918,0.12585342052394102,0.09493770865918687
0.3000000000000001,0.34159997879391113,1.4941853124682654,0.11046454674249497,0.09493770865918687
0.3100000000000001,0.3156270691031524,1.5186808660190274,0.12692822832783443,0.0822149738708982
0.3200000000000001,0.34395540971229405,1.501144990834948,0.10679100388771674,0.0822149738708982
0.3300000000000001,0.3426781630853063,1.499920260943689,0.1261862133604553,0.10952057052931838
0.34000000000000014,0.30367220343656215,1.5565648798839382,0.11876559248017057,0.10952057052931838
0.35000000000000014,0.34945493567017916,1.5016352863661366,0.11936102328729704,0.13401714972661488
0.36000000000000015,0.34579347775684893,1.510495072736548,0.11721936675025268,0.13401714972661488
0.37000000000000016,0.32641328076549275,1.5325479978956993,0.12868464551134218,0.1098188897306108
0.38000000000000017,0.3092828601245949,1.5559914236846524,0.11105251116237765,0.1098188897306108
0.3900000000000002,0.3649585728753637,1.5006352460884513,0.11443917568304053,0.12818840251636782
0.4000000000000002,0.30405394192810314,1.5681356319153363,0.10901676547843353,0.12818840251636782
0.4100000000000002,0.33105835846693216,1.5413527569120504,0.11242659243693691,0.06353419181323203
0.4200000000000002,0.2969264080126114,1.5863566758195755,0.1103079431674993,0.06353419181323203
0.4300000000000002,0.28702714901758325,1.5917426842437201,0.12122648737703325,0.07757398220739394
0.4400000000000002,0.2613878873890781,1.6302699913754706,0.1208421424351507,0.07757398220739394
0.45000000000000023,0.2742007612870268,1.6093336252664194,0.12014088309493122,0.07643758144898635
0.46000000000000024,0.2733089655910318,1.6442080425537928,0.11829095381154389,0.07643758144898635
0.47000000000000025,0.30010726428298357,1.5879597821804716,0.12380005661010873,0.1318684327455489
0.48000000000000026,0.28937222751806824,1.5878929070760994,0.11385837839919129,0.1318684327455489
0.49000000000000027,0.2561907455239999,1.6367979737540872,0.1283693594466462,0.05019664988474039
0.5000000000000002,0.2509787552816526,1.6697787738849348,0.1234335916250757,0.05019664988474039
0.5100000000000002,0.2738389648407077,1.6232614446807003,0.12696183875117925,0.06616342338924242
0.5200000000000002,0.2807292257524046,1.6408856687232753,0.12212399142983955,0.06616342338924242
0.5300000000000002,0.2598110098229048,1.6409738273810035,0.11106475907278245,0.0687473353325326
0.5400000000000003,0.2313429750156645,1.6958679606048075,0.11785650895878957,0.0687473353325326
0.5500000000000003,0.26325666070937936,1.6409911437520615,0.13091347995610386,0.0903184273439086
0.5600000000000003,0.25971502452553985,1.6623335680597604,0.13748239158696762,0.0903184273439086
0.5700000000000003,0.25263200690834564,1.655433632273913,0.11334134168042642,0.06573312002069706
0.5800000000000003,0.25354203484175364,1.6666840367312068,0.12401547381410932,0.06573312002069706
0.5900000000000003,0.2549559941547001,1.6563796990967572,0.14420326311554824,0.07172693894130809
0.6000000000000003,0.2401546475991359,1.697961651843278,0.12674119170975748,0.07172693894130809
0.6100000000000003,0.2585239980966835,1.6562343847198113,0.11731025610370535,0.05176971259807197
0.6200000000000003,0.22817499371835534,1.6805266030236041,0.12284828384144211,0.05176971259807197
0.6300000000000003,0.2079492805737848,1.7098725546912714,0.1309453111768287,0.09922428531285614
0.6400000000000003,0.21639604465029919,1.6829342233043185,0.1252634581320612,0.09922428531285614
0.6500000000000004,0.24356944440907985,1.6758134893332737,0.1257422679569725,0.04951219066179922
0.6600000000000004,0.2200864462654198,1.6726861936139326,0.12841185290206136,0.04951219066179922
0.6700000000000004,0.2269413657122413,1.6941079955649725,0.13039346678207114,0.03982783579307945
0.6800000000000004,0.21628475366121175,1.658021329254151,0.12077211461035985,0.03982783579307945
0.6900000000000004,0.22486206011047702,1.6981199735923824,0.12622349269262792,0.039513007149289694
0.7000000000000004,0.21372362503873954,1.7124302932447963,0.1281007337726562,0.039513007149289694
0.7100000000000004,0.21822368406109502,1.7062817435434199,0.13635510381906918,0.06176225531782391
0.7200000000000004,0.2081082342938582,1.7019012202848338,0.12382578132427549,0.06176225531782391
0.7300000000000004,0.21709973469531327,1.7092125607262734,0.12691726096060363,0.03975829294701385
0.7400000000000004,0.20653323513486194,1.734110764067727,0.13589004651888664,0.03975829294701385
0.7500000000000004,0.2035108938501693,1.7245884078221287,0.13438093589807512,0.06607652401201386
0.7600000000000005,0.18779648981657415,1.764650306738702,0.13746482194442186,0.06607652401201386
0.7700000000000005,0.2032660893399394,1.7266968009769799,0.13122490713850155,0.02809891558618114
0.7800000000000005,0.20177225678322505,1.7378329093932003,0.12238132265853428,0.02809891558618114
0.7900000000000005,0.2072989997245406,1.7238766716948724,0.14165047365609412,0.03543149720219657
0.8000000000000005,0.20312549646272743,1.732024473349862,0.13243346207392478,0.03543149720219657
0.8100000000000005,0.19386376454295534,1.738379240199568,0.1403556975026835,0.03281086945156181
0.8200000000000005,0.18980310459902258,1.7424208087566537,0.13699567629022733,0.03281086945156181
0.8300000000000005,0.195273670505533,1.7372576141361673,0.14612146652355784,0.0471584287859266
0.8400000000000005,0.188276487049512,1.7299652198315711,0.12784917361097967,0.0471584287859266
0.8500000000000005,0.19491998600985305,1.7387242022649998,0.14599869074794763,0.04446750073943344
0.8600000000000005,0.18831920369006955,1.7699116723654407,0.1438600310531447,0.04446750073943344
0.8700000000000006,0.197853041852951,1.7370502199172682,0.14959701952002097,0.026461063025505736
0.8800000000000006,0.1790983759796893,1.756012660616776,0.1508818588911584,0.026461063025505736
0.8900000000000006,0.18427825439458498,1.7514660087669123,0.14845195576290782,0.04321047639222166
0.9000000000000006,0.18626880468894613,1.7298693567791124,0.13983851223752145,0.04321047639222166
0.9100000000000006,0.18273259124243596,1.7545943520032714,0.142913549201821,0.03058020915761161
0.9200000000000006,0.17437789850052982,1.7743728675082622,0.1323574844842351,0.03058020915761161
0.9300000000000006,0.1842721100287627,1.7535266674742758,0.14024338226729383,0.04495650692814325
0.9400000000000006,0.18248313294627033,1.757280457708203,0.1371021135439542,0.04495650692814325
0.9500000000000006,0.1707892243186083,1.7684313022579592,0.14705502781332058,0.033936538259649075
0.9600000000000006,0.18513093560454297,1.7449402354277845,0.14101240538660703,0.033936538259649075
0.9700000000000006,0.17403295185517215,1.7671019031422728,0.15753037758769747,0.01698408653669283
0.9800000000000006,0.17144711699609577,1.7811304085003075,0.15426224643080336,0.01698408653669283
0.9900000000000007,0.17284630824823738,1.7685400396045958,0.1420374110768383,0.022245544326720008
1.0000000000000007,0.17160997270630335,1.7673718239448997,0.1438185862522129,0.022245544326720008
1.0100000000000007,0.17428630370498444,1.7682221600398547,0.15341565296178467,0.015370412472431571
1.0200000000000007,0.16936154786229202,1.7710053899126579,0.13832444148966366,0.015370412472431571
1.0300000000000007,0.1641660996136311,1.7787019172746725,0.1561896636219812,0.015186176443129468
1.0400000000000007,0.1744079715327848,1.758494222846734,0.13900033639257164,0.015186176443129468
1.0500000000000007,0.17817269371668337,1.766540107555875,0.15238703099602918,0.0329449855801255
1.0600000000000007,0.1767239280132358,1.7721681025695752,0.15506919525059068,0.0329449855801255
1.0700000000000007,0.18165926372321423,1.763945795880784,0.15503778145522853,0.039566340462781215
1.0800000000000007,0.15937886632451034,1.7680757225307928,0.14871128186041585,0.039566340462781215
1.0900000000000007,0.17448258601174094,1.7707873998013883,0.15873663098958762,0.02751588347352052
1.1000000000000008,0.17443793882550235,1.760882116751041,0.15296275754089525,0.02751588347352052
1.1100000000000008,0.16688749743923578,1.7790616456437254,0.14916888854224966,0.039108891714717944
1.1200000000000008,0.1564220594162958,1.796570283331024,0.15739853603427983,0.039108891714717944
1.1300000000000008,0.1630166316407787,1.7832680089294106,0.1518083056846094,0.016656649814928294
1.1400000000000008,0.16790090752566758,1.773945697340324,0.16114588613616987,0.016656649814928294
1.1500000000000008,0.17481299847114548,1.7719171719610154,0.1596796013896448,0.03050341180920451
1.1600000000000008,0.1506897058027468,1.7886384304574172,0.1657536813239358,0.03050341180920451
1.1700000000000008,0.15369581672487148,1.7932810377083914,0.16271018399503906,0.025789357569060877
1.1800000000000008,0.16652916538201748,1.7747050878261956,0.1460246333754601,0.025789357569060877
1.1900000000000008,0.1624141218401518,1.785572939924268,0.17378309809768908,0.018632338926737796
1.2000000000000008,0.15970015946181737,1.7720434408366224,0.14302670141793922,0.018632338926737796
1.2100000000000009,0.17467951777255505,1.7738884047821126,0.1666301903638156,0.02814339698733894
1.2200000000000009,0.18834852596225857,1.7590086106394964,0.160231616846169,0.02814339698733894
1.2300000000000009,0.17519383149198503,1.773159876756096,0.16453981414084676,0.00950621143159531
1.2400000000000009,0.1860502803805819,1.770718435970232,0.1588355832922728,0.00950621143159531
1.2500000000000009,0.16438533005374217,1.7833590639741517,0.15737612195845677,0.031928339692181375
1.260000000000001,0.17315386221114037,1.7673138374097088,0.15657972419822722,0.031928339692181375
1.270000000000001,0.15486080443878675,1.792565255942204,0.1703262537355431,0.013300831506709618
1.280000000000001,0.1799983938181186,1.784608696600638,0.150274980597424,0.013300831506709618
1.290000000000001,0.15595205324254852,1.792088070061201,0.1761124168916179,0.04165845090615124
1.300000000000001,0.16444621677698562,1.7936033449178377,0.16930718292966362,0.04165845090615124
1.310000000000001,0.18146191194843134,1.767652768805314,0.16547769602974843,0.0284671003172824
1.320000000000001,0.14145503915557311,1.8069438598946315,0.17210152889234998,0.0284671003172824
1.330000000000001,0.1748243044965946,1.774433699392309,0.17911442970529567,0.009976544599998884
1.340000000000001,0.1908636055491746,1.7484369553789052,0.16004001107088495,0.009976544599998884
1.350000000000001,0.16806704284781615,1.7807232105378756,0.17302582668781535,0.02169240865819479
1.360000000000001,0.1631143942848948,1.7845832319520076,0.1639538303815396,0.02169240865819479
1.370000000000001,0.17215606074496997,1.7766480594721903,0.1808132775776383,0.028948203385088234
1.380000000000001,0.1259622875157205,1.8287223053651411,0.16297901071346751,0.028948203385088234
1.390000000000001,0.16994668566316826,1.7788799109692945,0.18030494688044008,0.018682845559054008
1.400000000000001,0.19252549149586135,1.7619194153971383,0.16430192000477906,0.018682845559054008
1.410000000000001,0.173648095570426,1.7752486987189804,0.17307666969086508,0.03044479960306064
1.420000000000001,0.16239213251544576,1.7937450537815136,0.16643263022553406,0.03044479960306064
1.430000000000001,0.15101927630127865,1.7984417978332536,0.18062615239575558,0.005865642733047517
1.440000000000001,0.1984460248219955,1.7352951624781925,0.17505309245108283,0.005865642733047517
1.450000000000001,0.15753249226140334,1.7925107285837563,0.18175856036040502,0.019556483636380385
1.460000000000001,0.17985364846758736,1.759394673470483,0.19116290332709468,0.019556483636380385
1.470000000000001,0.1383585060692183,1.812681684381878,0.17886398864966793,0.012049125262350318
1.480000000000001,0.18026447944577678,1.7775262656996342,0.17177725791667967,0.012049125262350318
1.490000000000001,0.15471070041597404,1.7973766968749159,0.1810319419275071,0.017701156927581188
1.500000000000001,0.1740195587348804,1.7724425737124627,0.17869759802214205,0.017701156927581188
1.5100000000000011,0.1850038930290419,1.76777972552595,0.17549548958591146,0.021493167241139928
1.5200000000000011,0.17714239986062832,1.7706824547065845,0.18096596642011992,0.021493167241139928
1.5300000000000011,0.2295485024855107,1.7226937394149084,0.19058343077392867,0.019468265245653562
1.5400000000000011,0.1839424602535868,1.7649395441436067,0.1615206737249749,0.019468265245653562
1.5500000000000012,0.14869221200014265,1.801406187388391,0.19692331478126174,0.02705871037645994
1.5600000000000012,0.1955825242518321,1.7641436037759468,0.17473150037076124,0.02705871037645994
1.5700000000000012,0.18746591116911784,1.7639130640126315,0.1929668031986786,0.021021883203589546
1.5800000000000012,0.1918560258236071,1.7589528214282197,0.1885358959805875,0.021021883203589546
1.5900000000000012,0.19740422690425416,1.7534248227964762,0.19128048143909657,0.018304617245260568
1.6000000000000012,0.19347056919612232,1.7544129065461354,0.18589700946352675,0.018304617245260568
1.6100000000000012,0.15854930964504357,1.79174496859574,0.19922259467789055,0.014226510969256173
1.6200000000000012,0.1778217737676822,1.775969874019994,0.18610311746677508,0.014226510969256173
1.6300000000000012,0.1977518194965367,1.7538801149215137,0.2053698556255821,0.03236950249971284
1.6400000000000012,0.16255497384415057,1.7995498744141973,0.18415973706017577,0.03236950249971284
1.6500000000000012,0.18062051931329587,1.7703583582319284,0.21100471342970334,0.014720032290835877
1.6600000000000013,0.17859095242915973,1.7687671598134695,0.1790286942520405,0.014720032290835877
1.6700000000000013,0.2026722122154414,1.7479864155913916,0.20008810049129916,0.027669187396323975
1.6800000000000013,0.16100645198991392,1.7878491951044824,0.19541544362801078,0.027669187396323975
1.6900000000000013,0.2028717438327278,1.7467623852073844,0.1987063468394733,0.024926086002842737
1.7000000000000013,0.14867799220672562,1.8005271659163593,0.20826738884003212,0.024926086002842737
1.7100000000000013,0.1837648555077141,1.7648352362910371,0.19881876159554934,0.012587782296231132
1.7200000000000013,0.19013476539340982,1.7551196851626711,0.18643158475129554,0.012587782296231132
1.7300000000000013,0.2226251371267042,1.726089710643015,0.20199051581689953,0.03474669346735944
1.7400000000000013,0.18850227877778977,1.7576773530137775,0.2073669096643026,0.03474669346735944
1.7500000000000013,0.1597339080508575,1.7871796912613016,0.20059144112650584,0.03614202928137648
1.7600000000000013,0.20899119937029104,1.73748961413397,0.19342729532855324,0.03614202928137648
1.7700000000000014,0.19218835174654342,1.7555143701795823,0.20521868910474045,0.013048251084487128
1.7800000000000014,0.2063246361578957,1.7514221387233808,0.19179916502333916,0.013048251084487128
1.7900000000000014,0.14448605523999197,1.8033087384144018,0.20441541669030555,0.028957185765259907
1.8000000000000014,0.20166589000972338,1.7569277670040444,0.194584698724119,0.028957185765259907
1.8100000000000014,0.14761486888715075,1.8018453497653857,0.21042661511254168,0.014274547071485868
1.8200000000000014,0.1893503547746374,1.7457610646058164,0.19221894179774948,0.014274547071485868
1.8300000000000014,0.19133008000454602,1.7594790927497996,0.2287982594921788,0.020440611630744412
1.8400000000000014,0.15054096151550767,1.8001488149489306,0.20517364548087053,0.020440611630744412
1.8500000000000014,0.1954983932715512,1.7552341090677182,0.21744026558130816,0.026580209331137215
1.8600000000000014,0.1850872319590186,1.769689068310383,0.1901708335570095,0.026580209331137215
1.8700000000000014,0.18037298865949683,1.7696562490991607,0.20279887373178096,0.022063330810886173
1.8800000000000014,0.19109306661442438,1.7642837246205962,0.2107280957948614,0.022063330810886173
1.8900000000000015,0.18849049182392705,1.7618025925721748,0.21679141388031803,0.044753171835918655
1.9000000000000015,0.20661375312339164,1.743804157356157,0.2031356743264286,0.044753171835918655
1.9100000000000015,0.16780978308497652,1.7823469103468144,0.22490079146986056,0.039257879016587914
1.9200000000000015,0.22632672872268889,1.7184273659499163,0.2097879815597555,0.039257879016587914
1.9300000000000015,0.2090653791664736,1.7418482908797723,0.2129967476817116,0.037968124090490406
1.9400000000000015,0.208564171075403,1.7480174485359103,0.19074905409686138,0.037968124090490406
1.9500000000000015,0.21827047579084802,1.7319457618028233,0.21230570282705868,0.0410677679844348
1.9600000000000015,0.19193738680690034,1.7603026754335134,0.2017696267996483,0.0410677679844348
1.9700000000000015,0.20872760912231433,1.740825544149431,0.21755132887400092,0.03822729953533493
1.9800000000000015,0.22279627505454985,1.7189789096553523,0.214053914411658,0.03822729953533493
1.9900000000000015,0.19693110339805228,1.7519160367375606,0.20749422276412097,0.03181593088414951
2.0000000000000013,0.212429895222339,1.7408644988820665,0.20899630490401946,0.03181593088414951
2.010000000000001,0.18682542696574006,1.7616172469514448,0.2092954636846394,0.0377069559233696
2.020000000000001,0.20695776236391436,1.732656627894733,0.21350168750328608,0.0377069559233696
2.0300000000000007,0.24637059503895528,1.7022346287216488,0.22725650679004844,0.027102195057386657
2.0400000000000005,0.2467773921769684,1.7138294599431263,0.22833943040407267,0.027102195057386657
2.0500000000000003,0.1826670675610496,1.76431126634592,0.2282278641743317,0.029765758229367955
2.06,0.21945921644491578,1.7220496643592695,0.21578631735034942,0.029765758229367955
2.07,0.22809245537633585,1.7193812772879151,0.2361151419279085,0.03093852454557854
2.0799999999999996,0.19402272980688928,1.759022261174993,0.2180496014345854,0.03093852454557854
2.0899999999999994,0.23011677700505326,1.7164630383971748,0.23399103761581075,0.029286896923052547
2.099999999999999,0.1916162892318563,1.7507764699392767,0.2292991389819583,0.029286896923052547
2.109999999999999,0.23343325499546091,1.7119800265924519,0.24937458376201715,0.03990085396449748
2.1199999999999988,0.2088708905707523,1.7461242373436483,0.23299508637737054,0.03990085396449748
2.1299999999999986,0.23882550482059756,1.7056921375366887,0.23353726398113417,0.018797889154968044
2.1399999999999983,0.1919077024574376,1.743623008075724,0.22658045013314004,0.018797889154968044
2.149999999999998,0.19513845355946613,1.7484011002059239,0.24890020962014103,0.06571076310410642
2.159999999999998,0.21356958652635197,1.7335906682104354,0.22866598709158942,0.06571076310410642
2.1699999999999977,0.17281917390395934,1.7713133109822548,0.2331084040916327,0.01823383723281504
2.1799999999999975,0.20393545844884908,1.7341018684958642,0.23015840139763077,0.01823383723281504
2.1899999999999973,0.21900094565686748,1.726182980293772,0.25619470004492656,0.05756177253803306
2.199999999999997,0.2148886581240103,1.7244579374991282,0.23440418994315412,0.05756177253803306
2.209999999999997,0.23949986933377648,1.7052533076878142,0.2416251862373904,0.023858256646337776
2.2199999999999966,0.23527840137801842,1.7209929128608465,0.24927697946889318,0.023858256646337776
2.2299999999999964,0.21958410435525272,1.7246901973628015,0.23942473893950758,0.028036292479469045
2.239999999999996,0.22614888610027134,1.7183777488132979,0.22054732462742682,0.028036292479469045
2.249999999999996,0.1941691319262568,1.7502031941631626,0.22993693370244161,0.044588821009246014
2.259999999999996,0.24203798600130627,1.6907915206006359,0.23437554444273087,0.044588821009246014
2.2699999999999956,0.1921369044606363,1.7528661196456063,0.2319902480644242,0.02579171540465789
2.2799999999999954,0.23356514653230187,1.712113853359985,0.22965509151016428,0.02579171540465789
2.289999999999995,0.2329740535992983,1.7128054081764827,0.2539819790164761,0.032286330154121225
2.299999999999995,0.22033945378481992,1.7190143485547598,0.2090642754741798,0.032286330154121225
2.3099999999999947,0.21888923340653532,1.7267543611032843,0.2352237437442846,0.03884110431744296
2.3199999999999945,0.27900302012127565,1.6741225238383732,0.24796942853317322,0.03884110431744296
2.3299999999999943,0.21599946917326793,1.7294533819721578,0.24784365705887768,0.08818760492420477
2.339999999999994,0.2501369695652493,1.6893792044280136,0.23527679255254189,0.08818760492420477
2.349999999999994,0.19228849989166222,1.7532191304157472,0.26376776087201453,0.018930586992166737
2.3599999999999937,0.22014734723823465,1.721244744265654,0.25903270348159574,0.018930586992166737
2.3699999999999934,0.2289648770214156,1.717590146381673,0.25845686275999274,0.03509811476389926
2.3799999999999932,0.27936127550004597,1.6632372666744426,0.25483185877874126,0.03509811476389926
2.389999999999993,0.26686691106970395,1.6795314059263071,0.25589861432603794,0.09234085238270084
2.399999999999993,0.2652819755881178,1.67657668839752,0.24966018188053218,0.09234085238270084
2.4099999999999926,0.2558785922300526,1.6890478848860457,0.2484520853556702,0.03697560362285619
2.4199999999999924,0.26719284922092373,1.671078381372172,0.25193229864926814,0.03697560362285619
2.429999999999992,0.21057582744058428,1.7334244538885604,0.26347496554586014,0.04389836008689531
2.439999999999992,0.2277644009157947,1.7187276164286378,0.23683522403685192,0.04389836008689531
2.4499999999999917,0.2232294317059642,1.721562291182725,0.23672532497717924,0.06050089300084387
2.4599999999999915,0.2657222573555668,1.6919617771591955,0.27135993586771234,0.06050089300084387
2.4699999999999913,0.22191761278574842,1.7227852418943062,0.28578029632809376,0.06732869709811093
2.479999999999991,0.2216326520101944,1.7237227210262547,0.253814319937677,0.06732869709811093
2.489999999999991,0.237114475553693,1.707582234505762,0.2727314381224693,0.0689966020990907
2.4999999999999907,0.25017535429388443,1.6971922612577766,0.268343286722417,0.0689966020990907
2.5099999999999905,0.16525286030137823,1.7791767725589542,0.26390827625520463,0.07640280155043236
2.5199999999999902,0.18663511079339273,1.7542426927171186,0.2659679036287479,0.07640280155043236
2.52999999999999,0.2750082633408891,1.6713440495464644,0.26950218779514207,0.04285112919935763
2.53999999999999,0.23694379472984212,1.7022885483170498,0.27011172187771604,0.04285112919935763
2.5499999999999896,0.19696409644188478,1.7478158028529571,0.27003889780513757,0.06174899214893794
2.5599999999999894,0.2378842622694583,1.7081927872863696,0.2598902517495673,0.06174899214893794
2.569999999999989,0.2321724700506242,1.7140528361539458,0.26611050889476257,0.03831258856375134
2.579999999999989,0.2029638838569514,1.735770791932613,0.26958131550699865,0.03831258856375134
2.5899999999999888,0.26741339469303166,1.6789112305617064,0.2719436926737063,0.05315662565485953
2.5999999999999885,0.27049767882630016,1.673511786650602,0.2620737939329462,0.05315662565485953
2.6099999999999883,0.24794957122618572,1.697429833596007,0.25063547592200186,0.04383194863286457
2.619999999999988,0.2258196379980857,1.7115769274177621,0.27391894062061484,0.04383194863286457
2.629999999999988,0.24416216360816093,1.7007690367060877,0.27833007706230983,0.052896684238487715
2.6399999999999877,0.2935954246670658,1.6630909416921607,0.2551478088712797,0.052896684238487715
2.6499999999999875,0.28690153078844194,1.6579784874214623,0.28002651900258924,0.053692819254610336
2.6599999999999873,0.25248368438016355,1.686629193342477,0.2817862847648672,0.053692819254610336
2.669999999999987,0.304715932285045,1.6390585948203977,0.2810760799710288,0.04127098602150388
2.679999999999987,0.24398157180629543,1.687825561980439,0.2560102322816553,0.04127098602150388
2.6899999999999866,0.2697255388649943,1.6721709387885992,0.2782504096416709,0.07274791262694796
2.6999999999999864,0.2523316578603147,1.7040981726239992,0.2647499225093142,0.07274791262694796
2.709999999999986,0.22900705988970552,1.7120739910062306,0.2871817827908695,0.071233666745206
2.719999999999986,0.26514725318776405,1.6832789140079059,0.2713005562625004,0.071233666745206
2.7299999999999858,0.23090067567742292,1.7105683321977105,0.3226548776762362,0.0751371102979089
2.7399999999999856,0.28612332146384006,1.6499768787273474,0.28269870941872394,0.0751371102979089
2.7499999999999853,0.2838023990311786,1.6579578637253216,0.2699550136873011,0.0925338269755343
2.759999999999985,0.25957685532346936,1.6768024977071385,0.2696059413734691,0.0925338269755343
2.769999999999985,0.25631790438734403,1.68466291345776,0.2910111463065216,0.07468414901028379
2.7799999999999847,0.28619161360752027,1.6594587792432085,0.2765748929933218,0.07468414901028379
2.7899999999999845,0.24965672953837795,1.691245787856161,0.3163761966056267,0.05053522603976039
2.7999999999999843,0.2512027044388184,1.6857561723703973,0.28750503372820563,0.05053522603976039
2.809999999999984,0.2734430307578169,1.6677465180576398,0.3031545226654167,0.06053014174685674
2.819999999999984,0.2901886591290704,1.663319599284233,0.2849195833282028,0.06053014174685674
2.8299999999999836,0.2765512227366017,1.664254972722942,0.2790468182924496,0.051596735631400284
2.8399999999999834,0.2913677321016119,1.638174892286767,0.28481383378087644,0.051596735631400284
2.849999999999983,0.24454535748282366,1.6957389441815907,0.30723833301362585,0.06984256447551014
2.859999999999983,0.29289099289290543,1.6560338927914864,0.29159613825113023,0.06984256447551014
2.869999999999983,0.35461215563949455,1.585991809549014,0.2822837248675981,0.06382617455561013
2.8799999999999826,0.3397259580561189,1.5894300623088293,0.30242319822772634,0.06382617455561013
2.8899999999999824,0.30630434978939747,1.632061105997548,0.2733634042981315,0.08059545352994688
2.899999999999982,0.31865489868072583,1.6354487840854597,0.27608267117517504,0.08059545352994688
2.909999999999982,0.28199329630343095,1.6554467030370352,0.3097527693058382,0.05367596440810143
2.9199999999999817,0.24542525588299563,1.6972074316690522,0.2671478734703395,0.05367596440810143
2.9299999999999815,0.28857926886376073,1.6485681030499308,0.28882944701344854,0.07401568380861827
2.9399999999999813,0.24955764745899828,1.6927896258339667,0.2809232272089861,0.07401568380861827
2.949999999999981,0.28856183977639305,1.6481058561171302,0.31308152951352825,0.06244828712166846
2.959999999999981,0.2970094309238863,1.638037253810555,0.27717335002010685,0.06244828712166846
2.9699999999999807,0.26617953301632136,1.670215706238409,0.2863272974316994,0.06720852784553753
2.9799999999999804,0.3307118706776524,1.6083697994604753,0.288982091469258,0.06720852784553753
2.9899999999999802,0.285000936020399,1.6516058020962587,0.31401776752133276,0.09908919279197477
2.99999999999998,0.3442693858859236,1.5954290895043153,0.3150321092936796,0.09908919279197477
3.00999999999998,0.3022009556313431,1.6343470376935891,0.3242033320229421,0.026052056605198003
3.0199999999999796,0.2635790332003286,1.6860290321307576,0.3152066364368232,0.026052056605198003
3.0299999999999794,0.29142588051745544,1.6444194502159273,0.30690191172484305,0.07415303316474177
3.039999999999979,0.36187959463577457,1.5781981458720968,0.31644580953960627,0.07415303316474177
3.049999999999979,0.2839019095991854,1.6516316069662833,0.32796196347125905,0.10871644703813052
3.0599999999999787,0.24717739658855384,1.697552738237306,0.29008003745311356,0.10871644703813052
3.0699999999999785,0.35366920435238636,1.5817800416399495,0.33460290480344307,0.0695957049766396
3.0799999999999783,0.30074907848053084,1.6407373132174614,0.3006996992270744,0.0695957049766396
3.089999999999978,0.2504206902280799,1.6834520802011148,0.30924224178713783,0.06249006446069253
3.099999999999978,0.3623488910612565,1.5712544103259278,0.2984072265895885,0.06249006446069253
3.1099999999999777,0.3123628289471802,1.6223750509064039,0.30063465269519374,0.049074016293586854
3.1199999999999775,0.310632880546439,1.6291076221152263,0.288370355866348,0.049074016293586854
3.1299999999999772,0.3270186876573657,1.6070754203227415,0.347263981204863,0.11680693325839489
3.139999999999977,0.3527187703518529,1.584976458633775,0.2963906638693855,0.11680693325839489
3.149999999999977,0.2911429797912775,1.642140650967646,0.31951601867406715,0.11869728689193174
3.1599999999999766,0.31366052519218723,1.622861654197214,0.30780571999902034,0.11869728689193174
3.1699999999999764,0.29698156489797056,1.6361497650738568,0.3187540448861808,0.026153762580959028
3.179999999999976,0.2940864748038462,1.6290027260560218,0.29751490147863163,0.026153762580959028
3.189999999999976,0.3399136155946281,1.5931667750674152,0.338756407081159,0.0643696808078182
3.1999999999999758,0.2852469422501286,1.6435778202749027,0.31875151176008304,0.0643696808078182
3.2099999999999755,0.36956569431775776,1.5621223287847417,0.32136016398315465,0.0709399097895584
3.2199999999999753,0.2786249854871984,1.6615070749257268,0.3011653230457149,0.0709399097895584
3.229999999999975,0.33640209599973364,1.593655663304208,0.32288255872680466,0.06863308930740919
3.239999999999975,0.3840464863247315,1.5385337922017857,0.30300065558899614,0.06863308930740919
3.2499999999999747,0.2411669006031531,1.688290643175177,0.3720453046286762,0.07994131830111631
3.2599999999999745,0.3337945758727386,1.6088728618875519,0.30737931475737956,0.07994131830111631
3.2699999999999743,0.3176008083671079,1.613088560293622,0.31423328000061956,0.12260443056831168
3.279999999999974,0.3672483788141947,1.569012350294035,0.32936377635759434,0.12260443056831168
3.289999999999974,0.24919356843876367,1.6810943175090063,0.3210498605149061,0.08556190579734992
3.2999999999999736,0.31504827065755087,1.617541674703681,0.3215923480456791,0.08556190579734992
3.3099999999999734,0.38398667333497116,1.5480395523572823,0.3447103957469524,0.18234781936508915
3.319999999999973,0.2297558522036005,1.6953031201302111,0.32850789565632044,0.18234781936508915
3.329999999999973,0.31929082325032104,1.611388363900407,0.35788285792911134,0.08036849313046743
3.3399999999999728,0.31689464086679253,1.5956640052006548,0.3040488167341945,0.08036849313046743
3.3499999999999726,0.37155840795705736,1.5589919541734094,0.3384507628169665,0.1366358804973576
3.3599999999999723,0.2974713652062874,1.6317945690663485,0.31274418863708725,0.1366358804973576
3.369999999999972,0.300047890204928,1.629299264231118,0.37156998787716744,0.13193542758331725
3.379999999999972,0.3130140770080088,1.616149664338352,0.31967493370649136,0.13193542758331725
3.3899999999999717,0.35808990060090445,1.5719575301288422,0.316985720702798,0.13840922897343141
3.3999999999999715,0.2744050608541463,1.676245265340812,0.3458153017497932,0.13840922897343141
3.4099999999999713,0.34104181236099895,1.5880200544385161,0.348771183623266,0.07219083977717804
3.419999999999971,0.355375164410148,1.576645452211609,0.320716345649832,0.07219083977717804
3.429999999999971,0.41437497640875953,1.514442707777237,0.367699433986685,0.06825280685324536
3.4399999999999706,0.29149513503097146,1.6352708057082266,0.3191605921707512,0.06825280685324536
3.4499999999999704,0.3331835803802382,1.5935528229865534,0.34412658074747204,0.09651622639673318
3.45999999999997,0.24468053880767043,1.682978884127074,0.32562427661988047,0.09651622639673318
3.46999999999997,0.33717937989600316,1.5891476702975424,0.3583739001598608,0.11494491794453829
3.47999999999997,0.39056506139375075,1.5250311149741278,0.3449260608807323,0.11494491794453829
3.4899999999999696,0.38989094054873286,1.5363267014661481,0.3815757664520632,0.1416777954920439
3.4999999999999694,0.2607327490526382,1.6644083163539485,0.3354150436288386,0.1416777954920439
3.509999999999969,0.28009235335789845,1.645048712048688,0.3553548407882279,0.10025180049589404
3.519999999999969,0.36845963955182576,1.5478592712872237,0.3402667248558639,0.10025180049589404
3.5299999999999687,0.3563396465074479,1.570305966954845,0.3500932336234093,0.05911222686000532
3.5399999999999685,0.400588278708346,1.534335867333949,0.34218121364293586,0.05911222686000532
3.5499999999999683,0.37625332570946063,1.5502369946328356,0.35649502443485465,0.1115255105902115
3.559999999999968,0.34659653507701943,1.5667591914562458,0.3583459083056462,0.1115255105902115
3.569999999999968,0.29376604033993486,1.6319638665032445,0.34915135213243764,0.08629162110110525
3.5799999999999677,0.3878714161458089,1.5509442075275912,0.35379289266797626,0.08629162110110525
3.5899999999999674,0.34503620838361093,1.5812967735300099,0.3596278412716537,0.21292671310381914
3.5999999999999672,0.3779490509986082,1.5375686822471077,0.3582284817232274,0.21292671310381914
3.609999999999967,0.3242589238268096,1.6020658431737784,0.3421085570886258,0.12496407234670315
3.619999999999967,0.4032873118895341,1.526985938839461,0.3527820228462979,0.12496407234670315
3.6299999999999666,0.33339737419512316,1.5937058392266161,0.3138951981040107,0.05347785799903172
3.6399999999999664,0.47696127293099977,1.445784723708357,0.3112442579701193,0.05347785799903172
3.649999999999966,0.3691632577922551,1.5584239299658433,0.3473933498304589,0.10867874520783709
3.659999999999966,0.4684853303928401,1.4524022752841228,0.3477867706582503,0.10867874520783709
3.6699999999999657,0.307898313052933,1.619596514804126,0.34448247032335766,0.11030703838091571
3.6799999999999655,0.29421412514135836,1.6169556081662426,0.34969663642804194,0.11030703838091571
3.6899999999999653,0.26657452586922853,1.661887687273211,0.35894966600073563,0.12135423931921023
3.699999999999965,0.4638561882866486,1.4737127839411674,0.3434920198134988,0.12135423931921023
3.709999999999965,0.35426599480453075,1.5758384957943947,0.35211317342429127,0.08062226819165959
3.7199999999999647,0.44755612097492603,1.4694571873650752,0.34906984165772903,0.08062226819165959
3.7299999999999645,0.447232532366925,1.4824741813591058,0.3292302428014021,0.07807038416647236
3.7399999999999642,0.27427494727041707,1.6612497995986035,0.3478249279724606,0.07807038416647236
3.749999999999964,0.33453170463385984,1.5940493511187344,0.3923070444346192,0.07968642952505693
3.759999999999964,0.38416270845665,1.552809459474541,0.3163325486811198,0.07968642952505693
3.7699999999999636,0.3159485836924389,1.6133260584457858,0.36444176960621133,0.13899618004527184
3.7799999999999634,0.33523427083502183,1.6012805824900387,0.34479797055956857,0.13899618004527184
3.789999999999963,0.3770865165344147,1.5531046491381282,0.3617286123190594,0.08640453477437644
3.799999999999963,0.4255780388083374,1.5051532281943338,0.3176263163898975,0.08640453477437644
3.8099999999999627,0.3609480981359034,1.5690593073506562,0.3764602862109517,0.27676626708064167
3.8199999999999625,0.3819397620731253,1.5170689048551824,0.36148671768130763,0.27676626708064167
3.8299999999999623,0.4778669685014322,1.4522809194222734,0.34925315698387543,0.1723423725635412
3.839999999999962,0.34453613448210685,1.5863933124323504,0.35244011074411824,0.1723423725635412
3.849999999999962,0.3239615847785966,1.604611908219249,0.34632651281358,0.08232610083240925
3.8599999999999617,0.29370203841556075,1.6376145420416133,0.3337636365093233,0.08232610083240925
3.8699999999999615,0.29509222106373195,1.6342306159273914,0.37662581860536576,0.05443593894817196
3.8799999999999613,0.33826180227787667,1.592134536534647,0.3656781313308813,0.05443593894817196
3.889999999999961,0.3474317717827586,1.5833079427202237,0.37599855019426975,0.09421772929626267
3.899999999999961,0.40653021642551534,1.5317516745676636,0.36377997497749986,0.09421772929626267
3.9099999999999606,0.44735866114677164,1.4840222221869368,0.3305570412623319,0.20747964362291632
3.9199999999999604,0.271820686312802,1.6762474766724225,0.37627102238772314,0.20747964362291632
3.92999999999996,0.44137963019691195,1.489032156719882,0.4019149711540257,0.07550226940018549
3.93999999999996,0.2686749724079023,1.6760425166021675,0.37607601423345466,0.07550226940018549
3.9499999999999598,0.3380252127872374,1.591400365245398,0.42057946541484204,0.20664072103758135
3.9599999999999596,0.3828110922491983,1.5665923787117428,0.3495041462811603,0.20664072103758135
3.9699999999999593,0.39080531961399945,1.5393074781133098,0.36697587505835494,0.11530603412136578
3.979999999999959,0.4728152523591899,1.4620469350237535,0.3615444143364026,0.11530603412136578
3.989999999999959,0.45841222953561145,1.4715868095994722,0.38412680045843317,0.08070721861391424
3.9999999999999587,0.3694050195882838,1.5670219077347594,0.33689881626448864,0.08070721861391424
4.009999999999959,0.47375617738103415,1.455223206308688,0.35063753239228945,0.1284871286285713
4.019999999999959,0.48065872947262045,1.4405525662823986,0.34936557222116593,0.1284871286285713
4.0299999999999585,0.4360918330144662,1.4915845131280736,0.405064330146336,0.10503974604059281
4.039999999999958,0.395016722822194,1.5294773826983754,0.3131140997517831,0.10503974604059281
4.049999999999958,0.3312857801030879,1.595960747537927,0.3597162344568537,0.1373937353169133
4.059999999999958,0.3175812572906063,1.6160336496420906,0.35996580748502255,0.1373937353169133
4.069999999999958,0.5187709679194951,1.409394706549799,0.3536837697792999,0.09258949726224804
4.079999999999957,0.3529403817495854,1.5473740520504977,0.37334707058951594,0.09258949726224804
4.089999999999957,0.5038652172095596,1.4229715015962132,0.3951712873367579,0.2519768955948474
4.099999999999957,0.4026489498464746,1.5302193678460774,0.35701545014328084,0.2519768955948474
4.109999999999957,0.44679437551518336,1.4787936312257852,0.3689116094653188,0.25240483394156304
4.119999999999957,0.45296560134824126,1.4607368173727437,0.37129752109387687,0.25240483394156304
4.129999999999956,0.3464888182730864,1.5788902179712736,0.4134775012977162,0.17013589263686643
4.139999999999956,0.327641270853914,1.6074346611846684,0.37114905263439285,0.17013589263686643
4.149999999999956,0.3396793089944835,1.5866659133916117,0.4120542611833388,0.1974043574747366
4.159999999999956,0.38027769070993045,1.5574149826868728,0.3447001572740801,0.1974043574747366
4.1699999999999555,0.3383749440183565,1.5888984176828282,0.3620831948875305,0.12882232850674663
4.179999999999955,0.3599166796097083,1.556881026898469,0.41407791477933775,0.12882232850674663
4.189999999999955,0.35475104469158336,1.5734922354581808,0.3674306643557984,0.20927994617672052
4.199999999999955,0.3799769647521748,1.557178026269728,0.419696672172698,0.20927994617672052
4.209999999999955,0.5120825412029949,1.4171276078629351,0.38143209612809614,0.07190128799430857
4.2199999999999545,0.390551955289005,1.5192699003152759,0.3588557186575366,0.07190128799430857
4.229999999999954,0.4212047985361306,1.5062143830703838,0.3759715558044014,0.06649684941058556
4.239999999999954,0.3984070947926173,1.5264632640288471,0.3589381799064722,0.06649684941058556
4.249999999999954,0.4471596889328036,1.4800430082878588,0.3943017931107998,0.23698150213604768
4.259999999999954,0.37643146991648474,1.5504058013321451,0.3745188242285454,0.23698150213604768
4.269999999999953,0.4364774527693365,1.4903520136870552,0.36311685179852565,0.2233129816715599
4.279999999999953,0.4548409263782626,1.4625083565172192,0.35885835955848144,0.2233129816715599
4.289999999999953,0.36076975935591926,1.5663603942867357,0.3907320084867852,0.10678976461824423
4.299999999999953,0.4128435827319642,1.497315696013335,0.3895562865650518,0.10678976461824423
4.3099999999999525,0.5509231171770835,1.3774076143351994,0.37888879246474466,0.1863960108261739
4.319999999999952,0.4347418232433625,1.5019751692725163,0.38420458975045624,0.1863960108261739
4.329999999999952,0.3541932581056745,1.5732627539533486,0.41938640349005274,0.20187845157439507
4.339999999999952,0.3698509091941254,1.5596006779444007,0.382122774806464,0.20187845157439507
4.349999999999952,0.34503457825622186,1.5835316171118659,0.4320288979494743,0.16033516317206362
4.3599999999999515,0.4699189387391298,1.4527266060456245,0.37646464331254764,0.16033516317206362
4.369999999999951,0.4094389984950758,1.5206737127778949,0.4093819082227443,0.13324363839516212
4.379999999999951,0.3958219505861012,1.55266960495883,0.38936691507221516,0.13324363839516212
4.389999999999951,0.5031609952803786,1.4275127469906854,0.3919478416170506,0.1599973785358701
4.399999999999951,0.368053998511056,1.5420469408338586,0.3833157511173921,0.1599973785358701
4.40999999999995,0.4187880482848887,1.511390382119576,0.4257471571008665,0.17613150861236052
4.41999999999995,0.39786653740101324,1.5403557768273264,0.3791707408355679,0.17613150861236052
4.42999999999995,0.41601231514428305,1.5144887200601271,0.3745524391813501,0.08681023691675789
4.43999999999995,0.43398299777523236,1.4897725366811652,0.41510102149134004,0.08681023691675789
4.4499999999999496,0.5239135379689287,1.4070745892247778,0.43777551615887494,0.20815017444568235
4.459999999999949,0.3727389569333953,1.5487382361459794,0.36601574780902246,0.20815017444568235
4.469999999999949,0.3714080998281267,1.5590137890797084,0.4217495096206516,0.19343792428079837
4.479999999999949,0.346747384042618,1.5862302933303085,0.38495892355762007,0.19343792428079837
4.489999999999949,0.5306150936250293,1.4007766444620646,0.40469738938614597,0.13306520927376245
4.4999999999999485,0.4188239242913584,1.5317720970116095,0.35670834974863325,0.13306520927376245
4.509999999999948,0.5106725321014829,1.420138917035092,0.4073923257155836,0.1351400027760713
4.519999999999948,0.5614571302439149,1.379998006531697,0.405612297169119,0.1351400027760713
4.529999999999948,0.46710186907916446,1.4634711142250825,0.39783990186512724,0.1719108871348177
4.539999999999948,0.3165203368270455,1.6229589113880916,0.386235129307157,0.1719108871348177
4.549999999999947,0.411777287960253,1.5186599589194802,0.40829637747926883,0.2936640167680755
4.559999999999947,0.42617914336740076,1.514122259291363,0.39398424618144373,0.2936640167680755
4.569999999999947,0.31229530642381,1.6188771620027715,0.36753974395812117,0.20168085706148106
4.579999999999947,0.3971341005399638,1.5419065160434413,0.40672817395052696,0.20168085706148106
4.589999999999947,0.39293458309087004,1.5399027109116126,0.4112497656122783,0.25248083141453526
4.599999999999946,0.5238319594111632,1.4285351310497263,0.3941202796465762,0.25248083141453526
4.609999999999946,0.4652292777103172,1.468277927978726,0.41086561946640165,0.10032263953638712
4.619999999999946,0.4752868715710751,1.4466078886068319,0.3940355738454362,0.10032263953638712
4.629999999999946,0.46465782386944926,1.468379149857516,0.3731185104349333,0.23822618353315028
4.6399999999999455,0.37764658641686,1.5632584179548865,0.4118611040577686,0.23822618353315028
4.649999999999945,0.4228043053080043,1.5105293145122012,0.38711051259720813,0.11551675422299397
4.659999999999945,0.4494788578398176,1.4959408905152842,0.3686334130199148,0.11551675422299397
4.669999999999945,0.4697668819579729,1.4644565840466266,0.4002116536374256,0.20948454399072497
4.679999999999945,0.4910919300993523,1.4332810940416383,0.35907230852882743,0.20948454399072497
4.689999999999944,0.36948106553618265,1.5649461165089704,0.39370295075467765,0.12115818140673225
4.699999999999944,0.46232571297337743,1.452058221029333,0.39486217987186073,0.12115818140673225
4.709999999999944,0.49328740072351884,1.4425459141094652,0.41128735675119055,0.1066138941643838
4.719999999999944,0.44758795699805576,1.4995228991710214,0.3863682567696942,0.1066138941643838
4.729999999999944,0.5868807280084003,1.3488774419382115,0.4379726271159348,0.09976138564526392
4.739999999999943,0.4922462922259833,1.4213729762582936,0.4192633079579124,0.09976138564526392
4.749999999999943,0.44752918254138024,1.4874036572813272,0.3851108773384403,0.1507329187436061
4.759999999999943,0.43007819672745207,1.4839380215528926,0.37709162041604105,0.1507329187436061
4.769999999999943,0.43071620470587685,1.5050340414182433,0.39557309204783214,0.5547801886118183
4.7799999999999425,0.46282967815605786,1.4647453831359027,0.4197991750680554,0.5547801886118183
4.789999999999942,0.4173630106818889,1.5190682772755577,0.4018213830848413,0.2170640179548057
4.799999999999942,0.44113327401671365,1.4970058182954058,0.4160370679004647,0.2170640179548057
4.809999999999942,0.5160726463868329,1.4209504352185776,0.4099688226444443,0.25265218475412665
4.819999999999942,0.5205014546570418,1.4176615588427055,0.3955207824138088,0.25265218475412665
4.8299999999999415,0.37305075603563476,1.5641734488567751,0.4639214059431871,0.11064940870604704
4.839999999999941,0.5481922192743686,1.3814224689158339,0.3606827837489427,0.11064940870604704
4.849999999999941,0.5470578261055349,1.391277708642714,0.43050121510817063,0.2577847456147194
4.859999999999941,0.47952391388685467,1.4601627222338482,0.39399984402409194,0.2577847456147194
4.869999999999941,0.4308064070772784,1.5071212512096537,0.4182458256819377,0.2203128261121897
4.87999999999994,0.4292645684285256,1.5179969639076045,0.3997268580518463,0.2203128261121897
4.88999999999994,0.2663430790575849,1.672106779809714,0.4471803118271185,0.10505060163217869
4.89999999999994,0.37905439570661886,1.5704159447598278,0.4108509282172508,0.10505060163217869
4.90999999999994,0.49178149417336375,1.448100165515449,0.4228844087135654,0.2297466336340889
4.9199999999999395,0.4439498261826169,1.4985084312860804,0.39709102035287713,0.2297466336340889
4.929999999999939,0.5024575727595828,1.4376117610578738,0.431248194383694,0.18263652386871113
4.939999999999939,0.519682410651735,1.4224172497498262,0.39185889537409324,0.18263652386871113
4.949999999999939,0.48286058409563665,1.4579371337089078,0.46730011807057087,0.19707783265549478
4.959999999999939,0.42658373789468174,1.4993946189565293,0.4125113254889187,0.19707783265549478
4.9699999999999385,0.6368797777180296,1.3042152917892447,0.4091564296211693,0.09463509354822226
4.979999999999938,0.4527191513648936,1.477703040699538,0.39365428890626325,0.09463509354822226
4.989999999999938,0.36955739803086796,1.5709421071099783,0.38971281732609486,0.23307813998510624
4.999999999999938,0.5006557669516485,1.4404002256778128,0.3873108438890728,0.23307813998510624
5.009999999999938,0.5844645272391105,1.3571229505744642,0.4279034387838693,0.1589596356460657
5.019999999999937,0.4504269649677437,1.4802324756261767,0.4313786215182032,0.1589596356460657
5.029999999999937,0.521970303384421,1.4191693234008311,0.4183392062839756,0.2233300384151426
5.039999999999937,0.43673145742297265,1.508430655862587,0.3921202319268704,0.2233300384151426
5.049999999999937,0.3599102149320956,1.5811746010422667,0.4429592463363967,0.21056231353423777
5.0599999999999365,0.42580646100208613,1.5166836680908047,0.4081129888966252,0.21056231353423777
5.069999999999936,0.5519911070428245,1.389928759105724,0.40596346608969436,0.13366644433604263
5.079999999999936,0.5371251392864005,1.4065088810412087,0.40172282622865324,0.13366644433604263
5.089999999999936,0.4021845862237461,1.5396148394794853,0.4358816583250743,0.28844008443162916
5.099999999999936,0.3272699014995079,1.6105618313905101,0.3803433081329935,0.28844008443162916
5.1099999999999355,0.4353078559087642,1.507272480576554,0.431397756136054,0.1885556193457374
5.119999999999935,0.40475972711716146,1.5296763359474874,0.4044482383876216,0.1885556193457374
5.129999999999935,0.3243170116889603,1.618841194615325,0.431755235825735,0.14740564813007836
5.139999999999935,0.5269221253508418,1.4361954838970903,0.38633004554824707,0.14740564813007836
5.149999999999935,0.5917376885671989,1.3529612857081608,0.40533901557453866,0.23363783300397648
5.159999999999934,0.49451354716672685,1.4289808454274162,0.45280806366650256,0.23363783300397648
5.169999999999934,0.3421744844114999,1.6024144294841227,0.4584902092299384,0.21067644307019934
5.179999999999934,0.501180110467333,1.4266549655123533,0.43083410782600856,0.21067644307019934
5.189999999999934,0.6355701686756108,1.309795641598444,0.4580136841682442,0.1541445579277573
5.199999999999934,0.5491696521664196,1.3921997628553633,0.429639348628907,0.1541445579277573
5.209999999999933,0.4978597299475239,1.4470803364739768,0.37386725248623703,0.1931042095712948
5.219999999999933,0.45254929737877225,1.5113908079428762,0.4119390860111531,0.1931042095712948
5.229999999999933,0.4172622373098217,1.5280777765129256,0.4248181377997976,0.32364817535402096
5.239999999999933,0.37715299859092843,1.5792811587951454,0.41425522207469007,0.32364817535402096
5.2499999999999325,0.5194610312110639,1.4263929929855106,0.40979522829379433,0.33515889805275484
5.259999999999932,0.4475602831382021,1.4986190512227417,0.39806078144917,0.33515889805275484
5.269999999999932,0.5401650411713658,1.4060097578172395,0.4420397529365225,0.18349687066840378
5.279999999999932,0.42857537349186403,1.516819359485761,0.4432368987455456,0.18349687066840378
5.289999999999932,0.42123932490804783,1.5247189175541451,0.4198680255004726,0.09937871095799855
5.299999999999931,0.26233802635028824,1.6877230804638208,0.45242182876124554,0.09937871095799855
5.309999999999931,0.5783116782813955,1.3679178069592721,0.4204439838891205,0.21757837720347856
5.319999999999931,0.3881113819891008,1.5354762068075953,0.39107326460890746,0.21757837720347856
5.329999999999931,0.5024261429823371,1.4437398007332307,0.450723309693282,0.07963210276196808
5.339999999999931,0.5606904677613265,1.367092061154991,0.35499952564036596,0.07963210276196808
5.34999999999993,0.4987612172864878,1.4478083743395518,0.43873346930969037,0.2815637343067695
5.35999999999993,0.3860637974124215,1.5573310657515853,0.4273490379559132,0.2815637343067695
5.36999999999993,0.5080074081402847,1.4390490990047302,0.4366611154233743,0.1497565249003912
5.37999999999993,0.40868970701601226,1.5390644137286111,0.4383939030297588,0.1497565249003912
5.3899999999999295,0.5998695414353203,1.347085410906998,0.47761685240354657,0.19532014039488527
5.399999999999929,0.5171651378548605,1.4188005665279844,0.37922103659995243,0.19532014039488527
5.409999999999929,0.5918431562364568,1.354951363587252,0.48342155430040273,0.18160600170114036
5.419999999999929,0.5159248002588284,1.4090549942869117,0.4324531072879158,0.18160600170114036
5.429999999999929,0.5329484967098296,1.4143313051031456,0.44883999939799596,0.3408060358513791
5.4399999999999284,0.47410551034322185,1.469204288298524,0.4166303412944437,0.3408060358513791
5.449999999999928,0.5922922963382666,1.3550051982545175,0.39845194281599056,0.13675142479320765
5.459999999999928,0.5227913887355081,1.4304224576678628,0.3870456380066398,0.13675142479320765
5.469999999999928,0.47930342960479705,1.4676906978113191,0.41979063518073173,0.10714918148762198
5.479999999999928,0.4543063037730432,1.474376352664514,0.4424602245449955,0.10714918148762198
5.489999999999927,0.5604187829667729,1.3867481121784153,0.44511117375157555,0.3361893950284311
5.499999999999927,0.6011810495056996,1.3548876067199422,0.4369328014795451,0.3361893950284311
5.509999999999927,0.4754396523340937,1.4716339570724084,0.4309822465393164,0.3359010830698124
5.519999999999927,0.45683340029387465,1.468220659093165,0.4149614072713306,0.3359010830698124
5.5299999999999265,0.4715067683414892,1.4764632581613362,0.41804612480465314,0.3134582887262957
5.539999999999926,0.42149348275151305,1.5295741223046009,0.42401538093641394,0.3134582887262957
5.549999999999926,0.3483143654595111,1.6003312606172475,0.4493640779213098,0.16888587117405462
5.559999999999926,0.6548935264925138,1.2732610728988316,0.447482032748727,0.16888587117405462
5.569999999999926,0.5371841819505624,1.412692375624759,0.45284249904062035,0.1868223410488738
5.5799999999999255,0.523393578196678,1.4450873121859054,0.44979101328574683,0.1868223410488738
5.589999999999925,0.4257924629176816,1.5239991033097002,0.4555352324586194,0.3798903555645705
5.599999999999925,0.5398021538525584,1.4217631754905864,0.4197683410243598,0.3798903555645705
5.609999999999925,0.5334030548842683,1.4164565092561698,0.45539341376605663,0.23295360957885927
5.619999999999925,0.5175762028144328,1.4513649927775745,0.41426426074827155,0.23295360957885927
5.629999999999924,0.43201709823535517,1.5177986658173628,0.4303742724441595,0.3196877196007752
5.639999999999924,0.42377415992823797,1.519500226858477,0.42391371948332107,0.3196877196007752
5.649999999999924,0.5012616544184925,1.4495230086069397,0.4482670318479551,0.3390035477472237
5.659999999999924,0.6252845432952727,1.3215972086584233,0.4328249268229973,0.3390035477472237
5.6699999999999235,0.5140457909637165,1.436826498933045,0.4445513710286715,0.23818838568750653
5.679999999999923,0.4925467846143614,1.4430307340139485,0.4014369208094821,0.23818838568750653
5.689999999999923,0.4898298880290171,1.4613507601450517,0.45570355963565967,0.09047090314165815
5.699999999999923,0.3326906929879932,1.6196444147925106,0.4166757455119391,0.09047090314165815
5.709999999999923,0.3656971822184407,1.5863914449574823,0.42460273034452783,0.2353911983851053
5.7199999999999225,0.4084648950930044,1.521189878302864,0.4339442905991459,0.2353911983851053
5.729999999999922,0.6254879597361216,1.3270124382138044,0.44021865946697647,0.17856673991317656
5.739999999999922,0.4583032321810482,1.5052997246286788,0.46600075281577547,0.17856673991317656
5.749999999999922,0.39307348771199224,1.5591918997996037,0.41603892198454173,0.21371546354805346
5.759999999999922,0.4534221148122214,1.4763989239857527,0.41987159292984944,0.21371546354805346
5.769999999999921,0.4556380392033697,1.4968061290507202,0.44432604656901203,0.24372161366484085
5.779999999999921,0.41260121271652883,1.5286277171139986,0.409134814507094,0.24372161366484085
5.789999999999921,0.44587615897563343,1.506967464816114,0.4703202431850208,0.2004148974428881
5.799999999999921,0.35268083715227644,1.59209235618816,0.4549549269784842,0.2004148974428881
5.809999999999921,0.5644389246015253,1.388742418514456,0.4252947033227914,0.16007421373673708
5.81999999999992,0.5241866957294697,1.4285816953551587,0.4335394726258347,0.16007421373673708
5.82999999999992,0.46553758609905466,1.4876482509244955,0.47470680038977064,0.3019633904789699
5.83999999999992,0.5740015048091629,1.4008325935078227,0.41795350092659606,0.3019633904789699
5.84999999999992,0.6332554624392259,1.3196478637272788,0.4494179431428729,0.25397938343763155
5.8599999999999195,0.5368030334892783,1.4180196500102726,0.4435361600352653,0.25397938343763155
5.869999999999919,0.4913089012962274,1.4621755160657348,0.4444961946861308,0.26528132631859924
5.879999999999919,0.4426831068970567,1.5112344170931906,0.47463984036591333,0.26528132631859924
5.889999999999919,0.5593241943697851,1.3943552266917618,0.4602003165462818,0.3694739158221574
5.899999999999919,0.4163510477721549,1.5556498608952396,0.4206337049316366,0.3694739158221574
5.909999999999918,0.5284692809685676,1.424886677640151,0.4515745761572799,0.5437785372382464
5.919999999999918,0.49124131553622397,1.484722810024313,0.41236470849628537,0.5437785372382464
5.929999999999918,0.5208936040193658,1.4321120398027536,0.501980581848132,0.21019324585266963
5.939999999999918,0.37586275496831956,1.596514753277424,0.43616002665255643,0.21019324585266963
5.949999999999918,0.41463956183208445,1.538249600102203,0.4976390620337217,0.28253320074183874
5.959999999999917,0.5999761483749733,1.343715653252027,0.4091855405670231,0.28253320074183874
5.969999999999917,0.6684983377892639,1.2842941981179805,0.46599448613593997,0.2152914563573093
5.979999999999917,0.6392250278547087,1.3016428559268411,0.4191851254954321,0.2152914563573093
5.989999999999917,0.4531014179938782,1.500096950270025,0.44125827586521316,0.3369870655207265
5.9999999999999165,0.4687727637476903,1.491584396830925,0.43144603768011924,0.3369870655207265
6.009999999999916,0.5794968199227052,1.3741867283228804,0.43514648062258515,0.32087364471061736
6.019999999999916,0.4591284125596406,1.4883096156181437,0.4068441331112242,0.32087364471061736
6.029999999999916,0.46066324140125864,1.4933278853800949,0.46637701640064333,0.1776493009219342
6.039999999999916,0.3482065849759912,1.5715841201032181,0.4540753896342803,0.1776493009219342
6.0499999999999154,0.4891086063636247,1.4652621777817707,0.448283696108608,0.2659615093850192
6.059999999999915,0.5053703082066221,1.4569804158275126,0.41291152428904226,0.2659615093850192
6.069999999999915,0.47030957863199613,1.4843498129190626,0.4690995649716194,0.29006469487526987
6.079999999999915,0.3869928671021349,1.5690417700951163,0.4497962141395756,0.29006469487526987
6.089999999999915,0.6095179876099726,1.3452859033188675,0.42862321688669897,0.08009338324226928
6.099999999999914,0.673636310909367,1.2428975541305696,0.4591962787154524,0.08009338324226928
6.109999999999914,0.40890621754747675,1.5456747115801819,0.47250765247825555,0.15259475988736748
6.119999999999914,0.4532800936809528,1.4900070052929382,0.4584906885792355,0.15259475988736748
6.129999999999914,0.42133664740541016,1.5336791747028495,0.4605542531915118,0.31783560495651425
6.1399999999999135,0.4074262129790657,1.578520567688777,0.46778073617475086,0.31783560495651425
6.149999999999913,0.39571225549226663,1.558655114721312,0.4355572257514842,0.36265485788128904
6.159999999999913,0.4605178071290118,1.5048800838350256,0.4740558706070054,0.36265485788128904
6.169999999999913,0.5365157610834468,1.417290993157347,0.4734632134109421,0.14547553037950828
6.179999999999913,0.5125779858808643,1.4608785930790327,0.4143310295357653,0.14547553037950828
6.1899999999999125,0.42582520876580565,1.5271070711452808,0.4728764348620236,0.4087908228712247
6.199999999999912,0.49071188176598196,1.4506533518983107,0.40535384360769233,0.4087908228712247
6.209999999999912,0.4782288237224913,1.4748943067155484,0.48520469706290725,0.2811309471124693
6.219999999999912,0.4834948598400528,1.456003739664916,0.4131864431503216,0.2811309471124693
6.229999999999912,0.49048959359758026,1.4640819418076643,0.443082473541029,0.23948103590536327
6.239999999999911,0.5565560067391846,1.4143317479723558,0.4173496644567621,0.23948103590536327
6.249999999999911,0.4934740682592721,1.4608541806056334,0.4412659157789212,0.20605765326259
6.259999999999911,0.4355803724074989,1.5108769751545363,0.41378612908157225,0.20605765326259
6.269999999999911,0.49817259611111436,1.4557957518428992,0.4432344731140019,0.10603615778558058
6.2799999999999105,0.4293048688935738,1.5153206809298796,0.4450882901268431,0.10603615778558058
6.28999999999991,0.58905274788874,1.3644273480956368,0.46259881185397256,0.18530993347644933
6.29999999999991,0.48807416268184606,1.4320693530841329,0.45481820548553037,0.18530993347644933
6.30999999999991,0.5007478417743572,1.45337094411462,0.44855861773643957,0.26410817003925596
6.31999999999991,0.4537771837060429,1.520260627300666,0.4471598277461024,0.26410817003925596
6.3299999999999095,0.4313847470026044,1.5222325109221488,0.4915286339539058,0.5215900226530594
6.339999999999909,0.41635089222036353,1.5546339822483417,0.4224412739736272,0.5215900226530594
6.349999999999909,0.5178511051306656,1.4365568048300013,0.4457577836683057,0.10293331974555694
6.359999999999909,0.576661619408938,1.3814008663211554,0.4579048664117495,0.10293331974555694
6.369999999999909,0.5699526765200689,1.3852884122345794,0.5015320632971442,0.6003098844546313
6.379999999999908,0.4861602916705702,1.4659334243731275,0.44271596283661907,0.6003098844546313
6.389999999999908,0.6150390689783729,1.3398125202412206,0.4617051378927951,0.28821108799697587
6.399999999999908,0.5555721806309251,1.3980949250540675,0.4295520706886435,0.28821108799697587
6.409999999999908,0.4699340969217893,1.4842622219173287,0.4685470540880561,0.26530982961549
6.419999999999908,0.6079864651293779,1.3587409062234426,0.4646303503892038,0.26530982961549
6.429999999999907,0.6345792993327766,1.3196205400449454,0.4322535835464216,0.4132011841115878
6.439999999999907,0.5133715135439937,1.4732488519511766,0.4337684417287076,0.4132011841115878
6.449999999999907,0.3434974176801865,1.6116063395160318,0.4562800548077611,0.17694350188248453
6.459999999999907,0.46696461771221653,1.4784020838175649,0.4744116573758114,0.17694350188248453
6.4699999999999065,0.49876626371810656,1.4569733300022798,0.45318212322579443,0.3666859168643459
6.479999999999906,0.5803883293485784,1.3764402817878623,0.4223008228551732,0.3666859168643459
6.489999999999906,0.5210675927536677,1.4353252595805335,0.47143536510745093,0.17584335268458245
6.499999999999906,0.45725722089366194,1.4840335341416524,0.4491752946449412,0.17584335268458245
6.509999999999906,0.4975768054062654,1.4577882367345223,0.4481796244502017,0.263698129611072
6.519999999999905,0.5791931481500302,1.3426691313024108,0.4476994727920075,0.263698129611072
6.529999999999905,0.3835423348609863,1.572084077997421,0.43477741295752736,0.30052394872336824
6.539999999999905,0.45951042203225273,1.5133435935746717,0.4564461384576657,0.30052394872336824
6.549999999999905,0.39086493298481273,1.5646500692710277,0.4805777938691436,0.3098022583471115
6.559999999999905,0.5825199229806585,1.360516891281517,0.46885864209313605,0.3098022583471115
6.569999999999904,0.4406720541891773,1.5155336209817483,0.45475388285015794,0.11960089015064541
6.579999999999904,0.4895766179164,1.4672471172492116,0.4437439059151367,0.11960089015064541
6.589999999999904,0.38892532688656606,1.5672972241572305,0.46860580905454086,0.18006535793431572
6.599999999999904,0.4350927359539515,1.5352230491466319,0.4370802371684303,0.18006535793431572
6.6099999999999035,0.5479166603651509,1.4090609966168022,0.43624475155028203,0.16595158485712702
6.619999999999903,0.42408341347588563,1.5294792300195237,0.41701813524827647,0.16595158485712702
6.629999999999903,0.4460836289900364,1.5107341162863368,0.4718860955539175,0.06672792255469391
6.639999999999903,0.4000222765619184,1.5754897106151797,0.4748711567248799,0.06672792255469391
6.649999999999903,0.5329877035604366,1.4243068894811701,0.4801376522527756,0.2708284735174396
6.659999999999902,0.5513834669911807,1.3767143118416008,0.4538559377340806,0.2708284735174396
6.669999999999902,0.4649468511938714,1.4917248517219073,0.48137834999231893,0.2510466951706025
6.679999999999902,0.43051141056646375,1.5377701596243312,0.44738982078866135,0.2510466951706025
6.689999999999902,0.5023376561842194,1.4547684689824847,0.44436321923177224,0.3008098101405608
6.699999999999902,0.5283268022829937,1.434660841944039,0.4565524335874707,0.3008098101405608
6.709999999999901,0.3914336544621375,1.565857245900815,0.4795688525350801,0.12215769020242635
6.719999999999901,0.5735579380895062,1.3625391895232417,0.429697854806965,0.12215769020242635
6.729999999999901,0.444902057527407,1.513080918751724,0.46089407439275965,0.21839347256598102
6.739999999999901,0.4478391997651091,1.5279120542165854,0.4656736877337751,0.21839347256598102
6.7499999999999005,0.48177995769631987,1.476264944514653,0.4828035398339952,0.133834144663915
6.7599999999999,0.4863628347620533,1.4802283483250256,0.4565712973864332,0.133834144663915
6.7699999999999,0.6618173652681018,1.2962611928648027,0.44517251864803165,0.18084027086315116
6.7799999999999,0.44960907242962583,1.504221449405888,0.44531076391602065,0.18084027086315116
6.7899999999999,0.4495534562030679,1.5087851045127003,0.4767909233451612,0.13608696680945134
6.7999999999998995,0.6427775304591071,1.3112699731609634,0.4602773733792397,0.13608696680945134
6.809999999999899,0.5700397610514945,1.3880994872507075,0.4620371238871065,0.3602856655423301
6.819999999999899,0.43363699600329114,1.4880112120050848,0.41092581058377453,0.3602856655423301
6.829999999999899,0.5062899525547117,1.4520387448811065,0.46064635619277994,0.28595720157957566
6.839999999999899,0.5480194507220896,1.3916930518174682,0.4474376928288221,0.28595720157957566
6.849999999999898,0.5563354720040221,1.401731201101283,0.45953426313311957,0.1254490697123421
6.859999999999898,0.5920259502626806,1.369778158877108,0.4523380275613186,0.1254490697123421
6.869999999999898,0.5985726406546156,1.359890703644056,0.47628873137369176,0.43333132902093663
6.879999999999898,0.5117103814044092,1.464535463240988,0.4793620198977909,0.43333132902093663
6.8899999999998975,0.5537288620766613,1.404445273942044,0.46255498922409166,0.33259306847703163
6.899999999999897,0.5745850494275648,1.3942887086068025,0.5025290685129779,0.33259306847703163
6.909999999999897,0.5690858048916532,1.3887706199759553,0.5042098672708865,0.24727390851941658
6.919999999999897,0.5963001422281051,1.3786455423091253,0.4531133786410544,0.24727390851941658
6.929999999999897,0.4397087232540266,1.5183813983415166,0.46293801188395167,0.14694220737469496
6.9399999999998965,0.5987460628724185,1.3380351655558613,0.4115662593024228,0.14694220737469496
6.949999999999896,0.5558798956979824,1.4014795240489164,0.4906227782379397,0.17154476749885542
6.959999999999896,0.5360276566735098,1.4268361036901915,0.444379721867656,0.17154476749885542
6.969999999999896,0.529638524495706,1.4280031362713235,0.4728759748382804,0.20992242898657984
6.979999999999896,0.5582663949403818,1.3986435511556805,0.48778134567436415,0.20992242898657984
6.989999999999895,0.412804709734463,1.5447523285303604,0.518593598318094,0.27107735236136077
6.999999999999895,0.38149724611622027,1.6003328330035642,0.45046748326421854,0.27107735236136077
7.009999999999895,0.39887561509465597,1.5584641214298927,0.47596973828359984,0.26322280099936446
7.019999999999895,0.39772940259971523,1.5513008748320423,0.47698243565821213,0.26322280099936446
7.0299999999998946,0.630431669930679,1.3265962796511308,0.4825375731160708,0.2908615987059375
7.039999999999894,0.36577424343446086,1.5815271321096847,0.46872820809576315,0.2908615987059375
7.049999999999894,0.48476964931563354,1.4729033668970748,0.49846364040966556,0.17719904279068657
7.059999999999894,0.44953170444474333,1.517104275882144,0.4649468318254612,0.17719904279068657
7.069999999999894,0.5093702809055163,1.447705424152397,0.456825802580737,0.1719135148802934
7.0799999999998935,0.4381860797397549,1.5184808265619552,0.46171843995086875,0.1719135148802934
7.089999999999893,0.5813277180139432,1.3758541271663833,0.5339162777513488,0.197977203429145
7.099999999999893,0.4598648066341,1.5009509194168604,0.47784861759756153,0.197977203429145
7.109999999999893,0.24657249893956404,1.7107040560816311,0.5330295741187002,0.08401317577099358
7.119999999999893,0.35907523580768885,1.6003365295044851,0.481728014286455,0.08401317577099358
7.129999999999892,0.4993622363057472,1.4580160852322956,0.4751486837645068,0.1627755658099354
7.139999999999892,0.37155721505510214,1.5747533569867387,0.4902718281997669,0.1627755658099354
7.149999999999892,0.4976498983670236,1.459416915092075,0.46891072324402816,0.35472664098422646
7.159999999999892,0.341251880615574,1.5758443343808475,0.49298621715915025,0.35472664098422646
7.169999999999892,0.37121081806769524,1.5854303435613626,0.48819887001657913,0.09729623341985841
7.179999999999891,0.38587373063465497,1.5733165844591515,0.4600459045175417,0.09729623341985841
7.189999999999891,0.4056118273832842,1.550530166187118,0.48163383946760563,0.1702664202176229
7.199999999999891,0.428507081738264,1.536019455177224,0.4428500492812458,0.1702664202176229
7.209999999999891,0.43923271637604716,1.5170435759193954,0.4896044101599308,0.23034960599890333
7.2199999999998905,0.3712861846486254,1.562345945313436,0.45301436472316203,0.23034960599890333
7.22999999999989,0.513389934194841,1.4421699684345695,0.4617252786352231,0.4297421911684238
7.23999999999989,0.5107170142615548,1.4288193134422906,0.5002537665615939,0.4297421911684238
7.24999999999989,0.6552558216075124,1.2998863416164474,0.4784829519591002,0.22758789947233052
7.25999999999989,0.5085873697826816,1.4478503036064028,0.4452246426568838,0.22758789947233052
7.269999999999889,0.5017908557561933,1.4535704249423853,0.49853246198988665,0.1342354480942766
7.279999999999889,0.4700921865588278,1.4694351667102028,0.45851712710182563,0.1342354480942766
7.289999999999889,0.6793260966390399,1.2764503302866665,0.48912712335500713,0.20884938630561933
7.299999999999889,0.403194126544933,1.5526242895494389,0.4332929135769232,0.20884938630561933
7.309999999999889,0.593868934265815,1.3616373610005539,0.5484273833289945,0.3292084973044905
7.319999999999888,0.4812592452917441,1.488052822054022,0.44813570989504004,0.3292084973044905
7.329999999999888,0.4445937814098236,1.5110475478963599,0.4883140574818012,0.18566029085450983
7.339999999999888,0.4120576619597799,1.551903459821961,0.4833881002110524,0.18566029085450983
7.349999999999888,0.4854133315500838,1.4697873463855777,0.45076278317042756,0.25515985314168776
7.3599999999998875,0.5668514939738586,1.3788043882777912,0.48007448380294165,0.25515985314168776
7.369999999999887,0.44574702080071626,1.5096262603481565,0.4684030979757302,0.36733014834781025
7.379999999999887,0.4261188140192398,1.5035499507067085,0.4706006982646936,0.36733014834781025
7.389999999999887,0.5143308228325828,1.4408150917965226,0.5026054312734343,0.3415242217434026
7.399999999999887,0.620454666647555,1.32463645319883,0.45950603682277785,0.3415242217434026
7.4099999999998865,0.4895853485170528,1.4655673308732875,0.4675823745539755,0.3930890142054848
7.419999999999886,0.5505391101375845,1.435015359335277,0.450145093384876,0.3930890142054848
7.429999999999886,0.485751575408354,1.4690951541935857,0.49027184658477274,0.20632405079814892
7.439999999999886,0.5762816815268496,1.398356389056648,0.4876613661117556,0.20632405079814892
7.449999999999886,0.5777836394914152,1.376957602343206,0.5019579084448114,0.41253699458628146
7.459999999999885,0.5594925217217799,1.3765905712358233,0.4635605000632576,0.41253699458628146
7.469999999999885,0.5759797075067774,1.3785698898524301,0.5204505726539218,0.21498710131113574
7.479999999999885,0.4532749952264966,1.5186480289529476,0.5070200345882417,0.21498710131113574
7.489999999999885,0.6915729465226057,1.2633831091378844,0.5029798907481215,0.2447063347391023
7.4999999999998845,0.5800433142552899,1.4004265450148097,0.4609448857350859,0.2447063347391023
7.509999999999884,0.5281566386456789,1.4274454789656204,0.5031221063839557,0.14839205699373506
7.519999999999884,0.5340601605051128,1.4182092407777256,0.45276370221706247,0.14839205699373506
7.529999999999884,0.5301046615914395,1.4251827383043998,0.5145758806282729,0.2171207924864623
7.539999999999884,0.57913172026622,1.3842277303197723,0.512682685824088,0.2171207924864623
7.5499999999998835,0.5694669692998539,1.3854282803020739,0.46097127499577917,0.10354164396643335
7.559999999999883,0.4613421367360143,1.4902973336957324,0.44632269783144934,0.10354164396643335
7.569999999999883,0.5208055019321132,1.4343636552450827,0.500357433804805,0.36117763962029453
7.579999999999883,0.5082143066714513,1.4258669484618747,0.4568369282641477,0.36117763962029453
7.589999999999883,0.4956657662801307,1.4589850508654167,0.5573814284130972,0.20754179076947116
7.599999999999882,0.3853739767805456,1.5710034718391819,0.47227758800542025,0.20754179076947116
7.609999999999882,0.5038463054462293,1.4509242362659696,0.4904848201426072,0.28780933094047534
7.619999999999882,0.3621656057593084,1.610088096162926,0.4919982167561635,0.28780933094047534
7.629999999999882,0.31887937151390117,1.6359571661647503,0.5479520600161035,0.15801443391117206
7.6399999999998816,0.38139732189655084,1.561855136288273,0.47652608932156126,0.15801443391117206
7.649999999999881,0.4890750772742224,1.4651507410455546,0.5200060779118524,0.24992787091735674
7.659999999999881,0.539012300697987,1.4190956389074847,0.49954231420213496,0.24992787091735674
7.669999999999881,0.43991101461865734,1.5134445930080789,0.5428637156206397,0.26139382040566017
7.679999999999881,0.455962245355384,1.5264080935329725,0.46544661434658663,0.26139382040566017
7.6899999999998805,0.3686024268980415,1.5835464651881401,0.540253946956685,0.1503570920638138
7.69999999999988,0.48840110627218536,1.476214881736055,0.4794573274695709,0.1503570920638138
7.70999999999988,0.5558347008940514,1.3970363705278372,0.4898131662142397,0.19833526987505978
7.71999999999988,0.3331301665651346,1.6253171104480995,0.4662407588898622,0.19833526987505978
7.72999999999988,0.5896645135519603,1.3626860713435207,0.500808977452402,0.23007110720429463
7.739999999999879,0.5848583733699824,1.3618495327417222,0.4687326791685446,0.23007110720429463
7.749999999999879,0.4834552110556928,1.4693580090114913,0.4803574702983005,0.29408571409829165
7.759999999999879,0.4610896078513026,1.4976933626649531,0.47244027057305316,0.29408571409829165
7.769999999999879,0.44570845218922006,1.507356573304786,0.4988646451448869,0.14575934685025987
7.779999999999879,0.532382371536905,1.4155219241918566,0.49035568766088533,0.14575934685025987
7.789999999999878,0.4488751546272571,1.5039625477849254,0.494704450947089,0.291206090557319
7.799999999999878,0.548966209549302,1.4050153558252876,0.48610342913689897,0.291206090557319
7.809999999999878,0.45159758250139304,1.5015107747055056,0.5029279236826655,0.3231340401014319
7.819999999999878,0.4401788957191489,1.5437757951328348,0.5006029957295841,0.3231340401014319
7.8299999999998775,0.705715591852788,1.247114837897192,0.5168806660398522,0.1289848916436228
7.839999999999877,0.5110028007604192,1.4468827542107792,0.4611919646286401,0.1289848916436228
7.849999999999877,0.608923856365817,1.3442894144875326,0.5027404861416387,0.24987613326049213
7.859999999999877,0.6526361694121116,1.2789097698022218,0.48816205551631014,0.24987613326049213
7.869999999999877,0.6531277118435654,1.3000513912991642,0.5005253193167006,0.15656008539422636
7.879999999999876,0.5033400231608984,1.44396338771063,0.4703382617041295,0.15656008539422636
7.889999999999876,0.5124853390854505,1.4403278835249325,0.5069220303817746,0.4699250803711442
7.899999999999876,0.578221098653816,1.379286700519044,0.4862399958635074,0.4699250803711442
7.909999999999876,0.4248193056612507,1.5276709141780502,0.49032738219990313,0.3395299860632929
7.919999999999876,0.4541147967264757,1.4984189446491754,0.45930268759155923,0.3395299860632929
7.929999999999875,0.5338492910104634,1.4176318654035027,0.5167431268143905,0.21097172075954776
7.939999999999875,0.563444033770774,1.3800212329849657,0.49288545113406657,0.21097172075954776
7.949999999999875,0.5163283612707411,1.4352246419023649,0.5133293514804409,0.2852467163050224
7.959999999999875,0.48185267161532863,1.474256687862054,0.5190720762941017,0.2852467163050224
7.9699999999998745,0.5257258670624839,1.4249321132268808,0.4965829900730788,0.1854513952116117
7.979999999999874,0.5117663273646829,1.4180247744457928,0.5230954122407663,0.1854513952116117
7.989999999999874,0.5020078071953062,1.4480510786797363,0.5461738885709838,0.2671376507273422
7.999999999999874,0.5765384474609647,1.3829580442404121,0.4725267082560976,0.2671376507273422
8.009999999999874,0.5056229033737581,1.4439398069018274,0.522369751503093,0.30302723401808257
8.019999999999873,0.559578137361112,1.3911392205277167,0.4966924696276691,0.30302723401808257
8.029999999999873,0.3884911440223394,1.5616055462728529,0.4788746740273176,0.07918598803415024
8.039999999999873,0.46499297028484365,1.5036998719805421,0.5266195330969117,0.07918598803415024
8.049999999999873,0.4195138864222744,1.5310295729987535,0.5116266707485151,0.18029357703777885
8.059999999999873,0.708059011928631,1.241282870554113,0.4560867130409029,0.18029357703777885
8.069999999999872,0.4571441939985966,1.4936743081228285,0.5371284316897301,0.10269217571814862
8.079999999999872,0.6156574555640033,1.3488779279736915,0.4906116409830532,0.10269217571814862
8.089999999999872,0.430017773272486,1.5206967537233482,0.4963741536866767,0.39053654217211903
8.099999999999872,0.4908887387097698,1.457974986231717,0.4828390713933553,0.39053654217211903
8.109999999999872,0.5191900449652892,1.4311797955270928,0.4774358755218321,0.24524362698315993
8.119999999999871,0.5178074305379441,1.4326397990504562,0.4870224119147749,0.24524362698315993
8.129999999999871,0.47621940257687295,1.4736373570944261,0.4886243532477922,0.3514995299152551
8.139999999999871,0.4902368707360233,1.4546019515187185,0.47026587175599716,0.3514995299152551
8.14999999999987,0.4941246759578018,1.4553686964825536,0.5200052852627934,0.31968353526675414
8.15999999999987,0.5649295163398164,1.377492939929014,0.5020087650735405,0.31968353526675414
8.16999999999987,0.4245286752809608,1.5244461138360783,0.5466636190054487,0.24476505126822845
8.17999999999987,0.5618082932868392,1.3723213767802829,0.5267607593293859,0.24476505126822845
8.18999999999987,0.6240243012227222,1.32428354571449,0.5372017723810447,0.22400306528309274
8.19999999999987,0.41557828554095144,1.5278523196290843,0.49437607690179014,0.22400306528309274
8.20999999999987,0.5026277673821873,1.4454888807794692,0.4956433482761213,0.3022166775270846
8.21999999999987,0.6576681496571649,1.2902933580538316,0.5019823993375906,0.3022166775270846
8.229999999999869,0.5001715488345843,1.4471051797447567,0.540000569024653,0.4009598442362862
8.239999999999869,0.5522580199648452,1.3914978263354987,0.4908149712774864,0.4009598442362862
8.249999999999869,0.5843040806660457,1.362494272490046,0.48095033346348115,0.19664621872922886
8.259999999999868,0.5800314751001517,1.3405788853012048,0.49192010825618476,0.19664621872922886
8.269999999999868,0.46677413987657007,1.4800353388457976,0.5379176962145003,0.21779568777394442
8.279999999999868,0.42334081908196486,1.537461772986933,0.5036783988775038,0.21779568777394442
8.289999999999868,0.511180454185708,1.435352295912181,0.4817613482227207,0.19050304418683092
8.299999999999867,0.4773599937053299,1.480486799861352,0.4762033022833545,0.19050304418683092
8.309999999999867,0.48287559709079125,1.4629039551048644,0.4956245764909953,0.17627825754062124
8.319999999999867,0.4887398077795765,1.4490540894191022,0.5273699440149278,0.17627825754062124
8.329999999999867,0.7001864228455936,1.2452954722263478,0.5319953263138535,0.17783422596536086
8.339999999999867,0.5142419603493961,1.4314966078883589,0.48809696627251725,0.17783422596536086
8.349999999999866,0.6000533864367443,1.345252010602989,0.5452618707521022,0.14180319727347426
8.359999999999866,0.5791255195124191,1.3754407595816573,0.47633486776970535,0.14180319727347426
8.369999999999866,0.48402928878229917,1.4617880462194366,0.5097438536099871,0.16175816201086746
8.379999999999866,0.5110723720630133,1.4385480813002243,0.4944332885431683,0.16175816201086746
8.389999999999866,0.4851289243124877,1.4600670990911704,0.5003295357393543,0.3559707467896208
8.399999999999865,0.4893935991858197,1.4952965963784264,0.5041949807275403,0.3559707467896208
8.409999999999865,0.4775844190165704,1.4673146901055607,0.5034309279349507,0.33062674121058616
8.419999999999865,0.6399417725649651,1.2888627566001607,0.48797827432737145,0.33062674121058616
8.429999999999865,0.47578775927714856,1.468138508288522,0.5380089635371702,0.23610960527529193
8.439999999999864,0.37305309336790915,1.5767963747926812,0.5160675628928005,0.23610960527529193
8.449999999999864,0.6186361195956999,1.325856707688663,0.5065999567139058,0.17186876259944267
8.459999999999864,0.3693473964474445,1.6008306729754684,0.5341504369499552,0.17186876259944267
8.469999999999864,0.6440134152965811,1.3011850134289233,0.5484572123257345,0.2417412842463449
8.479999999999864,0.4073714201570026,1.537360135662576,0.48654960626609745,0.2417412842463449
8.489999999999863,0.4461510396023982,1.4996885140860545,0.5248805865355052,0.19898248436573135
8.499999999999863,0.4568499741902167,1.4634548776248073,0.49478132602370495,0.19898248436573135
8.509999999999863,0.4325467020451487,1.5132986338402268,0.5351643246299069,0.20379981539704034
8.519999999999863,0.4830892800147719,1.5003023791585064,0.4987854206647227,0.20379981539704034
8.529999999999863,0.4045761328551598,1.5408302232929207,0.5009205852823296,0.16207356434316691
8.539999999999862,0.5314290968435548,1.4141985048056605,0.497004312197016,0.16207356434316691
8.549999999999862,0.6024009354894508,1.3428433750624196,0.5474916276715381,0.2614546473298856
8.559999999999862,0.5110755536840147,1.4054863086986065,0.5055816263742723,0.2614546473298856
8.569999999999862,0.6537595141370796,1.2903965459262232,0.5109384276077211,0.2141805355268133
8.579999999999862,0.4787708007944455,1.4926521299452618,0.4971279618147206,0.2141805355268133
8.589999999999861,0.3650383892156583,1.5790533311953117,0.5423147021738666,0.1584282866561276
8.599999999999861,0.5544841569443808,1.3971924369830973,0.5176790955887077,0.1584282866561276
8.60999999999986,0.45663526729817805,1.487190102505517,0.4871610658783427,0.30485736034903266
8.61999999999986,0.5030050422832544,1.4166266965169578,0.49009692418062856,0.30485736034903266
8.62999999999986,0.5443841348951407,1.3984957695692768,0.5196359881465463,0.2737774690830637
8.63999999999986,0.4960088644455295,1.4524111866623484,0.5167934720450645,0.2737774690830637
8.64999999999986,0.43216965089021925,1.5105028052461522,0.576355316248508,0.21160763235961957
8.65999999999986,0.5720672945901432,1.3806666257853277,0.48322051549330863,0.21160763235961957
8.66999999999986,0.5729629209529461,1.3695545097712247,0.5337693626540666,0.27946681214637287
8.67999999999986,0.5095718518363068,1.4349446816876033,0.5126924131508344,0.27946681214637287
8.68999999999986,0.4414564394955254,1.5014525029879215,0.5026088847351035,0.18034701662590713
8.699999999999859,0.5705422998491618,1.381836539281132,0.5049967574397235,0.18034701662590713
8.709999999999859,0.5046014291133523,1.437897864919941,0.524165253655313,0.4462045819287498
8.719999999999859,0.48253778897428,1.455952557227532,0.5169183107883294,0.4462045819287498
8.729999999999858,0.5326862354558363,1.4097364314568568,0.5339755746921873,0.23552263399961304
8.739999999999858,0.4963616133600646,1.444969084098707,0.5238007314145305,0.23552263399961304
8.749999999999858,0.5562272585547434,1.3862867785950617,0.5350392046712237,0.13019437469960649
8.759999999999858,0.5510944496970723,1.414148115362404,0.4927805917506429,0.13019437469960649
8.769999999999857,0.6473912200220868,1.2950056382528192,0.5724428335543529,0.371460692643668
8.779999999999857,0.540234022090152,1.3785869361432983,0.5123635484451848,0.371460692643668
8.789999999999857,0.35467339620948046,1.5875525264999033,0.49477418261189327,0.10758228858517045
8.799999999999857,0.5607870719472448,1.3473132117002269,0.5188708531295739,0.10758228858517045
8.809999999999857,0.4094269439902677,1.5323284167045355,0.5159170509615323,0.14790732272780577
8.819999999999856,0.46339602798951357,1.4558998160814032,0.4893577668776151,0.14790732272780577
8.829999999999856,0.5996815665571495,1.3410506477123512,0.5284785990400672,0.3299171898514449
8.839999999999856,0.5162815614174276,1.450828656925596,0.4652314365751932,0.3299171898514449
8.849999999999856,0.49001115846148374,1.4498848130433686,0.5367930155881578,0.2952188880110073
8.859999999999856,0.602496731835824,1.2999656378421167,0.48625560654047495,0.2952188880110073
8.869999999999855,0.508506489801827,1.4304790726951366,0.5350316874096752,0.21645542341223
8.879999999999855,0.6002518967954048,1.3647271292325736,0.5342337349188963,0.21645542341223
8.889999999999855,0.5328695740999051,1.406313518221082,0.545533586182385,0.18832787230195813
8.899999999999855,0.41760331687831664,1.5441785382134778,0.51052954058151,0.18832787230195813
8.909999999999854,0.5916831593403727,1.348250153397404,0.5400494695319873,0.248087000804251
8.919999999999854,0.48056034371227485,1.4684896688688824,0.4917079923777174,0.248087000804251
8.929999999999854,0.5914675295279513,1.3481382816481258,0.5439238217397706,0.17450602185263958
8.939999999999854,0.6406977361707261,1.303988926591313,0.4829181086587954,0.17450602185263958
8.949999999999854,0.5788330687477743,1.3612448957843564,0.5350167080936604,0.32436517924490954
8.959999999999853,0.6068251505571765,1.3304599025175872,0.49639129805242477,0.32436517924490954
8.969999999999853,0.49290019103774857,1.4461263959849315,0.5718525366958379,0.34629770017989675
8.979999999999853,0.43236203802688306,1.504404007188622,0.5517390444001594,0.34629770017989675
8.989999999999853,0.5200549996802522,1.4179947649099631,0.5287951046066841,0.22913776514774503
8.999999999999853,0.5195529482215335,1.4348471721370077,0.5159235378406801,0.22913776514774503
9.009999999999852,0.5266465441926866,1.4108205624063919,0.5172155310755812,0.11472197872180556
9.019999999999852,0.5406393344259193,1.3931994952408373,0.5231952858708465,0.11472197872180556
9.029999999999852,0.5067729242825793,1.4309294091305556,0.5148097207544293,0.2311118594492804
9.039999999999852,0.3944369055627458,1.5769071160678232,0.5371121040976533,0.2311118594492804
9.049999999999851,0.5027699451918645,1.4349098419797524,0.5149845978344194,0.18582609795566288
9.059999999999851,0.47747662642573835,1.437277816654968,0.5070124272075804,0.18582609795566288
9.069999999999851,0.5500171698263363,1.3878255822688133,0.5190881089574062,0.3719456741207466
9.07999999999985,0.5399984124027432,1.3340134782417887,0.48746754362980577,0.3719456741207466
9.08999999999985,0.5914718607999797,1.3458428162703489,0.5427962542035414,0.35049940018559195
9.09999999999985,0.6709964911680201,1.2576388072934055,0.5530973734054355,0.35049940018559195
9.10999999999985,0.5700418421294497,1.367697298776006,0.5255421462056346,0.3298930680948143
9.11999999999985,0.5108259497812119,1.392610267111728,0.5276164466354186,0.3298930680948143
9.12999999999985,0.6338338286509759,1.3042072044930746,0.5341510708090301,0.09944957023496491
9.13999999999985,0.43890912253112707,1.5037229576991056,0.5420746042271765,0.09944957023496491
9.14999999999985,0.6747287184794333,1.2630727395133083,0.5438357407723072,0.21736720680454127
9.15999999999985,0.6014907762829682,1.3634552559761262,0.5189257242965916,0.21736720680454127
9.169999999999849,0.5697253759258205,1.3685087059569723,0.5193098919778945,0.3306240530330308
9.179999999999849,0.5095371271194105,1.4431002709496092,0.5042952830205687,0.3306240530330308
9.189999999999849,0.5573142250633929,1.3806916593173872,0.5325674585106501,0.37366941837251516
9.199999999999848,0.5327268071769035,1.385206431268736,0.5253250218234521,0.37366941837251516
9.209999999999848,0.5433454473276419,1.393579285151712,0.5108259692277618,0.20636515179929438
9.219999999999848,0.6757819774660134,1.2682240697439677,0.5748880888644348,0.20636515179929438
9.229999999999848,0.5228330436751414,1.4131064053771183,0.5229407193870472,0.2196070000597224
9.239999999999847,0.5864345740879233,1.316689248541534,0.529725135653781,0.2196070000597224
9.249999999999847,0.5454642229536993,1.3902662353495514,0.5166155428544232,0.3667779116190691
9.259999999999847,0.6637230147147105,1.2583185343229442,0.5547949242972582,0.3667779116190691
9.269999999999847,0.6229480066454502,1.3129830322866094,0.539914458667501,0.27061893249220875
9.279999999999847,0.5025578096482419,1.4206181802800493,0.4856817155888652,0.27061893249220875
9.289999999999846,0.6720315034066114,1.2641648908034397,0.512837149321603,0.12764902613983958
9.299999999999846,0.5418730102210738,1.4068008089952162,0.538098668738468,0.12764902613983958
9.309999999999846,0.4698988580318891,1.4653422375587866,0.5598384843894189,0.30434149467716437
9.319999999999846,0.48759973689369634,1.4661661676153952,0.5025766564796441,0.30434149467716437
9.329999999999846,0.4734374085018465,1.4608635596285666,0.555959250520945,0.24988768643979417
9.339999999999845,0.5874720367785329,1.3945482504703393,0.48863691745150467,0.24988768643979417
9.349999999999845,0.5054452426004028,1.4286276252912637,0.5151042197559541,0.3108267405815357
9.359999999999845,0.5967796207403031,1.3025262365907915,0.5216315008701031,0.3108267405815357
9.369999999999845,0.5794877006352009,1.3540542391997983,0.5519374778405851,0.18097801914059386
9.379999999999844,0.5335224596856442,1.3815429081573343,0.5523883741039795,0.18097801914059386
9.389999999999844,0.5136335994480163,1.4189873442742134,0.5349113412688996,0.34169342359912963
9.399999999999844,0.6321701955807708,1.296701760749925,0.49996353763229245,0.34169342359912963
9.409999999999844,0.5301007512466323,1.4025014484665657,0.5439758344553474,0.1896983782103019
9.419999999999844,0.5614876144754068,1.3660602447838983,0.5556638557001079,0.1896983782103019
9.429999999999843,0.5718746451004781,1.3599617740166374,0.5471476074978342,0.17865082420413442
9.439999999999843,0.6102153631711449,1.33529213905259,0.5063393864661851,0.17865082420413442
9.449999999999843,0.5309711458267696,1.4003453585362005,0.5656825997731703,0.32362082645005175
9.459999999999843,0.5280195767061594,1.3315789203739894,0.5043554137136168,0.32362082645005175
9.469999999999843,0.6193154660769669,1.3118976117114776,0.5695686541647568,0.3788815024791155
9.479999999999842,0.5764793180303072,1.3789562918863845,0.5226625607921234,0.3788815024791155
9.489999999999842,0.6083217185014655,1.3233588185860603,0.5219786175261139,0.13433031349642088
9.499999999999842,0.5983799353982641,1.2991751171004222,0.5299870592452846,0.13433031349642088
9.509999999999842,0.5859387947916506,1.3455921423228556,0.5518406872731819,0.40279696647375596
9.519999999999841,0.4483063131056665,1.4569626218541405,0.5154672988539185,0.40279696647375596
9.529999999999841,0.5373535594687698,1.394590647701882,0.5705687187642139,0.10736226848672333
9.539999999999841,0.6016345692470084,1.3360538723120658,0.5192646731478107,0.10736226848672333
9.54999999999984,0.6500961609782003,1.2819197902125803,0.5786372998389516,0.5539486603408388
9.55999999999984,0.5020416093774893,1.4366571022984107,0.48966280530457956,0.5539486603408388
9.56999999999984,0.4443131057984986,1.4875824934496966,0.5417906770634133,0.25374280773126967
9.57999999999984,0.5695603090068545,1.3429932261610313,0.48511411245963054,0.25374280773126967
9.58999999999984,0.4366017901879206,1.4950266368449516,0.5875289736700933,0.08805972165661616
9.59999999999984,0.5358724490129123,1.4152919303216691,0.5352207903184252,0.08805972165661616
9.60999999999984,0.6145752011669003,1.316820525326495,0.5547789327618862,0.25289542761252104
9.61999999999984,0.5423559673633449,1.3978552661571544,0.5014932144910598,0.25289542761252104
9.62999999999984,0.5520583067494824,1.3786110984231967,0.589238607121676,0.16759076940707668
9.639999999999839,0.6015355863685448,1.347527124039771,0.5435119970731903,0.16759076940707668
9.649999999999839,0.6276761781915895,1.3034164957155598,0.6040871946539277,0.09201025872625393
9.659999999999838,0.6846514592395094,1.2529826259517491,0.5264415190688276,0.09201025872625393
9.669999999999838,0.4816915376047305,1.449372739755315,0.5462972061682975,0.2021796942348227
9.679999999999838,0.5940920100669765,1.3557176110809182,0.5097733418896692,0.2021796942348227
9.689999999999838,0.6470296303769174,1.2831991814726256,0.5714310870979767,0.19109255399831174
9.699999999999838,0.6748788490380228,1.254079374407749,0.5054439300983743,0.19109255399831174
9.709999999999837,0.5338373302702195,1.3966543002306828,0.5683812662128985,0.30039893885887714
9.719999999999837,0.5419577340179079,1.3648215293963994,0.49633946741131446,0.30039893885887714
9.729999999999837,0.5248487845757557,1.4048718248867647,0.5610007366018592,0.2081802020999053
9.739999999999837,0.5321365049681195,1.3893383144476579,0.5830798915179033,0.2081802020999053
9.749999999999837,0.6565658356077455,1.27305071566288,0.5853585555492501,0.14830908212748733
9.759999999999836,0.5786601164871756,1.3444555218303555,0.5648378207390767,0.14830908212748733
9.769999999999836,0.6304146571522272,1.2983220817848504,0.562116110038328,0.3336112719102488
9.779999999999836,0.5751211301453176,1.3458791808442176,0.5337644469462121,0.3336112719102488
9.789999999999836,0.49132356903932867,1.4366503503345815,0.5460031295008638,0.06263852372064124
9.799999999999836,0.6011709727236842,1.324474272064831,0.5582746218484085,0.06263852372064124
9.809999999999835,0.6512415501703899,1.276897643825576,0.5451772111948197,0.1306307095763853
9.819999999999835,0.4755286731611529,1.4014455115415057,0.5705106406221487,0.1306307095763853
9.829999999999835,0.6056342225192363,1.3225907337653278,0.5614991653218009,0.19749241022844474
9.839999999999835,0.5512636654861456,1.3412446376593514,0.5262383943048834,0.19749241022844474
9.849999999999834,0.6509038882029798,1.2765010047748178,0.5347322395256269,0.23551572656294395
9.859999999999834,0.5918038152327333,1.318071925822388,0.5476645801964858,0.23551572656294395
9.869999999999834,0.6070989262375341,1.3197965503382187,0.5767146992605913,0.3197793472735599
9.879999999999834,0.6172670127109157,1.2645384374542208,0.5691026185749299,0.3197793472735599
9.889999999999834,0.5026598060772131,1.424093421264218,0.5650060111638857,0.13954665180146736
9.899999999999833,0.6760049276558725,1.2509751927272081,0.5695570112080888,0.13954665180146736
9.909999999999833,0.5257893125240003,1.4003837763975902,0.5358174679546666,0.10694536279604192
9.919999999999833,0.5860256911156991,1.2826353346478014,0.5723990417529116,0.10694536279604192
9.929999999999833,0.5771485123128693,1.3485278991823761,0.5819142074353352,0.3139512324131973
9.939999999999833,0.6840907677066179,1.2269268525384174,0.5385724317521539,0.3139512324131973
9.949999999999832,0.5398526955704708,1.3857408896959473,0.6097680659128649,0.09714829517784498
9.959999999999832,0.5339957836429697,1.4136015653016296,0.5738505876370172,0.09714829517784498
9.969999999999832,0.5668563107164888,1.3590495499193809,0.5775429366635341,0.15353694881666832
9.979999999999832,0.6304845351318369,1.3258354748343075,0.567715592669594,0.15353694881666832
9.989999999999831,0.6737952463104546,1.252254530448815,0.5956251530716213,0.19728857311854955
9.999999999999831,0.5521068677626702,1.4221091692055345,0.5619723381051014,0.19728857311854955
10.009999999999831,0.49664336053794444,1.4288198402093344,0.5690198018096394,0.10272263645668582
10.01999999999983,0.6615433457994374,1.277572588058732,0.5629149342111404,0.10272263645668582
10.02999999999983,0.5116752556668077,1.413526567324521,0.5569011703883855,0.25338438365777616
10.03999999999983,0.5183343357291152,1.3807584990061494,0.5172435492947173,0.25338438365777616
10.04999999999983,0.5812912084713315,1.3433286428892228,0.5749981286779527,0.104973537068252
10.05999999999983,0.66205633518704,1.2124293442235627,0.55045548165556,0.104973537068252
10.06999999999983,0.6673633176236394,1.2574841438166042,0.5847144229222266,0.1591291053545889
10.07999999999983,0.5515680182622964,1.3927987743295713,0.5675436110708892,0.1591291053545889
10.08999999999983,0.5692803866875571,1.355784034092555,0.5387108005219524,0.1473074960042019
10.09999999999983,0.688002812012418,1.2463453334628127,0.5547256074161675,0.1473074960042019
10.109999999999829,0.5177916673438643,1.4068134310145455,0.6074766581610451,0.12157009365060686
10.119999999999829,0.6499724264229492,1.287547329852978,0.544924120227093,0.12157009365060686
10.129999999999828,0.6349955484506813,1.2894230101558066,0.5950290151138781,0.1251724591043133
10.139999999999828,0.4643446501624406,1.4464139608522482,0.547871304375284,0.1251724591043133
10.149999999999828,0.605432826348091,1.319000288017861,0.5677121674639158,0.38831337051471826
10.159999999999828,0.557405183973415,1.3259393856008306,0.5458433059865065,0.38831337051471826
10.169999999999828,0.5684369570811806,1.3557893386172737,0.5923934359904908,0.1613783259188822
10.179999999999827,0.6140668971920669,1.3150268375556442,0.5602997455722125,0.1613783259188822
10.189999999999827,0.6098791925537612,1.3142358028510963,0.5964271929675307,0.14954249820985704
10.199999999999827,0.5659426207779306,1.298392421571395,0.5741999380651879,0.14954249820985704
10.209999999999827,0.6724075882625681,1.2513989415225255,0.5795853833484367,0.27941214330703334
10.219999999999827,0.6295349393970812,1.236435774634777,0.5695537135304009,0.27941214330703334
10.229999999999826,0.5351142758377907,1.388759023405565,0.5707730937132477,0.16755775060908018
10.239999999999826,0.5884815922001582,1.3247259920021213,0.5476700502715617,0.16755775060908018
10.249999999999826,0.5639434401726957,1.3592940989253235,0.5660654457136232,0.14614476560830053
10.259999999999826,0.600695957910228,1.3315686493754002,0.5648410761527933,0.14614476560830053
10.269999999999825,0.5960962003481918,1.3257005734700864,0.6063817722830219,0.08469131494560533
10.279999999999825,0.6237474120878798,1.3018715216601957,0.5527762869939398,0.08469131494560533
10.289999999999825,0.5571924272816704,1.3642401371243582,0.6046156901260854,0.2191793715483013
10.299999999999825,0.5691235094034249,1.374757905529749,0.5523321507364805,0.2191793715483013
10.309999999999825,0.6873433695486347,1.2331639619096553,0.59690057889098,0.26477317699709424
10.319999999999824,0.5322634296081904,1.396399982094882,0.5526302735940288,0.26477317699709424
10.329999999999824,0.5662196826901951,1.3546793888814626,0.5791354685199284,0.10508058304134471
10.339999999999824,0.56341426038062,1.3728217387422395,0.5851000616984535,0.10508058304134471
10.349999999999824,0.602627097661084,1.318153227862021,0.5444527997697367,0.24664064669780875
10.359999999999824,0.6491254779361421,1.3056063986661144,0.5463840641346276,0.24664064669780875
10.369999999999823,0.6051542309577533,1.3153599078591425,0.5799183927563175,0.1285745237252382
10.379999999999823,0.594521588758112,1.3330929437613905,0.541604698221128,0.1285745237252382
10.389999999999823,0.6104616489494985,1.3098217285096232,0.5913712476936074,0.25869702471731626
10.399999999999823,0.6385711113178096,1.3183705099450866,0.5252611364464536,0.25869702471731626
10.409999999999823,0.6176843307181594,1.302050514777052,0.6218762072443973,0.1935265990748331
10.419999999999822,0.6524670912685671,1.305442656547605,0.5646451899176341,0.1935265990748331
10.429999999999822,0.579016594539959,1.3403773877726537,0.5771245016084279,0.17819784015236864
10.439999999999822,0.6155795218195063,1.3100947284668096,0.5716746468337527,0.17819784015236864
10.449999999999822,0.5913020382128255,1.3277366669559587,0.5688433549143028,0.17434049838826
10.459999999999821,0.6835275660137883,1.2128040568530851,0.5847032885214185,0.17434049838826
10.469999999999821,0.4714521496456469,1.4468288636542241,0.5907038776529079,0.33213803842745265
10.479999999999821,0.6290642527946977,1.3132367025686646,0.5855988227214808,0.33213803842745265
10.48999999999982,0.49305799581595633,1.4245860763795446,0.5960718290973716,0.1269445992563008
10.49999999999982,0.7390074016231083,1.206118693458508,0.5834870759540034,0.1269445992563008
10.50999999999982,0.586829782064992,1.3294548236808166,0.5909459782303865,0.21374387781410756
10.51999999999982,0.7292449100755509,1.159297795009106,0.5932732848691866,0.21374387781410756
10.52999999999982,0.7602645922759265,1.1556444217928004,0.6006335635208682,0.10472232053211394
10.53999999999982,0.645219748242144,1.3031173163812622,0.5902062639272527,0.10472232053211394
10.54999999999982,0.6168818735519783,1.2995240341278378,0.6055326941175201,0.22078367802760884
10.55999999999982,0.6333749627446996,1.331226039391975,0.5742134339287859,0.22078367802760884
10.569999999999819,0.7234698151717947,1.1924013048695339,0.5859139272551809,0.06681759669382271
10.579999999999819,0.5289616972230842,1.4000056209994698,0.5496832715572652,0.06681759669382271
10.589999999999819,0.647996513492046,1.2681501112232243,0.6180446849668484,0.18003954865287813
10.599999999999818,0.5726920414228419,1.3636520628563342,0.5801682441136105,0.18003954865287813
10.609999999999818,0.7211954192400005,1.194261183223062,0.5911709277886498,0.20444790946239627
10.619999999999818,0.7300377518435972,1.1487889916425393,0.563921563947827,0.20444790946239627
10.629999999999818,0.7618804002602102,1.1539979756793306,0.6105131175248221,0.1396625242329092
10.639999999999818,0.6400314363718336,1.2764669075102069,0.5806530115675516,0.1396625242329092
10.649999999999817,0.6938592767795457,1.2225251780303978,0.5804032760790971,0.1616543772788072
10.659999999999817,0.5503104620795117,1.3715357877259302,0.5870865772333166,0.1616543772788072
10.669999999999817,0.5895510165325626,1.3267855762140024,0.5811792526646415,0.23186245658265764
10.679999999999817,0.6644173040022983,1.2610097892589032,0.5908283997823767,0.23186245658265764
10.689999999999817,0.574795773510336,1.3411527696602774,0.6057672446215113,0.17152236401452936
10.699999999999816,0.6482203937878476,1.2677834668247696,0.5986086470420033,0.17152236401452936
10.709999999999816,0.5974790005659287,1.3180687696928626,0.6075930643626077,0.14847896588403725
10.719999999999816,0.607829426940738,1.3281160193981427,0.5800942261271606,0.14847896588403725
10.729999999999816,0.6260296273895785,1.2890547156620296,0.6213644222396865,0.24858557725712105
10.739999999999815,0.661449583941136,1.2667721330002868,0.5634201966037053,0.24858557725712105
10.749999999999815,0.6625446134037889,1.2521004854675006,0.6026824358665553,0.4045249167380168
10.759999999999815,0.5535890579264735,1.3884466295678923,0.5685519919100863,0.4045249167380168
10.769999999999815,0.7110357273340675,1.2033399927642863,0.5510908082906247,0.07650956212636949
10.779999999999815,0.6453699777974098,1.2713752356060473,0.5681577619549725,0.07650956212636949
10.789999999999814,0.6274148693115362,1.286641964772259,0.6248192145509573,0.25907581249494693
10.799999999999814,0.600044259308447,1.3229188064026112,0.6087533731380603,0.25907581249494693
10.809999999999814,0.5609070342832979,1.352524020222032,0.6241776483263474,0.11975823648347314
10.819999999999814,0.6003163437304835,1.2935637427787379,0.6012969902120902,0.11975823648347314
10.829999999999814,0.4935549201533587,1.4193191115326607,0.5897559354282402,0.13923190355992243
10.839999999999813,0.47146583304188916,1.44002916330356,0.5903990983819809,0.13923190355992243
10.849999999999813,0.6264042382273438,1.2854540434484318,0.6180817255132924,0.213158671341811
10.859999999999813,0.6505229754637487,1.2714509638568086,0.550012681036013,0.213158671341811
10.869999999999813,0.7026195287405013,1.2088043414792045,0.5690178591116242,0.06307659961189796
10.879999999999812,0.5873854903692765,1.3283653760160812,0.5856986670437854,0.06307659961189796
10.889999999999812,0.6373669654402558,1.2738738476421028,0.5930737717464786,0.20375569798032406
10.899999999999812,0.7462520332514522,1.188110547005174,0.5442806097024013,0.20375569798032406
10.909999999999812,0.6510193086537296,1.2596902346774808,0.6426917025572557,0.17288479927500477
10.919999999999812,0.6194057670383443,1.289680186653976,0.6055380155781642,0.17288479927500477
10.929999999999811,0.6379277957930547,1.272378405071482,0.606568182848244,0.24007280029838682
10.939999999999811,0.5834396513626718,1.324036928570944,0.5960636993146953,0.24007280029838682
10.949999999999811,0.6215727668509253,1.2880294263476362,0.6124780840502504,0.20791592486970326
10.95999999999981,0.6336853959247396,1.2369002451751907,0.5956624657454058,0.20791592486970326
10.96999999999981,0.5629919862178718,1.34622417594902,0.5853162354481679,0.17717194241146236
10.97999999999981,0.62323606199343,1.339960068956945,0.5979464240786839,0.17717194241146236
10.98999999999981,0.6348229684022312,1.273379625375568,0.5906201491023103,0.29424748307375126
10.99999999999981,0.6133509694695092,1.2249804626801382,0.5699948069898575,0.29424748307375126
11.00999999999981,0.6113053897543084,1.296249284404422,0.6171330871811268,0.19437713556194494
11.01999999999981,0.6373170995191503,1.2777952049441883,0.5769947023431097,0.19437713556194494
11.02999999999981,0.648452341964087,1.2584335933994582,0.5787975313887109,0.27897460268603835
11.039999999999809,0.7079254494283452,1.1866525672600847,0.5710940188726936,0.27897460268603835
11.049999999999809,0.5850629866419003,1.3211693091193295,0.6008320389041687,0.06369696656357518
11.059999999999809,0.5659886967768988,1.3527272607699365,0.5806085848812262,0.06369696656357518
11.069999999999808,0.6371125450678794,1.2684607818311944,0.6065205780190613,0.21155811438819114
11.079999999999808,0.62094526416352,1.2626566205509713,0.5816263267437634,0.21155811438819114
11.089999999999808,0.6998578662438008,1.2052405036261973,0.5872116434308711,0.16411068609575344
11.099999999999808,0.7250647734209925,1.1970279446200807,0.5511597950398966,0.16411068609575344
11.109999999999808,0.6008016769666551,1.3042010002410367,0.5956953193514125,0.17515107152118586
11.119999999999807,0.566555305783587,1.3277711766506102,0.6021092224081623,0.17515107152118586
11.129999999999807,0.6562450138821513,1.247958678426404,0.6582971922133306,0.14968174170713922
11.139999999999807,0.6148418742653932,1.2885231843674405,0.6334545133981571,0.14968174170713922
11.149999999999807,0.6769719533615436,1.2266726768987375,0.5741724039434029,0.05803521755168295
11.159999999999807,0.6625062495800491,1.2314160453025689,0.5774958974040366,0.05803521755168295
11.169999999999806,0.6449404258343633,1.2583853729665708,0.6108569012258025,0.1850069840513023
11.179999999999806,0.7031078759791713,1.219173079223598,0.6216590208933863,0.1850069840513023
11.189999999999806,0.7334609741724626,1.1693489861958408,0.6075084932120338,0.15744188561693556
11.199999999999806,0.7165700182625925,1.1728716509024784,0.6109349016940472,0.15744188561693556
11.209999999999805,0.6149914132045345,1.2878220526138444,0.5954865421791967,0.16664182947998216
11.219999999999805,0.7547641368466289,1.2013903769518939,0.5761724753684913,0.16664182947998216
11.229999999999805,0.6193378807404735,1.2828951384841631,0.5921569822943242,0.13326469183541595
11.239999999999805,0.5830131311697919,1.3551955725592086,0.643076837386229,0.13326469183541595
11.249999999999805,0.6525912175953217,1.24860177595849,0.6129653636221002,0.1476833335311134
11.259999999999804,0.6246050061289952,1.2949216686074285,0.6015808007205856,0.1476833335311134
11.269999999999804,0.693393427294839,1.2074561540212212,0.6225377585630407,0.1452702845455583
11.279999999999804,0.611110241322616,1.300033760549736,0.6074331722157968,0.1452702845455583
11.289999999999804,0.5986617325315319,1.3020322954257595,0.624303818679504,0.22117997402117462
11.299999999999804,0.6927293417545005,1.2337721920525793,0.5748218737553774,0.22117997402117462
11.309999999999803,0.7224535119134867,1.1772770550440244,0.6167804483882421,0.15749958814489431
11.319999999999803,0.7776765146791619,1.1389206589414063,0.6071404784055774,0.15749958814489431
11.329999999999803,0.6885074545119915,1.210996520211069,0.6315627772206932,0.08661779040328019
11.339999999999803,0.7499970361945327,1.1036130730672213,0.6133723945496367,0.08661779040328019
11.349999999999802,0.5918033055536198,1.3074125833516392,0.6026210584173691,0.14642297169557827
11.359999999999802,0.7233406824760442,1.164288336723022,0.6343456640064741,0.14642297169557827
11.369999999999802,0.6410818100532204,1.256928193801541,0.6333681172033093,0.20157375476411765
11.379999999999802,0.6980169007694484,1.195723968619354,0.593655919557357,0.20157375476411765
11.389999999999802,0.6494336485162633,1.2476283475437016,0.6481316240790043,0.21768886971770743
11.399999999999801,0.7153184699750519,1.1935355829933916,0.6391318060014215,0.21768886971770743
11.409999999999801,0.7334765246832351,1.1630674573089574,0.6176094956768342,0.10553100207960234
11.419999999999801,0.5485937812421959,1.29649463799208,0.5948061185284702,0.10553100207960234
11.4299999999998,0.6922588050326179,1.2043798358872215,0.6317647206479269,0.20984028361547608
11.4399999999998,0.6610980631274106,1.234860369180905,0.602574838459828,0.20984028361547608
11.4499999999998,0.6012294786388436,1.2947615843814475,0.6343432131212464,0.08193094026126369
11.4599999999998,0.5126312548248553,1.3687084556498899,0.6248805481531434,0.08193094026126369
11.4699999999998,0.6098145974828966,1.285268545331464,0.6286556772642284,0.0958992047362472
11.4799999999998,0.6269557445300942,1.20234228731476,0.5848023364405637,0.0958992047362472
11.4899999999998,0.6277107173271249,1.2661010957273597,0.6273268080685221,0.15167898660650048
11.4999999999998,0.6345200438965436,1.2846294033127115,0.6031259544751235,0.15167898660650048
11.509999999999799,0.7133020108876422,1.179805983062408,0.6084098104894838,0.11187843460713102
11.519999999999799,0.6619860771121211,1.2562036433679866,0.6343829167266142,0.11187843460713102
11.529999999999799,0.715729175418639,1.1772203664097276,0.6280421471635124,0.11906911680989465
11.539999999999798,0.6429786803170595,1.2925064179204537,0.6143713349080367,0.11906911680989465
11.549999999999798,0.5665802237214053,1.3259738111100197,0.6151959148044641,0.1347056221795441
11.559999999999798,0.722373870394198,1.180166989467788,0.6024447347674814,0.1347056221795441
11.569999999999798,0.7096995311504122,1.181551044119015,0.6703150233816564,0.1007182775658743
11.579999999999798,0.6587370756366779,1.2208023792132925,0.6051329851379336,0.1007182775658743
11.589999999999797,0.6435346058833625,1.2474149841554105,0.6184763601173582,0.15749328419104786
11.599999999999797,0.6119261280457817,1.277182467645882,0.5868888058330362,0.15749328419104786
11.609999999999797,0.5675559164548426,1.322658773266601,0.6481435157232035,0.06382283215481621
11.619999999999797,0.7152834656704756,1.2030373972964168,0.6272989868869537,0.06382283215481621
11.629999999999797,0.6371013378018175,1.25149603720605,0.6421869689499524,0.11488406896900658
11.639999999999796,0.6551514091668431,1.2454091603620743,0.5950127108926352,0.11488406896900658
11.649999999999796,0.6182838877160683,1.2691983341092872,0.6088406104740139,0.13466051835636786
11.659999999999796,0.6460668680913904,1.183373378290416,0.6112945963051765,0.13466051835636786
11.669999999999796,0.6603222549521387,1.2259027746348787,0.6564797000069577,0.0779659590630832
11.679999999999795,0.7221598848652249,1.1725589036387314,0.6719778442134785,0.0779659590630832
11.689999999999795,0.7062385557046301,1.179147644592113,0.6271332369478927,0.15972683321966316
11.699999999999795,0.69099690667677,1.1760641483512821,0.6394253085709081,0.15972683321966316
11.709999999999795,0.6893214655146921,1.1958579840206638,0.631644179453722,0.1371772451575791
11.719999999999795,0.6640314583355184,1.2557299558893869,0.6287534577695694,0.1371772451575791
11.729999999999794,0.7790323964649124,1.105682892050368,0.6314652428789909,0.09984908593385397
11.739999999999794,0.6386873082918604,1.2099481835852082,0.6099915970525136,0.09984908593385397
11.749999999999794,0.6521075701210108,1.2328441227491664,0.6664335546275815,0.09378353675037968
11.759999999999794,0.681822958368974,1.176658380637597,0.6030119377466975,0.09378353675037968
11.769999999999794,0.720018945667902,1.1639285098075085,0.6469974604189772,0.18088564916794606
11.779999999999793,0.724306250735854,1.144835659466331,0.6260581373503882,0.18088564916794606
11.789999999999793,0.6589839276561762,1.224545529293074,0.6160508127766832,0.14499211804021925
11.799999999999793,0.5947545013447535,1.3233190410894133,0.6276061236494567,0.14499211804021925
11.809999999999793,0.6060706693771929,1.276425544659733,0.6378928125410751,0.12071178072678061
11.819999999999792,0.5657103586543982,1.3031358194761102,0.6295892134958706,0.12071178072678061
11.829999999999792,0.7188467443186899,1.1621562362630478,0.6319905227866316,0.21663506346523134
11.839999999999792,0.623832760856001,1.1962949889615304,0.6251189099215607,0.21663506346523134
11.849999999999792,0.6848048654096281,1.196110532333557,0.6543225081421281,0.1878342389464148
11.859999999999792,0.610089082174694,1.2650730181352814,0.6255888448369534,0.1878342389464148
11.869999999999791,0.7023043414554019,1.177908147932849,0.6451056771089388,0.05226726113124438
11.879999999999791,0.6628712354602226,1.2335544835435146,0.605906055918656,0.05226726113124438
11.889999999999791,0.6644137595760296,1.2152468834414047,0.6254234629887768,0.05198321355598534
11.89999999999979,0.6662599171904932,1.2311894746855288,0.6164724248720388,0.05198321355598534
11.90999999999979,0.7003512933083662,1.1780425436555968,0.6590382443634106,0.0991273459734396
11.91999999999979,0.6953523843927256,1.2006948843837284,0.6487318635325494,0.0991273459734396
11.92999999999979,0.6418094834811886,1.2357496383574555,0.6355585377142856,0.08469864418473035
11.93999999999979,0.7101087901488365,1.1789686835303939,0.6622849331175351,0.08469864418473035
11.94999999999979,0.6761005868908906,1.200462523210625,0.6585472152376275,0.15708968286706743
11.95999999999979,0.6737936893891702,1.2261695319940462,0.6346129531265996,0.15708968286706743
11.96999999999979,0.6621553172340598,1.2134683747100286,0.6713702489039377,0.12952477438004725
11.979999999999789,0.6588044503701692,1.2078728195380681,0.6316434122988847,0.12952477438004725
11.989999999999789,0.6848928034485847,1.1897261369902634,0.6711019187169974,0.1437014364579053
11.999999999999789,0.7027071497165422,1.136718099733916,0.6432061403324297,0.1437014364579053
12.009999999999788,0.6594723531900014,1.213951744426492,0.6504018571147213,0.09668702937560478
12.019999999999788,0.6486814138736995,1.223158717052299,0.641992310439423,0.09668702937560478
12.029999999999788,0.7417928539645571,1.1300866144974773,0.6325426941816987,0.09727632486108831
12.039999999999788,0.7088109514820154,1.1577248789832866,0.6458207139015193,0.09727632486108831
12.049999999999788,0.7034883524678309,1.167844795773195,0.6548809767560436,0.06019347749116786
12.059999999999787,0.757417338668456,1.0847283497250477,0.6290185260980886,0.06019347749116786
12.069999999999787,0.6663683797385277,1.2039781669038456,0.683515324745755,0.07283238610166073
12.079999999999787,0.7506761999817699,1.1371698276366915,0.6330856194107816,0.07283238610166073
12.089999999999787,0.8313730369247958,1.0379016030982429,0.6654073794798404,0.05362058286360385
12.099999999999786,0.7030870312747506,1.159865294452127,0.6415233272529172,0.05362058286360385
12.109999999999786,0.7192519674267043,1.150893418252814,0.6345016237572092,0.11285403864870344
12.119999999999786,0.6781854542078585,1.1761065130776198,0.6502223943378986,0.11285403864870344
12.129999999999786,0.6382896288814931,1.2315005343581125,0.6652309055608115,0.10421968512035859
12.139999999999786,0.6643014389400144,1.2442654137466014,0.6668835096280894,0.10421968512035859
12.149999999999785,0.757692131208444,1.1103584587015212,0.623224007495422,0.11842822169280157
12.159999999999785,0.7849095951911061,1.0691645668066538,0.6348244520587922,0.11842822169280157
12.169999999999785,0.7508987902998697,1.1169357287895847,0.674564857754635,0.09367782766274936
12.179999999999785,0.7896530004745057,1.0388839391948197,0.6443992707204172,0.09367782766274936
12.189999999999785,0.786932087770951,1.0804204592604656,0.6412932622442107,0.06734092236773138
12.199999999999784,0.7565657441625345,1.1024976472449943,0.6329042123858525,0.06734092236773138
12.209999999999784,0.5960774263696872,1.2716370162766562,0.6874936212058624,0.060436084439027336
12.219999999999784,0.7668682360059945,1.0859865537709943,0.6537753196052585,0.060436084439027336
12.229999999999784,0.7262770724747643,1.1386479241869276,0.6588613351966918,0.070464929735609
12.239999999999783,0.7043959942965715,1.1151166594791464,0.6314757688140138,0.070464929735609
12.249999999999783,0.7233820617100643,1.1407449742624067,0.6470313463352194,0.07567475452814945
12.259999999999783,0.6664100708536043,1.239290181433026,0.651897049167981,0.07567475452814945
12.269999999999783,0.7174274213606349,1.1463070506403472,0.6379707526778067,0.07359030102640472
12.279999999999783,0.7667120619760119,1.0837692638109182,0.6630419846269895,0.07359030102640472
12.289999999999782,0.6949560604780319,1.1679501493403546,0.6484883624067002,0.18754669409868052
12.299999999999782,0.7265810482624968,1.0636833975690936,0.6410802573415769,0.18754669409868052
12.309999999999782,0.7091415842888698,1.1526717178553871,0.6398679816508213,0.09071465706174113
12.319999999999782,0.6786414289499223,1.1553986301383483,0.6601876934892544,0.09071465706174113
12.329999999999782,0.6904665220870998,1.1701344431489313,0.681474193657942,0.13699965514883933
12.339999999999781,0.7569573900198268,1.094071539201398,0.6416691602999094,0.13699965514883933
12.349999999999781,0.6941694325873137,1.165441887183081,0.6897365113344358,0.056557179362303756
12.359999999999781,0.6449204156682324,1.1975653975988219,0.6521619258794079,0.056557179362303756
12.36999999999978,0.7631380131013482,1.0958071843297466,0.6653915802526297,0.15891920995583447
12.37999999999978,0.7038168384695759,1.1514932199377825,0.6657131784848558,0.15891920995583447
12.38999999999978,0.6177147825599103,1.2410048183022266,0.6728359795665217,0.06763622170668933
12.39999999999978,0.7955383261088593,1.0516793667923738,0.6612074983012755,0.06763622170668933
12.40999999999978,0.7445982354036197,1.111594139856406,0.6869369041427231,0.11909285546427155
12.41999999999978,0.6965088161675761,1.1234156469362573,0.6312008985825542,0.11909285546427155
12.42999999999978,0.75869684136784,1.0969681269253342,0.6573738894841799,0.12113723085577954
12.43999999999978,0.7515572714330359,1.1328116204308192,0.6490689094553158,0.12113723085577954
12.449999999999779,0.7431490370633609,1.1121116404069302,0.621538922739655,0.12650064489653323
12.459999999999779,0.6736237203497899,1.1651559698487381,0.6675909263681916,0.12650064489653323
12.469999999999779,0.7048241580246684,1.1495885231293834,0.6684872790424508,0.06745325795717187
12.479999999999778,0.71810464720487,1.1436272879593774,0.6774927731432986,0.06745325795717187
12.489999999999778,0.712541438703105,1.1406380511517318,0.6895809473079701,0.13618940998205242
12.499999999999778,0.7050882755595491,1.1614461614745606,0.6483038796862306,0.13618940998205242
12.509999999999778,0.7354454849456346,1.1166041848067056,0.6418976077044343,0.0660558434967153
12.519999999999778,0.7636167883187789,1.0347309559964577,0.6827268211866294,0.0660558434967153
12.529999999999777,0.7157166337795131,1.1358313416235526,0.6808630160812017,0.08164332638413056
12.539999999999777,0.6534042673817806,1.2053578374348914,0.6387934287513743,0.08164332638413056
12.549999999999777,0.7784547802226284,1.0723982750943235,0.6579221520569947,0.0463508044899725
12.559999999999777,0.7699620011789718,1.0020239254762031,0.6702076775737973,0.0463508044899725
12.569999999999776,0.7138816726138301,1.1369336262179548,0.6816202162992856,0.07963361431597572
12.579999999999776,0.7437793597569125,1.1621638552789595,0.6861818690464665,0.07963361431597572
12.589999999999776,0.6965720907425759,1.153439182595918,0.6715234358415563,0.10915672458336337
12.599999999999776,0.7773935745957352,1.0514171362748947,0.6558555944073605,0.10915672458336337
12.609999999999776,0.7263100894031532,1.1218395777550856,0.6809245044646519,0.07734593037207574
12.619999999999775,0.6674230716336943,1.1992793753132114,0.6582420483296453,0.07734593037207574
12.629999999999775,0.7896426796622972,1.0576155905152558,0.677295570284134,0.12563241758072158
12.639999999999775,0.7373837420252339,1.042123470955004,0.6788881215398688,0.12563241758072158
12.649999999999775,0.6810997874463046,1.1664455677492396,0.664465741271588,0.05128632163869236
12.659999999999775,0.7372696867413464,1.132944502658459,0.6790019333926111,0.05128632163869236
12.669999999999774,0.7268185700551312,1.1190574722624875,0.6928726858905395,0.08941206530343987
12.679999999999774,0.7949247689044735,1.0276383365637705,0.6514716051169335,0.08941206530343987
12.689999999999774,0.799679381462671,1.0448774913636114,0.6776399860670581,0.06369811073114051
12.699999999999774,0.735363829773158,1.0824292306888115,0.6699572726153749,0.06369811073114051
12.709999999999773,0.6634753816160688,1.181117625115664,0.6818970199992864,0.14047906866768614
12.719999999999773,0.754753863496674,1.0679861849427064,0.6657462119794972,0.14047906866768614
12.729999999999773,0.7130897603569055,1.1294103917038574,0.6924698350579048,0.07950818624708866
12.739999999999773,0.740770551523949,1.057471562123919,0.6678499748855135,0.07950818624708866
12.749999999999773,0.7838371313620487,1.0575466486962932,0.6921845341854933,0.08810948681344791
12.759999999999772,0.6286541172122891,1.2083955333635672,0.6709585063606434,0.08810948681344791
12.769999999999772,0.7869410738788756,1.0541730972378907,0.698659087833126,0.08628990550036725
12.779999999999772,0.7280975961771373,1.1076399734804208,0.6805112009917315,0.08628990550036725
12.789999999999772,0.7078675635103413,1.1335864926208106,0.6714733369136721,0.06868697308383327
12.799999999999772,0.7828921510923577,0.9944329345800106,0.6672154875884091,0.06868697308383327
12.809999999999771,0.7031812736845219,1.1368068894150178,0.6986557552429363,0.09972270181777836
12.819999999999771,0.7567430466950876,1.0429076378888473,0.7033948080806458,0.09972270181777836
12.829999999999771,0.7933082570506674,1.045236969859367,0.6813055455385527,0.05717376442693347
12.83999999999977,0.7012578142637166,1.0911289018087924,0.6691894837897443,0.05717376442693347
12.84999999999977,0.7355155904234373,1.1031144875889425,0.6791569892524675,0.10287672861744764
12.85999999999977,0.7600739686828583,1.0938522978497192,0.6736215578745811,0.10287672861744764
12.86999999999977,0.7362279682284356,1.1016331163247277,0.6704816527719004,0.08887145267757598
12.87999999999977,0.6936194745393982,1.1767945182547888,0.6777039764563636,0.08887145267757598
12.88999999999977,0.7665215370001575,1.0705614656680174,0.7041617252066408,0.13701979460357624
12.89999999999977,0.8386205785141602,1.0191312852821912,0.6784330983296926,0.13701979460357624
12.90999999999977,0.7699953843869958,1.0664285518966445,0.6965591869686003,0.10537138875728917
12.919999999999769,0.7400679584390905,1.079844462183821,0.6762521903142225,0.10537138875728917
12.929999999999769,0.6989262045116,1.136467355892636,0.6892442542189632,0.08861098651260828
12.939999999999769,0.8174701039955252,0.9462115834550795,0.6833674297693565,0.08861098651260828
12.949999999999768,0.7527068838653159,1.081045954280931,0.6775380714346766,0.0768455673496576
12.959999999999768,0.7689702445348457,1.013290946289284,0.6820169733369371,0.0768455673496576
12.969999999999768,0.735439612243622,1.0976419852631025,0.6925736445819036,0.0846285466272518
12.979999999999768,0.7962500058718236,1.009521739245905,0.6806860828605705,0.0846285466272518
12.989999999999768,0.6578310938909822,1.1740467253950808,0.7022145786323156,0.045279832253133596
12.999999999999767,0.79694437334788,1.059025528496521,0.7008145462364257,0.045279832253133596
13.009999999999767,0.6921053487045021,1.1370449860780347,0.6980459210173237,0.1549151380564348
13.019999999999767,0.7239487764582894,1.0906191247975126,0.6835113317436122,0.1549151380564348
13.029999999999767,0.6887808320792541,1.1387414592093932,0.6971703802547732,0.04383066348355809
13.039999999999766,0.7098099802169279,1.148861929252683,0.6940357971792589,0.04383066348355809
13.049999999999766,0.8251831400306362,1.0006202055779922,0.6682781159642333,0.05804750649547219
13.059999999999766,0.7724811169727845,1.0485842755900465,0.6778193024192296,0.05804750649547219
13.069999999999766,0.7490991626704371,1.0765480962999137,0.6963325137396449,0.06279356403826761
13.079999999999766,0.7397397742806027,1.130173314703634,0.6673605328467768,0.06279356403826761
13.089999999999765,0.7555017425927217,1.0695980486147316,0.6793830322140559,0.06674750045299768
13.099999999999765,0.7595252798190347,1.0446681923671968,0.6922053203893698,0.06674750045299768
13.109999999999765,0.771127978856397,1.0533453689979864,0.6927438164345564,0.08924122040626917
13.119999999999765,0.719589611954108,1.0875241450094475,0.6997093416348241,0.08924122040626917
13.129999999999765,0.7821486139223074,1.0416519566450073,0.6965478064578103,0.07856077635522105
13.139999999999764,0.7452784939521215,1.118111783091439,0.6860610694216379,0.07856077635522105
13.149999999999764,0.7355999283024862,1.0878527800925428,0.7019776257466742,0.04165488157050129
13.159999999999764,0.7791604269985288,1.0402125209593087,0.6828700691675569,0.04165488157050129
13.169999999999764,0.7694634675313,1.0535186522333042,0.6904467660837791,0.14511159744306074
13.179999999999763,0.8307395600587887,0.9902314621568581,0.6872709441613931,0.14511159744306074
13.189999999999763,0.7842572993603036,1.0381851777180524,0.7030140964165842,0.05543081314189906
13.199999999999763,0.7454705618748705,1.0821128231624149,0.6935682498524597,0.05543081314189906
13.209999999999763,0.6991247313816438,1.1230932176542474,0.7032320421313291,0.08984085761343952
13.219999999999763,0.7376076534142327,1.0567095250914482,0.6850282551152281,0.08984085761343952
13.229999999999762,0.7529948023002186,1.0668348501256295,0.7030071323965703,0.06779467418930599
13.239999999999762,0.7635845596116777,1.0551002279294857,0.6960865137315366,0.06779467418930599
13.249999999999762,0.7914379239750879,1.0272395219342805,0.7068462412118711,0.09388792392990629
13.259999999999762,0.7053850902736429,1.1383591138000955,0.7359027434737332,0.09388792392990629
13.269999999999762,0.8282571758981814,0.989882720423626,0.7107696903222391,0.02282582900790701
13.279999999999761,0.7342685912985959,1.0924128565948792,0.7035166972295894,0.02282582900790701
13.289999999999761,0.7758693204169683,1.042824119711256,0.6898347567560925,0.07818100957572668
13.299999999999761,0.783508434691002,1.0198350621281014,0.6902564550951193,0.07818100957572668
13.30999999999976,0.6925829046683041,1.1256348243663188,0.6959349007081372,0.10306744725555253
13.31999999999976,0.7509042824680743,1.0922915883583653,0.6877574696343265,0.10306744725555253
13.32999999999976,0.7645597694400599,1.0513912664292597,0.7066487293973813,0.058344408126389746
13.33999999999976,0.7703084824567614,1.0615135714916317,0.6993928790575775,0.058344408126389746
13.34999999999976,0.7359190758060338,1.0794732132139342,0.7124441299528883,0.12382259820018748
13.35999999999976,0.7627106645137278,1.0761083336623873,0.6796810240745388,0.12382259820018748
13.36999999999976,0.7476773140942743,1.066765977452715,0.6939338889916132,0.10221113706607536
13.37999999999976,0.7475298485070121,1.082759447496393,0.6919916932574003,0.10221113706607536
13.389999999999759,0.748251605820043,1.0652802066928244,0.7018970346109265,0.060397577665928216
13.399999999999759,0.7528543833260256,1.0712985497919802,0.6958126275335508,0.060397577665928216
13.409999999999759,0.7003234005630691,1.112808188088927,0.7104116913194792,0.048303709575291134
13.419999999999758,0.7686426216821811,1.008718552215347,0.7034652039168892,0.048303709575291134
13.429999999999758,0.8287707981409472,0.9826083845944117,0.7249837213779151,0.08034171922503655
13.439999999999758,0.7333823865703276,1.065741411335588,0.7022446891445365,0.08034171922503655
13.449999999999758,0.7517283433477602,1.0597524994122582,0.6880279222598427,0.02330865288431285
13.459999999999757,0.7076300888546027,1.0435320889219573,0.7053701427947031,0.02330865288431285
13.469999999999757,0.7184292422417213,1.0925492645894856,0.7054520197456775,0.0834833610639267
13.479999999999757,0.8343025345388122,1.040323754911377,0.7016870309213508,0.0834833610639267
13.489999999999757,0.7744529861037864,1.035411749375974,0.6706319346577176,0.09165992738045359
13.499999999999757,0.7189645469345718,1.0648489503123633,0.7070063367146724,0.09165992738045359
13.509999999999756,0.7582779282422362,1.0513762992626812,0.698192918041824,0.10301118598426981
13.519999999999756,0.8190751511954538,0.9942374559325986,0.6981292291300621,0.10301118598426981
13.529999999999756,0.8175346552847659,0.9910413763738819,0.6954847252442014,0.093460381055786
13.539999999999756,0.7646226827434839,0.9739272632278719,0.707335910697684,0.093460381055786
13.549999999999756,0.7407393098025267,1.0681373501467815,0.7230871859179784,0.07757575974256258
13.559999999999755,0.8541701420722827,0.9370744195490923,0.6937121341476228,0.07757575974256258
13.569999999999755,0.8261995209655506,0.9816151113192564,0.7090025073893815,0.05929883867601364
13.579999999999755,0.7339699435509208,1.048362777133827,0.6952134118471669,0.05929883867601364
13.589999999999755,0.7986145072189372,1.0103928362033856,0.7239092586591994,0.03993792186748485
13.599999999999755,0.7023199693934525,1.1679160479350998,0.6773421308064665,0.03993792186748485
13.609999999999754,0.7071235429112754,1.1021183149030722,0.7094570956728826,0.04528672786760618
13.619999999999754,0.7117180965042883,1.0651721283632392,0.6931051081394011,0.04528672786760618
13.629999999999754,0.7150784531711842,1.0925210925024922,0.708782996097122,0.08667469822643696
13.639999999999754,0.643382551500212,1.1686061746860272,0.7138520106458204,0.08667469822643696
13.649999999999753,0.7966457441193064,1.009285014911025,0.6853044263985132,0.11715875405479688
13.659999999999753,0.7355884368841161,1.0790598880180122,0.7176260496355717,0.11715875405479688
13.669999999999753,0.7568119143035776,1.048914781471914,0.7133049705575414,0.10077159994208043
13.679999999999753,0.7567430545802328,1.031859748768664,0.7257961984483592,0.10077159994208043
13.689999999999753,0.724023484821916,1.0809883371931994,0.7079586694742666,0.06334271566338513
13.699999999999752,0.7718866312869432,1.0204572593679562,0.700418743215457,0.06334271566338513
13.709999999999752,0.7553803459032379,1.0481972831546589,0.7181882222106375,0.13931919673326587
13.719999999999752,0.8039126594870206,1.040853630472919,0.7003164708733445,0.13931919673326587
13.729999999999752,0.8526926743651504,0.9504533908209245,0.7153435295161407,0.03087986016784199
13.739999999999752,0.7479962233868263,1.0326536054597426,0.6823555735773524,0.03087986016784199
13.749999999999751,0.6531708104706329,1.151193461844432,0.7085658358186371,0.08785609204855506
13.759999999999751,0.7017169661270579,1.0964930505927475,0.7022356095500086,0.08785609204855506
13.76999999999975,0.7816912647816903,1.020262170935513,0.7273549467157714,0.06962363154596427
13.77999999999975,0.7193692371810839,1.0591721198685826,0.724708867272675,0.06962363154596427
13.78999999999975,0.7588411601283419,1.0424682742154527,0.7203691345447983,0.06608082888670459
13.79999999999975,0.6883066344223339,1.0375355351366036,0.720438169572116,0.06608082888670459
13.80999999999975,0.7293655147932616,1.0705070756621025,0.7050779323218309,0.06899423278703616
13.81999999999975,0.7873186487354648,0.9332316689669551,0.7009288238644242,0.06899423278703616
13.82999999999975,0.6877752051462774,1.110718683856254,0.7016026394576904,0.05504965215121216
13.83999999999975,0.7416148245444611,1.0240450869925992,0.7159884616697312,0.05504965215121216
13.84999999999975,0.7083902571804923,1.0880133104136687,0.7080729373728403,0.15438837826709115
13.859999999999749,0.7365444168837991,1.032054336665654,0.6982931537441488,0.15438837826709115
13.869999999999749,0.7188142390870901,1.0760668816719323,0.7136145527584504,0.1768350129079306
13.879999999999749,0.7196296675514732,1.1392438021528208,0.7115515384488941,0.1768350129079306
13.889999999999748,0.7115899352530934,1.081778276259064,0.7411522958052822,0.10829972968128102
13.899999999999748,0.7254431199608031,1.0914701957945891,0.7035345663670673,0.10829972968128102
13.909999999999748,0.7443968639221576,1.0472453229337833,0.7245248611692052,0.08171547636537349
13.919999999999748,0.7757538111488844,1.0195181785445493,0.6945875551714797,0.08171547636537349
13.929999999999747,0.748304156355755,1.0421692093671266,0.7143159689913042,0.06979677572094053
13.939999999999747,0.796357711455751,0.9351253679893281,0.7083019626155037,0.06979677572094053
13.949999999999747,0.7522749095874637,1.037019425002298,0.692217016471924,0.1308427034717472
13.959999999999747,0.7313477604899106,1.0637918546457044,0.6931814579122166,0.1308427034717472
13.969999999999747,0.6470965114966731,1.1416497948664048,0.7162705435262438,0.024256017361079827
13.979999999999746,0.8205162936656734,0.9710604744461198,0.6974525719886967,0.024256017361079827
13.989999999999746,0.7181848640417225,1.0679323996293584,0.7154156393667683,0.07107956722156517
13.999999999999746,0.6889805602748276,1.1280889528284972,0.717957738189409,0.07107956722156517
14.009999999999746,0.6834002891713642,1.1016983484979201,0.715465582650865,0.11149032259002681
14.019999999999746,0.6741686465927292,1.0775751529577846,0.7240069654758127,0.11149032259002681
14.029999999999745,0.6968403237556833,1.0864193751382318,0.7143025609091934,0.1220334714148763
14.039999999999745,0.6959593314098909,1.0773523987233407,0.7313892004849863,0.1220334714148763
14.049999999999745,0.8253701643711956,0.9566707889513322,0.7149076896931824,0.02299802194944969
14.059999999999745,0.6344412114749833,1.1219548894545135,0.7125089519700859,0.02299802194944969
14.069999999999744,0.7525843703309997,1.0300705171635318,0.7229239673810759,0.11319514797665398
14.079999999999744,0.7776960636403718,1.0127003476212706,0.7155591224706243,0.11319514797665398
14.089999999999744,0.7445222056070426,1.0374593543304738,0.7118164432940837,0.08747128182493955
14.099999999999744,0.7428901385847437,1.0136643587601473,0.6954627700676158,0.08747128182493955
14.109999999999744,0.6983693050862639,1.083081672170029,0.7376722462570029,0.056075603649234106
14.119999999999743,0.6687451354030751,1.1199918142342389,0.7060684270315392,0.056075603649234106
14.129999999999743,0.7590464341744886,1.020470824480253,0.7196140986248422,0.17053097881422424
14.139999999999743,0.7468230971942215,0.9759748340332476,0.7163629413505277,0.17053097881422424
14.149999999999743,0.7141049114248752,1.064880405000849,0.7239978754551647,0.08157511663793002
14.159999999999743,0.6842349249379557,1.0834177527022988,0.716728863058202,0.08157511663793002
14.169999999999742,0.6856511404763534,1.0922741961023148,0.6988025779428352,0.19560878180928762
14.179999999999742,0.7634647141275783,0.9818289693838207,0.7132256802775433,0.19560878180928762
14.189999999999742,0.629258603183436,1.1471375101332304,0.7048731183750272,0.01910116245243181
14.199999999999742,0.6348684160461291,1.1474851561367307,0.7270937787020668,0.01910116245243181
14.209999999999742,0.8018602628476877,0.9719357593223281,0.7345579417937012,0.08557967243414984
14.219999999999741,0.7894259463608552,0.9756910923101633,0.7305962849384179,0.08557967243414984
14.229999999999741,0.8156798376426353,0.9578174697140838,0.7207011705685842,0.09877300827529281
14.23999999999974,0.7294072042743782,1.115910778057607,0.7309033567057415,0.09877300827529281
14.24999999999974,0.6954067849776331,1.0788216831479995,0.7340456126603243,0.12177881621568361
14.25999999999974,0.6640286874092913,1.1590701384674307,0.7284677657323944,0.12177881621568361
14.26999999999974,0.7156824655254462,1.0568525211967696,0.7168713713842588,0.10169586169881203
14.27999999999974,0.6640213319166629,1.0710291072148368,0.7305924635744273,0.10169586169881203
14.28999999999974,0.7373612628798133,1.0339783684261783,0.7235306098781418,0.04876747722751849
14.29999999999974,0.7153748668334785,0.9895642245781253,0.7205534919214116,0.04876747722751849
14.30999999999974,0.6952410770393115,1.0747913300557301,0.7084323206042465,0.04132132245091808
14.31999999999974,0.7334912834009711,1.0985047642057384,0.7396999118442953,0.04132132245091808
14.329999999999739,0.6583165124368011,1.1104202333924622,0.7412634304255542,0.08321542326001834
14.339999999999739,0.6707510168498907,1.101438429408886,0.708839817126864,0.08321542326001834
14.349999999999739,0.7270116129661776,1.039745541485182,0.7172775423874714,0.04768732057375781
14.359999999999738,0.7671744959534399,1.0122627842804168,0.7135913439675753,0.04768732057375781
14.369999999999738,0.7178430774660527,1.0487272796919178,0.7107267131827666,0.1261565841609344
14.379999999999738,0.6664330692985434,1.0892470440189572,0.7297531291755998,0.1261565841609344
14.389999999999738,0.7316739683969837,1.0338382184790875,0.7289477624188894,0.11510363067468139
14.399999999999737,0.7174498012147061,0.9839931251561947,0.7145938000201508,0.11510363067468139
14.409999999999737,0.7932952144433022,0.9714814378755335,0.7378487896557508,0.09433128536453925
14.419999999999737,0.7783842417612619,0.9762375261640928,0.710969812574803,0.09433128536453925
14.429999999999737,0.6349012695845578,1.1302978465657865,0.722515572654236,0.12355106384070194
14.439999999999737,0.6135986685705298,1.1828999048272522,0.7354261503498702,0.12355106384070194
14.449999999999736,0.6528180767429114,1.1101392047954155,0.722348518323311,0.11632712621180312
14.459999999999736,0.7513616688790729,0.989627089780444,0.7296735803315102,0.11632712621180312
14.469999999999736,0.7495675191773664,1.0116965970332563,0.72291377317358,0.06166787164095868
14.479999999999736,0.6307421753563551,1.1391600543262774,0.7239936895192584,0.06166787164095868
14.489999999999736,0.7628042717983713,0.9979386987147756,0.7216297917650135,0.11196005697274389
14.499999999999735,0.6574349688071697,1.1119931406693715,0.7301717049114006,0.11196005697274389
14.509999999999735,0.6902591031359839,1.0704182446655066,0.7291442184261654,0.09103815476072599
14.519999999999735,0.6328620894967032,1.1314519105088332,0.7084193173859518,0.09103815476072599
14.529999999999735,0.7378322236652581,1.0215217864493047,0.7235216049378509,0.10224069699862434
14.539999999999734,0.7004176483239029,1.091511125426846,0.7088306967820153,0.10224069699862434
14.549999999999734,0.7228916836099313,1.0359134679097681,0.7113180157766333,0.1334047321704483
14.559999999999734,0.579916467665073,1.1855088543232801,0.7070502599738194,0.1334047321704483
14.569999999999734,0.6231885512499654,1.1353519238892662,0.7253525274771063,0.040948718947769525
14.579999999999734,0.6458232190568053,1.1057410438056008,0.7194629250879788,0.040948718947769525
14.589999999999733,0.5971979079137274,1.1591274927891997,0.7279585573142252,0.09002008472163349
14.599999999999733,0.6092253369540692,1.09873991289165,0.7249969324278518,0.09002008472163349
14.609999999999733,0.6070627309690221,1.146651129231446,0.7069498253372741,0.12478445362431641
14.619999999999733,0.6425683351119411,1.099295999260554,0.7153686250821139,0.12478445362431641
14.629999999999733,0.5492719822860883,1.2022682121178518,0.7198112404923045,0.1330020302804657
14.639999999999732,0.6509221858017014,1.100595117283433,0.7357522969301271,0.1330020302804657
14.649999999999732,0.6057742564167721,1.1429044177490044,0.7309126052905068,0.1752318481859086
14.659999999999732,0.6620643245735455,1.0764484291612888,0.7289845910489718,0.1752318481859086
14.669999999999732,0.6515504708535136,1.0953334983100491,0.7218863512379989,0.09338353120242907
14.679999999999731,0.5816146536393616,1.1662369671287995,0.7139860652100206,0.09338353120242907
14.689999999999731,0.5806040856980401,1.1649274763072102,0.7316274766642153,0.061448152510564236
14.699999999999731,0.6471619069006842,1.0590726607504486,0.7161662619097495,0.061448152510564236
14.70999999999973,0.6949449562874179,1.0487831280541908,0.7318095350278939,0.08874691145189977
14.71999999999973,0.6806627951888009,1.1254040423655096,0.7145724999266073,0.08874691145189977
14.72999999999973,0.7040776207596038,1.0392429379152577,0.741441635216709,0.1742912717698437
14.73999999999973,0.5995892041429729,1.1522985411506808,0.7250137748509892,0.1742912717698437
14.74999999999973,0.7154805010260629,1.0275236590750807,0.7253792686710573,0.17640294947545274
14.75999999999973,0.7378910740146246,1.0017366156768739,0.7290436027001909,0.17640294947545274
14.76999999999973,0.6792908481600486,1.0637198137207933,0.7315071810877969,0.1889210533308284
14.77999999999973,0.6644338792025889,1.0852082497692517,0.7150402585589432,0.1889210533308284
14.78999999999973,0.6822627136882857,1.0601475255851858,0.7242562588938978,0.239340090757239
14.799999999999729,0.5576664551451309,1.2706049653398979,0.7454447420006528,0.239340090757239
14.809999999999729,0.6556957606886432,1.0860990306166132,0.725032340698419,0.054827313487440875
14.819999999999729,0.6185974422520014,1.0754401029590388,0.7254185997057409,0.054827313487440875
14.829999999999728,0.6102141168367907,1.1306839865836078,0.7237524951121546,0.13270467615500242
14.839999999999728,0.5809229670521608,1.167655710999024,0.71979467958991,0.13270467615500242
14.849999999999728,0.6825966307892019,1.0567812967179635,0.7324098779079283,0.08110362562816886
14.859999999999728,0.6307614092215392,1.1246431271818957,0.7261882592374244,0.08110362562816886
14.869999999999727,0.6910115538426431,1.0479390693003574,0.7286364742031252,0.20543861100830768
14.879999999999727,0.47848788228281985,1.2444624221288367,0.7197668296142099,0.20543861100830768
14.889999999999727,0.6782099766992012,1.0602582105487657,0.7428109417189289,0.30500676943656363
14.899999999999727,0.6885633703181674,1.0371670302083034,0.7461837193542561,0.30500676943656363
14.909999999999727,0.7438486308525357,0.9936959938389789,0.7356160332387482,0.11847503438485148
14.919999999999726,0.6059884152748725,1.1201671071568842,0.7260791661375268,0.11847503438485148
14.929999999999726,0.7847684741966222,0.9528265253031765,0.7347377130379429,0.08327625826941377
14.939999999999726,0.7583387059353632,0.9014183450204132,0.7229770031082517,0.08327625826941377
14.949999999999726,0.6338787328892826,1.104886324823908,0.7600381340988313,0.28324830790692934
14.959999999999726,0.6983573537122141,1.0655004593776245,0.7244960898852749,0.28324830790692934
14.969999999999725,0.5929019404307824,1.1446504631776762,0.7473366190404345,0.15423370617649074
14.979999999999725,0.5980490541869802,1.1454196012918982,0.7248720812852728,0.15423370617649074
14.989999999999725,0.598760681274692,1.1377666094211718,0.7260527942251944,0.09983104415017216
14.999999999999725,0.6085490259057561,1.0659224202483275,0.7410973253826438,0.09983104415017216
15.009999999999724,0.7037307632408727,1.0313954049443375,0.7319689172048168,0.09416581446663999
15.019999999999724,0.5996515044710309,1.189070030854281,0.725743068192092,0.09416581446663999
15.029999999999724,0.5843517488737391,1.1507958591793532,0.7411885173543038,0.11710464289407758
15.039999999999724,0.6256390739015725,1.1531784441103337,0.7294007965384268,0.11710464289407758
15.049999999999724,0.5231227343315409,1.2107692397278607,0.7538184074072655,0.1666941840100391
15.059999999999723,0.6352459033730813,1.123767336986247,0.7339158616993795,0.1666941840100391
15.069999999999723,0.6604821477891558,1.071597461286676,0.7447898323788791,0.1697832057603468
15.079999999999723,0.5749950521227627,1.1754836834631281,0.7451417991159219,0.1697832057603468
15.089999999999723,0.6729241269369478,1.05892255177863,0.7542363109571162,0.10940926796518861
15.099999999999723,0.6033312709893744,1.1165606120616722,0.7266456568461825,0.10940926796518861
15.109999999999722,0.5419836792760505,1.1897246341472951,0.7391909454766511,0.18341624307467913
15.119999999999722,0.628604723670397,1.072276900340377,0.7313778314831967,0.18341624307467913
15.129999999999722,0.6854117435238619,1.044662674420792,0.7532996864284255,0.18465502162620356
15.139999999999722,0.5834512581252341,1.1162814242668653,0.7387002221560992,0.18465502162620356
15.149999999999721,0.7021150897356152,1.0278153137787225,0.7417121291674249,0.1563517276043114
15.159999999999721,0.6376898560392401,1.0512519335490147,0.7175501132336433,0.1563517276043114
15.169999999999721,0.7377160389343295,0.9924838258807901,0.7562698838683631,0.13021236902055894
15.17999999999972,0.712718827790088,1.0144315376435489,0.7177017221271299,0.13021236902055894
15.18999999999972,0.6357699342283178,1.0949293488186955,0.7364814077955291,0.32955540746345247
15.19999999999972,0.6750863740341307,1.0563040129942756,0.7511296364466977,0.32955540746345247
15.20999999999972,0.6101147391955586,1.119812075948814,0.7479534287344909,0.24287818958381546
15.21999999999972,0.6628631425778378,1.045994151115424,0.7249548695458511,0.24287818958381546
15.22999999999972,0.47683776610630735,1.2523393302146206,0.7444457727168288,0.07718961625049607
15.23999999999972,0.6148252786348855,1.0989930760502302,0.7494382442344333,0.07718961625049607
15.24999999999972,0.5999838123166528,1.1271666036524333,0.7395178538671583,0.48098969212120474
15.25999999999972,0.5338941720432702,1.2611283935195183,0.724652027571813,0.48098969212120474
15.269999999999719,0.5852078658661132,1.1410826579247897,0.7181027796961178,0.21703367217148095
15.279999999999719,0.6774219609798467,1.0203394789934936,0.7486251669117948,0.21703367217148095
15.289999999999718,0.6183327259856064,1.107268380399118,0.7437450325387808,0.1760695314006926
15.299999999999718,0.6839085785434935,1.0595813927129716,0.7217242532658942,0.1760695314006926
15.309999999999718,0.5981956546986359,1.1268279372070649,0.7378775821989307,0.1740956872739284
15.319999999999718,0.6703324862651536,1.0559338522265862,0.727952459237042,0.1740956872739284
15.329999999999718,0.5525985760131424,1.171890332179756,0.745763069198335,0.14957966019794533
15.339999999999717,0.6793613597135428,1.0771014416854259,0.7296220063596794,0.14957966019794533
15.349999999999717,0.5210979926692374,1.2021821541258992,0.7318858559000964,0.09671580206623624
15.359999999999717,0.6803875041015781,1.0200247982517692,0.7269142462909339,0.09671580206623624
15.369999999999717,0.6700949936426752,1.0519925092502216,0.7520149946936285,0.08194983168511957
15.379999999999717,0.7084370080683079,1.016253580778018,0.7467205651030676,0.08194983168511957
15.389999999999716,0.7339437046821816,0.9884244907853118,0.7452616239721844,0.1261769683447705
15.399999999999716,0.5150585180232382,1.2371971861706528,0.7252580635468664,0.1261769683447705
15.409999999999716,0.5286043156737324,1.1946159147753315,0.7468307757216663,0.39475415279664705
15.419999999999716,0.6563918349761416,1.0723758836943205,0.7307448542850566,0.39475415279664705
15.429999999999715,0.5752465951184528,1.1468242424027917,0.7412410932435778,0.2602151348637977
15.439999999999715,0.613660170389467,1.0555551094349729,0.7388489488116556,0.2602151348637977
15.449999999999715,0.6858780807223487,1.03554472793098,0.7385663018610173,0.2837203119327377
15.459999999999715,0.5697993554448187,1.1614038990188813,0.7312108217987968,0.2837203119327377
15.469999999999715,0.6272209241228651,1.0946948729106407,0.746368563542283,0.10319487134259617
15.479999999999714,0.5631602338288898,1.1348452191368568,0.7382261260751374,0.10319487134259617
15.489999999999714,0.631372320292532,1.0906275315966087,0.7535917267406167,0.14767587600215246
15.499999999999714,0.6483809016365013,1.0948433047861865,0.7512822259972846,0.14767587600215246
15.509999999999714,0.6064189892881582,1.1154581386291973,0.7493408642460929,0.10574244531273255
15.519999999999714,0.629837753582335,1.1678730267334583,0.757891920391177,0.10574244531273255
15.529999999999713,0.625463251626859,1.0961255607985774,0.7516879274988045,0.2578771409644155
15.539999999999713,0.6590571006488328,1.0740861278020883,0.7432409050799744,0.2578771409644155
15.549999999999713,0.6884041033189009,1.0333311683760584,0.7673767407703046,0.06954647691568284
15.559999999999713,0.5145003845274674,1.2350184492791592,0.7470143923203167,0.06954647691568284
15.569999999999713,0.6580819172943808,1.064353489821667,0.7513448951780919,0.27203971033745133
15.579999999999712,0.6215606560941476,1.0950057170406393,0.7340002190014846,0.27203971033745133
15.589999999999712,0.6851170158424671,1.0376066622520161,0.752346774347345,0.11859121642172825
15.599999999999712,0.5553041226950985,1.120161114114274,0.7425641188806468,0.11859121642172825
15.609999999999712,0.5718123802843564,1.151450858175186,0.7514754920558747,0.31216868054694125
15.619999999999711,0.6352296989352071,1.1262136434508856,0.7483011385081038,0.31216868054694125
15.629999999999711,0.6506422609837449,1.0722303001186426,0.7534398969059436,0.20724382533860436
15.639999999999711,0.6474668800554373,1.0889944336648092,0.7544952492553888,0.20724382533860436
15.64999999999971,0.6914427581663519,1.0317393779693935,0.7473727575245691,0.1510458006301378
15.65999999999971,0.5932654623786766,1.0827461845491138,0.7489230936607579,0.1510458006301378
15.66999999999971,0.5647547874362953,1.1591270103419968,0.7509343542125012,0.13678230079081258
15.67999999999971,0.6928465584637702,1.008997463919283,0.7379721080280197,0.13678230079081258
15.68999999999971,0.6386040886775572,1.0847294234889588,0.7579547312683403,0.3219332309855408
15.69999999999971,0.63655363755918,1.0665242799048262,0.7459975734724053,0.3219332309855408
15.70999999999971,0.6285236704933126,1.094992497532832,0.7515277704866832,0.25598210128910226
15.71999999999971,0.6318307432325716,1.1193933568653953,0.7457255163468536,0.25598210128910226
15.729999999999709,0.6621337247066987,1.0613989431309108,0.755380233855485,0.09944442853943725
15.739999999999709,0.5213548858417039,1.212044056590663,0.7533487215813288,0.09944442853943725
15.749999999999709,0.5735363976194447,1.1506397785401576,0.767380988210834,0.09978798154471044
15.759999999999708,0.5763886732230986,1.1625842706227756,0.7545178115743733,0.09978798154471044
15.769999999999708,0.5403465837916357,1.183514041729199,0.74839947638799,0.2012570315568988
15.779999999999708,0.5735959318693136,1.1734717697386778,0.7538334879875015,0.2012570315568988
15.789999999999708,0.6368986807620068,1.086176990169493,0.7570808093382029,0.16772574265155477
15.799999999999708,0.6149856250131178,1.0686333522949902,0.7533637416407806,0.16772574265155477
15.809999999999707,0.5117149422082878,1.2118123680895667,0.7634852153160858,0.17098507258712162
15.819999999999707,0.6309388388950717,1.1137932048660537,0.7505289705332124,0.17098507258712162
15.829999999999707,0.674927445960477,1.0476854094688752,0.7673743478740254,0.18247515776132023
15.839999999999707,0.566982757467321,1.1654781526948295,0.7530457358117532,0.18247515776132023
15.849999999999707,0.6812237397321578,1.042154536165471,0.761741602510692,0.2092171163312769
15.859999999999706,0.6141569728267084,1.0856004156394499,0.7463494428014938,0.2092171163312769
15.869999999999706,0.6032481377143424,1.1209538580118075,0.7435250464332122,0.11667201254237866
15.879999999999706,0.5046610152883199,1.254448232672507,0.744321735845774,0.11667201254237866
15.889999999999706,0.650184932129243,1.0739519743370873,0.7653331589484844,0.1157844729433904
15.899999999999705,0.5560098206731683,1.2017421397958175,0.7542717155919288,0.1157844729433904
15.909999999999705,0.7223072738987576,1.002496629542208,0.7677541421718169,0.1475238731049961
15.919999999999705,0.6166565387821776,1.05781905636198,0.7448734303939071,0.1475238731049961
15.929999999999705,0.5569651331026163,1.1688796841318752,0.7733089525637733,0.2861679804176706
15.939999999999705,0.5549679031309511,1.1785823220555636,0.7529413968315652,0.2861679804176706
15.949999999999704,0.6043122097484697,1.121100172982853,0.7613149241393544,0.22673228114362268
15.959999999999704,0.5981052949211292,1.1557305216736604,0.7423545987253373,0.22673228114362268
15.969999999999704,0.6691956587298925,1.0562995022876835,0.7737814642409693,0.16333247239930498
15.979999999999704,0.5672381781944227,1.1289379820311212,0.747853997903216,0.16333247239930498
15.989999999999704,0.5928813197052178,1.1332575227529278,0.7635936148370596,0.14466125020415832
15.999999999999703,0.5707193679181539,1.165917556483309,0.7580610784075625,0.14466125020415832
16.009999999999703,0.6013447364776467,1.1246465887746875,0.7497434062724001,0.16076522482086192
16.019999999999705,0.6525581427899674,1.0840001493516382,0.7444468368067939,0.16076522482086192
16.029999999999706,0.5628739145284161,1.1628478487525475,0.7638509903426798,0.17659884227743858
16.039999999999708,0.6014728124595009,1.1572669642148177,0.7439730261853719,0.17659884227743858
16.04999999999971,0.7016065179812769,1.0235361531254266,0.7557560418360504,0.09531313695262893
16.05999999999971,0.5486373274754993,1.1842646317149688,0.7464441045506249,0.09531313695262893
16.069999999999713,0.4980211746160078,1.2283360361635258,0.7759190222223701,0.16355658070831727
16.079999999999714,0.6110654909074288,1.0798937273609517,0.7570504314084578,0.16355658070831727
16.089999999999716,0.5525246042568294,1.1726143158762508,0.752895164889626,0.18651527932286194
16.099999999999717,0.6242386498074752,1.1625894123217835,0.7498948759277567,0.18651527932286194
16.10999999999972,0.5856368700912198,1.1390932029756606,0.7684847102501655,0.269883760808999
16.11999999999972,0.5826239603899349,1.0851695150009824,0.7641263190858649,0.269883760808999
16.129999999999722,0.5840220390052407,1.1405445503705276,0.7625320521116521,0.20071931347291763
16.139999999999723,0.556948503324404,1.1910561915703743,0.7562161969681737,0.20071931347291763
16.149999999999725,0.5053520463025274,1.2192820491378205,0.781299287361443,0.14361671455076333
16.159999999999727,0.6224948753957429,1.0994448612001708,0.7597601825313426,0.14361671455076333
16.169999999999728,0.5712595917942733,1.1521589244739263,0.7890074017660494,0.10724344388603298
16.17999999999973,0.7033224572500056,1.0070643722507744,0.7479947712317911,0.10724344388603298
16.18999999999973,0.6732731066248814,1.0496835732084397,0.7612979423278344,0.1828261318750487
16.199999999999733,0.5998783215354493,1.1729529285027902,0.7521663209740599,0.1828261318750487
16.209999999999734,0.5074241277638236,1.2165241335760542,0.7612036305599128,0.1808591099251996
16.219999999999736,0.7031535081841402,1.0290636831901518,0.7663689889362094,0.1808591099251996
16.229999999999738,0.5265263469809415,1.1963711698683372,0.7683252787794551,0.1308698452000039
16.23999999999974,0.5172199520026827,1.2386880196775913,0.7666647640142036,0.1308698452000039
16.24999999999974,0.7402467873049411,0.9817658717874269,0.7700109285873578,0.04875760547870456
16.259999999999742,0.6427936009909395,1.088225969290278,0.760703735462149,0.04875760547870456
16.269999999999744,0.5570469565530358,1.1666250916487901,0.7706791985448675,0.07856587496449137
16.279999999999745,0.48982229479026723,1.243243854543601,0.7661610282809681,0.07856587496449137
16.289999999999747,0.6340778008728298,1.0891974070611483,0.7813208424479383,0.12039990243633514
16.29999999999975,0.49423544041987333,1.2513599728372828,0.7749547387615374,0.12039990243633514
16.30999999999975,0.4966072614398326,1.2270197303499977,0.7773642189100262,0.10969124494531698
16.31999999999975,0.5903643346408419,1.1228156148007375,0.763883157574855,0.10969124494531698
16.329999999999753,0.6097882767816706,1.1123428364231158,0.7816598393883428,0.20323366124670308
16.339999999999755,0.6580045221242612,1.0334988289139626,0.7722176777509482,0.20323366124670308
16.349999999999756,0.5795731654730611,1.1425322139059966,0.7853706680836174,0.16520545148097307
16.359999999999758,0.6918597525831468,1.0742735314408098,0.7568606612521072,0.16520545148097307
16.36999999999976,0.6902032657527533,1.0315311330019974,0.7686584162704908,0.08748474630590537
16.37999999999976,0.5151694577852027,1.1280067845879902,0.7609598615320163,0.08748474630590537
16.389999999999763,0.6753183393349016,1.0473734338028826,0.7756392370020447,0.19766912389568492
16.399999999999764,0.7241949830674823,1.026411826406052,0.7675047771605067,0.19766912389568492
16.409999999999766,0.5972246291550342,1.1262691804817657,0.7826580729229861,0.2391198147852717
16.419999999999767,0.5754316549296294,1.1837864612626814,0.7686924812326066,0.2391198147852717
16.42999999999977,0.5707086689628678,1.152782639469502,0.7857462444235643,0.11525654578422777
16.43999999999977,0.5770271237068123,1.1123461096671956,0.7601606501314809,0.11525654578422777
16.449999999999772,0.615437147560667,1.1076908077855454,0.7791423316939832,0.23088816663489692
16.459999999999773,0.572188275791271,1.152540963685568,0.7788658905962025,0.23088816663489692
16.469999999999775,0.548270027812674,1.175032053815367,0.7823300263727232,0.24723517789443897
16.479999999999777,0.7213689339513701,1.0076654741356335,0.7695495521664688,0.24723517789443897
16.489999999999778,0.5772233953814063,1.1453763362608533,0.7748115635084285,0.0855811728750018
16.49999999999978,0.6377188238133404,1.098107307874545,0.7625566722800646,0.0855811728750018
16.50999999999978,0.47887330609376855,1.243312905470436,0.7671819266529031,0.11074840215262356
16.519999999999783,0.5210423994274597,1.1879834474780757,0.7653767746094975,0.11074840215262356
16.529999999999784,0.5707599669892218,1.1500000006196123,0.77368236787844,0.13051293422323978
16.539999999999786,0.7100398785139732,0.9928068062271933,0.7733798178949917,0.13051293422323978
16.549999999999788,0.5853513115290326,1.1349441429312448,0.8060954128946957,0.16274407907637425
16.55999999999979,0.6568179617038106,1.0436138874080125,0.7667029752830383,0.16274407907637425
16.56999999999979,0.616139838036133,1.1039102571286061,0.7884957970819374,0.10325118537413167
16.579999999999792,0.5626546643149203,1.128525992696969,0.7864246834934672,0.10325118537413167
16.589999999999794,0.6553377383138337,1.0648403911496305,0.7730884743434397,0.07569741050220917
16.599999999999795,0.5552649250951085,1.1878385129694684,0.7873403924266286,0.07569741050220917
16.609999999999797,0.5837487331335778,1.1371815273295671,0.7769655400451227,0.13909594537509135
16.6199999999998,0.5244837346392075,1.2088361795306442,0.7679994369429611,0.13909594537509135
16.6299999999998,0.6183264456909091,1.1024122581097302,0.7744710550697514,0.0770875004022336
16.6399999999998,0.6280223149111415,1.1028703629187215,0.773503303753709,0.0770875004022336
16.649999999999803,0.6585659068120994,1.0623130224288235,0.7892300434552808,0.13010637298372424
16.659999999999805,0.5293116530859587,1.1515486227897673,0.7635453945586916,0.13010637298372424
16.669999999999806,0.710526370134715,1.0110508049357143,0.7931598289911101,0.19023717912006838
16.679999999999808,0.5488605270552862,1.217529768987381,0.7734754703251321,0.19023717912006838
16.68999999999981,0.6080549098275755,1.1146787914254939,0.7960638659180544,0.14023970426413315
16.69999999999981,0.6028560058845703,1.082380604060823,0.7776744675644077,0.14023970426413315
16.709999999999813,0.6412008117213199,1.081259160192069,0.7921242114712176,0.17391524465212932
16.719999999999814,0.47714755123412556,1.2221164107679026,0.7781434082490192,0.17391524465212932
16.729999999999816,0.5969243682223151,1.1257650818199951,0.7894767119303546,0.16681494829140542
16.739999999999817,0.4507688057849686,1.332575388817446,0.788010506760572,0.16681494829140542
16.74999999999982,0.6000833168449721,1.1224133980957753,0.8008654248677093,0.2013025493364987
16.75999999999982,0.646467440949218,1.0698142603981389,0.7857745757897494,0.2013025493364987
16.769999999999822,0.6499316247066058,1.0719161855419106,0.7964997649699338,0.1128156453302914
16.779999999999824,0.6231780034473035,1.1114366476298043,0.7769973377998166,0.1128156453302914
16.789999999999825,0.5172634219486852,1.2050065216116124,0.8086550565368591,0.10957029086224948
16.799999999999827,0.6378358478289972,1.1004304837157852,0.7809615631486723,0.10957029086224948
16.809999999999828,0.5478997944152184,1.1727492140020779,0.7917586518545454,0.1279587616701809
16.81999999999983,0.5818910828014993,1.1565070715508114,0.7822825366756528,0.1279587616701809
16.82999999999983,0.7023314584238811,1.0170292735379416,0.8030831670416383,0.09963948065117885
16.839999999999833,0.6011930196527494,1.0801644704979725,0.7826027193940283,0.09963948065117885
16.849999999999834,0.6666702751923387,1.0539330849802768,0.7817922148161632,0.12403924474475078
16.859999999999836,0.6189494199429406,1.0943349703199758,0.773689343316663,0.12403924474475078
16.869999999999838,0.6659478166778762,1.0554030627174495,0.7907618645915222,0.04733799047574825
16.87999999999984,0.5693684831428124,1.107859511678922,0.7787921460352945,0.04733799047574825
16.88999999999984,0.4985579355939043,1.2231066927494894,0.801711685640046,0.10515665868562904
16.899999999999842,0.5451394804940473,1.1777664053298125,0.7751443065933543,0.10515665868562904
16.909999999999844,0.6165586866749437,1.1032637698355328,0.7998644899856324,0.14696319565255933
16.919999999999845,0.6661545313894083,1.0939263402163042,0.7796066970040553,0.14696319565255933
16.929999999999847,0.5882117434048859,1.1313249480689485,0.8073194607381059,0.13260109679806598
16.93999999999985,0.6592821021766286,1.1216163403672421,0.7937826586647809,0.13260109679806598
16.94999999999985,0.6261746585925642,1.0925791368561422,0.8037872001520128,0.18536885263087816
16.95999999999985,0.625065160571026,1.1167609758089398,0.786761025430258,0.18536885263087816
16.969999999999853,0.6519993320699744,1.0669199486786354,0.7987134562815973,0.1931115414666605
16.979999999999855,0.647714492849776,1.121624972436374,0.7820313019821028,0.1931115414666605
16.989999999999856,0.6375526001207144,1.081518167425382,0.8043409599277469,0.13267095381189184
16.999999999999858,0.6690712799182505,1.0873460976436153,0.7881536293666765,0.13267095381189184
17.00999999999986,0.6622467748184386,1.0569393922223476,0.8031307133626356,0.04276821518261724
17.01999999999986,0.6340753898253216,1.0672740844818656,0.788809178845845,0.04276821518261724
17.029999999999863,0.6918264162549731,1.0277475152834832,0.8081567006900038,0.11027067105119177
17.039999999999864,0.641074323252256,1.0331773868061478,0.7768130431125906,0.11027067105119177
17.049999999999866,0.7314648146887749,0.9891470141881217,0.8018293282021451,0.16166979119673042
17.059999999999867,0.6696976368980422,1.1143025782567035,0.7845415641497933,0.16166979119673042
17.06999999999987,0.6780968999695999,1.043885194786599,0.8144271892662566,0.13181742740476982
17.07999999999987,0.6297425249150244,1.0902458361823166,0.7835668719235472,0.13181742740476982
17.089999999999872,0.7057152044715955,1.0169021723000644,0.8112035277361365,0.11520695569975699
17.099999999999874,0.582852980045818,1.157861525844619,0.7866933660348603,0.11520695569975699
17.109999999999875,0.6649273494135075,1.0588491692206459,0.8083599585590291,0.06716155982883076
17.119999999999877,0.7026411431892098,0.9898920205074564,0.7921294820938916,0.06716155982883076
17.129999999999878,0.6126276804440277,1.1117311990075478,0.8154563396265787,0.11357523613349314
17.13999999999988,0.5619573601486504,1.0874921401477338,0.7810239009853,0.11357523613349314
17.14999999999988,0.6685097188168708,1.0552590991060902,0.8161745028587037,0.07273946948834298
17.159999999999883,0.7533378029138398,0.9336377842378631,0.7919121045427692,0.07273946948834298
17.169999999999884,0.6708364491737094,1.0531065637412853,0.8135560068263268,0.07944763505697755
17.179999999999886,0.5455933018353551,1.1520084624280889,0.7987004083840193,0.07944763505697755
17.189999999999888,0.6212361756863368,1.1033076168293723,0.8089556697934378,0.15739405682328492
17.19999999999989,0.6347819295380509,1.1272678591841265,0.7879661378949401,0.15739405682328492
17.20999999999989,0.6780217791658373,1.0461341229652825,0.8044865812878923,0.08139792098673052
17.219999999999892,0.6854825929817603,1.0201984419878363,0.7929833364497999,0.08139792098673052
17.229999999999894,0.6409497321137102,1.0838364166618852,0.7976152204914237,0.05488976036140836
17.239999999999895,0.619143771446658,1.1038271213256416,0.8032255835939165,0.05488976036140836
17.249999999999897,0.6530289926807787,1.071257074587218,0.814316369192717,0.1526516394224054
17.2599999999999,0.667263536855295,1.083526358013253,0.7935469504139214,0.1526516394224054
17.2699999999999,0.7458985336427187,0.978412815825897,0.8081915637357375,0.11472102301805107
17.2799999999999,0.5755898666615382,1.0845396476089149,0.7882086925329846,0.11472102301805107
17.289999999999903,0.7044130876520565,1.021509372377098,0.8078180126750699,0.07273107028703878
17.299999999999905,0.6745173265793849,1.0817879041672387,0.7946745780415485,0.07273107028703878
17.309999999999906,0.7161783172233578,1.0103432451188568,0.8174856913900692,0.11964311826681051
17.319999999999908,0.5699815480709945,1.229910197121679,0.7984110656233292,0.11964311826681051
17.32999999999991,0.677549764859123,1.049987764617888,0.8156885683008264,0.16811496820457533
17.33999999999991,0.6422008205753662,1.0952594815020105,0.7964433786925441,0.16811496820457533
17.349999999999913,0.6928291323415119,1.0346292747957906,0.8232376954664582,0.08905783098103569
17.359999999999914,0.7503154727294142,0.9138563105683549,0.7867852918263923,0.08905783098103569
17.369999999999916,0.6908615470251956,1.0372106400066765,0.8080470598556414,0.16048087471211908
17.379999999999917,0.6775940559730201,0.9596612384280665,0.7930794169253812,0.16048087471211908
17.38999999999992,0.6426710203084356,1.0858894606684784,0.8168729879636349,0.1402230273377188
17.39999999999992,0.7002470803824389,1.0223679082163863,0.7933037728648914,0.1402230273377188
17.409999999999922,0.6557715727365944,1.0721654563876224,0.8133061431052779,0.20346680619722263
17.419999999999924,0.6764162990097223,1.009669604806693,0.7972505876835442,0.20346680619722263
17.429999999999925,0.6849582614701406,1.0427232439572172,0.8243549426359772,0.15257678875559738
17.439999999999927,0.7364401776211869,0.99948046300103,0.7977422759896519,0.15257678875559738
17.44999999999993,0.643801321134153,1.0839461122762808,0.8198336153730104,0.09885401249032288
17.45999999999993,0.6350561864745408,1.1422328165773306,0.7967927211335489,0.09885401249032288
17.46999999999993,0.6874010350810755,1.0397390663815544,0.8206385898187162,0.052398561666198676
17.479999999999933,0.6147990265207176,1.1270512329452786,0.7894896594382317,0.052398561666198676
17.489999999999934,0.6189583462073586,1.1082653473675825,0.8212623804613483,0.0884202207608662
17.499999999999936,0.654837913902824,1.075630612161787,0.7982586779898773,0.0884202207608662
17.509999999999938,0.6661140173819156,1.060002716714048,0.8132400503207228,0.07145477979000459
17.51999999999994,0.6286675989468545,1.0834868422465196,0.7974209406670643,0.07145477979000459
17.52999999999994,0.6424027338910776,1.0836990076116444,0.810750299626807,0.12244297885752928
17.539999999999942,0.5972016352932233,1.1585884945578155,0.7980925841297153,0.12244297885752928
17.549999999999944,0.660398156878669,1.0649728375161809,0.811715279869259,0.11814335262275302
17.559999999999945,0.6107504255787501,1.1415634228003886,0.799757093578225,0.11814335262275302
17.569999999999947,0.7725514937230458,0.952278782753727,0.8193162236952521,0.047322979377867544
17.57999999999995,0.599533060618189,1.0946271859149004,0.800913141820477,0.047322979377867544
17.58999999999995,0.7267444059903416,1.0001418000505438,0.8213975212114641,0.07298291111216773
17.59999999999995,0.6107623900703231,1.1204420562582735,0.7961196543678429,0.07298291111216773
17.609999999999953,0.6824997837536891,1.0452210064130205,0.8322738582889316,0.08994044488058671
17.619999999999955,0.6926200457900211,0.9810316602842467,0.8004276517339595,0.08994044488058671
17.629999999999956,0.6699404160964484,1.0579041708699424,0.8229066924489046,0.05314938248446457
17.639999999999958,0.5988469783020925,1.1549473007806954,0.7940561050702692,0.05314938248446457
17.64999999999996,0.643967676558848,1.0836351054551376,0.8208084829822764,0.04816152916168863
17.65999999999996,0.6435691007218324,1.1180500662320154,0.7978261256493684,0.04816152916168863
17.669999999999963,0.7898810384631771,0.9364567211185447,0.817483433272,0.06463281015367175
17.679999999999964,0.701598462911489,1.0095170071268142,0.7995771647165961,0.06463281015367175
17.689999999999966,0.6931478302375215,1.035662500339689,0.8208472992051766,0.10407293560793318
17.699999999999967,0.6755476242446973,1.1076062364387085,0.8052523422810088,0.10407293560793318
17.70999999999997,0.706523346105975,1.022587103911988,0.8218994129714104,0.07443930142122565
17.71999999999997,0.729136226594507,1.0338119200502156,0.800327570579862,0.07443930142122565
17.729999999999972,0.6892051604295734,1.04025541876062,0.813394989701674,0.0751515379847619
17.739999999999974,0.6954026783502902,1.022746793271517,0.7969704132974458,0.0751515379847619
17.749999999999975,0.6959656125855126,1.033434455785993,0.8121204592021282,0.07686614085926906
17.759999999999977,0.6308692842208948,1.088125746194006,0.8007576496379061,0.07686614085926906
17.76999999999998,0.725792767814477,1.0037463707443723,0.8225941963772395,0.04015686521379559
17.77999999999998,0.7273035224642245,1.0333029945829642,0.8025682378908978,0.04015686521379559
17.78999999999998,0.7053918359613942,1.0247755645699042,0.8220270605454185,0.07045779819206141
17.799999999999983,0.7060891364114771,1.0407973521856533,0.7924830264637573,0.07045779819206141
17.809999999999985,0.6934372479808618,1.0369913953716847,0.823384562196596,0.0719544383156245
17.819999999999986,0.7409282227613738,0.9749191134561963,0.8020761513715516,0.0719544383156245
17.829999999999988,0.7003290472787029,1.0298792556625693,0.829804662222718,0.06301036290579012
17.83999999999999,0.638797539559744,1.115533843546224,0.7972123846957389,0.06301036290579012
17.84999999999999,0.631272018716685,1.0987646047647335,0.8342387656390308,0.07783651709277786
17.859999999999992,0.6860225399648043,0.992386406943111,0.7997922829228551,0.07783651709277786
17.869999999999994,0.7733671967505618,0.9550206517883578,0.8289910882309266,0.07083066650955924
17.879999999999995,0.7916515937211267,0.9296371670368913,0.8022854832607537,0.07083066650955924
17.889999999999997,0.6426866072332403,1.0875634057511652,0.8189037150263188,0.0807246452438134
17.9,0.6843051726894818,1.048675412281705,0.8033252866651687,0.0807246452438134
17.91,0.6984850369251624,1.0299511610980088,0.8220786526789532,0.07087714164027645
17.92,0.780415174172236,0.8693967962664935,0.799157745616117,0.07087714164027645
17.930000000000003,0.7260926699798176,1.0023965403439603,0.8227447173628771,0.09707083355841548
17.940000000000005,0.6927834682914499,1.0779694804201645,0.8020812985203798,0.09707083355841548
17.950000000000006,0.7378901678517595,0.9909268819176074,0.8160129130114215,0.06818073509924673
17.960000000000008,0.7072755522617964,1.0022771631308873,0.8053770373202853,0.06818073509924673
17.97000000000001,0.7724087822493171,0.9572564007242765,0.8374502314250047,0.06892423293717258
17.98000000000001,0.6729856183526943,1.1126210313316287,0.7981279468954796,0.06892423293717258
17.990000000000013,0.7844256078070568,0.9470514684378524,0.8260583992355515,0.06143209429099976
18.000000000000014,0.745092695235457,0.9995560316265742,0.8035110869232598,0.06143209429099976
18.010000000000016,0.7285304537984973,1.0050479600013114,0.8311162342823892,0.03740784177027957
18.020000000000017,0.6445139485044225,1.0991385187803657,0.7999889708343335,0.03740784177027957
18.03000000000002,0.7188999181943063,1.014997438460191,0.8238783771213201,0.0942648288024962
18.04000000000002,0.7035556900069564,1.0437435839937428,0.7968946300997048,0.0942648288024962
18.050000000000022,0.763771356623202,0.9702300118682445,0.8304950990315564,0.05866237949312834
18.060000000000024,0.6811247235248553,1.0530481193329617,0.8051791853578669,0.05866237949312834
18.070000000000025,0.7340409648522133,1.0014343065234044,0.831618756912896,0.04983470201214337
18.080000000000027,0.7399121123630709,0.9627119648223994,0.805952031489824,0.04983470201214337
18.09000000000003,0.782311813311128,0.9537258878167818,0.8229573895210044,0.0831193177815783
18.10000000000003,0.6653307255657682,1.0973770207650544,0.8038362466570813,0.0831193177815783
18.11000000000003,0.6634977528207474,1.0741693253376947,0.8333096846198517,0.041332160644580104
18.120000000000033,0.733000062432328,1.0010579450070027,0.8034731168074959,0.041332160644580104
18.130000000000035,0.7336052752071855,1.0024052804636767,0.8288374444355223,0.0869485051344074
18.140000000000036,0.72669961845702,1.0981129870633812,0.8000260945582582,0.0869485051344074
18.150000000000038,0.7015229142655452,1.0349242716760754,0.8313928408224038,0.04612660811317559
18.16000000000004,0.7440651459368604,1.0417440866605296,0.7994317582419409,0.04612660811317559
18.17000000000004,0.7794931506348413,0.9565134458586676,0.8251028727752333,0.06010467240021535
18.180000000000042,0.7656388932734214,1.0206098744535848,0.8010895976115188,0.06010467240021535
18.190000000000044,0.7836263273384338,0.9540539375157303,0.8405234271720158,0.06301358373929464
18.200000000000045,0.6844106211191375,1.1116303346936989,0.8057744491303228,0.06301358373929464
18.210000000000047,0.7297510260568997,1.0095520627604957,0.8227987499286321,0.06389238456014575
18.22000000000005,0.7021751905935573,0.9909313763848672,0.80564512740319,0.06389238456014575
18.23000000000005,0.7482352227471809,0.9911052713709285,0.836651192860321,0.06294776460683253
18.24000000000005,0.706470766767468,1.0068810165763697,0.8009706378821232,0.06294776460683253
18.250000000000053,0.7385936978793286,1.0012400939994246,0.8352445457416431,0.028016609569778146
18.260000000000055,0.7496680103505764,1.0436219779108455,0.8050898817069823,0.028016609569778146
18.270000000000056,0.7382382918544289,1.001747697777375,0.8221274025793012,0.11897685540799707
18.280000000000058,0.7365749511745482,0.9329338702739249,0.808115450382342,0.11897685540799707
18.29000000000006,0.720101718731568,1.020148489737041,0.8325628515710677,0.06754112772970491
18.30000000000006,0.7579009528607641,0.9325106691364801,0.8070763020392078,0.06754112772970491
18.310000000000063,0.6692881713684611,1.0706138873503572,0.8281438366449211,0.06308815934876122
18.320000000000064,0.7578801521588211,0.9691489609393595,0.8046011576234356,0.06308815934876122
18.330000000000066,0.733693305796892,1.004224915123353,0.8248212645478994,0.03549289873370826
18.340000000000067,0.6964898934789262,1.0799211514885165,0.7989539726091841,0.03549289873370826
18.35000000000007,0.7871283515667602,0.9506978340011543,0.8313588165315408,0.0410854673197491
18.36000000000007,0.7523570148461548,1.0323412691806235,0.79994967810886,0.0410854673197491
18.370000000000072,0.7238164479184728,1.0157022830061306,0.8292033330326655,0.11698837998424867
18.380000000000074,0.7565617332710106,0.9671317581117408,0.7994664453693457,0.11698837998424867
18.390000000000075,0.7602793907387465,0.9788022331922192,0.8197932600017692,0.06286725803907263
18.400000000000077,0.8045567069591849,0.9068961407068326,0.8008405057354554,0.06286725803907263
18.41000000000008,0.7499798442788206,0.9899452644204632,0.8380212840067527,0.05111606489457576
18.42000000000008,0.7804900557204095,0.985800648145175,0.7991373670562897,0.05111606489457576
18.43000000000008,0.7751489565724476,0.9650426355749735,0.8237666454392816,0.04203846238382759
18.440000000000083,0.7203424687186818,1.0389432067114426,0.805827396124202,0.04203846238382759
18.450000000000085,0.7677634312116968,0.9737192769147068,0.8358381960844351,0.021958906729471157
18.460000000000086,0.6694340308538875,1.1128628978956463,0.8004415520251348,0.021958906729471157
18.470000000000088,0.7503955153806825,0.9917758729077426,0.8280832261742755,0.03196551779655062
18.48000000000009,0.7370606619500873,1.0156245734041782,0.810070517897803,0.03196551779655062
18.49000000000009,0.774759353445849,0.9679284386490861,0.834405302075548,0.04917649965687636
18.500000000000092,0.8016887978054749,1.0410105266217549,0.8090714214580963,0.04917649965687636
18.510000000000094,0.7387716225500717,1.0050400438145943,0.8410315968706383,0.049604540828334195
18.520000000000095,0.7784452685512203,0.9324075528092528,0.8020180067232582,0.049604540828334195
18.530000000000097,0.7224355632332442,1.0212351393222154,0.8251078806163751,0.03424774465165688
18.5400000000001,0.7425583686991519,0.991867170558139,0.8045551619192792,0.03424774465165688
18.5500000000001,0.7447275230795722,0.9981403804224256,0.8339304434588031,0.04074880768120851
18.5600000000001,0.7553832347100098,0.8881302068658059,0.8036236121303828,0.04074880768120851
18.570000000000103,0.7626704353474492,0.9801465391659376,0.8242439979421037,0.04819636167856088
18.580000000000105,0.7377774387855717,1.048457766115753,0.8115188891609018,0.04819636167856088
18.590000000000106,0.7972976906309215,0.9459956890935491,0.8307960128383537,0.03349441931147793
18.600000000000108,0.7617819218687369,0.965180195121605,0.8112768420036253,0.03349441931147793
18.61000000000011,0.7669263261220988,0.9780178564068007,0.8252207303782845,0.03838947434225378
18.62000000000011,0.7853516598609219,1.01067863627872,0.8000763278847461,0.03838947434225378
18.630000000000113,0.7852267331536155,0.9604500836045254,0.8300613101477816,0.03297208171734075
18.640000000000114,0.776489778858286,1.0329765116076879,0.8041024023964108,0.03297208171734075
18.650000000000116,0.8021205877729569,0.944627483059824,0.8260688066630741,0.03772234096930071
18.660000000000117,0.761993819442959,1.0456605112313693,0.806313810612095,0.03772234096930071
18.67000000000012,0.8176630095430093,0.9309017304845173,0.8362433675747099,0.03158956994278877
18.68000000000012,0.7930705760822843,0.9175487517653149,0.8030067048887483,0.03158956994278877
18.690000000000122,0.8048275585604664,0.9461658043958581,0.8276143981540589,0.050271092393343
18.700000000000124,0.7727479633584763,1.001605690677368,0.796290927047665,0.050271092393343
18.710000000000125,0.7856890321599723,0.9671887758140292,0.8453406909390939,0.0376092109252956
18.720000000000127,0.7895100627544931,0.9707788806939572,0.8059616252575794,0.0376092109252956
18.73000000000013,0.8493649967276973,0.9043192800338343,0.8275422393478239,0.025025756600839714
18.74000000000013,0.7554711967858514,0.9208242558574758,0.8023896868508891,0.025025756600839714
18.75000000000013,0.7484303914005253,1.008611758414313,0.8309181442089995,0.028604167616312702
18.760000000000133,0.7636387260736972,0.9808015387634315,0.8079545123925232,0.028604167616312702
18.770000000000135,0.7991124516581692,0.9574117902843311,0.8364886809620402,0.053611500773393383
18.780000000000136,0.7467353624482364,0.9295522135479354,0.8018826710794578,0.053611500773393383
18.790000000000138,0.7841221296496752,0.9738022917248754,0.8442555662580777,0.01519669634637753
18.80000000000014,0.8223684682741551,0.9275058625583605,0.8096587081492291,0.01519669634637753
18.81000000000014,0.7718191469409215,0.9868201395625179,0.8139935066708632,0.03127243939677695
18.820000000000142,0.7978169303519815,0.9215086504245217,0.802611583371154,0.03127243939677695
18.830000000000144,0.8413839712399229,0.9175330250872532,0.8265012400578458,0.03325852584788832
18.840000000000146,0.7694542010558221,1.0297057352591528,0.8021585071428631,0.03325852584788832
18.850000000000147,0.7939573368630524,0.968101163363877,0.825288109486316,0.02859675626570065
18.86000000000015,0.8327735992981979,0.9575865544139073,0.8071662077053666,0.02859675626570065
18.87000000000015,0.8027969192675061,0.960215610764489,0.8460307027649427,0.02714155525411647
18.88000000000015,0.8244743525269598,0.9970329090895643,0.8023209594081441,0.02714155525411647
18.890000000000153,0.794300661370771,0.9700869983105896,0.8254833721181062,0.02361145016457675
18.900000000000155,0.8099809481374747,0.9511071416960235,0.8017949927076464,0.02361145016457675
18.910000000000156,0.8140082810674013,0.9513110210585389,0.8278236560552779,0.028099343175328216
18.920000000000158,0.7945426683596443,0.9467666928956254,0.8074428835491829,0.028099343175328216
18.93000000000016,0.8169525542586964,0.9501725104517367,0.8279599223567096,0.027669273406864925
18.94000000000016,0.801312404061352,0.9985954222681986,0.8091390713873011,0.027669273406864925
18.950000000000163,0.7885729724174324,0.9804280101876098,0.8323097032657729,0.028487935337719962
18.960000000000164,0.8123711618773586,0.9817833150539967,0.809305918828848,0.028487935337719962
18.970000000000166,0.7997561766855397,0.9698976365026581,0.8282960188296358,0.023648882686911878
18.980000000000167,0.8376309659756034,0.8364610123131434,0.8038956262570532,0.023648882686911878
18.99000000000017,0.799751970331948,0.9707813626711599,0.8317799585382835,0.04197729018640876
19.00000000000017,0.8470476893841209,0.8629193625614342,0.7953360319802187,0.04197729018640876
19.010000000000172,0.8114717448545946,0.9601235215065624,0.8346336563886797,0.026436251942516246
19.020000000000174,0.8218674263209518,0.9241000149915812,0.8048105591013461,0.026436251942516246
19.030000000000175,0.8147309371735881,0.9583736211593565,0.8266874672550694,0.019623453052041752
19.040000000000177,0.8368288239672104,0.9171053258138505,0.8023837786624648,0.019623453052041752
19.05000000000018,0.8657007204870316,0.9089169342822159,0.8276041184414329,0.019938747495043423
19.06000000000018,0.8336095100947268,0.9297060572026651,0.7957998979384843,0.019938747495043423
19.07000000000018,0.8327628278898235,0.9456393141614656,0.8373960725767,0.03307510353621458
19.080000000000183,0.8416380715635373,1.0064954079130526,0.8000760800419342,0.03307510353621458
19.090000000000185,0.8347511379773346,0.9458870021739744,0.8340041224448731,0.02604539150745817
19.100000000000186,0.8104947602234104,0.985228530656457,0.8013837807367656,0.02604539150745817
19.110000000000188,0.8252411123079157,0.9575967631836412,0.8388875925734857,0.009183638864611866
19.12000000000019,0.8245125555059614,0.9491829617799654,0.8054416698499786,0.009183638864611866
19.13000000000019,0.8221192328330638,0.9624499970351569,0.8324682017851788,0.02022505849603943
19.140000000000192,0.831213866620659,0.9492881612941775,0.8051302013632357,0.02022505849603943
19.150000000000194,0.8390066801619295,0.9471953292189152,0.8264142882120247,0.02272732622491701
19.160000000000196,0.8317438316619447,0.8987584842128749,0.7912700829674034,0.02272732622491701
19.170000000000197,0.8187097871003841,0.9698761686949149,0.8307929421181147,0.018082085413601012
19.1800000000002,0.8474046512451634,0.9383156582503708,0.8043034018234536,0.018082085413601012
19.1900000000002,0.861020132593592,0.9289147253996253,0.8361861216144116,0.023901614539292387
19.200000000000202,0.8046312920953458,1.0197532956861515,0.797696875654804,0.023901614539292387
19.210000000000203,0.8095693517771989,0.9836295370418285,0.8346330702720376,0.03097423492611654
19.220000000000205,0.8304794845017984,0.9091273286487866,0.8059198484913587,0.03097423492611654
19.230000000000206,0.8098435665385845,0.9841930953417577,0.8291139825511177,0.03337645933192807
19.240000000000208,0.8505985618077663,0.894919865620353,0.7951910953325152,0.03337645933192807
19.25000000000021,0.8444466826027514,0.9503930519562895,0.8278832876964972,0.010279837523835456
19.26000000000021,0.8746523795411946,0.8936903058611501,0.8093880030405282,0.010279837523835456
19.270000000000213,0.8052899925073385,0.9917933197324138,0.8297453131892134,0.015818057577153443
19.280000000000214,0.8351915433933185,0.9373476818097444,0.8041572821424174,0.015818057577153443
19.290000000000216,0.8313674944051359,0.9662084464291092,0.8348028427737587,0.02261435822347837
19.300000000000217,0.8629575090110514,0.891286505181852,0.804965700687721,0.02261435822347837
19.31000000000022,0.8502052899622885,0.9490295391679164,0.8197971413095554,0.021565828555497223
19.32000000000022,0.8529719878663672,0.9622634538895114,0.799442644095467,0.021565828555497223
19.330000000000222,0.8580981573719088,0.9437019348891408,0.8329197593052047,0.02848981995126057
19.340000000000224,0.8669591003986904,0.9661593318499642,0.8041785476001588,0.02848981995126057
19.350000000000225,0.8713860980680861,0.9331897863984915,0.8210795554085606,0.03215998022941312
19.360000000000227,0.8493548295427701,0.9204211121137758,0.8049580573537907,0.03215998022941312
19.37000000000023,0.841371453866325,0.9665631236152452,0.8179145413676657,0.03151813736791316
19.38000000000023,0.8519549868743596,0.9866708021306357,0.8127966197364874,0.03151813736791316
19.39000000000023,0.8290651285568712,0.980712952195359,0.82582481907049,0.02163176704241889
19.400000000000233,0.85608877757575,0.9764664930891437,0.8060879358417892,0.02163176704241889
19.410000000000235,0.8451984572541391,0.9658272300936427,0.8364588595429794,0.01796786857452676
19.420000000000236,0.8434175317942334,0.9879460621046363,0.8053606706322023,0.01796786857452676
19.430000000000238,0.821238780494672,0.9917382206776759,0.8325328629632716,0.01453010792369729
19.44000000000024,0.8042772994178635,0.9916938726364974,0.801225735775381,0.01453010792369729
19.45000000000024,0.8305785304646713,0.9831359206445027,0.8356672595151092,0.02138481216307219
19.460000000000242,0.8490302215399158,0.9890127635470705,0.8008048548274693,0.02138481216307219
19.470000000000244,0.8675155613495251,0.9474472298640646,0.8252867523289034,0.03074522002456529
19.480000000000246,0.8286234407918055,1.0041565026834895,0.8129717764539001,0.03074522002456529
19.490000000000247,0.8342332303398601,0.983680810990466,0.832200406657117,0.011638866115953338
19.50000000000025,0.8243910843191458,0.9798829232198336,0.8023469807666317,0.011638866115953338
19.51000000000025,0.8519175942270252,0.9673319856260391,0.8219311000757052,0.0330153699321179
19.520000000000252,0.8359316844956203,0.9994392497638993,0.8109239339566089,0.0330153699321179
19.530000000000253,0.8330461747190177,0.9883005725437166,0.8263555797680927,0.00962361910353077
19.540000000000255,0.8369930742684779,1.0438655538017791,0.8014230875571845,0.00962361910353077
19.550000000000257,0.8398061239425074,0.9826971301557682,0.833719034541285,0.01327961365165244
19.560000000000258,0.8393514115031524,0.9691244607029439,0.7999031196779184,0.01327961365165244
19.57000000000026,0.8620394565188743,0.961995822660359,0.8264702972771824,0.016022358060678314
19.58000000000026,0.8720233258522054,0.9766503599329127,0.8089611504934184,0.016022358060678314
19.590000000000263,0.8710466414978976,0.955468357610133,0.8227110529913477,0.010889409350608085
19.600000000000264,0.8585517427119564,0.9981570823286076,0.7972479165749611,0.010889409350608085
19.610000000000266,0.8670458519636396,0.9622403300376441,0.8222478746344395,0.017447480247435674
19.620000000000267,0.8736263771328406,0.9234049146249956,0.7979842704750127,0.017447480247435674
19.63000000000027,0.8189043033797135,1.0129316804702704,0.8347686664302336,0.009589195918672985
19.64000000000027,0.812353774432849,1.0292146950512349,0.8014253203583565,0.009589195918672985
19.650000000000272,0.8387512956740627,0.9933241118806304,0.8156126855795662,0.013594513398154906
19.660000000000274,0.8577288329288304,0.9765446399870213,0.7964069369324973,0.013594513398154906
19.670000000000275,0.8561554035882887,0.9771672922065241,0.8282390622234165,0.01210245307006343
19.680000000000277,0.8584199081579671,0.9608842910657067,0.8135350824009161,0.01210245307006343
19.69000000000028,0.8427800185764447,0.9925077877357663,0.82059202294422,0.012009359425110139
19.70000000000028,0.828460872043963,1.0004141564582247,0.8013013437042512,0.012009359425110139
19.71000000000028,0.8613723037490253,0.975261973902503,0.8334817160641057,0.007639066227623672
19.720000000000283,0.8332596985014398,1.0140935018553263,0.7965543739528255,0.007639066227623672
19.730000000000285,0.8739919720110251,0.9647255383074236,0.8357071830857149,0.008722194258634746
19.740000000000286,0.8223882026417131,1.0496209148294207,0.797470532400366,0.008722194258634746
19.750000000000288,0.8602635624560747,0.9811117956284323,0.8297753215566948,0.010035001072021448
19.76000000000029,0.8756487999588021,0.9987716132056536,0.7943247012520325,0.010035001072021448
19.77000000000029,0.8757542134419871,0.9675424137858064,0.8339352891754909,0.023060277291384497
19.780000000000292,0.848574811753438,0.9653103792318423,0.8002717677181904,0.023060277291384497
19.790000000000294,0.8474303854359595,0.9984910709055881,0.8310352504887137,0.00959873512385305
19.800000000000296,0.8485841126204138,1.0239709548664198,0.8024166564846331,0.00959873512385305
19.810000000000297,0.8439716644831444,1.0030092852305277,0.8318622250075991,0.010454348850589313
19.8200000000003,0.8438164774039019,1.0147426434954738,0.7966106947895554,0.010454348850589313
19.8300000000003,0.8874934428895991,0.9604119694465136,0.8289699851028365,0.009014832113014093
19.840000000000302,0.8708102521930053,0.9941474077036594,0.8079348403387315,0.009014832113014093
19.850000000000303,0.8729190934664214,0.9779962500146482,0.8235015221794021,0.018698504908309176
19.860000000000305,0.8581608961487689,0.9936001497591342,0.7999770404425187,0.018698504908309176
19.870000000000307,0.8820154727171923,0.9710630107294597,0.8339150041078117,0.005573102683888413
19.880000000000308,0.8607825089072231,0.9767231818069886,0.8083516896238894,0.005573102683888413
19.89000000000031,0.879416187270931,0.9761815574716052,0.8228475304878345,0.023918552060301676
19.90000000000031,0.8810538171481269,0.9826401866322624,0.8018101763197673,0.023918552060301676
19.910000000000313,0.8856696478238879,0.9722805021663771,0.8201675135278974,0.012688340855499755
19.920000000000314,0.8689061916158687,0.9934959789223123,0.7932681487023828,0.012688340855499755
19.930000000000316,0.8502812786470584,1.0101436137379083,0.8176275890161411,0.020428788059851433
19.940000000000317,0.8632583015754998,0.9856302958795964,0.8007293460952783,0.020428788059851433
19.95000000000032,0.8759058464070929,0.9853511643976871,0.8337416184763485,0.017121901829904914
19.96000000000032,0.8807938034676651,1.0195720986416352,0.8092291605789772,0.017121901829904914
19.970000000000322,0.881437539715377,0.9818954661984469,0.8275085076030914,0.011590117399978768
19.980000000000324,0.8645386728317016,0.9919121109800304,0.8020007858389184,0.011590117399978768
19.990000000000325,0.8486562678073218,1.016804320349023,0.8261889596349933,0.004169934195709589
20.000000000000327,0.8790786166447546,1.0022931131074868,0.8010511554818598,0.004169934195709589


==> numerics/connectedClustersRandomShuffled_8pairs3sv_3-1network_adjT0i65and1_g-0i5_delta0_lda1_ep0i01_plot.csv <==
step times epsilon,SsvTraining,SsvTestingAll,SsvTestingUsv,SsvGraphTraining,SsvGraphTestingAll,SsvGraphTestingUsv
0.0,0.386365249429879,0.4440803992673047,0.4787094891697601,-1.390655268630433,0.4440803992673047,0.4787094891697601
0.01,0.3990519459570199,0.4489599838120272,0.4789048065250315,-0.5946985006530445,0.4463286968271513,0.46567266863363077
0.02,0.4119080094258654,0.45392843490819007,0.47914069019758493,-0.15611833092787936,0.4499876798102329,0.45925088574671663
0.03,0.42491624568618835,0.4589795450090111,0.4794175246027048,0.08209909022075484,0.4542967204143975,0.45732239936376795
0.04,0.43805836987276975,0.4641066000604925,0.47973553817312614,0.21712616370722415,0.4587769858723917,0.4579720775231711
0.05,0.45131509779258844,0.46930240880942337,0.48009479541952427,0.2978558806543349,0.46323259737137534,0.46004402160025876
0.060000000000000005,0.46466625299635905,0.474559338835908,0.4804951903396374,0.3486507937553834,0.4676137550230109,0.4629152310383348
0.07,0.4780908885678388,0.4798693590716935,0.4809364413740063,0.38221509882266774,0.47192434770046066,0.46625171624673656
0.08,0.4915674222620185,0.48522408840190223,0.48141808808583253,0.4055010581143299,0.47618048073697194,0.46986704620869
0.09,0.5050737832372508,0.490614849785625,0.4819394897146495,0.42246476772728014,0.48039606907822896,0.47365098987493665
0.09999999999999999,0.5185875682729474,0.49603272917665336,0.482499825718877,0.4354270728717886,0.4845796494771948,0.4775344577220253
0.10999999999999999,0.5320862050595577,0.5014686383859465,0.48309809838177975,0.4457833628775364,0.4887349949404997,0.48147193701697566
0.11999999999999998,0.5455471199056242,0.5069133809084606,0.48373313751016245,0.4543903150259714,0.4928625841770711,0.4854322908312436
0.12999999999999998,0.5589479070398583,0.5123577196442544,0.484403607206892,0.4617839230515499,0.4969609337073342,0.48939364540659175
0.13999999999999999,0.5722664966033043,0.5177924453817664,0.4851080146488436,0.46830576347908426,0.5010275610713346,0.4933403611662329
0.15,0.5854813184327946,0.5232084448830047,0.4858447207531307,0.47417770942335946,0.5050596047569158,0.49726112702875797
0.16,0.5985714588328693,0.5285967674175766,0.4866119525684009,0.4795469114102826,0.5090541893561601,0.5011477006770771
0.17,0.61151680771558,0.5339486886349302,0.4874078171865403,0.484513261450201,0.5130086209959155,0.504994045083709
0.18000000000000002,0.6242981937484703,0.5392557707399838,0.48823031693489183,0.48914636030156017,0.5169204775652942,0.5087957222651831
0.19000000000000003,0.6368975054791469,0.5445099180431221,0.4890773655815072,0.4934961089608103,0.5207876377401803,0.5125494614636729
0.20000000000000004,0.6492977967859095,0.5497034270865434,0.4899468052669238,0.4975993853782865,0.5246082768942224,0.5162528492050152
0.21000000000000005,0.6614833754215815,0.5548290306993798,0.4908364238660588,0.5014842959185426,0.5283808469246646,0.5199041060894605
0.22000000000000006,0.6734398738545391,0.5598799354973907,0.49174397248310164,0.5051729125513496,0.5321040498060564,0.5235019259042243
0.23000000000000007,0.6851543020496002,0.5648498525126175,0.49266718279042804,0.5086830575202799,0.5357768101902673,0.5270453596841217
0.24000000000000007,0.6966150822554654,0.5697330208075364,0.493603783938779,0.512029484211554,0.5393982496825772,0.5305337321853423
0.25000000000000006,0.7078120662601335,0.5745242240908053,0.4945515187892084,0.5152246719757198,0.5429676638829528,0.5339665816734812
0.26000000000000006,0.7187365359289731,0.5792188005022697,0.49550815924624764,0.5182793716360512,0.5464845024454332,0.5373436164138208
0.2700000000000001,0.7293811881425863,0.5838126458690431,0.4964715205049173,0.5212029880478959,0.5499483519904576,0.540664683068926
0.2800000000000001,0.73974010549709,0.5883022108489792,0.4974394740601127,0.5240038546209737,0.5533589215258142,0.5439297435403091
0.2900000000000001,0.7498087143148128,0.5926844924705399,0.4984099593639762,0.5266894349945064,0.5567160299827613,0.5471388577659845
0.3000000000000001,0.7595837316385085,0.5969570206480503,0.4993809940537755,0.5292664746336161,0.5600195954904457,0.5502921706972911
0.3100000000000001,0.7690631029493838,0.6011178402986997,0.5003506827082893,0.5317411172528167,0.5632696260573139,0.5533899021951708
0.3200000000000001,0.7782459323629802,0.6051654897134442,0.5013172241237226,0.5341189959654702,0.5664662113826848,0.5564323389593456
0.3300000000000001,0.7871324070233617,0.6090989758399766,0.5022789171299457,0.5364053058458295,0.5696095155748173,0.559419827871758
0.34000000000000014,0.7957237173422831,0.6129177471244807,0.5032341649937992,0.5386048625102082,0.5726997705990051,0.5623527703266685
0.35000000000000014,0.804021974623756,0.616621664532657,0.5041814784779975,0.5407221499611441,0.5757372703189036,0.5652316172550272
0.36000000000000015,0.8120301274835803,0.6202109713323797,0.5051194776416593,0.5427613600328927,0.5787223650264743,0.5680568646457145
0.37000000000000016,0.8197518783255194,0.6236862621731727,0.5060468924817647,0.5447264251644007,0.581655456381337,0.5708290494323317
0.38000000000000017,0.8271916009778993,0.6270484519442524,0.5069625625240642,0.5466210458036858,0.5845369927000228,0.5735487456597697
0.3900000000000002,0.8343542604327444,0.6302987448357051,0.5078654354774816,0.5484487134496958,0.587367464550605,0.576216560875744
0.4000000000000002,0.8412453354694618,0.6334386039687034,0.5087545650682485,0.5502127301225025,0.5901474006194468,0.5788331327132438
0.4100000000000002,0.8478707447908901,0.6364697219024155,0.5096291081693307,0.5519162248932973,0.5928773638251358,0.5813991256434456
0.4200000000000002,0.8542367771546263,0.6393939922690101,0.5104883213376403,0.553562167984742,0.5955579476607462,0.5839152278873473
0.4300000000000002,0.8603500258494,0.6422134827350906,0.511331556866505,0.5551533828584952,0.5981897727499393,0.586382148479699
0.4400000000000002,0.8662173277464551,0.6449304094389128,0.5121582584543874,0.5566925566326137,0.6007734836054826,0.5888006144818914
0.45000000000000023,0.8718457070503335,0.6475471130084252,0.5129679565832802,0.5581822491120005,0.6033097455808887,0.5911713683420263
0.46000000000000024,0.8772423237823398,0.6500660362258351,0.5137602636919324,0.5596249006665911,0.605799242007296,0.5934951654010197
0.47000000000000025,0.882414426953071,0.6524897033701811,0.5145348692204471,0.5610228391521425,0.6082426715086232,0.5957727715435963
0.48000000000000026,0.8873693123170647,0.6548207012401689,0.5152915345940314,0.5623782860354739,0.6106407454885895,0.5980049609927184
0.49000000000000027,0.892114284551901,0.6570616618351399,0.5160300882050833,0.5636933618585562,0.6129941857834991,0.6001925142454673
0.5000000000000002,0.896656623664922,0.6592152466521445,0.5167504204444779,0.5649700911528845,0.6153037224748332,0.602336216147823
0.5100000000000002,0.9010035554018083,0.6612841325413267,0.5174524788250378,0.5662104068963899,0.6175700918557349,0.6044368541051972
0.5200000000000002,0.9051622254113706,0.663270999049778,0.5181362632328226,0.5674161545890744,0.6197940345454532,0.6064952164250301
0.5300000000000002,0.9091396769087771,0.6651785171752405,0.5188018213351185,0.5685890960100937,0.6219762937457647,0.6085120907872728
0.5400000000000003,0.9129428315738378,0.6670093394451075,0.5194492441678694,0.569730912707787,0.6241176136333394,0.6104882628381795
0.5500000000000003,0.9165784734207897,0.668766091232678,0.5200786619198111,0.5708432092647668,0.626218737881974,0.6124245149024932
0.5600000000000003,0.9200532353802107,0.6704513632211377,0.520690239925694,0.5719275163723748,0.6282804083085942,0.614321624808872
0.5700000000000003,0.9233735883413137,0.6720677049259581,0.5212841748767448,0.572985293742334,0.6303033636369179,0.6161803648232106
0.5800000000000003,0.9265458324131263,0.6736176191879419,0.5218606912528314,0.5740179328780703,0.6322883383727126,0.6180015006844174
0.5900000000000003,0.9295760901752068,0.6751035575517483,0.5224200379776732,0.575026759723761,0.6342360617846208,0.6197857907371449
0.6000000000000003,0.9324703017020034,0.6765279164481326,0.5229624852958101,0.576013037205547,0.6361472569846218,0.6215339851559898
0.6100000000000003,0.9352342211592113,0.6778930341021108,0.5234883218678504,0.5769779676764011,0.6380226401022971,0.6232468252557088
0.6200000000000003,0.9378734147851109,0.6792011880936439,0.5239978520787638,0.5779226952737345,0.6398629195472014,0.624925042882106
0.6300000000000003,0.9403932600845217,0.6804545935020453,0.5244913935525595,0.5788483081969135,0.6416687953537934,0.6265693598783474
0.6400000000000003,0.9427989460774614,0.681655401570056,0.5249692748656128,0.5797558409102963,0.6434409586035476,0.6281804876216206
0.6500000000000004,0.9450954744585792,0.6828056988282671,0.5254318334500799,0.5806462762761927,0.6451800909190515,0.6297591266252147
0.6600000000000004,0.9472876615368854,0.6839075066252523,0.5258794136782726,0.5815205476211759,0.6468868640250879,0.6313059662012824
0.6700000000000004,0.9493801408380066,0.6849627810133126,0.5263123651184963,0.58237954073845,0.6485619393719061,0.6328216841797422
0.6800000000000004,0.9513773662631865,0.6859734129441071,0.5267310409526594,0.5832240958283881,0.6502059678160956,0.6343069466789837
0.6900000000000004,0.9532836157104145,0.6869412287325968,0.5271357965459061,0.5840550093789549,0.6518195893546871,0.6357624079242415
0.7000000000000004,0.9551029950734301,0.6878679907516606,0.5275269881585989,0.5848730359873991,0.6534034329083281,0.6371887101097273
0.7100000000000004,0.9568394425438808,0.6887553983234179,0.5279049717911403,0.5856788901243917,0.6549581161495868,0.6385864833008061
0.7200000000000004,0.9584967331506631,0.6896050887767237,0.52827010215236,0.5864732478416411,0.6564842453726598,0.6399563453727258
0.7300000000000004,0.9600784834784496,0.6904186386434802,0.5286227317424985,0.5872567484239145,0.6579824154009676,0.6412989019826119
0.7400000000000004,0.9615881565146341,0.6911975649693402,0.5289632100421637,0.5880299959863579,0.6594532095293242,0.6426147465716345
0.7500000000000004,0.9630290665804891,0.6919433267170705,0.5292918827990193,0.5887935610179833,0.6608971994975783,0.6439044603944664
0.7600000000000005,0.9644043843082059,0.6926573262433006,0.5296090914043574,0.5895479818722005,0.6623149454928088,0.6451686125733258
0.7700000000000005,0.9657171416307925,0.6933409108316284,0.52991517235213,0.5902937662052892,0.6637069961773517,0.646407760174091
0.7800000000000005,0.9669702367565317,0.6939953742670958,0.5302104567734343,0.5910313923637467,0.6650738887401161,0.6476224483021422
0.7900000000000005,0.9681664391039163,0.6946219584388804,0.530495270039859,0.5917613107214796,0.6664161489688213,0.6488132102157637
0.8000000000000005,0.9693083941767345,0.6952218549597312,0.5307699314295292,0.592483944967849,0.6677342913409511,0.6499805674550855
0.8100000000000005,0.9703986283622972,0.6957962067921627,0.531034753850082,0.5931996933476273,0.6690288191313827,0.6511250299847089
0.8200000000000005,0.971439553638726,0.6963461098727767,0.5312900436132071,0.5939089298539563,0.6703002245347969,0.6522470963482944
0.8300000000000005,0.9724334721798141,0.6968726147272848,0.5315361002557671,0.5946120053754341,0.6715489888011154,0.6533472538335277
0.8400000000000005,0.9733825808482331,0.6973767280698869,0.5317732164028792,0.5953092487984978,0.6727755823823546,0.6544259786460147
0.8500000000000005,0.9742889755698371,0.6978594143816167,0.5320016776686844,0.5960009680662844,0.6739804650893988,0.6554837360907624
0.8600000000000005,0.9751546555835566,0.6983215974631278,0.5322217625908706,0.5966874511951854,0.6751640862573293,0.6565209807600274
0.8700000000000006,0.9759815275628649,0.6987641619581493,0.53243374259532,0.59736896725032,0.6763268849180464,0.6575381567264135
0.8800000000000006,0.9767714096061048,0.699187954844509,0.5326378819875516,0.598045767281162,0.6774692899790346,0.6585356977401989
0.8900000000000006,0.9775260350940821,0.6995937868902247,0.5328344379679102,0.5987180852185727,0.6785917204072119,0.6595140274299616
0.9000000000000006,0.9782470564142924,0.6999824340726731,0.5330236606677016,0.599386138734477,0.6796945854169064,0.6604735595056677
0.9100000000000006,0.9789360485519681,0.7003546389593203,0.5332057932037316,0.6000501300654267,0.6807782846610739,0.6614146979634503
0.9200000000000006,0.9795945125488222,0.7007111120488836,0.5333810717489204,0.6007102468012886,0.6818432084249678,0.6623378372913982
0.9300000000000006,0.9802238788309555,0.7010525330721556,0.5335497256168757,0.6013666626402705,0.6828897378215276,0.6632433626757215
0.9400000000000006,0.9808255104078792,0.7013795522520242,0.5337119773585112,0.6020195381115008,0.683918244987837,0.664131650206745
0.9500000000000006,0.9814007059450068,0.7016927915224802,0.5338680428689643,0.6026690212663421,0.6849290932820602,0.6650030670842281
0.9600000000000006,0.9819507027123006,0.7019928457066386,0.5340181315032414,0.6033152483396083,0.6859226374803149,0.6658579718215535
0.9700000000000006,0.9824766794120197,0.7022802836539912,0.5341624461991742,0.603958344381827,0.686899223973014,0.6666967144484014
0.9800000000000006,0.9829797588887254,0.7025556493372711,0.5343011836063986,0.6045984238636646,0.6878591909602368,0.667519636711544
0.9900000000000007,0.9834610107248608,0.7028194629094598,0.5344345342202192,0.6052355912536012,0.6888028686457596,0.6683270722734634
1.0000000000000007,0.9839214537253355,0.7030722217215724,0.5345626825193145,0.6058699415699199,0.6897305794293895,0.6691193469085044
1.0100000000000007,0.9843620582946219,0.7033144013019668,0.5346858071063737,0.6065015609080365,0.6906426380973174,0.6698967786963401
1.0200000000000007,0.984783748709936,0.7035464562979964,0.5348040808508326,0.6071305269441722,0.691539352010212,0.6706596782125351
1.0300000000000007,0.9851874052940671,0.703768821380889,0.5349176710329822,0.6077569094163391,0.6924210212888328,0.6714083487160373
1.0400000000000007,0.9855738664914494,0.7039819121147933,0.5350267394887996,0.6083807705835711,0.6932879389969507,0.6721430863334404
1.0500000000000007,0.9859439308510328,0.7041861257909671,0.5351314427549276,0.6090021656643098,0.6941403913214101,0.6728641802399027
1.0600000000000007,0.9862983589194747,0.7043818422281136,0.535231932213297,0.6096211432548172,0.6949786577491791,0.6735719128366116
1.0700000000000007,0.9866378750481241,0.7045694245398911,0.5353283542349514,0.6102377457284549,0.6958030112412601,0.6742665599247113
1.0800000000000007,0.9869631691172133,0.7047492198706337,0.5354208503226859,0.6108520096166437,0.6966137184033603,0.6749483908756351
1.0900000000000007,0.9872748981805932,0.704921560100325,0.5355095572521641,0.6114639659722801,0.6974110396532306,0.6756176687977851
1.1000000000000008,0.9875736880342764,0.7050867625198686,0.535594607211224,0.6120736407163612,0.6981952293846072,0.676274650699534
1.1100000000000008,0.9878601347119651,0.7052451304776932,0.5356761279371302,0.6126810549685339,0.6989665361276994,0.6769195876485217
1.1200000000000008,0.9881348059106526,0.7053969539987134,0.5357542428515498,0.6132862253622611,0.6997252027061858,0.6775527249272421
1.1300000000000008,0.9883982423492953,0.7055425103766673,0.5358290711930905,0.6138891643452671,0.7004714663906907,0.6781743021849207
1.1400000000000008,0.9886509590634612,0.7056820647408255,0.5359007281472441,0.6144898804658927,0.7012055590487279,0.6787845535856967
1.1500000000000008,0.9888934466387558,0.7058158705980436,0.5359693249736164,0.6150883786459704,0.701927707291104,0.6793837079531274
1.1600000000000008,0.989126172385744,0.7059441703511251,0.5360349691303539,0.6156846604408002,0.7026381326147838,0.679971988911042
1.1700000000000008,0.9893495814589782,0.7060671957944229,0.5360977643956897,0.6162787242867794,0.7033370515422372,0.6805496150207837
1.1800000000000008,0.9895640979226504,0.70618516858759,0.5361578109865537,0.6168705657372242,0.7040246757572786,0.6811167999148737
1.1900000000000008,0.9897701257652948,0.7062983007083674,0.536215205674211,0.6174601776868831,0.7047012122374295,0.6816737524271468
1.2000000000000008,0.9899680498658711,0.7064067948852674,0.5362700418969052,0.6180475505856373,0.7053668633828394,0.6822206767194093
1.2100000000000009,0.9901582369134614,0.7065108450109836,0.536322409869497,0.6186326726418436,0.7060218271417918,0.6827577724046647
1.2200000000000009,0.9903410362827353,0.70661063653734,0.536372396690103,0.6192155300157718,0.706666297132852,0.6832852346669775
1.2300000000000009,0.990516780867237,0.706706346852554,0.5364200864437442,0.6197961070035516,0.7073004627636849,0.6838032543780178
1.2400000000000009,0.9906857878724719,0.706798145641568,0.5364655603030256,0.620374386212043,0.7079245093466073,0.6843120182103647
1.2500000000000009,0.990848359570677,0.7068861952301789,0.5365088966258801,0.620950348725009,0.7085386182109172,0.68481170874762
1.260000000000001,0.9910047840190939,0.7069706509136654,0.5365501710504084,0.6215239742609626,0.7091429668120551,0.6853025045914042
1.270000000000001,0.9911553357434627,0.7070516612705847,0.536589456586858,0.6220952413230432,0.7097377288376594,0.6857845804652994
1.280000000000001,0.9913002763884003,0.7071293684623925,0.5366268237067878,0.6226641273412536,0.7103230743105664,0.6862581073158047
1.290000000000001,0.9914398553362401,0.7072039085195085,0.5366623404294696,0.6232306088073842,0.7108991696888213,0.6867232524103755
1.300000000000001,0.9915743102958424,0.707275411614426,0.5366960724055762,0.6237946614029273,0.7114661779627552,0.6871801794326103
1.310000000000001,0.9917038678628209,0.7073440023224442,0.5367280829982182,0.6243562601202788,0.7120242587491956,0.687629048574661
1.320000000000001,0.9918287440525567,0.7074097998705754,0.5367584333613866,0.6249153793775035,0.712573568382865,0.6880700166269236
1.330000000000001,0.9919491448073163,0.7074729183751538,0.5367871825158563,0.6254719931269368,0.7131142600050406,0.6885032370650906
1.340000000000001,0.9920652664787258,0.7075334670686597,0.5368143874226201,0.6260260749578721,0.7136464836495282,0.6889288601346245
1.350000000000001,0.9921772962867929,0.7075915505162417,0.5368401030539109,0.6265775981935862,0.7141703863260188,0.6893470329327205
1.360000000000001,0.9922854127566166,0.7076472688224048,0.5368643824618777,0.6271265359829321,0.7146861121008912,0.6897578994878293
1.370000000000001,0.992389786133872,0.7077007178283107,0.536887276844974,0.627672861386724,0.715193802175521,0.6901616008368033
1.380000000000001,0.9924905787800972,0.7077519893001172,0.5369088356121292,0.6282165474591279,0.7156935949621602,0.690558275099731
1.390000000000001,0.9925879455487733,0.7078011711087653,0.5369291064447606,0.6287575673242694,0.7161856261574491,0.6909480575525249
1.400000000000001,0.9926820341431322,0.707848347401606,0.5369481353566903,0.6292958942482434,0.7166700288136227,0.6913310806973287
1.410000000000001,0.9927729854565849,0.7078935987662373,0.5369659667520287,0.6298315017067273,0.7171469334074725,0.6917074743308017
1.420000000000001,0.9928609338966213,0.7079370023869134,0.5369826434810886,0.6303643634483669,0.717616467907123,0.692077365610345
1.430000000000001,0.9929460076929889,0.7079786321938617,0.5369982068943854,0.6308944535541158,0.718078757836685,0.6924408791183301
1.440000000000001,0.9930283291909224,0.708018559005837,0.5370126968947857,0.6314217464926917,0.718533926338843,0.6927981369243874
1.450000000000001,0.993108015130154,0.7080568506662233,0.5370261519878649,0.6319462171723065,0.7189820942354352,0.6931492586458139
1.460000000000001,0.9931851769104036,0.7080935721729787,0.5370386093305238,0.6324678409888276,0.7194233800860819,0.6934943615061546
1.470000000000001,0.9932599208440136,0.7081287858027121,0.5370501047779312,0.6329865938705141,0.7198579002449237,0.6938335603920206
1.480000000000001,0.9933323483963532,0.7081625512291541,0.5370606729288346,0.6335024523194714,0.7202857689155182,0.694166967908187
1.490000000000001,0.993402556414599,0.7081949256362886,0.5370703471693025,0.6340153934499572,0.7207070982039546,0.6944946944310336
1.500000000000001,0.9934706373454564,0.7082259638263864,0.5370791597149444,0.6345253950236727,0.721121998170238,0.6948168481603765
1.5100000000000011,0.9935366794423702,0.7082557183231791,0.5370871416516645,0.6350324354821615,0.7215305768779948,0.6951335351697401
1.5200000000000011,0.9936007669627341,0.7082842394703943,0.5370943229749904,0.6355364939764419,0.7219329404425554,0.695444859455125
1.5300000000000011,0.9936629803555951,0.7083115755258698,0.5371007326280346,0.6360375503939818,0.722329193077458,0.6957509229823121
1.5400000000000011,0.9937233964403157,0.7083377727514485,0.5371063985381282,0.636535585383136,0.722719437139427,0.6960518257327549
1.5500000000000012,0.993782088576639,0.7083628754988487,0.5371113476521745,0.6370305803751501,0.7231037731718759,0.6963476657481081
1.5600000000000012,0.9938391268265768,0.7083869262916959,0.5371156059707672,0.6375225176038353,0.7234822999469782,0.6966385391734315
1.5700000000000012,0.993894578108523,0.7084099659038936,0.537119198581116,0.6380113801230177,0.7238551145063561,0.6969245402991175
1.5800000000000012,0.993948506343972,0.7084320334345001,0.537122149688817,0.6384971518218545,0.7242223122004293,0.6972057616015829
1.5900000000000012,0.994000972597204,0.7084531663792731,0.5371244826485146,0.6389798174381175,0.7245839867264724,0.6974822937827666
1.6000000000000012,0.9940520352082823,0.708473400699036,0.5371262199934882,0.639459362569527,0.724940230165419,0.697754225808473
1.6100000000000012,0.99410174991969,0.7084927708850107,0.5371273834642032,0.6399357736832307,0.7252911330174616,0.6980216449456033
1.6200000000000012,0.9941501699969143,0.7085113100212567,0.5371279940358621,0.6404090381235075,0.7256367842364797,0.6982846367983037
1.6300000000000012,0.9941973463432777,0.7085290498443494,0.5371280719449925,0.6408791441177792,0.7259772712633462,0.6985432853430823
1.6400000000000012,0.9942433276092938,0.7085460208004245,0.537127636715103,0.6413460807810122,0.7263126800581445,0.698797672962916
1.6500000000000012,0.9942881602968171,0.7085622520997079,0.5371267071814424,0.6418098381185773,0.7266430951313345,0.6990478804803879
1.6600000000000013,0.9943318888582384,0.7085777717686464,0.5371253015148912,0.6422704070276564,0.7269685995739126,0.6992939871898946
1.6700000000000013,0.9943745557909686,0.7085926066997521,0.5371234372450222,0.6427277792972501,0.7272892750865922,0.699536070888946
1.6800000000000013,0.9944162017274384,0.7086067826992557,0.5371211312823462,0.6431819476068699,0.7276052020080458,0.699774207908595
1.6900000000000013,0.9944568655208359,0.7086203245326835,0.5371183999397922,0.6436329055239721,0.7279164593422415,0.7000084731430295
1.7000000000000013,0.9944965843267818,0.7086332559684343,0.5371152589534258,0.6440806475002077,0.7282231247849095,0.7002389400783512
1.7100000000000013,0.9945353936811475,0.7086455998194637,0.5371117235024535,0.6445251688665414,0.7285252747491661,0.7004656808205731
1.7200000000000013,0.994573327574196,0.708657377983151,0.537107808228524,0.6449664658273082,0.7288229843903348,0.7006887661228678
1.7300000000000013,0.9946104185212294,0.708668611479435,0.5371035272543584,0.645404535453262,0.7291163276299863,0.7009082654120831
1.7400000000000013,0.9946466976299092,0.7086793204872982,0.5370988942017316,0.6458393756736762,0.7294053771792344,0.7011242468145613
1.7500000000000013,0.9946821946644047,0.7086895243796685,0.5370939222088268,0.6462709852675491,0.729690204561313,0.7013367771812843
1.7600000000000013,0.9947169381065383,0.7086992417568183,0.5370886239469863,0.6466993638539698,0.7299708801334635,0.7015459221123637
1.7700000000000014,0.9947509552140522,0.7087084904783203,0.5370830116368811,0.6471245118816938,0.7302474731081601,0.7017517459809094
1.7800000000000014,0.9947842720761512,0.708717287693629,0.5370770970641157,0.6475464306179827,0.7305200515736985,0.7019543119562904
1.7900000000000014,0.9948169136664452,0.7087256498713512,0.5370708915942949,0.6479651221367498,0.7307886825141745,0.7021536820268159
1.8000000000000014,0.994848903893416,0.7087335928272589,0.5370644061875647,0.648380589306067,0.7310534318288768,0.7023499170218537
1.8100000000000014,0.9948802656485319,0.708741131751106,0.5370576514126504,0.6487928357750694,0.7313143643511176,0.7025430766334101
1.8200000000000014,0.9949110208521179,0.7087482812322993,0.5370506374604082,0.6492018659603096,0.7315715438665256,0.702733219437188
1.8300000000000014,0.9949411904970905,0.7087550552844764,0.5370433741569078,0.6496076850315989,0.7318250331308215,0.7029204029131448
1.8400000000000014,0.9949707946906602,0.7087614673690357,0.537035870976061,0.6500102988973783,0.7320748938871002,0.703104683465566
1.8500000000000014,0.9949998526940997,0.7087675304176719,0.5370281370518153,0.6504097141896603,0.7323211868826395,0.7032861164426744
1.8600000000000014,0.9950283829606654,0.7087732568539535,0.5370201811899264,0.650805938248576,0.7325639718852518,0.7034647561557885
1.8700000000000014,0.9950564031717658,0.7087786586139879,0.5370120118793212,0.6511989791065679,0.7328033076992073,0.7036406558980531
1.8800000000000014,0.995083930271456,0.7087837471662173,0.5370036373030741,0.6515888454722648,0.7330392521807377,0.7038138679627495
1.8900000000000015,0.9951109804993404,0.708788533530377,0.5369950653489989,0.6519755467140702,0.7332718622531426,0.7039844436612042
1.9000000000000015,0.9951375694219579,0.7087930282956595,0.5369863036198804,0.6523590928434984,0.7335011939215185,0.7041524333403146
1.9100000000000015,0.9951637119627216,0.7087972416381156,0.5369773594433521,0.6527394944982919,0.7337273022871218,0.7043178863996977
1.9200000000000015,0.9951894224304815,0.7088011833373257,0.5369682398814323,0.6531167629253503,0.7339502415613854,0.7044808513084807
1.9300000000000015,0.9952147145467752,0.7088048627923752,0.5369589517397352,0.6534909099634987,0.7341700650796039,0.7046413756217443
1.9400000000000015,0.9952396014718312,0.7088082890371645,0.5369495015763646,0.6538619480261274,0.7343868253142999,0.7047995059966315
1.9500000000000015,0.9952640958293753,0.708811470755078,0.5369398957104997,0.6542298900837265,0.7346005738882884,0.7049552882081328
1.9600000000000015,0.99528820973031,0.7088144162930478,0.5369301402306904,0.6545947496463462,0.7348113615874527,0.705108767164561
1.9700000000000015,0.9953119547953045,0.70881713367503,0.5369202410028653,0.6549565407460041,0.7350192383732415,0.7052599869227228
1.9800000000000015,0.9953353421763603,0.708819630614925,0.5369102036780639,0.6553152779190661,0.7352242533949027,0.7054089907028013
1.9900000000000015,0.995358382577389,0.7088219145289638,0.5369000336999087,0.6556709761886239,0.7354264550014661,0.7055558209029554
2.0000000000000013,0.9953810862738601,0.7088239925475821,0.5368897363118154,0.6560236510468915,0.7356258907534841,0.7057005191136508
2.010000000000001,0.9954034631315473,0.7088258715268059,0.536879316563961,0.6563733184376401,0.7358226074345415,0.7058431261317234
2.020000000000001,0.9954255226244323,0.7088275580591693,0.5368687793200115,0.6567199947386955,0.7360166510625479,0.7059836819741924
2.0300000000000007,0.995447273851794,0.7088290584841844,0.5368581292636188,0.6570636967445136,0.7362080669008176,0.7061222258918252
2.0400000000000005,0.995468725554521,0.7088303788983809,0.5368473709046968,0.6574044416488544,0.7363968994689508,0.7062587963824642
2.0500000000000003,0.995489886130693,0.7088315251649365,0.5368365085854826,0.6577422470275727,0.7365831925535209,0.706393431204121
2.06,0.995510763650454,0.7088325029229143,0.5368255464863906,0.6580771308215415,0.736766989218582,0.7065261673878495
2.07,0.9955313658702162,0.7088333175961232,0.5368144886316675,0.6584091113197209,0.7369483318159958,0.7066570412503956
2.0799999999999996,0.9955517002462245,0.708833974401616,0.5368033388948509,0.6587382071423948,0.7371272619955967,0.706786088406644
2.0899999999999994,0.9955717739475131,0.7088344783578472,0.5367921010040477,0.6590644372245814,0.7373038207151912,0.7069133437818501
2.099999999999999,0.9955915938682751,0.7088348342924942,0.5367807785470257,0.6593878207996374,0.7374780482504065,0.707038841623679
2.109999999999999,0.9956111666396831,0.708835046849966,0.5367693749761359,0.6597083773830638,0.7376499842043904,0.7071626155140471
2.1199999999999988,0.995630498641177,0.708835120498608,0.5367578936130666,0.6600261267565272,0.7378196675173702,0.7072846983807752
2.1299999999999986,0.9956495960112471,0.7088350595376127,0.5367463376534322,0.66034108895211,0.7379871364760764,0.7074051225090573
2.1399999999999983,0.995668464657736,0.7088348681036575,0.5367347101712104,0.6606532842367924,0.7381524287230343,0.7075239195527487
2.149999999999998,0.9956871102676814,0.7088345501772699,0.536723014123023,0.6609627330971852,0.7383155812657317,0.7076411205454792
2.159999999999998,0.9957055383167192,0.708834109588942,0.5367112523522758,0.6612694562245154,0.7384766304856656,0.7077567559115947
2.1699999999999977,0.9957237540780676,0.7088335500249953,0.5366994275931519,0.6615734744998756,0.7386356121472728,0.7078708554769318
2.1799999999999975,0.9957417626311145,0.7088328750332153,0.5366875424744759,0.6618748089797439,0.7387925614067474,0.7079834484794268
2.1899999999999973,0.9957595688696209,0.7088320880282566,0.536675599523438,0.6621734808817821,0.7389475128207506,0.7080945635795655
2.199999999999997,0.995777177509562,0.708831192296835,0.5366636011691989,0.6624695115709172,0.7391005003550171,0.7082042288706775
2.209999999999997,0.9957945930966208,0.7088301910027117,0.5366515497463663,0.6627629225457125,0.7392515573928562,0.7083124718890711
2.2199999999999966,0.9958118200133504,0.7088290871914802,0.536639447498358,0.6630537354250328,0.7394007167435597,0.7084193196240242
2.2299999999999964,0.9958288624860208,0.7088278837951596,0.5366272965806429,0.6633419719350104,0.7395480106507092,0.7085247985276196
2.239999999999996,0.9958457245911606,0.7088265836366106,0.5366150990638805,0.6636276538963111,0.7396934708003942,0.7086289345244398
2.249999999999996,0.9958624102618147,0.7088251894337717,0.536602856936946,0.6639108032117093,0.7398371283293392,0.7087317530211173
2.259999999999996,0.9958789232935242,0.7088237038037314,0.5365905721098557,0.6641914418539694,0.7399790138329404,0.7088332789157418
2.2699999999999956,0.9958952673500443,0.7088221292666372,0.536578246416593,0.6644695918540401,0.7401191573732191,0.7089335366071307
2.2799999999999954,0.9959114459688102,0.7088204682494507,0.536565881617835,0.6647452752895616,0.7402575884866887,0.7090325500039624
2.289999999999995,0.9959274625661657,0.7088187230895555,0.5365534794035894,0.6650185142736869,0.7403943361921405,0.709130342533775
2.299999999999995,0.9959433204423599,0.7088168960382217,0.5365410413957389,0.6652893309442167,0.7405294289983477,0.7092269371518318
2.3099999999999947,0.9959590227863288,0.7088149892639357,0.5365285691505,0.6655577474530541,0.7406628949116908,0.7093223563498565
2.3199999999999945,0.9959745726802655,0.7088130048555982,0.5365160641607978,0.6658237859559697,0.7407947614437027,0.7094166221646372
2.3299999999999943,0.9959899731039924,0.7088109448255958,0.5365035278585578,0.6660874686026864,0.7409250556185399,0.7095097561865068
2.339999999999994,0.9960052269391424,0.7088088111127547,0.5364909616169221,0.6663488175272754,0.7410538039803749,0.7096017795676932
2.349999999999994,0.9960203369731581,0.708806605585176,0.5364783667523868,0.6666078548388673,0.741181032600714,0.7096927130305466
2.3599999999999937,0.9960353059031194,0.7088043300429631,0.5364657445268692,0.6668646026126746,0.7413067670856411,0.7097825768756425
2.3699999999999934,0.9960501363394022,0.7088019862208392,0.5364530961497015,0.6671190828813223,0.7414310325829886,0.7098713909897655
2.3799999999999932,0.9960648308091797,0.7087995757906659,0.5364404227795576,0.6673713176264884,0.7415538537894333,0.7099591748537696
2.389999999999993,0.9960793917597738,0.7087971003638615,0.5364277255263141,0.6676213287708485,0.7416752549575223,0.710045947550321
2.399999999999993,0.9960938215618578,0.7087945614937247,0.5364150054528448,0.6678691381703221,0.7417952599026248,0.7101317277715223
2.4099999999999926,0.9961081225125263,0.7087919606776714,0.5364022635767584,0.6681147676066189,0.7419138920098135,0.710216533826419
2.4199999999999924,0.9961222968382278,0.7087892993593797,0.5363895008720709,0.6683582387800812,0.7420311742406748,0.7103003836483918
2.429999999999992,0.996136346697574,0.708786578930856,0.5363767182708251,0.6685995733028165,0.7421471291400468,0.7103832948024328
2.439999999999992,0.9961502741840277,0.7087838007344166,0.53636391666465,0.668838792692122,0.74226177884269,0.710465284492311
2.4499999999999917,0.9961640813284754,0.708780966064598,0.5363510969062715,0.6690759183641902,0.7423751450798827,0.7105463695676213
2.4599999999999915,0.9961777701016885,0.7087780761699869,0.536338259810966,0.6693109716280967,0.7424872491859497,0.7106265665307236
2.4699999999999913,0.9961913424166814,0.7087751322549851,0.5363254061579673,0.669543973680063,0.7425981121047205,0.7107058915435751
2.479999999999991,0.9962048001309677,0.7087721354815022,0.536312536691823,0.6697749455979911,0.7427077543959157,0.7107843604344474
2.489999999999991,0.9962181450487182,0.7087690869705847,0.5362996521237047,0.6700039083362634,0.742816196241465,0.7108619887045389
2.4999999999999907,0.9962313789228316,0.7087659878039826,0.5362867531326732,0.6702308827208062,0.7429234574517548,0.7109387915344801
2.5099999999999905,0.9962445034569121,0.7087628390256527,0.5362738403668972,0.670455889444407,0.7430295574718055,0.7110147837907301
2.5199999999999902,0.9962575203071661,0.7087596416432091,0.536260914444835,0.6706789490622856,0.7431345153873806,0.7110899800318715
2.52999999999999,0.9962704310842172,0.7087563966293122,0.5362479759563693,0.6709000819879106,0.7432383499310226,0.7111643945147955
2.53999999999999,0.9962832373548451,0.7087531049230085,0.5362350254639064,0.6711193084890561,0.7433410794880223,0.711238041200789
2.5499999999999896,0.9962959406436497,0.7087497674310155,0.5362220635034349,0.6713366486840956,0.7434427221023185,0.7113109337615177
2.5599999999999894,0.9963085424346468,0.7087463850289606,0.5362090905855489,0.6715521225385239,0.7435432954823249,0.7113830855849059
2.569999999999989,0.9963210441727943,0.7087429585625699,0.5361961071964352,0.6717657498617035,0.7436428170066887,0.711454509780918
2.579999999999989,0.9963334472654557,0.708739488848811,0.5361831137988242,0.6719775503038316,0.7437413037299802,0.7115252191872387
2.5899999999999888,0.9963457530838018,0.7087359766769948,0.5361701108329107,0.6721875433531206,0.7438387723883124,0.7115952263748575
2.5999999999999885,0.996357962964154,0.7087324228098325,0.5361570987172396,0.6723957483331815,0.7439352394048903,0.7116645436535549
2.6099999999999883,0.996370078209269,0.7087288279844518,0.5361440778495615,0.6726021844006156,0.7440307208954893,0.7117331830772883
2.619999999999988,0.9963821000895748,0.7087251929133771,0.5361310486076585,0.6728068705427985,0.7441252326738674,0.7118011564494897
2.629999999999988,0.9963940298443478,0.7087215182854681,0.5361180113501404,0.6730098255758545,0.7442187902571036,0.7118684753282616
2.6399999999999877,0.996405868682848,0.7087178047668261,0.5361049664172131,0.6732110681428185,0.7443114088708708,0.7119351510314864
2.6499999999999875,0.9964176177854025,0.7087140530016623,0.5360919141314183,0.6734106167119744,0.7444031034546363,0.7120011946418386
2.6599999999999873,0.9964292783044465,0.7087102636131362,0.53607885479835,0.6736084895753687,0.7444938886667939,0.7120666170117067
2.669999999999987,0.9964408513655182,0.708706437204159,0.5360657887073436,0.6738047048474911,0.7445837788897267,0.7121314287680258
2.679999999999987,0.9964523380682165,0.7087025743581686,0.5360527161321399,0.6739992804641188,0.7446727882348028,0.7121956403170231
2.6899999999999866,0.9964637394871154,0.7086986756398728,0.5360396373315272,0.6741922341813156,0.7447609305472976,0.7122592618488695
2.6999999999999864,0.9964750566726438,0.7086947415959653,0.5360265525499582,0.6743835835745846,0.7448482194112531,0.7123223033422506
2.709999999999986,0.9964862906519264,0.7086907727558147,0.5360134620181477,0.6745733460381664,0.7449346681542637,0.7123847745688471
2.719999999999986,0.9964974424295914,0.7086867696321256,0.5360003659536462,0.674761538784477,0.745020289852197,0.7124466850977331
2.7299999999999858,0.9965085129885471,0.7086827327215773,0.5359872645613954,0.6749481788436814,0.7451050973338449,0.7125080442996892
2.7399999999999856,0.9965195032907221,0.7086786625054333,0.5359741580342601,0.6751332830633978,0.7451891031855071,0.7125688613514332
2.7499999999999853,0.9965304142777799,0.7086745594501336,0.5359610465535458,0.675316868108528,0.745272319755509,0.7126291452397702
2.759999999999985,0.9965412468718008,0.7086704240078574,0.5359479302894914,0.6754989504612041,0.745354759158649,0.7126889047656605
2.769999999999985,0.9965520019759392,0.7086662566170719,0.5359348094017516,0.6756795464208556,0.745436433280583,0.7127481485482102
2.7799999999999847,0.9965626804750536,0.7086620577030541,0.5359216840398545,0.6758586721043818,0.7455173537821378,0.7128068850285804
2.7899999999999845,0.9965732832363075,0.7086578276783947,0.535908554343647,0.6760363434464308,0.7455975321035633,0.7128651224738234
2.7999999999999843,0.9965838111097517,0.7086535669434831,0.535895420443722,0.6762125761997823,0.7456769794687151,0.7129228689806393
2.809999999999984,0.99659426492888,0.7086492758869748,0.5358822824618317,0.6763873859358218,0.7457557068891743,0.7129801324790597
2.819999999999984,0.996604645511161,0.7086449548862369,0.5358691405112824,0.6765607880451094,0.7458337251683002,0.713036920736057
2.8299999999999836,0.9966149536585549,0.7086406043077829,0.5358559946973197,0.6767327977380346,0.7459110449052201,0.7130932413590795
2.8399999999999834,0.9966251901580009,0.708636224507684,0.5358428451174939,0.676903430045554,0.7459876764987562,0.7131491017995194
2.849999999999983,0.9966353557818933,0.7086318158319707,0.535829691862017,0.6770726998200085,0.746063630151285,0.7132045093561037
2.859999999999983,0.9966454512885333,0.708627378617014,0.5358165350141023,0.677240621736013,0.746138915872538,0.7132594711782221
2.869999999999983,0.9966554774225657,0.7086229131898958,0.5358033746502938,0.6774072102914189,0.7462135434833373,0.7133139942691821
2.8799999999999826,0.9966654349153968,0.7086184198687633,0.5357902108407832,0.6775724798083418,0.7462875226192708,0.7133680854894003
2.8899999999999824,0.9966753244855978,0.7086138989631693,0.5357770436497121,0.677736444434252,0.7463608627343037,0.713421751559524
2.899999999999982,0.9966851468392907,0.7086093507744016,0.5357638731354681,0.6778991181431258,0.7464335731043328,0.7134749990634927
2.909999999999982,0.9966949026705182,0.7086047755957975,0.5357506993509651,0.6780605147366494,0.7465056628306762,0.71352783445153
2.9199999999999817,0.9967045926616028,0.7086001737130474,0.5357375223439141,0.678220647845478,0.7465771408435068,0.7135802640430783
2.9299999999999815,0.9967142174834885,0.7085955454044865,0.5357243421570853,0.6783795309305417,0.7466480159052244,0.7136322940296672
2.9399999999999813,0.996723777796071,0.7085908909413755,0.5357111588285582,0.6785371772843969,0.746718296613771,0.7136839304777247
2.949999999999981,0.9967332742485139,0.7085862105881697,0.5356979723919633,0.6786936000326212,0.7467879914058857,0.7137351793313264
2.959999999999981,0.9967427074795543,0.7085815046027792,0.5356847828767143,0.6788488121352472,0.7468571085603068,0.7137860464148887
2.9699999999999807,0.9967520781177966,0.7085767732368178,0.5356715903082304,0.6790028263882307,0.7469256562009119,0.7138365374358027
2.9799999999999804,0.9967613867819924,0.7085720167358424,0.5356583947081524,0.6791556554249552,0.7469936422998045,0.7138866579870097
2.9899999999999802,0.9967706340813142,0.7085672353395843,0.5356451960945464,0.6793073117177651,0.7470610746803479,0.7139364135495287
2.99999999999998,0.9967798206156143,0.7085624292821704,0.5356319944821041,0.6794578075795279,0.7471279610201378,0.7139858094949192
3.00999999999998,0.9967889469756782,0.7085575987923365,0.5356187898823315,0.6796071551652214,0.7471943088539297,0.7140348510877024
3.0199999999999796,0.9967980137434634,0.7085527440936312,0.5356055823037319,0.6797553664735438,0.7472601255765032,0.7140835434877173
3.0299999999999794,0.9968070214923356,0.7085478654046142,0.5355923717519814,0.6799024533485456,0.7473254184454825,0.7141318917524376
3.039999999999979,0.9968159707872893,0.7085429629390447,0.535579158230098,0.6800484274812778,0.7473901945840985,0.7141799008392296
3.049999999999979,0.996824862185167,0.7085380369060639,0.5355659417386021,0.6801933004114583,0.7474544609839032,0.7142275756075651
3.0599999999999787,0.9968336962348642,0.7085330875103693,0.5355527222756723,0.6803370835291509,0.7475182245074312,0.7142749208211839
3.0699999999999785,0.9968424734775304,0.7085281149523831,0.5355394998372948,0.6804797880764584,0.7475814918908146,0.7143219411502119
3.0799999999999783,0.996851194446763,0.7085231194284144,0.5355262744174053,0.6806214251492226,0.7476442697463446,0.7143686411732286
3.089999999999978,0.9968598596687915,0.7085181011308129,0.5355130460080257,0.6807620056987366,0.7477065645649861,0.7144150253792905
3.099999999999978,0.996868469662659,0.7085130602481201,0.5354998145993969,0.6809015405334603,0.7477683827188469,0.714461098169913
3.1099999999999777,0.996877024940392,0.7085079969652116,0.5354865801801034,0.6810400403207426,0.7478297304635951,0.7145068638610024
3.1199999999999775,0.9968855260071697,0.7085029114634351,0.5354733427371944,0.6811775155885471,0.7478906139408354,0.7145523266847529
3.1299999999999772,0.9968939733614826,0.7084978039207431,0.5354601022562995,0.6813139767271782,0.7479510391804338,0.7145974907914925
3.139999999999977,0.9969023674952883,0.7084926745118199,0.5354468587217388,0.6814494339910091,0.7480110121028023,0.7146423602514962
3.149999999999977,0.996910708894161,0.7084875234082035,0.5354336121166291,0.6815838975002075,0.7480705385211364,0.7146869390567536
3.1599999999999766,0.9969189980374358,0.7084823507784044,0.5354203624229855,0.6817173772424607,0.7481296241436101,0.7147312311226992
3.1699999999999764,0.9969272353983475,0.7084771567880175,0.5354071096218195,0.6818498830746944,0.748188274575527,0.7147752402899039
3.179999999999976,0.9969354214441655,0.7084719415998301,0.5353938536932289,0.6819814247247901,0.7482464953214301,0.7148189703257287
3.189999999999976,0.9969435566363235,0.7084667053739275,0.53538059461649,0.6821120117932936,0.7483042917871687,0.7148624249259399
3.1999999999999758,0.9969516414305452,0.7084614482677918,0.5353673323701398,0.6822416537551197,0.7483616692819259,0.714905607716291
3.2099999999999755,0.9969596762769642,0.7084561704363982,0.5353540669320586,0.6823703599612454,0.7484186330202041,0.7149485222540664
3.2199999999999753,0.9969676616202433,0.7084508720323078,0.5353407982795465,0.6824981396403984,0.7484751881237723,0.7149911720295927
3.229999999999975,0.9969755978996857,0.7084455532057565,0.5353275263893991,0.6826250019007327,0.7485313396235743,0.7150335604677146
3.239999999999975,0.9969834855493449,0.7084402141047386,0.5353142512379748,0.6827509557314954,0.7485870924615965,0.7150756909292365
3.2499999999999747,0.9969913249981315,0.7084348548750905,0.535300972801266,0.6828760100046818,0.7486424514927025,0.7151175667123364
3.2599999999999745,0.9969991166699143,0.7084294756605679,0.5352876910549601,0.6830001734766789,0.7486974214864252,0.7151591910539413
3.2699999999999743,0.9970068609836197,0.7084240766029208,0.5352744059745016,0.6831234547898954,0.7487520071287262,0.7152005671310765
3.279999999999974,0.9970145583533281,0.7084186578419679,0.5352611175351518,0.6832458624743816,0.748806213023721,0.7152416980621843
3.289999999999974,0.9970222091883661,0.7084132195156637,0.5352478257120422,0.6833674049494298,0.7488600436953621,0.7152825869084085
3.2999999999999736,0.9970298138933963,0.708407761760166,0.5352345304802277,0.6834880905251651,0.7489135035890959,0.715323236674856
3.3099999999999734,0.9970373728685051,0.708402284709901,0.5352212318147385,0.683607927404122,0.7489665970734811,0.7153636503118251
3.319999999999973,0.9970448865092858,0.7083967884976227,0.5352079296906248,0.6837269236828013,0.7490193284417741,0.7154038307160087
3.329999999999973,0.9970523552069208,0.7083912732544733,0.5351946240830048,0.6838450873532153,0.7490717019134836,0.7154437807316687
3.3399999999999728,0.9970597793482616,0.7083857391100393,0.535181314967106,0.6839624263044155,0.749123721635891,0.7154835031517852
3.3499999999999726,0.997067159315905,0.708380186192406,0.5351680023183065,0.6840789483240044,0.7491753916855416,0.7155230007191788
3.3599999999999723,0.9970744954882663,0.7083746146282084,0.5351546861121736,0.6841946610996297,0.7492267160697026,0.7155622761276077
3.369999999999972,0.9970817882396542,0.7083690245426829,0.5351413663245002,0.6843095722204634,0.7492776987277934,0.71560133202284
3.379999999999972,0.9970890379403384,0.7083634160597138,0.535128042931339,0.6844236891786617,0.7493283435327833,0.715640171003702
3.3899999999999717,0.9970962449566194,0.7083577893018801,0.5351147159090365,0.6845370193708102,0.7493786542925625,0.7156787956231017
3.3999999999999715,0.9971034096508941,0.7083521443904989,0.5351013852342618,0.6846495700993469,0.7494286347512827,0.7157172083890302
3.4099999999999713,0.9971105323817188,0.7083464814456677,0.5350880508840371,0.6847613485739746,0.7494782885906712,0.7157554117655399
3.419999999999971,0.9971176135038733,0.7083408005863056,0.5350747128357649,0.6848723619130479,0.749527619431317,0.7157934081737021
3.429999999999971,0.9971246533684212,0.7083351019301912,0.5350613710672533,0.684982617144948,0.7495766308339278,0.7158311999925386
3.4399999999999706,0.9971316523227675,0.7083293855940006,0.5350480255567405,0.6850921212094374,0.7496253263005646,0.7158687895599374
3.4499999999999704,0.9971386107107176,0.7083236516933425,0.5350346762829176,0.6852008809589941,0.7496737092758461,0.7159061791735439
3.45999999999997,0.9971455288725325,0.7083179003427933,0.5350213232249498,0.6853089031601332,0.7497217831481312,0.7159433710916341
3.46999999999997,0.9971524071449815,0.7083121316559282,0.5350079663624963,0.6854161944947055,0.7497695512506742,0.7159803675339667
3.47999999999997,0.9971592458613975,0.7083063457453538,0.5349946056757275,0.6855227615611796,0.7498170168627564,0.7160171706826159
3.4899999999999696,0.9971660453517264,0.708300542722738,0.5349812411453451,0.6856286108759073,0.7498641832107928,0.7160537826827862
3.4999999999999694,0.997172805942579,0.7082947226988396,0.534967872752596,0.685733748874368,0.7499110534694178,0.7160902056436075
3.509999999999969,0.9971795279572776,0.7082888857835343,0.5349545004792884,0.6858381819123983,0.7499576307625448,0.716126441638914
3.519999999999969,0.9971862117159045,0.7082830320858415,0.5349411243078038,0.6859419162674005,0.7500039181644049,0.7161624927080029
3.5299999999999687,0.9971928575353496,0.7082771617139513,0.5349277442211123,0.6860449581395364,0.7500499187005635,0.7161983608563779
3.5399999999999685,0.9971994657293534,0.7082712747752464,0.5349143602027823,0.6861473136528988,0.7500956353489141,0.7162340480564753
3.5499999999999683,0.9972060366085517,0.7082653713763267,0.5349009722369917,0.6862489888566718,0.750141071040652,0.7162695562483723
3.559999999999968,0.9972125704805196,0.7082594516230311,0.5348875803085379,0.6863499897262667,0.7501862286612274,0.7163048873404824
3.569999999999968,0.9972190676498124,0.7082535156204589,0.5348741844028468,0.6864503221644445,0.7502311110512769,0.7163400432102313
3.5799999999999677,0.997225528418006,0.7082475634729899,0.5348607845059802,0.6865499920024196,0.7502757210075348,0.7163750257047193
3.5899999999999674,0.9972319530837389,0.7082415952843042,0.5348473806046433,0.6866490050009479,0.7503200612837269,0.7164098366413687
3.5999999999999672,0.9972383419427494,0.7082356111574006,0.5348339726861914,0.6867473668513944,0.7503641345914436,0.7164444778085575
3.609999999999967,0.997244695287914,0.7082296111946143,0.5348205607386344,0.6868450831767875,0.7504079436009937,0.7164789509662349
3.619999999999967,0.9972510134092852,0.7082235954976339,0.5348071447506432,0.6869421595328544,0.7504514909422415,0.7165132578465278
3.6299999999999666,0.9972572965941283,0.7082175641675186,0.5347937247115527,0.6870386014090409,0.7504947792054247,0.7165474001543299
3.6399999999999664,0.9972635451269555,0.7082115173047115,0.5347803006113652,0.6871344142295135,0.7505378109419545,0.7165813795678795
3.649999999999966,0.9972697592895624,0.7082054550090581,0.5347668724407555,0.687229603354147,0.7505805886651989,0.7166151977393218
3.659999999999966,0.997275939361061,0.7081993773798166,0.5347534401910701,0.6873241740794938,0.7506231148512493,0.7166488562952613
3.6699999999999657,0.9972820856179142,0.7081932845156744,0.5347400038543306,0.6874181316397404,0.7506653919396704,0.7166823568373003
3.6799999999999655,0.9972881983339669,0.7081871765147594,0.5347265634232349,0.6875114812076447,0.7507074223342333,0.7167157009425644
3.6899999999999653,0.9972942777804787,0.7081810534746531,0.5347131188911577,0.6876042278954599,0.7507492084036327,0.7167488901642168
3.699999999999965,0.9973003242261567,0.7081749154924025,0.53469967025215,0.687696376755843,0.7507907524821902,0.7167819260319618
3.709999999999965,0.9973063379371836,0.7081687626645312,0.5346862175009398,0.6877879327827472,0.7508320568705394,0.7168148100525342
3.7199999999999647,0.99731231917725,0.7081625950870504,0.5346727606329306,0.6878789009123001,0.7508731238363007,0.7168475437101828
3.7299999999999645,0.9973182682075826,0.7081564128554689,0.5346592996442008,0.6879692860236679,0.750913955614735,0.7168801284671349
3.7399999999999642,0.9973241852869733,0.7081502160648034,0.5346458345315015,0.6880590929399022,0.7509545544093891,0.716912565764058
3.749999999999964,0.9973300706718081,0.7081440048095873,0.5346323652922548,0.6881483264287768,0.7509949223927243,0.7169448570205061
3.759999999999964,0.9973359246160941,0.7081377791838798,0.5346188919245511,0.6882369912036059,0.7510350617067315,0.7169770036353591
3.7699999999999636,0.997341747371488,0.7081315392812753,0.5346054144271476,0.6883250919240527,0.751074974463533,0.7170090069872481
3.7799999999999634,0.9973475391873224,0.7081252851949108,0.5345919327994638,0.6884126331969204,0.751114662745972,0.7170408684349759
3.789999999999963,0.9973533003106313,0.7081190170174734,0.5345784470415786,0.6884996195769324,0.7511541286081881,0.7170725893179246
3.799999999999963,0.9973590309861766,0.7081127348412083,0.5345649571542274,0.6885860555674977,0.7511933740761803,0.717104170956454
3.8099999999999627,0.9973647314564739,0.7081064387579259,0.5345514631387971,0.6886719456214654,0.7512324011483591,0.7171356146522929
3.8199999999999625,0.9973704019618167,0.7081001288590079,0.5345379649973226,0.6887572941418623,0.751271211796085,0.7171669216889196
3.8299999999999623,0.9973760427403011,0.7080938052354142,0.5345244627324821,0.6888421054826224,0.751309807964196,0.7171980933319351
3.839999999999962,0.9973816540278508,0.7080874679776894,0.5345109563475926,0.6889263839493011,0.7513481915715229,0.7172291308294256
3.849999999999962,0.997387236058239,0.708081117175968,0.5344974458466054,0.6890101337997777,0.7513863645113947,0.717260035412321
3.8599999999999617,0.9973927890631126,0.7080747529199797,0.5344839312341,0.6890933592449467,0.7514243286521313,0.7172908082947386
3.8699999999999615,0.9973983132720153,0.7080683752990555,0.5344704125152797,0.6891760644493954,0.7514620858375257,0.717321450674326
3.8799999999999613,0.9974038089124111,0.7080619844021327,0.5344568896959657,0.6892582535320727,0.7514996378873179,0.7173519637325918
3.889999999999961,0.9974092762097034,0.708055580317759,0.5344433627825923,0.6893399305669434,0.7515369865976539,0.7173823486352284
3.899999999999961,0.9974147153872602,0.708049163134097,0.5344298317821992,0.6894210995836342,0.7515741337415403,0.7174126065324319
3.9099999999999606,0.9974201266664333,0.70804273293893,0.5344162967024281,0.6895017645680643,0.7516110810692831,0.7174427385592087
3.9199999999999604,0.9974255102665807,0.7080362898196644,0.5344027575515147,0.6895819294630723,0.751647830308922,0.7174727458356799
3.92999999999996,0.997430866405086,0.7080298338633343,0.5343892143382832,0.6896615981690242,0.7516843831666522,0.7175026294673765
3.93999999999996,0.997436195297381,0.7080233651566056,0.5343756670721403,0.6897407745444165,0.7517207413272365,0.7175323905455266
3.9499999999999598,0.9974414971569635,0.7080168837857789,0.5343621157630681,0.6898194624064666,0.7517569064544107,0.7175620301473398
3.9599999999999596,0.9974467721954198,0.7080103898367937,0.5343485604216179,0.6898976655316961,0.7517928801912792,0.7175915493362817
3.9699999999999593,0.9974520206224412,0.7080038833952307,0.5343350010589044,0.6899753876564976,0.7518286641607003,0.7176209491623435
3.979999999999959,0.9974572426458458,0.707997364546315,0.5343214376865966,0.6900526324777001,0.7518642599656646,0.7176502306623043
3.989999999999959,0.9974624384715973,0.7079908333749209,0.534307870316915,0.6901294036531185,0.7518996691896654,0.7176793948599889
3.9999999999999587,0.9974676083038215,0.7079842899655708,0.5342942989626204,0.6902057048020966,0.7519348933970602,0.7177084427665195
4.009999999999959,0.9974727523448285,0.707977734402442,0.5342807236370102,0.6902815395060402,0.7519699341334236,0.71773737538056
4.019999999999959,0.9974778707951266,0.707971166769366,0.5342671443539097,0.6903569113089414,0.7520047929258943,0.7177661936885564
4.0299999999999585,0.9974829638534439,0.7079645871498328,0.5342535611276661,0.6904318237178931,0.7520394712835123,0.7177948986649709
4.039999999999958,0.9974880317167454,0.707957995626993,0.5342399739731416,0.6905062802035971,0.7520739706975509,0.7178234912725101
4.049999999999958,0.9974930745802483,0.7079513922836586,0.5342263829057047,0.6905802842008596,0.7521082926418389,0.7178519724623494
4.059999999999958,0.9974980926374414,0.707944777202306,0.5342127879412247,0.6906538391090824,0.7521424385730777,0.7178803431743509
4.069999999999958,0.9975030860801013,0.7079381504650786,0.534199189096065,0.6907269482927442,0.7521764099311506,0.7179086043372755
4.079999999999957,0.9975080550983101,0.7079315121537876,0.5341855863870741,0.6907996150818726,0.7522102081394261,0.7179367568689943
4.089999999999957,0.9975129998804705,0.7079248623499138,0.5341719798315798,0.6908718427725113,0.7522438346050525,0.7179648016766889
4.099999999999957,0.997517920613324,0.7079182011346099,0.5341583694473815,0.690943634627176,0.7522772907192488,0.7179927396570521
4.109999999999957,0.9975228174819648,0.7079115285887013,0.5341447552527433,0.6910149938753044,0.7523105778575861,0.7180205716964814
4.119999999999957,0.9975276906698586,0.7079048447926891,0.5341311372663874,0.6910859237136996,0.7523436973802659,0.7180482986712685
4.129999999999956,0.9975325403588554,0.7078981498267493,0.5341175155074857,0.6911564273069642,0.7523766506323901,0.7180759214477859
4.139999999999956,0.9975373667292077,0.7078914437707363,0.5341038899956535,0.6912265077879287,0.7524094389442257,0.718103440882666
4.149999999999956,0.9975421699595842,0.7078847267041829,0.5340902607509421,0.6912961682580714,0.7524420636314638,0.7181308578229793
4.159999999999956,0.9975469502270858,0.7078779987063021,0.5340766277938318,0.6913654117879336,0.7524745259954733,0.718158173106407
4.1699999999999555,0.9975517077072601,0.7078712598559878,0.5340629911452244,0.6914342414175257,0.7525068273235469,0.7181853875614079
4.179999999999955,0.9975564425741167,0.7078645102318167,0.5340493508264368,0.6915026601567273,0.7525389688891452,0.7182125020073862
4.189999999999955,0.9975611550001413,0.7078577499120493,0.5340357068591941,0.691570670985682,0.7525709519521326,0.7182395172548496
4.199999999999955,0.9975658451563115,0.7078509789746299,0.534022059265621,0.6916382768551846,0.7526027777590085,0.7182664341055673
4.209999999999955,0.9975705132121092,0.7078441974971887,0.5340084080682365,0.6917054806870615,0.7526344475431348,0.7182932533527252
4.2199999999999545,0.9975751593355361,0.7078374055570423,0.5339947532899462,0.6917722853745462,0.7526659625249562,0.7183199757810723
4.229999999999954,0.9975797836931268,0.7078306032311945,0.5339810949540351,0.6918386937826484,0.752697323912218,0.7183466021670708
4.239999999999954,0.9975843864499648,0.7078237905963383,0.5339674330841623,0.6919047087485163,0.752728532900177,0.7183731332790364
4.249999999999954,0.9975889677696931,0.7078169677288547,0.5339537677043518,0.6919703330817946,0.7527595906718095,0.7183995698772798
4.259999999999954,0.997593527814529,0.7078101347048149,0.5339400988389865,0.6920355695649753,0.7527904983980132,0.7184259127142413
4.269999999999953,0.9975980667452786,0.7078032915999817,0.5339264265128035,0.6921004209537432,0.7528212572378051,0.718452162534625
4.279999999999953,0.9976025847213487,0.7077964384898081,0.5339127507508838,0.6921648899773175,0.752851868338517,0.7184783200755291
4.289999999999953,0.99760708190076,0.7077895754494402,0.5338990715786484,0.6922289793387864,0.7528823328359837,0.7185043860665733
4.299999999999953,0.9976115584401608,0.707782702553717,0.5338853890218508,0.6922926917154348,0.7529126518547278,0.7185303612300205
4.3099999999999525,0.9976160144948385,0.7077758198771706,0.53387170310657,0.6923560297590712,0.7529428265081425,0.7185562462809012
4.319999999999952,0.9976204502187341,0.707768927494028,0.5338580138592043,0.6924189960963469,0.7529728578986685,0.7185820419271294
4.329999999999952,0.9976248657644518,0.7077620254782104,0.5338443213064656,0.6924815933290688,0.753002747117966,0.7186077488696179
4.339999999999952,0.9976292612832749,0.707755113903335,0.5338306254753711,0.6925438240345093,0.7530324952470868,0.7186333678023945
4.349999999999952,0.9976336369251758,0.7077481928427151,0.5338169263932386,0.692605690765713,0.7530621033566385,0.7186588994127083
4.3599999999999515,0.9976379928388287,0.7077412623693611,0.5338032240876806,0.6926671960517938,0.7530915725069468,0.7186843443811389
4.369999999999951,0.9976423291716211,0.7077343225559801,0.5337895185865955,0.6927283423982323,0.7531209037482154,0.7187097033817023
4.379999999999951,0.9976466460696671,0.7077273734749778,0.5337758099181643,0.6927891322871654,0.7531500981206798,0.7187349770819514
4.389999999999951,0.9976509436778169,0.7077204151984579,0.5337620981108424,0.6928495681776737,0.7531791566547604,0.7187601661430788
4.399999999999951,0.9976552221396707,0.7077134477982234,0.533748383193355,0.6929096525060627,0.75320808037121,0.7187852712200118
4.40999999999995,0.9976594815975882,0.7077064713457768,0.5337346651946899,0.6929693876861402,0.7532368702812604,0.7188102929615113
4.41999999999995,0.9976637221927022,0.7076994859123208,0.533720944144092,0.6930287761094915,0.7532655273867629,0.7188352320102617
4.42999999999995,0.9976679440649269,0.7076924915687589,0.5337072200710582,0.6930878201457465,0.7532940526803287,0.7188600890029644
4.43999999999995,0.9976721473529726,0.7076854883856959,0.5336934930053299,0.6931465221428468,0.7533224471454646,0.7188848645704266
4.4499999999999496,0.9976763321943535,0.707678476433438,0.5336797629768887,0.6932048844273064,0.753350711756706,0.7189095593376471
4.459999999999949,0.997680498725401,0.7076714557819942,0.5336660300159501,0.6932629093044685,0.753378847479746,0.718934173923901
4.469999999999949,0.9976846470812718,0.7076644265010755,0.5336522941529578,0.6933205990587602,0.7534068552715649,0.7189587089428251
4.479999999999949,0.9976887773959625,0.7076573886600971,0.5336385554185779,0.6933779559539417,0.7534347360805533,0.7189831650024963
4.489999999999949,0.9976928898023165,0.7076503423281778,0.5336248138436946,0.6934349822333521,0.7534624908466343,0.7190075427055114
4.4999999999999485,0.9976969844320359,0.7076432875741402,0.5336110694594027,0.6934916801201534,0.7534901205013826,0.7190318426490648
4.509999999999948,0.9977010614156933,0.7076362244665128,0.5335973222970044,0.6935480518175676,0.7535176259681419,0.7190560654250235
4.519999999999948,0.9977051208827387,0.707629153073528,0.5335835723880017,0.6936040995091132,0.753545008162138,0.7190802116200008
4.529999999999948,0.9977091629615135,0.7076220734631262,0.5335698197640939,0.6936598253588372,0.753572267990592,0.7191042818154286
4.539999999999948,0.9977131877792575,0.7076149857029524,0.5335560644571694,0.6937152315115431,0.7535994063528281,0.7191282765876277
4.549999999999947,0.9977171954621209,0.7076078898603596,0.5335423064993029,0.6937703200930175,0.7536264241403818,0.7191521965078755
4.559999999999947,0.9977211861351735,0.7076007860024082,0.533528545922749,0.6938250932102512,0.7536533222371037,0.7191760421424741
4.569999999999947,0.9977251599224136,0.7075936741958663,0.5335147827599379,0.6938795529516576,0.7536801015192625,0.7191998140528157
4.579999999999947,0.997729116946779,0.7075865545072105,0.5335010170434694,0.6939337013872902,0.7537067628556453,0.7192235127954464
4.589999999999947,0.9977330573301563,0.7075794270026273,0.53348724880611,0.6939875405690534,0.7537333071076553,0.7192471389221278
4.599999999999946,0.997736981193389,0.7075722917480122,0.533473478080786,0.6940410725309137,0.7537597351294084,0.7192706929798998
4.609999999999946,0.9977408886562896,0.7075651488089709,0.5334597049005797,0.6940942992891057,0.7537860477678274,0.7192941755111397
4.619999999999946,0.9977447798376469,0.7075579982508204,0.5334459292987246,0.6941472228423357,0.7538122458627334,0.7193175870536199
4.629999999999946,0.9977486548552351,0.7075508401385888,0.533432151308601,0.6941998451719826,0.7538383302469358,0.7193409281405647
4.6399999999999455,0.9977525138258242,0.7075436745370157,0.5334183709637307,0.6942521682422963,0.7538643017463216,0.7193641993007072
4.649999999999945,0.9977563568651879,0.7075365015105537,0.5334045882977732,0.6943041940005927,0.7538901611799403,0.7193874010583423
4.659999999999945,0.9977601840881137,0.7075293211233684,0.5333908033445213,0.6943559243774472,0.7539159093600902,0.7194105339333811
4.669999999999945,0.9977639956084099,0.7075221334393385,0.5333770161378956,0.6944073612868821,0.7539415470923996,0.7194335984414021
4.679999999999945,0.997767791538917,0.7075149385220576,0.533363226711942,0.6944585066265573,0.7539670751759089,0.7194565950937023
4.689999999999944,0.9977715719915142,0.7075077364348338,0.5333494351008256,0.6945093622779526,0.7539924944031493,0.7194795243973459
4.699999999999944,0.9977753370771288,0.7075005272406902,0.533335641338827,0.6945599301065498,0.7540178055602209,0.7195023868552144
4.709999999999944,0.9977790869057457,0.7074933110023671,0.53332184546034,0.6946102119620141,0.7540430094268692,0.719525182966053
4.719999999999944,0.9977828215864138,0.7074860877823204,0.5333080474998643,0.6946602096783692,0.7540681067765588,0.7195479132245164
4.729999999999944,0.9977865412272561,0.7074788576427232,0.5332942474920035,0.6947099250741735,0.7540930983765477,0.7195705781212165
4.739999999999943,0.9977902459354775,0.7074716206454674,0.5332804454714614,0.694759359952692,0.7541179849879575,0.7195931781427637
4.749999999999943,0.9977939358173726,0.7074643768521626,0.5332666414730366,0.6948085161020656,0.7541427673658435,0.7196157137718112
4.759999999999943,0.997797610978334,0.7074571263241377,0.53325283553162,0.6948573952954802,0.754167446259266,0.7196381854871001
4.769999999999943,0.9978012715228614,0.7074498691224417,0.5332390276821899,0.6949059992913315,0.7541920224113539,0.719660593763496
4.7799999999999425,0.9978049175545679,0.707442605307844,0.5332252179598096,0.6949543298333878,0.7542164965593731,0.719682939072034
4.789999999999942,0.9978085491761898,0.7074353349408347,0.5332114063996216,0.6950023886509517,0.7542408694347902,0.7197052218799552
4.799999999999942,0.9978121664895917,0.7074280580816261,0.5331975930368468,0.6950501774590184,0.7542651417633359,0.7197274426507476
4.809999999999942,0.9978157695957783,0.7074207747901534,0.5331837779067785,0.6950976979584332,0.7542893142650673,0.7197496018441826
4.819999999999942,0.997819358594898,0.707413485126074,0.5331699610447797,0.6951449518360454,0.7543133876544287,0.7197716999163535
4.8299999999999415,0.9978229335862526,0.7074061891487695,0.5331561424862796,0.6951919407648622,0.7543373626403114,0.7197937373197107
4.839999999999941,0.997826494668305,0.7073988869173462,0.5331423222667709,0.6952386664041976,0.7543612399261116,0.7198157145030982
4.849999999999941,0.9978300419386866,0.7073915784906356,0.533128500421805,0.6952851303998226,0.7543850202097887,0.7198376319117881
4.859999999999941,0.997833575494203,0.707384263927195,0.5331146769869902,0.6953313343841105,0.7544087041839199,0.7198594899875135
4.869999999999941,0.9978370954308443,0.7073769432853085,0.5331008519979871,0.6953772799761826,0.7544322925357573,0.7198812891685042
4.87999999999994,0.9978406018437899,0.7073696166229877,0.5330870254905065,0.6954229687820512,0.7544557859472808,0.7199030298895185
4.88999999999994,0.9978440948274164,0.7073622839979714,0.5330731975003044,0.6954684023947598,0.7544791850952515,0.7199247125818741
4.89999999999994,0.997847574475306,0.7073549454677288,0.5330593680631825,0.6955135823945227,0.7545024906512631,0.7199463376734805
4.90999999999994,0.9978510408802519,0.707347601089458,0.5330455372149817,0.6955585103488617,0.7545257032817936,0.71996790558887
4.9199999999999395,0.9978544941342652,0.7073402509200862,0.5330317049915789,0.6956031878127436,0.7545488236482555,0.7199894167492268
4.929999999999939,0.9978579343285844,0.707332895016274,0.5330178714288879,0.6956476163287114,0.7545718524070449,0.7200108715724187
4.939999999999939,0.9978613615536788,0.7073255334344118,0.5330040365628518,0.6956917974270187,0.7545947902095895,0.7200322704730234
4.949999999999939,0.9978647758992577,0.7073181662306239,0.5329902004294437,0.695735732625758,0.7546176377023952,0.7200536138623577
4.959999999999939,0.9978681774542767,0.7073107934607674,0.5329763630646619,0.6957794234309915,0.754640395527094,0.7200749021485062
4.9699999999999385,0.9978715663069436,0.7073034151804333,0.5329625245045271,0.6958228713368761,0.754663064320489,0.7200961357363481
4.979999999999938,0.9978749425447259,0.7072960314449485,0.5329486847850821,0.6958660778257906,0.7546856447145988,0.7201173150275837
4.989999999999938,0.9978783062543575,0.7072886423093747,0.5329348439423851,0.6959090443684587,0.7547081373367022,0.720138440420761
4.999999999999938,0.997881657521844,0.7072812478285104,0.5329210020125104,0.6959517724240708,0.7547305428093807,0.7201595123113009
5.009999999999938,0.9978849964324702,0.7072738480568919,0.532907159031545,0.695994263440406,0.7547528617505612,0.720180531091523
5.019999999999937,0.997888323070807,0.7072664430487929,0.5328933150355846,0.6960365188539501,0.7547750947735583,0.7202014971506705
5.029999999999937,0.9978916375207155,0.7072590328582266,0.5328794700607332,0.6960785400900145,0.754797242487115,0.7202224108749351
5.039999999999937,0.9978949398653554,0.7072516175389449,0.5328656241430987,0.6961203285628507,0.7548193054954413,0.7202432726474783
5.049999999999937,0.9978982301871913,0.7072441971444419,0.5328517773187923,0.6961618856757663,0.7548412843982567,0.7202640828484591
5.0599999999999365,0.9979015085679978,0.7072367717279522,0.5328379296239248,0.6962032128212382,0.7548631797908263,0.7202848418550527
5.069999999999936,0.9979047750888648,0.7072293413424519,0.5328240810946041,0.6962443113810237,0.7548849922640005,0.7203055500414761
5.079999999999936,0.9979080298302065,0.7072219060406619,0.5328102317669352,0.6962851827262719,0.7549067224042529,0.72032620777901
5.089999999999936,0.9979112728717641,0.7072144658750454,0.5327963816770143,0.6963258282176327,0.7549283707937161,0.7203468154360197
5.099999999999936,0.9979145042926137,0.7072070208978111,0.5327825308609294,0.696366249205363,0.7549499380102187,0.720367373377978
5.1099999999999355,0.9979177241711725,0.7071995711609133,0.5327686793547577,0.6964064470294358,0.7549714246273209,0.7203878819674842
5.119999999999935,0.9979209325852029,0.707192116716052,0.5327548271945615,0.6964464230196427,0.7549928312143498,0.7204083415642878
5.129999999999935,0.9979241296118194,0.7071846576146757,0.5327409744163896,0.6964861784956984,0.7550141583364328,0.7204287525253058
5.139999999999935,0.9979273153274942,0.7071771939079797,0.5327271210562711,0.6965257147673446,0.7550354065545346,0.720449115204647
5.149999999999935,0.9979304898080635,0.7071697256469096,0.5327132671502173,0.6965650331344493,0.7550565764254873,0.7204694299536277
5.159999999999934,0.9979336531287312,0.7071622528821595,0.5326994127342165,0.6966041348871079,0.7550776685020255,0.7204896971207938
5.169999999999934,0.9979368053640769,0.7071547756641756,0.5326855578442349,0.6966430213057413,0.7550986833328176,0.7205099170519385
5.179999999999934,0.9979399465880595,0.7071472940431547,0.5326717025162119,0.6966816936611931,0.7551196214624983,0.7205300900901228
5.189999999999934,0.9979430768740244,0.7071398080690467,0.5326578467860602,0.6967201532148279,0.7551404834317008,0.7205502165756932
5.199999999999934,0.9979461962947066,0.7071323177915543,0.5326439906896628,0.6967584012186243,0.7551612697770869,0.720570296846301
5.209999999999933,0.9979493049222387,0.7071248232601347,0.5326301342628724,0.6967964389152691,0.7551819810313766,0.7205903312369188
5.219999999999933,0.9979524028281537,0.7071173245240004,0.5326162775415085,0.6968342675382511,0.7552026177233804,0.72061032007986
5.229999999999933,0.9979554900833927,0.7071098216321194,0.5326024205613555,0.6968718883119522,0.7552231803780274,0.7206302637047957
5.239999999999933,0.9979585667583087,0.7071023146332175,0.5325885633581627,0.6969093024517383,0.755243669516395,0.7206501624387722
5.2499999999999325,0.9979616329226713,0.7070948035757774,0.532574705967641,0.6969465111640483,0.7552640856557379,0.720670016606229
5.259999999999932,0.9979646886456731,0.7070872885080403,0.5325608484254606,0.6969835156464828,0.7552844293095161,0.720689826529014
5.269999999999932,0.9979677339959344,0.7070797694780077,0.5325469907672516,0.6970203170878911,0.755304700987423,0.7207095925264019
5.279999999999932,0.9979707690415088,0.7070722465334418,0.5325331330286016,0.6970569166684586,0.7553249011954132,0.7207293149151097
5.289999999999932,0.9979737938498854,0.7070647197218652,0.5325192752450532,0.6970933155597897,0.7553450304357296,0.720748994009314
5.299999999999931,0.9979768084879982,0.7070571890905636,0.5325054174521029,0.6971295149249952,0.7553650892069306,0.7207686301206658
5.309999999999931,0.9979798130222265,0.7070496546865851,0.5324915596852002,0.6971655159187713,0.7553850780039157,0.7207882235583076
5.319999999999931,0.997982807518404,0.7070421165567424,0.5324777019797455,0.6972013196874871,0.7554049973179529,0.7208077746288882
5.329999999999931,0.9979857920418201,0.7070345747476132,0.5324638443710891,0.6972369273692601,0.755424847636704,0.7208272836365801
5.339999999999931,0.9979887666572268,0.7070270293055408,0.5324499868945293,0.6972723400940408,0.7554446294442491,0.7208467508830911
5.34999999999993,0.9979917314288421,0.7070194802766359,0.5324361295853122,0.6973075589836899,0.7554643432211143,0.7208661766676849
5.35999999999993,0.9979946864203559,0.7070119277067759,0.532422272478628,0.6973425851520567,0.7554839894442935,0.720885561287191
5.36999999999993,0.997997631694934,0.7070043716416076,0.5324084156096117,0.6973774197050568,0.7555035685872755,0.7209049050360227
5.37999999999993,0.9980005673152231,0.7069968121265473,0.5323945590133418,0.6974120637407489,0.7555230811200663,0.7209242082061907
5.3899999999999295,0.9980034933433536,0.7069892492067812,0.5323807027248377,0.6974465183494095,0.7555425275092147,0.7209434710873186
5.399999999999929,0.9980064098409475,0.7069816829272675,0.5323668467790595,0.6974807846136081,0.7555619082178353,0.7209626939666562
5.409999999999929,0.9980093168691196,0.7069741133327363,0.5323529912109063,0.6975148636082806,0.7555812237056311,0.7209818771290936
5.419999999999929,0.9980122144884841,0.7069665404676911,0.5323391360552153,0.6975487564008032,0.7556004744289186,0.721001020857178
5.429999999999929,0.9980151027591574,0.7069589643764093,0.5323252813467604,0.697582464051062,0.7556196608406485,0.721020125431124
5.4399999999999284,0.9980179817407636,0.7069513851029433,0.5323114271202511,0.6976159876115271,0.7556387833904296,0.7210391911288306
5.449999999999928,0.9980208514924392,0.7069438026911219,0.5322975734103315,0.6976493281273207,0.7556578425245509,0.7210582182258932
5.459999999999928,0.9980237120728356,0.7069362171845504,0.5322837202515792,0.6976824866362877,0.755676838686004,0.721077206995618
5.469999999999928,0.9980265635401242,0.7069286286266114,0.5322698676785038,0.6977154641690642,0.7556957723145046,0.7210961577090358
5.479999999999928,0.9980294059520022,0.7069210370604673,0.5322560157255464,0.6977482617491444,0.7557146438465138,0.7211150706349142
5.489999999999927,0.9980322393656941,0.7069134425290591,0.5322421644270782,0.6977808803929496,0.7557334537152606,0.7211339460397731
5.499999999999927,0.9980350638379575,0.7069058450751089,0.5322283138173998,0.6978133211098919,0.755752202350762,0.7211527841878954
5.509999999999927,0.9980378794250869,0.7068982447411203,0.5322144639307403,0.6978455849024422,0.755770890179845,0.7211715853413425
5.519999999999927,0.9980406861829173,0.7068906415693785,0.5322006148012552,0.6978776727661933,0.7557895176261668,0.7211903497599659
5.5299999999999265,0.998043484166829,0.7068830356019529,0.5321867664630272,0.6979095856899243,0.7558080851102353,0.721209077701421
5.539999999999926,0.9980462734317506,0.7068754268806964,0.5321729189500639,0.6979413246556639,0.7558265930494301,0.7212277694211789
5.549999999999926,0.9980490540321639,0.7068678154472472,0.5321590722962972,0.6979728906387532,0.7558450418580219,0.7212464251725403
5.559999999999926,0.998051826022107,0.7068602013430298,0.5321452265355836,0.698004284607906,0.7558634319471927,0.7212650452066475
5.569999999999926,0.9980545894551792,0.7068525846092556,0.5321313817017014,0.6980355075252718,0.7558817637250564,0.7212836297724972
5.5799999999999255,0.9980573443845441,0.7068449652869235,0.5321175378283513,0.6980665603464944,0.7559000375966775,0.7213021791169535
5.589999999999925,0.9980600908629325,0.7068373434168214,0.5321036949491548,0.6980974440207736,0.7559182539640907,0.7213206934847592
5.599999999999925,0.9980628289426491,0.706829719039527,0.5320898530976538,0.6981281594909209,0.7559364132263209,0.72133917311855
5.609999999999925,0.9980655586755723,0.7068220921954085,0.5320760123073102,0.698158707693421,0.7559545157794016,0.7213576182588651
5.619999999999925,0.9980682801131611,0.7068144629246248,0.532062172611503,0.6981890895584875,0.7559725620163937,0.7213760291441595
5.629999999999924,0.9980709933064569,0.7068068312671285,0.5320483340435315,0.6982193060101199,0.755990552327405,0.7213944060108175
5.639999999999924,0.998073698306089,0.7067991972626648,0.5320344966366103,0.6982493579661612,0.7560084870996089,0.7214127490931643
5.649999999999924,0.9980763951622756,0.7067915609507731,0.5320206604238716,0.6982792463383509,0.7560263667172618,0.7214310586234773
5.659999999999924,0.9980790839248304,0.7067839223707884,0.5320068254383632,0.698308972032383,0.7560441915617224,0.7214493348319987
5.6699999999999235,0.9980817646431629,0.7067762815618408,0.5319929917130476,0.698338535947958,0.75606196201147,0.7214675779469473
5.679999999999923,0.9980844373662849,0.7067686385628584,0.5319791592808025,0.6983679389788378,0.756079678442122,0.7214857881945305
5.689999999999923,0.9980871021428118,0.7067609934125664,0.5319653281744191,0.6983971820128976,0.7560973412264516,0.7215039657989558
5.699999999999923,0.9980897590209675,0.706753346149489,0.5319514984266019,0.6984262659321798,0.7561149507344064,0.721522110982443
5.709999999999923,0.9980924080485866,0.7067456968119498,0.5319376700699677,0.6984551916129452,0.7561325073331258,0.7215402239652355
5.7199999999999225,0.9980950492731188,0.7067380454380732,0.5319238431370458,0.6984839599257238,0.7561500113869583,0.7215583049656126
5.729999999999922,0.9980976827416325,0.7067303920657849,0.5319100176602765,0.6985125717353666,0.7561674632574784,0.7215763541998992
5.739999999999922,0.9981003085008155,0.7067227367328127,0.531896193672011,0.6985410279010937,0.7561848633035053,0.7215943718824805
5.749999999999922,0.9981029265969824,0.7067150794766879,0.5318823712045112,0.6985693292765464,0.7562022118811184,0.7216123582258107
5.759999999999922,0.998105537076075,0.7067074203347462,0.531868550289949,0.6985974767098346,0.7562195093436753,0.7216303134404255
5.769999999999921,0.9981081399836653,0.7066997593441271,0.5318547309604041,0.6986254710435849,0.7562367560418289,0.7216482377349541
5.779999999999921,0.9981107353649611,0.7066920965417771,0.5318409132478668,0.6986533131149897,0.7562539523235434,0.7216661313161294
5.789999999999921,0.9981133232648075,0.706684431964449,0.5318270971842338,0.6986810037558532,0.7562710985341111,0.7216839943888002
5.799999999999921,0.9981159037276893,0.706676765648703,0.5318132828013112,0.6987085437926396,0.7562881950161701,0.7217018271559422
5.809999999999921,0.9981184767977362,0.7066690976309085,0.5317994701308119,0.6987359340465185,0.7563052421097197,0.7217196298186699
5.81999999999992,0.9981210425187242,0.7066614279472433,0.5317856592043547,0.6987631753334098,0.7563222401521361,0.7217374025762454
5.82999999999992,0.99812360093408,0.7066537566336966,0.5317718500534665,0.6987902684640315,0.756339189478191,0.7217551456260936
5.83999999999992,0.9981261520868824,0.7066460837260674,0.5317580427095784,0.6988172142439406,0.756356090420065,0.721772859163809
5.84999999999992,0.998128696019867,0.7066384092599679,0.5317442372040285,0.6988440134735805,0.7563729433073658,0.7217905433831702
5.8599999999999195,0.9981312327754276,0.7066307332708224,0.5317304335680593,0.6988706669483244,0.7563897484671431,0.7218081984761489
5.869999999999919,0.9981337623956206,0.706623055793869,0.531716631832818,0.6988971754585162,0.7564065062239048,0.7218258246329221
5.879999999999919,0.9981362849221673,0.7066153768641605,0.5317028320293565,0.6989235397895153,0.7564232168996323,0.7218434220418821
5.889999999999919,0.998138800396457,0.7066076965165657,0.531689034188631,0.6989497607217388,0.756439880813797,0.721860990889648
5.899999999999919,0.9981413088595495,0.7066000147857693,0.5316752383415011,0.6989758390307022,0.7564564982833755,0.721878531361077
5.909999999999918,0.9981438103521771,0.7065923317062719,0.5316614445187288,0.6990017754870615,0.7564730696228651,0.721896043639275
5.919999999999918,0.9981463049147504,0.7065846473123943,0.5316476527509807,0.699027570856654,0.7564895951442991,0.7219135279056066
5.929999999999918,0.9981487925873571,0.7065769616382744,0.5316338630688249,0.6990532259005375,0.7565060751572619,0.7219309843397066
5.939999999999918,0.9981512734097691,0.7065692747178712,0.5316200755027326,0.6990787413750326,0.756522509968905,0.7219484131194913
5.949999999999918,0.9981537474214409,0.706561586584963,0.5316062900830764,0.69910411803176,0.7565388998839623,0.7219658144211692
5.959999999999917,0.9981562146615156,0.7065538972731507,0.5315925068401317,0.6991293566176805,0.7565552452047636,0.7219831884192505
5.969999999999917,0.9981586751688267,0.7065462068158566,0.5315787258040745,0.6991544578751343,0.7565715462312519,0.7220005352865592
5.979999999999917,0.9981611289818995,0.7065385152463259,0.5315649470049818,0.6991794225418771,0.7565878032609957,0.722017855194242
5.989999999999917,0.9981635761389551,0.7065308225976287,0.5315511704728328,0.6992042513511207,0.756604016589207,0.7220351483117823
5.9999999999999165,0.9981660166779133,0.7065231289026589,0.5315373962375063,0.6992289450315676,0.7566201865087523,0.7220524148070059
6.009999999999916,0.998168450636394,0.7065154341941365,0.5315236243287821,0.6992535043074501,0.756636313310171,0.7220696548460964
6.019999999999916,0.9981708780517208,0.7065077385046079,0.5315098547763402,0.6992779298985656,0.756652397281688,0.7220868685936032
6.029999999999916,0.9981732989609226,0.7065000418664465,0.531496087609761,0.6993022225203133,0.7566684387092284,0.7221040562124519
6.039999999999916,0.9981757134007371,0.7064923443118538,0.5314823228585238,0.69932638288373,0.7566844378764322,0.7221212178639553
6.0499999999999154,0.9981781214076123,0.7064846458728598,0.5314685605520082,0.6993504116955249,0.7567003950646695,0.7221383537078254
6.059999999999915,0.998180523017711,0.706476946581325,0.5314548007194934,0.6993743096581151,0.756716310553053,0.7221554639021808
6.069999999999915,0.9981829182669105,0.7064692464689402,0.531441043390158,0.6993980774696603,0.7567321846184543,0.7221725486035593
6.079999999999915,0.9981853071908074,0.7064615455672267,0.5314272885930783,0.6994217158240965,0.7567480175355167,0.7221896079669277
6.089999999999915,0.9981876898247181,0.7064538439075391,0.5314135363572317,0.6994452254111703,0.75676380957667,0.722206642145692
6.099999999999914,0.9981900662036828,0.7064461415210638,0.5313997867114924,0.6994686069164713,0.756779561012144,0.7222236512917075
6.109999999999914,0.9981924363624667,0.7064384384388215,0.5313860396846344,0.6994918610214681,0.7567952721099847,0.7222406355552913
6.119999999999914,0.9981948003355633,0.7064307346916671,0.5313722953053294,0.6995149884035373,0.7568109431360638,0.7222575950852281
6.129999999999914,0.9981971581571966,0.7064230303102914,0.5313585536021483,0.6995379897359988,0.7568265743540977,0.7222745300287858
6.1399999999999135,0.9981995098613229,0.7064153253252209,0.5313448146035598,0.6995608656881461,0.7568421660256572,0.7222914405317206
6.149999999999913,0.998201855481633,0.7064076197668192,0.5313310783379309,0.6995836169252789,0.7568577184101838,0.722308326738291
6.159999999999913,0.9982041950515548,0.7063999136652868,0.531317344833526,0.6996062441087344,0.7568732317650024,0.7223251887912664
6.169999999999913,0.9982065286042568,0.7063922070506636,0.5313036141185078,0.6996287478959182,0.7568887063453351,0.7223420268319377
6.179999999999913,0.998208856172648,0.7063844999528283,0.5312898862209364,0.6996511289403349,0.7569041424043145,0.7223588410001262
6.1899999999999125,0.9982111777893815,0.7063767924014999,0.5312761611687709,0.6996733878916193,0.7569195401929978,0.7223756314341956
6.199999999999912,0.9982134934868566,0.7063690844262378,0.5312624389898665,0.699695525395564,0.7569348999603795,0.7223923982710606
6.209999999999912,0.9982158032972208,0.7063613760564432,0.5312487197119767,0.699717542094153,0.7569502219534057,0.7224091416461975
6.219999999999912,0.9982181072523718,0.7063536673213596,0.5312350033627523,0.6997394386255883,0.7569655064169869,0.722425861693655
6.229999999999912,0.99822040538396,0.7063459582500735,0.5312212899697417,0.6997612156243193,0.7569807535940107,0.7224425585460614
6.239999999999911,0.9982226977233909,0.7063382488715155,0.5312075795603903,0.6997828737210726,0.7569959637253569,0.722459232334639
6.249999999999911,0.9982249843018257,0.7063305392144602,0.531193872162041,0.6998044135428797,0.7570111370499076,0.7224758831892087
6.259999999999911,0.9982272651501853,0.7063228293075282,0.531180167801934,0.6998258357131062,0.7570262738045639,0.7224925112382053
6.269999999999911,0.998229540299152,0.7063151191791864,0.5311664665072071,0.699847140851478,0.7570413742242559,0.7225091166086829
6.2799999999999105,0.9982318097791696,0.7063074088577476,0.5311527683048943,0.6998683295741108,0.7570564385419578,0.7225256994263278
6.28999999999991,0.998234073620448,0.7062996983713731,0.5311390732219281,0.6998894024935364,0.7570714669886993,0.7225422598154658
6.29999999999991,0.9982363318529641,0.7062919877480722,0.5311253812851371,0.6999103602187295,0.7570864597935798,0.7225587978990751
6.30999999999991,0.9982385845064631,0.7062842770157036,0.5311116925212479,0.6999312033551351,0.7571014171837802,0.7225753137987927
6.31999999999991,0.9982408316104617,0.706276566201975,0.531098006956883,0.6999519325046951,0.7571163393845759,0.7225918076349261
6.3299999999999095,0.9982430731942493,0.7062688553344454,0.531084324618563,0.6999725482658739,0.7571312266193498,0.7226082795264626
6.339999999999909,0.9982453092868906,0.7062611444405252,0.531070645532706,0.6999930512336846,0.7571460791096052,0.7226247295910794
6.349999999999909,0.9982475399172265,0.7062534335474763,0.5310569697256262,0.700013441999715,0.7571608970749777,0.722641157945152
6.359999999999909,0.9982497651138774,0.7062457226824138,0.5310432972235357,0.7000337211521522,0.757175680733248,0.7226575647037654
6.369999999999909,0.9982519849052437,0.7062380118723062,0.5310296280525437,0.700053889275809,0.7571904303003546,0.722673949980722
6.379999999999908,0.9982541993195081,0.7062303011439757,0.5310159622386562,0.7000739469521476,0.7572051459904062,0.7226903138885524
6.389999999999908,0.9982564083846382,0.7062225905241,0.531002299807777,0.7000938947593047,0.7572198280156937,0.7227066565385244
6.399999999999908,0.9982586121283878,0.7062148800392123,0.530988640785707,0.7001137332721166,0.757234476586704,0.7227229780406538
6.409999999999908,0.9982608105782983,0.7062071697157019,0.530974985198144,0.7001334630621416,0.7572490919121292,0.7227392785037102
6.419999999999908,0.9982630037617005,0.706199459579815,0.5309613330706837,0.7001530846976857,0.7572636741988824,0.7227555580352314
6.429999999999907,0.998265191705718,0.7061917496576559,0.5309476844288186,0.7001725987438253,0.7572782236521078,0.7227718167415292
6.439999999999907,0.9982673744372667,0.7061840399751872,0.5309340392979396,0.7001920057624309,0.757292740475193,0.7227880547276997
6.449999999999907,0.998269551983058,0.7061763305582307,0.5309203977033343,0.70021130631219,0.7573072248697813,0.7228042720976326
6.459999999999907,0.9982717243696005,0.7061686214324676,0.5309067596701879,0.7002305009486299,0.7573216770357842,0.7228204689540219
6.4699999999999065,0.9982738916232009,0.7061609126234404,0.5308931252235841,0.7002495902241421,0.7573360971713929,0.7228366453983729
6.479999999999906,0.9982760537699665,0.706153204156552,0.5308794943885033,0.7002685746880029,0.7573504854730907,0.7228528015310135
6.489999999999906,0.9982782108358069,0.7061454960570677,0.5308658671898242,0.7002874548863947,0.7573648421356627,0.7228689374511007
6.499999999999906,0.9982803628464345,0.7061377883501146,0.5308522436523228,0.7003062313624319,0.7573791673522117,0.7228850532566339
6.509999999999906,0.9982825098273679,0.7061300810606841,0.5308386238006738,0.7003249046561788,0.7573934613141657,0.7229011490444596
6.519999999999905,0.9982846518039324,0.7061223742136311,0.5308250076594504,0.7003434753046741,0.757407724211293,0.7229172249102838
6.529999999999905,0.9982867888012618,0.7061146678336744,0.530811395253122,0.7003619438419495,0.7574219562317113,0.7229332809486794
6.539999999999905,0.9982889208443008,0.7061069619453988,0.5307977866060577,0.7003803107990539,0.757436157561901,0.7229493172530956
6.549999999999905,0.9982910479578053,0.7060992565732549,0.5307841817425246,0.7003985767040717,0.7574503283867156,0.7229653339158668
6.559999999999905,0.9982931701663452,0.7060915517415597,0.5307705806866884,0.7004167420821455,0.7574644688893949,0.7229813310282229
6.569999999999904,0.998295287494305,0.7060838474744974,0.5307569834626128,0.7004348074554954,0.757478579251574,0.7229973086802959
6.579999999999904,0.9982973999658865,0.7060761437961203,0.5307433900942605,0.7004527733434405,0.7574926596532972,0.7230132669611309
6.589999999999904,0.998299507605109,0.7060684407303492,0.5307298006054934,0.7004706402624186,0.7575067102730276,0.7230292059586936
6.599999999999904,0.9983016104358121,0.7060607383009739,0.530716215020071,0.7004884087260049,0.7575207312876591,0.72304512575988
6.6099999999999035,0.9983037084816564,0.7060530365316542,0.5307026333616529,0.7005060792449345,0.7575347228725277,0.723061026450525
6.619999999999903,0.9983058017661252,0.7060453354459201,0.5306890556537971,0.7005236523271188,0.7575486852014222,0.7230769081154103
6.629999999999903,0.9983078903125261,0.7060376350671729,0.530675481919961,0.7005411284776679,0.7575626184465962,0.7230927708382752
6.639999999999903,0.9983099741439929,0.7060299354186859,0.5306619121835017,0.7005585081989077,0.757576522778778,0.7231086147018218
6.649999999999903,0.9983120532834858,0.7060222365236043,0.5306483464676754,0.7005757919904004,0.7575903983671838,0.7231244397877289
6.659999999999902,0.9983141277537951,0.7060145384049469,0.530634784795638,0.7005929803489614,0.7576042453795256,0.7231402461766554
6.669999999999902,0.9983161975775396,0.7060068410856055,0.530621227190445,0.7006100737686809,0.7576180639820251,0.7231560339482517
6.679999999999902,0.9983182627771704,0.7059991445883462,0.5306076736750518,0.7006270727409393,0.7576318543394228,0.723171803181168
6.689999999999902,0.9983203233749719,0.7059914489358106,0.5305941242723138,0.7006439777544279,0.7576456166149899,0.7231875539530627
6.699999999999902,0.9983223793930628,0.7059837541505154,0.530580579004987,0.7006607892951654,0.7576593509705368,0.7232032863406088
6.709999999999901,0.9983244308533973,0.7059760602548536,0.5305670378957273,0.7006775078465166,0.7576730575664279,0.7232190004195069
6.719999999999901,0.9983264777777668,0.7059683672710944,0.5305535009670909,0.7006941338892112,0.7576867365615892,0.7232346962644898
6.729999999999901,0.9983285201878016,0.705960675221385,0.5305399682415349,0.7007106679013598,0.7577003881135196,0.7232503739493312
6.739999999999901,0.9983305581049722,0.7059529841277502,0.530526439741417,0.7007271103584716,0.7577140123783019,0.7232660335468569
6.7499999999999005,0.9983325915505897,0.7059452940120935,0.5305129154889958,0.7007434617334724,0.7577276095106127,0.7232816751289488
6.7599999999999,0.9983346205458082,0.7059376048961976,0.5304993955064313,0.7007597224967224,0.7577411796637343,0.7232972987665578
6.7699999999999,0.9983366451116256,0.7059299168017247,0.5304858798157842,0.7007758931160312,0.7577547229895636,0.7233129045297081
6.7799999999999,0.9983386652688852,0.7059222297502176,0.530472368439017,0.7007919740566759,0.7577682396386225,0.7233284924875072
6.7899999999999,0.9983406810382762,0.7059145437630996,0.5304588613979936,0.7008079657814182,0.7577817297600696,0.7233440627081541
6.7999999999998995,0.9983426924403371,0.7059068588616763,0.5304453587144797,0.70082386875052,0.7577951935017098,0.7233596152589474
6.809999999999899,0.9983446994954542,0.7058991750671346,0.5304318604101429,0.70083968342176,0.7578086310100038,0.7233751502062931
6.819999999999899,0.9983467022238646,0.7058914924005445,0.5304183665065525,0.7008554102504508,0.7578220424300806,0.7233906676157131
6.829999999999899,0.9983487006456572,0.7058838108828593,0.5304048770251807,0.7008710496894537,0.7578354279057435,0.7234061675518515
6.839999999999899,0.998350694780774,0.7058761305349164,0.5303913919874018,0.7008866021891953,0.7578487875794852,0.7234216500784854
6.849999999999898,0.9983526846490108,0.705868451377437,0.5303779114144928,0.7009020681976834,0.7578621215924934,0.72343711525853
6.859999999999898,0.9983546702700185,0.7058607734310274,0.5303644353276328,0.7009174481605227,0.7578754300846645,0.7234525631540496
6.869999999999898,0.9983566516633049,0.70585309671618,0.5303509637479051,0.7009327425209297,0.7578887131946107,0.7234679938262619
6.879999999999898,0.9983586288482362,0.705845421253273,0.530337496696295,0.7009479517197489,0.757901971059671,0.7234834073355481
6.8899999999998975,0.9983606018440367,0.7058377470625714,0.5303240341936922,0.7009630761954673,0.757915203815922,0.7234988037414607
6.899999999999897,0.9983625706697911,0.7058300741642269,0.5303105762608885,0.7009781163842299,0.7579284115981859,0.7235141831027305
6.909999999999897,0.9983645353444447,0.7058224025782798,0.5302971229185809,0.700993072719855,0.7579415945400415,0.7235295454772739
6.919999999999897,0.9983664958868074,0.7058147323246585,0.5302836741873692,0.7010079456338486,0.7579547527738336,0.7235448909222021
6.929999999999897,0.9983684523155502,0.7058070634231802,0.5302702300877583,0.7010227355554188,0.7579678864306821,0.7235602194938267
6.9399999999998965,0.9983704046492106,0.7057993958935515,0.530256790640156,0.701037442911491,0.7579809956404929,0.7235755312476696
6.949999999999896,0.9983723529061916,0.7057917297553693,0.5302433558648759,0.7010520681267224,0.757994080531966,0.7235908262384685
6.959999999999896,0.9983742971047628,0.7057840650281207,0.5302299257821356,0.7010666116235155,0.7580071412326055,0.7236061045201848
6.969999999999896,0.9983762372630623,0.7057764017311844,0.5302165004120577,0.7010810738220334,0.7580201778687297,0.7236213661460124
6.979999999999896,0.998378173399098,0.7057687398838306,0.5302030797746702,0.7010954551402133,0.7580331905654796,0.7236366111683838
6.989999999999895,0.9983801055307469,0.7057610795052212,0.5301896638899057,0.7011097559937798,0.7580461794468285,0.7236518396389775
6.999999999999895,0.9983820336757575,0.7057534206144105,0.5301762527776023,0.7011239767962607,0.7580591446355923,0.7236670516087265
7.009999999999895,0.9983839578517522,0.7057457632303477,0.530162846457505,0.7011381179589988,0.758072086253437,0.7236822471278241
7.019999999999895,0.9983858780762258,0.7057381073718743,0.5301494449492633,0.7011521798911657,0.758085004420889,0.7236974262457321
7.0299999999998946,0.9983877943665482,0.7057304530577266,0.5301360482724337,0.7011661629997765,0.7580978992573439,0.7237125890111875
7.039999999999894,0.9983897067399642,0.7057228003065352,0.5301226564464779,0.7011800676897026,0.7581107708810761,0.7237277354722104
7.049999999999894,0.9983916152135967,0.705715149136827,0.5301092694907652,0.701193894363684,0.7581236194092474,0.7237428656761107
7.059999999999894,0.9983935198044444,0.7057074995670237,0.5300958874245714,0.7012076434223437,0.7581364449579159,0.723757979669495
7.069999999999894,0.9983954205293865,0.7056998516154442,0.5300825102670789,0.7012213152642012,0.7581492476420454,0.7237730774982738
7.0799999999998935,0.998397317405181,0.7056922053003036,0.5300691380373772,0.7012349102856827,0.7581620275755138,0.7237881592076688
7.089999999999893,0.9983992104484668,0.705684560639715,0.5300557707544639,0.7012484288811373,0.7581747848711222,0.7238032248422194
7.099999999999893,0.9984010996757652,0.7056769176516889,0.5300424084372433,0.7012618714428471,0.7581875196406043,0.7238182744457904
7.109999999999893,0.9984029851034789,0.7056692763541343,0.5300290511045276,0.7012752383610424,0.758200231994634,0.723833308061578
7.119999999999893,0.9984048667478952,0.7056616367648592,0.5300156987750375,0.7012885300239109,0.7582129220428347,0.7238483257321168
7.129999999999892,0.9984067446251862,0.705653998901571,0.5300023514674018,0.7013017468176131,0.7582255898937883,0.7238633274992875
7.139999999999892,0.9984086187514088,0.7056463627818766,0.5299890092001573,0.7013148891262928,0.7582382356550428,0.7238783134043225
7.149999999999892,0.9984104891425076,0.7056387284232842,0.5299756719917502,0.7013279573320904,0.7582508594331224,0.7238932834878137
7.159999999999892,0.9984123558143132,0.7056310958432014,0.5299623398605343,0.701340951815154,0.7582634613335344,0.723908237789718
7.169999999999892,0.9984142187825462,0.7056234650589386,0.529949012824774,0.7013538729536527,0.7582760414607791,0.7239231763493658
7.179999999999891,0.9984160780628155,0.7056158360877073,0.5299356909026424,0.7013667211237865,0.7582885999183568,0.7239380992054651
7.189999999999891,0.9984179336706213,0.7056082089466215,0.5299223741122215,0.7013794966998004,0.7583011368087772,0.7239530063961104
7.199999999999891,0.9984197856213536,0.7056005836526981,0.5299090624715047,0.7013922000539947,0.7583136522335677,0.7239678979587879
7.209999999999891,0.998421633930295,0.7055929602228566,0.5298957559983934,0.7014048315567368,0.758326146293281,0.7239827739303824
7.2199999999998905,0.9984234786126223,0.7055853386739213,0.5298824547107007,0.7014173915764732,0.7583386190875034,0.7239976343471834
7.22999999999989,0.9984253196834043,0.70557771902262,0.5298691586261495,0.7014298804797403,0.7583510707148643,0.7240124792448928
7.23999999999989,0.9984271571576055,0.7055701012855855,0.5298558677623735,0.7014422986311759,0.7583635012730419,0.7240273086586287
7.24999999999989,0.9984289910500861,0.7055624854793557,0.5298425821369176,0.7014546463935314,0.7583759108587739,0.7240421226229351
7.25999999999989,0.9984308213756026,0.7055548716203741,0.5298293017672371,0.7014669241276814,0.7583882995678638,0.7240569211717853
7.269999999999889,0.9984326481488083,0.70554725972499,0.529816026670699,0.7014791321926364,0.7584006674951891,0.7240717043385893
7.279999999999889,0.998434471384256,0.7055396498094604,0.529802756864583,0.7014912709455514,0.7584130147347099,0.7240864721562006
7.289999999999889,0.9984362910963961,0.7055320418899477,0.5297894923660786,0.7015033407417404,0.7584253413794763,0.7241012246569208
7.299999999999889,0.99843810729958,0.7055244359825232,0.5297762331922892,0.7015153419346838,0.7584376475216362,0.7241159618725079
7.309999999999889,0.9984399200080588,0.7055168321031651,0.5297629793602289,0.7015272748760406,0.7584499332524434,0.7241306838341801
7.319999999999888,0.9984417292359852,0.7055092302677604,0.5297497308868254,0.70153913991566,0.7584621986622652,0.7241453905726236
7.329999999999888,0.9984435349974152,0.7055016304921051,0.5297364877889191,0.7015509374015896,0.75847444384059,0.724160082117998
7.339999999999888,0.9984453373063067,0.7054940327919041,0.5297232500832626,0.701562667680088,0.7584866688760347,0.7241747584999412
7.349999999999888,0.9984471361765218,0.7054864371827724,0.5297100177865227,0.7015743310956338,0.7584988738563525,0.7241894197475768
7.3599999999998875,0.9984489316218279,0.7054788436802348,0.529696790915279,0.701585927990938,0.7585110588684416,0.7242040658895204
7.369999999999887,0.9984507236558978,0.7054712522997271,0.5296835694860247,0.7015974587069509,0.7585232239983506,0.7242186969538833
7.379999999999887,0.9984525122923097,0.7054636630565954,0.5296703535151668,0.7016089235828757,0.7585353693312876,0.724233312968281
7.389999999999887,0.9984542975445493,0.7054560759660987,0.5296571430190283,0.7016203229561762,0.7585474949516265,0.7242479139598358
7.399999999999887,0.9984560794260103,0.7054484910434061,0.5296439380138436,0.7016316571625884,0.7585596009429154,0.7242624999551852
7.4099999999998865,0.9984578579499949,0.7054409083036004,0.5296307385157637,0.7016429265361288,0.758571687387883,0.7242770709804871
7.419999999999886,0.9984596331297143,0.7054333277616767,0.5296175445408541,0.7016541314091059,0.7585837543684468,0.7242916270614246
7.429999999999886,0.99846140497829,0.7054257494325434,0.5296043561050955,0.7016652721121293,0.7585958019657191,0.7243061682232111
7.439999999999886,0.9984631735087538,0.7054181733310222,0.5295911732243832,0.7016763489741187,0.758607830260015,0.724320694490598
7.449999999999886,0.9984649387340498,0.7054105994718491,0.5295779959145287,0.7016873623223154,0.7586198393308601,0.7243352058878785
7.459999999999885,0.9984667006670337,0.7054030278696749,0.5295648241912597,0.7016983124822902,0.7586318292569966,0.7243497024388943
7.469999999999885,0.9984684593204745,0.7053954585390646,0.5295516580702188,0.701709199777953,0.7586438001163901,0.7243641841670393
7.479999999999885,0.9984702147070538,0.7053878914944985,0.5295384975669654,0.7017200245315635,0.7586557519862379,0.7243786510952669
7.489999999999885,0.9984719668393698,0.7053803267503738,0.5295253426969762,0.7017307870637389,0.7586676849429744,0.7243931032460936
7.4999999999998845,0.9984737157299334,0.7053727643210022,0.5295121934756434,0.7017414876934649,0.7586795990622796,0.7244075406416068
7.509999999999884,0.9984754613911729,0.7053652042206134,0.5294990499182778,0.7017521267381035,0.7586914944190845,0.7244219633034674
7.519999999999884,0.9984772038354319,0.7053576464633526,0.5294859120401051,0.7017627045134032,0.7587033710875787,0.7244363712529163
7.529999999999884,0.9984789430749723,0.7053500910632837,0.5294727798562706,0.7017732213335075,0.7587152291412177,0.7244507645107804
7.539999999999884,0.9984806791219721,0.7053425380343872,0.5294596533818362,0.7017836775109636,0.7587270686527277,0.7244651430974757
7.5499999999998835,0.9984824119885296,0.7053349873905623,0.529446532631782,0.7017940733567324,0.7587388896941142,0.7244795070330146
7.559999999999883,0.998484141686661,0.7053274391456272,0.529433417621007,0.7018044091801964,0.7587506923366681,0.72449385633701
7.569999999999883,0.9984858682283027,0.705319893313318,0.5294203083643273,0.7018146852891695,0.758762476650972,0.7245081910286801
7.579999999999883,0.9984875916253118,0.7053123499072912,0.5294072048764789,0.7018249019899052,0.7587742427069069,0.7245225111268545
7.589999999999883,0.9984893118894659,0.705304808941122,0.5293941071721158,0.7018350595871046,0.7587859905736586,0.7245368166499779
7.599999999999882,0.9984910290324653,0.7052972704283068,0.5293810152658117,0.701845158383927,0.7587977203197241,0.7245511076161153
7.609999999999882,0.9984927430659313,0.7052897343822617,0.52936792917206,0.7018551986819964,0.7588094320129184,0.7245653840429578
7.619999999999882,0.9984944540014092,0.7052822008163236,0.5293548489052723,0.7018651807814111,0.7588211257203804,0.7245796459478268
7.629999999999882,0.9984961618503675,0.7052746697437514,0.5293417744797818,0.7018751049807522,0.7588328015085795,0.7245938933476789
7.6399999999998816,0.9984978666241998,0.7052671411777258,0.5293287059098415,0.7018849715770916,0.7588444594433219,0.7246081262591109
7.649999999999881,0.998499568334223,0.7052596151313482,0.5293156432096232,0.7018947808660009,0.7588560995897571,0.7246223446983646
7.659999999999881,0.9985012669916812,0.7052520916176439,0.5293025863932216,0.7019045331415588,0.7588677220123827,0.7246365486813308
7.669999999999881,0.9985029626077425,0.7052445706495596,0.5292895354746499,0.7019142286963607,0.7588793267750525,0.7246507382235546
7.679999999999881,0.9985046551935038,0.7052370522399667,0.5292764904678444,0.701923867821525,0.7588909139409816,0.7246649133402409
7.6899999999998805,0.9985063447599883,0.7052295364016591,0.5292634513866615,0.7019334508067033,0.7589024835727524,0.7246790740462569
7.69999999999988,0.9985080313181466,0.705222023147355,0.5292504182448802,0.7019429779400868,0.7589140357323206,0.7246932203561389
7.70999999999988,0.9985097148788583,0.7052145124896965,0.5292373910561994,0.7019524495084147,0.7589255704810214,0.7247073522840952
7.71999999999988,0.998511395452932,0.7052070044412508,0.5292243698342421,0.7019618657969833,0.7589370878795754,0.724721469844011
7.72999999999988,0.9985130730511059,0.7051994990145104,0.5292113545925531,0.7019712270896524,0.7589485879880951,0.7247355730494545
7.739999999999879,0.9985147476840482,0.7051919962218924,0.529198345344599,0.701980533668854,0.7589600708660893,0.7247496619136782
7.749999999999879,0.9985164193623581,0.7051844960757399,0.5291853421037689,0.7019897858155992,0.7589715365724699,0.7247637364496259
7.759999999999879,0.9985180880965655,0.7051769985883224,0.5291723448833765,0.7019989838094874,0.7589829851655582,0.7247777966699368
7.769999999999879,0.9985197538971327,0.7051695037718355,0.5291593536966572,0.7020081279287125,0.7589944167030885,0.7247918425869478
7.779999999999879,0.9985214167744537,0.7051620116384018,0.5291463685567707,0.7020172184500715,0.759005831242217,0.7248058742127008
7.789999999999878,0.9985230767388563,0.7051545222000714,0.5291333894768003,0.7020262556489723,0.7590172288395246,0.7248198915589443
7.799999999999878,0.9985247338006018,0.7051470354688213,0.529120416469753,0.7020352397994393,0.7590286095510236,0.7248338946371392
7.809999999999878,0.9985263879698844,0.7051395514565568,0.5291074495485603,0.7020441711741238,0.7590399734321636,0.7248478834584622
7.819999999999878,0.9985280392568333,0.7051320701751113,0.529094488726078,0.7020530500443086,0.7590513205378363,0.7248618580338108
7.8299999999998775,0.998529687671514,0.7051245916362469,0.5290815340150866,0.7020618766799178,0.7590626509223815,0.7248758183738058
7.839999999999877,0.9985313332239252,0.7051171158516538,0.529068585428291,0.7020706513495223,0.7590739646395923,0.7248897644887977
7.849999999999877,0.9985329759240038,0.705109642832953,0.5290556429783225,0.7020793743203482,0.7590852617427208,0.7249036963888686
7.859999999999877,0.9985346157816218,0.7051021725916934,0.5290427066777363,0.7020880458582831,0.7590965422844829,0.7249176140838378
7.869999999999877,0.9985362528065894,0.705094705139355,0.5290297765390144,0.7020966662278842,0.759107806317064,0.7249315175832645
7.879999999999876,0.9985378870086542,0.705087240487348,0.5290168525745644,0.7021052356923853,0.7591190538921246,0.7249454068964527
7.889999999999876,0.998539518397502,0.7050797786470131,0.5290039347967198,0.7021137545137032,0.7591302850608047,0.7249592820324544
7.899999999999876,0.9985411469827566,0.7050723196296214,0.5289910232177402,0.7021222229524454,0.7591414998737299,0.7249731430000744
7.909999999999876,0.9985427727739812,0.7050648634463756,0.5289781178498124,0.7021306412679169,0.7591526983810156,0.7249869898078729
7.919999999999876,0.9985443957806792,0.7050574101084109,0.52896521870505,0.7021390097181274,0.7591638806322735,0.7250008224641711
7.929999999999875,0.998546016012293,0.7050499596267931,0.5289523257954931,0.7021473285597973,0.7591750466766145,0.7250146409770517
7.939999999999875,0.9985476334782061,0.7050425120125206,0.5289394391331093,0.7021555980483659,0.7591861965626565,0.7250284453543673
7.949999999999875,0.9985492481877434,0.7050350672765251,0.5289265587297941,0.702163818437997,0.7591973303385273,0.7250422356037401
7.959999999999875,0.998550860150171,0.705027625429671,0.528913684597371,0.7021719899815866,0.7592084480518703,0.7250560117325677
7.9699999999998745,0.9985524693746967,0.705020186482755,0.52890081674759,0.7021801129307691,0.7592195497498491,0.7250697737480253
7.979999999999874,0.9985540758704708,0.7050127504465086,0.5288879551921312,0.7021881875359238,0.7592306354791533,0.7250835216570712
7.989999999999874,0.9985556796465866,0.7050053173315962,0.528875099942602,0.702196214046183,0.7592417052860027,0.7250972554664493
7.999999999999874,0.9985572807120807,0.7049978871486171,0.528862251010539,0.7022041927094367,0.7592527592161522,0.7251109751826925
8.009999999999874,0.9985588790759339,0.7049904599081049,0.5288494084074076,0.7022121237723394,0.7592637973148954,0.725124680812125
8.019999999999873,0.9985604747470705,0.7049830356205279,0.5288365721446023,0.7022200074803179,0.7592748196270716,0.7251383723608692
8.029999999999873,0.9985620677343604,0.7049756142962901,0.528823742233448,0.7022278440775771,0.7592858261970691,0.7251520498348459
8.039999999999873,0.9985636580466174,0.7049681959457299,0.5288109186851975,0.7022356338071061,0.7592968170688306,0.72516571323978
8.049999999999873,0.998565245692602,0.7049607805791227,0.5287981015110351,0.7022433769106848,0.7593077922858569,0.7251793625812022
8.059999999999873,0.9985668306810199,0.7049533682066789,0.5287852907220743,0.7022510736288909,0.7593187518912121,0.7251929978644529
8.069999999999872,0.9985684130205238,0.7049459588385458,0.528772486329359,0.7022587242011048,0.759329695927528,0.7252066190946862
8.079999999999872,0.9985699927197128,0.7049385524848074,0.5287596883438642,0.7022663288655171,0.7593406244370086,0.7252202262768718
8.089999999999872,0.9985715697871335,0.7049311491554847,0.5287468967764956,0.7022738878591348,0.7593515374614345,0.7252338194157995
8.099999999999872,0.9985731442312801,0.704923748860536,0.5287341116380896,0.7022814014177868,0.7593624350421685,0.725247398516083
8.109999999999872,0.9985747160605953,0.7049163516098571,0.5287213329394141,0.7022888697761303,0.7593733172201577,0.7252609635821605
8.119999999999871,0.9985762852834696,0.7049089574132819,0.5287085606911692,0.702296293167657,0.7593841840359401,0.725274514618301
8.129999999999871,0.9985778519082432,0.7049015662805819,0.5286957949039851,0.7023036718247001,0.7593950355296484,0.7252880516286053
8.139999999999871,0.9985794159432043,0.7048941782214677,0.5286830355884258,0.7023110059784385,0.7594058717410128,0.7253015746170101
8.14999999999987,0.9985809773965926,0.7048867932455888,0.5286702827549865,0.7023182958589036,0.7594166927093666,0.7253150835872896
8.15999999999987,0.998582536276596,0.704879411362533,0.5286575364140952,0.7023255416949863,0.7594274984736518,0.7253285785430621
8.16999999999987,0.998584092591355,0.7048720325818283,0.5286447965761123,0.7023327437144413,0.7594382890724201,0.7253420594877886
8.17999999999987,0.9985856463489587,0.7048646569129418,0.5286320632513316,0.7023399021438943,0.7594490645438394,0.7253555264247787
8.18999999999987,0.9985871975574497,0.7048572843652807,0.5286193364499793,0.7023470172088468,0.7594598249256979,0.7253689793571931
8.19999999999987,0.9985887462248209,0.7048499149481927,0.5286066161822158,0.7023540891336831,0.7594705702554063,0.7253824182880453
8.20999999999987,0.9985902923590175,0.7048425486709657,0.5285939024581346,0.7023611181416747,0.7594813005700044,0.7253958432202059
8.21999999999987,0.9985918359679368,0.7048351855428284,0.5285811952877635,0.7023681044549874,0.7594920159061639,0.7254092541564059
8.229999999999869,0.9985933770594299,0.7048278255729511,0.5285684946810639,0.7023750482946862,0.7595027163001916,0.725422651099237
8.239999999999869,0.9985949156413003,0.7048204687704446,0.5285558006479312,0.7023819498807407,0.7595134017880346,0.725436034051157
8.249999999999869,0.9985964517213052,0.704813115144362,0.528543113198196,0.7023888094320317,0.7595240724052837,0.7254494030144911
8.259999999999868,0.9985979853071553,0.7048057647036982,0.5285304323416239,0.7023956271663568,0.7595347281871789,0.7254627579914374
8.269999999999868,0.998599516406517,0.7047984174573902,0.5285177580879142,0.7024024033004344,0.7595453691686095,0.7254760989840643
8.279999999999868,0.998601045027009,0.7047910734143176,0.5285050904467028,0.7024091380499111,0.7595559953841223,0.7254894259943193
8.289999999999868,0.9986025711762068,0.7047837325833025,0.52849242942756,0.7024158316293665,0.7595666068679218,0.7255027390240263
8.299999999999867,0.9986040948616411,0.7047763949731107,0.5284797750399924,0.7024224842523186,0.759577203653877,0.7255160380748933
8.309999999999867,0.9986056160907975,0.7047690605924504,0.5284671272934421,0.702429096131229,0.7595877857755226,0.7255293231485103
8.319999999999867,0.9986071348711177,0.7047617294499737,0.5284544861972873,0.7024356674775085,0.7595983532660642,0.7255425942463556
8.329999999999867,0.9986086512100002,0.7047544015542768,0.5284418517608428,0.7024421985015235,0.7596089061583823,0.7255558513697968
8.339999999999867,0.9986101651148004,0.7047470769139,0.5284292239933598,0.7024486894125993,0.7596194444850343,0.7255690945200928
8.349999999999866,0.9986116765928298,0.7047397555373276,0.5284166029040263,0.7024551404190277,0.75962996827826,0.725582323698398
8.359999999999866,0.9986131856513581,0.7047324374329889,0.5284039885019672,0.7024615517280701,0.7596404775699832,0.7255955389057626
8.369999999999866,0.9986146922976125,0.7047251226092579,0.5283913807962451,0.7024679235459644,0.7596509723918172,0.7256087401431373
8.379999999999866,0.9986161965387778,0.7047178110744535,0.528378779795859,0.7024742560779295,0.7596614527750675,0.7256219274113745
8.389999999999866,0.998617698381998,0.7047105028368409,0.5283661855097467,0.7024805495281704,0.7596719187507346,0.7256351007112309
8.399999999999865,0.9986191978343754,0.70470319790463,0.5283535979467827,0.7024868040998842,0.759682370349519,0.7256482600433701
8.409999999999865,0.9986206949029711,0.7046958962859774,0.5283410171157812,0.7024930199952637,0.7596928076018236,0.7256614054083654
8.419999999999865,0.9986221895948054,0.7046885979889854,0.5283284430254934,0.7024991974155042,0.7597032305377563,0.7256745368067001
8.429999999999865,0.9986236819168591,0.7046813030217032,0.5283158756846097,0.7025053365608069,0.7597136391871362,0.7256876542387738
8.439999999999864,0.9986251718760716,0.7046740113921258,0.5283033151017584,0.7025114376303863,0.7597240335794933,0.7257007577048994
8.449999999999864,0.9986266594793441,0.7046667231081969,0.5282907612855086,0.7025175008224722,0.7597344137440754,0.7257138472053111
8.459999999999864,0.9986281447335372,0.7046594381778053,0.5282782142443662,0.7025235263343168,0.759744779709848,0.7257269227401614
8.469999999999864,0.998629627645473,0.704652156608789,0.5282656739867786,0.702529514362199,0.7597551315055003,0.7257399843095274
8.479999999999864,0.9986311082219341,0.7046448784089325,0.5282531405211316,0.7025354651014294,0.759765469159447,0.7257530319134103
8.489999999999863,0.9986325864696655,0.7046376035859692,0.5282406138557514,0.7025413787463552,0.7597757926998321,0.7257660655517398
8.499999999999863,0.9986340623953733,0.7046303321475801,0.5282280939989041,0.7025472554903653,0.7597861021545317,0.7257790852243743
8.509999999999863,0.9986355360057257,0.704623064101395,0.5282155809587965,0.7025530955258945,0.7597963975511571,0.7257920909311034
8.519999999999863,0.9986370073073538,0.704615799454992,0.5282030747435749,0.7025588990444286,0.7598066789170586,0.7258050826716517
8.529999999999863,0.998638476306851,0.7046085382158989,0.5281905753613276,0.7025646662365095,0.7598169462793282,0.7258180604456794
8.539999999999862,0.9986399430107733,0.7046012803915916,0.5281780828200827,0.7025703972917399,0.7598271996648013,0.7258310242527828
8.549999999999862,0.9986414074256406,0.7045940259894967,0.5281655971278104,0.7025760923987872,0.7598374391000629,0.7258439740925007
8.559999999999862,0.9986428695579358,0.7045867750169894,0.5281531182924216,0.7025817517453896,0.7598476646114474,0.7258569099643124
8.569999999999862,0.9986443294141055,0.7045795274813953,0.5281406463217692,0.7025873755183597,0.7598578762250437,0.7258698318676418
8.579999999999862,0.9986457870005611,0.70457228338999,0.5281281812236474,0.7025929639035894,0.759868073966697,0.7258827398018582
8.589999999999861,0.9986472423236777,0.7045650427499998,0.528115723005793,0.7025985170860545,0.7598782578620121,0.7258956337662793
8.599999999999861,0.9986486953897948,0.7045578055686013,0.5281032716758851,0.7026040352498191,0.7598884279363565,0.7259085137601723
8.60999999999986,0.9986501462052182,0.7045505718529221,0.5280908272415445,0.7026095185780415,0.7598985842148632,0.7259213797827565
8.61999999999986,0.9986515947762166,0.7045433416100406,0.528078389710335,0.7026149672529769,0.7599087267224335,0.7259342318332048
8.62999999999986,0.9986530411090264,0.7045361148469873,0.5280659590897638,0.7026203814559825,0.7599188554837395,0.7259470699106452
8.63999999999986,0.998654485209848,0.7045288915707432,0.5280535353872803,0.7026257613675223,0.7599289705232279,0.7259598940141642
8.64999999999986,0.9986559270848486,0.7045216717882414,0.5280411186102771,0.7026311071671717,0.7599390718651209,0.7259727041428055
8.65999999999986,0.9986573667401609,0.7045144555063676,0.5280287087660916,0.702636419033622,0.7599491595334215,0.7259855002955757
8.66999999999986,0.9986588041818848,0.704507242731959,0.5280163058620035,0.7026416971446835,0.7599592335519135,0.7259982824714429
8.67999999999986,0.9986602394160871,0.7045000334718058,0.528003909905237,0.7026469416772918,0.7599692939441673,0.7260110506693412
8.68999999999986,0.9986616724488003,0.7044928277326503,0.5279915209029603,0.7026521528075104,0.7599793407335395,0.7260238048881695
8.699999999999859,0.9986631032860255,0.7044856255211885,0.5279791388622864,0.7026573307105368,0.7599893739431773,0.7260365451267955
8.709999999999859,0.998664531933731,0.7044784268440691,0.5279667637902721,0.7026624755607046,0.7599993935960204,0.726049271384056
8.719999999999859,0.9986659583978521,0.704471231707894,0.5279543956939192,0.7026675875314906,0.7600093997148047,0.7260619836587598
8.729999999999858,0.9986673826842924,0.7044640401192188,0.5279420345801746,0.7026726667955165,0.7600193923220641,0.7260746819496892
8.739999999999858,0.9986688047989243,0.7044568520845531,0.5279296804559305,0.7026777135245548,0.7600293714401322,0.7260873662555998
8.749999999999858,0.9986702247475882,0.7044496676103602,0.5279173333280235,0.7026827278895312,0.760039337091146,0.7261000365752243
8.759999999999858,0.9986716425360926,0.7044424867030581,0.5279049932032374,0.7026877100605311,0.7600492892970486,0.7261126929072731
8.769999999999857,0.9986730581702159,0.7044353093690181,0.5278926600882995,0.7026926602068029,0.7600592280795915,0.7261253352504369
8.779999999999857,0.9986744716557054,0.704428135614568,0.5278803339898855,0.7026975784967606,0.7600691534603353,0.726137963603386
8.789999999999857,0.9986758829982775,0.704420965445989,0.5278680149146159,0.7027024650979905,0.7600790654606555,0.7261505779647751
8.799999999999857,0.998677292203618,0.7044137988695176,0.5278557028690574,0.7027073201772531,0.7600889641017414,0.7261631783332411
8.809999999999857,0.9986786992773831,0.7044066358913462,0.5278433978597241,0.7027121439004885,0.760098849404601,0.7261757647074077
8.819999999999856,0.9986801042251997,0.7043994765176227,0.5278310998930765,0.7027169364328197,0.7601087213900621,0.7261883370858856
8.829999999999856,0.9986815070526632,0.7043923207544497,0.5278188089755216,0.7027216979385577,0.7601185800787756,0.7262008954672741
8.839999999999856,0.9986829077653409,0.7043851686078866,0.527806525113414,0.7027264285812043,0.7601284254912171,0.7262134398501623
8.849999999999856,0.998684306368771,0.7043780200839493,0.5277942483130563,0.7027311285234564,0.7601382576476885,0.7262259702331306
8.859999999999856,0.9986857028684614,0.704370875188609,0.5277819785806975,0.70273579792721,0.7601480765683224,0.7262384866147533
8.869999999999855,0.9986870972698925,0.7043637339277943,0.5277697159225354,0.7027404369535651,0.7601578822730821,0.7262509889935975
8.879999999999855,0.9986884895785156,0.7043565963073901,0.5277574603447148,0.702745045762828,0.7601676747817654,0.7262634773682268
8.889999999999855,0.9986898797997529,0.704349462333238,0.5277452118533291,0.7027496245145161,0.7601774541140064,0.7262759517372024
8.899999999999855,0.9986912679389995,0.7043423320111378,0.5277329704544208,0.7027541733673619,0.7601872202892771,0.7262884120990825
8.909999999999854,0.9986926540016228,0.704335205346846,0.52772073615398,0.7027586924793167,0.7601969733268901,0.7263008584524254
8.919999999999854,0.9986940379929607,0.7043280823460764,0.5277085089579457,0.7027631820075543,0.7602067132460012,0.7263132907957917
8.929999999999854,0.9986954199183254,0.7043209630145009,0.5276962888722062,0.7027676421084744,0.7602164400656103,0.7263257091277422
8.939999999999854,0.9986967997830011,0.7043138473577496,0.5276840759025987,0.7027720729377074,0.760226153804565,0.7263381134468434
8.949999999999854,0.9986981775922446,0.7043067353814105,0.5276718700549101,0.7027764746501173,0.7602358544815613,0.7263505037516649
8.959999999999853,0.9986995533512859,0.7042996270910298,0.5276596713348761,0.7027808473998062,0.760245542115146,0.7263628800407824
8.969999999999853,0.9987009270653289,0.704292522492113,0.5276474797481836,0.702785191340117,0.7602552167237202,0.7263752423127806
8.979999999999853,0.9987022987395497,0.7042854215901232,0.5276352953004673,0.7027895066236384,0.760264878325539,0.7263875905662509
8.989999999999853,0.9987036683790994,0.7042783243904832,0.5276231179973135,0.7027937934022077,0.7602745269387158,0.7263999247997953
8.999999999999853,0.9987050359891017,0.7042712308985749,0.5276109478442589,0.7027980518269141,0.7602841625812216,0.726412245012026
9.009999999999852,0.9987064015746555,0.7042641411197396,0.52759878484679,0.7028022820481039,0.7602937852708903,0.7264245512015682
9.019999999999852,0.9987077651408335,0.7042570550592779,0.5275866290103446,0.702806484215382,0.7603033950254173,0.7264368433670589
9.029999999999852,0.9987091266926825,0.7042499727224502,0.5275744803403107,0.7028106584776181,0.7603129918623642,0.7264491215071507
9.039999999999852,0.9987104862352248,0.7042428941144767,0.5275623388420279,0.7028148049829478,0.7603225757991592,0.7264613856205111
9.049999999999851,0.9987118437734562,0.704235819240538,0.527550204520787,0.7028189238787769,0.7603321468530985,0.7264736357058235
9.059999999999851,0.9987131993123489,0.7042287481057748,0.5275380773818305,0.7028230153117867,0.7603417050413502,0.7264858717617895
9.069999999999851,0.9987145528568494,0.7042216807152883,0.5275259574303517,0.7028270794279353,0.7603512503809546,0.7264980937871297
9.07999999999985,0.9987159044118794,0.7042146170741402,0.5275138446714968,0.7028311163724617,0.7603607828888256,0.7265103017805832
9.08999999999985,0.9987172539823375,0.7042075571873534,0.527501739110363,0.7028351262898899,0.7603703025817543,0.7265224957409111
9.09999999999985,0.9987186015730961,0.7042005010599116,0.5274896407520009,0.7028391093240317,0.7603798094764094,0.7265346756668953
9.10999999999985,0.9987199471890058,0.70419344869676,0.5274775496014126,0.7028430656179914,0.7603893035893392,0.726546841557341
9.11999999999985,0.9987212908348906,0.7041864001028044,0.5274654656635528,0.7028469953141667,0.7603987849369737,0.7265589934110767
9.12999999999985,0.998722632515553,0.7041793552829132,0.5274533889433294,0.7028508985542553,0.7604082535356264,0.726571131226956
9.13999999999985,0.998723972235771,0.7041723142419162,0.5274413194456032,0.7028547754792553,0.760417709401495,0.7265832550038578
9.14999999999985,0.9987253100002994,0.7041652769846045,0.5274292571751876,0.7028586262294714,0.7604271525506652,0.7265953647406884
9.15999999999985,0.9987266458138696,0.7041582435157324,0.5274172021368501,0.7028624509445158,0.7604365829991101,0.7266074604363806
9.169999999999849,0.9987279796811901,0.704151213840016,0.5274051543353115,0.7028662497633131,0.760446000762693,0.7266195420898959
9.179999999999849,0.9987293116069461,0.7041441879621333,0.5273931137752456,0.7028700228241034,0.7604554058571695,0.726631609700226
9.189999999999849,0.9987306415958009,0.7041371658867261,0.5273810804612813,0.7028737702644445,0.7604647982981876,0.7266436632663915
9.199999999999848,0.9987319696523947,0.7041301476183981,0.5273690543980001,0.7028774922212172,0.7604741781012914,0.7266557027874456
9.209999999999848,0.9987332957813457,0.7041231331617165,0.527357035589939,0.7028811888306262,0.760483545281921,0.7266677282624731
9.219999999999848,0.9987346199872492,0.7041161225212116,0.527345024041589,0.7028848602282055,0.7604928998554144,0.7266797396905903
9.229999999999848,0.9987359422746791,0.7041091157013769,0.5273330197573957,0.7028885065488205,0.7605022418370099,0.726691737070949
9.239999999999847,0.9987372626481873,0.7041021127066697,0.5273210227417592,0.7028921279266713,0.7605115712418474,0.7267037204027353
9.249999999999847,0.9987385811123035,0.7040951135415106,0.5273090329990348,0.7028957244952966,0.7605208880849685,0.7267156896851691
9.259999999999847,0.9987398976715359,0.7040881182102839,0.5272970505335327,0.7028992963875752,0.7605301923813202,0.7267276449175082
9.269999999999847,0.9987412123303724,0.7040811267173391,0.5272850753495192,0.7029028437357321,0.7605394841457557,0.7267395860990465
9.279999999999847,0.9987425250932779,0.7040741390669887,0.5272731074512151,0.702906366671338,0.7605487633930338,0.7267515132291156
9.289999999999846,0.9987438359646977,0.7040671552635104,0.527261146842798,0.7029098653253156,0.7605580301378236,0.7267634263070852
9.299999999999846,0.9987451449490551,0.7040601753111455,0.5272491935283997,0.702913339827941,0.7605672843947042,0.726775325332365
9.309999999999846,0.9987464520507531,0.7040531992141011,0.52723724751211,0.7029167903088474,0.7605765261781665,0.726787210304404
9.319999999999846,0.9987477572741739,0.7040462269765483,0.5272253087979729,0.7029202168970279,0.7605857555026146,0.7267990812226925
9.329999999999846,0.9987490606236792,0.7040392586026241,0.527213377389991,0.7029236197208389,0.7605949723823671,0.7268109380867618
9.339999999999845,0.9987503621036103,0.7040322940964296,0.5272014532921213,0.7029269989080028,0.7606041768316576,0.726822780896184
9.349999999999845,0.9987516617182884,0.7040253334620326,0.527189536508279,0.7029303545856114,0.760613368864639,0.7268346096505764
9.359999999999845,0.9987529594720149,0.7040183767034653,0.5271776270423356,0.7029336868801289,0.7606225484953817,0.7268464243495979
9.369999999999845,0.9987542553690703,0.7040114238247261,0.5271657248981197,0.7029369959173942,0.7606317157378761,0.7268582249929523
9.379999999999844,0.9987555494137159,0.7040044748297791,0.5271538300794171,0.7029402818226255,0.7606408706060349,0.7268700115803878
9.389999999999844,0.9987568416101934,0.7039975297225546,0.5271419425899713,0.7029435447204212,0.7606500131136925,0.7268817841116979
9.399999999999844,0.9987581319627256,0.7039905885069491,0.5271300624334833,0.7029467847347642,0.7606591432746079,0.7268935425867226
9.409999999999844,0.9987594204755146,0.7039836511868253,0.5271181896136117,0.7029500019890255,0.7606682611024652,0.7269052870053473
9.419999999999844,0.9987607071527447,0.7039767177660126,0.5271063241339733,0.7029531966059647,0.7606773666108758,0.7269170173675065
9.429999999999843,0.9987619919985797,0.7039697882483066,0.5270944659981427,0.7029563687077354,0.760686459813378,0.7269287336731809
9.439999999999843,0.9987632750171659,0.7039628626374705,0.5270826152096534,0.702959518415887,0.7606955407234396,0.7269404359224001
9.449999999999843,0.9987645562126296,0.7039559409372336,0.527070771771996,0.7029626458513671,0.7607046093544593,0.7269521241152435
9.459999999999843,0.9987658355890785,0.7039490231512927,0.5270589356886213,0.7029657511345263,0.7607136657197666,0.7269637982518384
9.469999999999843,0.998767113150603,0.7039421092833124,0.527047106962938,0.7029688343851183,0.7607227098326241,0.7269754583323635
9.479999999999842,0.998768388901273,0.7039351993369235,0.5270352855983139,0.702971895722305,0.7607317417062287,0.7269871043570476
9.489999999999842,0.998769662845142,0.7039282933157258,0.5270234715980762,0.7029749352646585,0.7607407613537123,0.7269987363261707
9.499999999999842,0.9987709349862447,0.7039213912232861,0.527011664965511,0.7029779531301635,0.7607497687881432,0.7270103542400653
9.509999999999842,0.9987722053285978,0.703914493063139,0.5269998657038638,0.7029809494362215,0.7607587640225265,0.7270219580991142
9.519999999999841,0.9987734738761996,0.7039075988387876,0.5269880738163404,0.7029839242996512,0.7607677470698067,0.727033547903754
9.529999999999841,0.9987747406330315,0.7039007085537028,0.5269762893061055,0.7029868778366939,0.7607767179428682,0.727045123654475
9.539999999999841,0.9987760056030562,0.7038938222113239,0.5269645121762845,0.7029898101630144,0.7607856766545357,0.7270566853518201
9.54999999999984,0.9987772687902202,0.7038869398150591,0.5269527424299625,0.7029927213937053,0.7607946232175764,0.7270682329963872
9.55999999999984,0.9987785301984514,0.7038800613682846,0.5269409800701846,0.7029956116432872,0.7608035576447003,0.7270797665888283
9.56999999999984,0.9987797898316607,0.7038731868743462,0.5269292250999575,0.7029984810257149,0.7608124799485617,0.7270912861298501
9.57999999999984,0.9987810476937421,0.7038663163365575,0.5269174775222467,0.703001329654377,0.7608213901417601,0.7271027916202155
9.58999999999984,0.9987823037885725,0.7038594497582022,0.5269057373399801,0.7030041576421004,0.7608302882368412,0.7271142830607429
9.59999999999984,0.9987835581200123,0.7038525871425334,0.5268940045560461,0.7030069651011519,0.760839174246298,0.7271257604523069
9.60999999999984,0.9987848106919041,0.7038457284927725,0.5268822791732936,0.7030097521432419,0.7608480481825717,0.7271372237958386
9.61999999999984,0.9987860615080741,0.7038388738121109,0.5268705611945329,0.7030125188795266,0.7608569100580536,0.7271486730923271
9.62999999999984,0.9987873105723329,0.7038320231037103,0.5268588506225367,0.7030152654206103,0.7608657598850848,0.7271601083428184
9.639999999999839,0.9987885578884731,0.7038251763707011,0.5268471474600379,0.7030179918765482,0.7608745976759577,0.7271715295484165
9.649999999999839,0.9987898034602726,0.7038183336161847,0.526835451709732,0.7030206983568497,0.7608834234429169,0.727182936710283
9.659999999999838,0.9987910472914923,0.7038114948432324,0.5268237633742764,0.7030233849704788,0.7608922371981611,0.7271943298296395
9.669999999999838,0.9987922893858762,0.7038046600548846,0.5268120824562897,0.7030260518258603,0.7609010389538425,0.7272057089077655
9.679999999999838,0.9987935297471539,0.7037978292541541,0.5268004089583543,0.7030286990308791,0.7609098287220687,0.7272170739460002
9.689999999999838,0.9987947683790376,0.7037910024440223,0.526788742883013,0.7030313266928847,0.7609186065149041,0.7272284249457428
9.699999999999838,0.998796005285225,0.7037841796274422,0.5267770842327726,0.7030339349186923,0.7609273723443687,0.7272397619084515
9.709999999999837,0.998797240469397,0.7037773608073375,0.5267654330101019,0.7030365238145863,0.760936126222442,0.7272510848356459
9.719999999999837,0.9987984739352197,0.7037705459866028,0.5267537892174328,0.7030390934863232,0.7609448681610615,0.7272623937289056
9.729999999999837,0.9987997056863435,0.7037637351681036,0.5267421528571598,0.7030416440391327,0.7609535981721253,0.727273688589872
9.739999999999837,0.9988009357264035,0.7037569283546772,0.5267305239316414,0.7030441755777213,0.760962316267491,0.7272849694202462
9.749999999999837,0.9988021640590196,0.7037501255491314,0.5267189024431985,0.7030466882062749,0.7609710224589789,0.7272962362217923
9.759999999999836,0.9988033906877963,0.703743326754246,0.5267072883941158,0.7030491820284601,0.7609797167583706,0.7273074889963353
9.769999999999836,0.9988046156163234,0.7037365319727723,0.5266956817866417,0.7030516571474277,0.7609883991774118,0.7273187277457629
9.779999999999836,0.9988058388481754,0.7037297412074334,0.5266840826229882,0.7030541136658147,0.7609970697278118,0.7273299524720247
9.789999999999836,0.9988070603869125,0.703722954460924,0.526672490905331,0.7030565516857477,0.761005728421245,0.7273411631771329
9.799999999999836,0.9988082802360797,0.7037161717359116,0.5266609066358108,0.7030589713088431,0.7610143752693519,0.7273523598631635
9.809999999999835,0.9988094983992077,0.7037093930350349,0.5266493298165312,0.7030613726362122,0.7610230102837385,0.727363542532254
9.819999999999835,0.9988107148798123,0.7037026183609054,0.5266377604495613,0.7030637557684616,0.7610316334759788,0.7273747111866062
9.829999999999835,0.9988119296813952,0.7036958477161068,0.5266261985369338,0.7030661208056959,0.7610402448576145,0.727385865828485
9.839999999999835,0.9988131428074435,0.7036890811031955,0.5266146440806467,0.7030684678475214,0.7610488444401566,0.7273970064602198
9.849999999999834,0.9988143542614306,0.7036823185247005,0.5266030970826625,0.7030707969930471,0.7610574322350859,0.7274081330842034
9.859999999999834,0.9988155640468152,0.7036755599831239,0.5265915575449092,0.7030731083408871,0.7610660082538525,0.7274192457028922
9.869999999999834,0.9988167721670423,0.7036688054809401,0.5265800254692788,0.7030754019891637,0.761074572507879,0.7274303443188085
9.879999999999834,0.9988179786255423,0.7036620550205972,0.5265685008576301,0.7030776780355092,0.7610831250085591,0.7274414289345382
9.889999999999834,0.9988191834257328,0.703655308604516,0.5265569837117859,0.7030799365770689,0.7610916657672592,0.7274524995527316
9.899999999999833,0.9988203865710169,0.7036485662350909,0.5265454740335352,0.7030821777105017,0.7611001947953192,0.7274635561761053
9.909999999999833,0.9988215880647845,0.7036418279146898,0.5265339718246329,0.7030844015319844,0.7611087121040526,0.727474598807439
9.919999999999833,0.9988227879104112,0.7036350936456536,0.526522477086799,0.703086608137213,0.7611172177047482,0.7274856274495792
9.929999999999833,0.9988239861112604,0.7036283634302979,0.5265109898217204,0.7030887976214044,0.7611257116086698,0.7274966421054379
9.939999999999833,0.9988251826706804,0.7036216372709111,0.5264995100310496,0.7030909700793004,0.7611341938270574,0.7275076427779914
9.949999999999832,0.9988263775920075,0.7036149151697559,0.5264880377164051,0.7030931256051687,0.761142664371128,0.7275186294702828
9.959999999999832,0.9988275708785647,0.7036081971290697,0.5264765728793729,0.703095264292804,0.7611511232520751,0.7275296021854202
9.969999999999832,0.9988287625336612,0.7036014831510633,0.5264651155215047,0.7030973862355332,0.7611595704810713,0.727540560926578
9.979999999999832,0.998829952560594,0.7035947732379221,0.526453665644319,0.7030994915262151,0.7611680060692676,0.7275515056969973
9.989999999999831,0.998831140962646,0.7035880673918056,0.5264422232493013,0.703101580257244,0.7611764300277947,0.7275624364999851
9.999999999999831,0.9988323277430883,0.7035813656148482,0.5264307883379041,0.7031036525205505,0.7611848423677622,0.7275733533389137


==> numerics/connectedClustersRandomShuffled_8pairs_3-1network_adjT0i65and1_g-0i5_delta0_lda1_ep0i01_rounds1000_shots30_plotmean.csv <==
numberSupervisedPairsList,SsvTrainingMeanList,SsvTestingAllMeanList,SsvTestingUsvMeanList,SsvGraphTrainingMeanList,SsvGraphTestingAllMeanList,SsvGraphTestingUsvMeanList
1,1.0000000000198033,0.5591055225084245,0.496120597149656,0.9952781902520823,0.5646033259191159,0.5024063167814475
2,0.9962050852847394,0.6273301606159591,0.5043718523930324,0.768381778999684,0.7123121746740069,0.6433518981233298
3,0.987865678866324,0.682878439929917,0.4998860965680726,0.7252501028360505,0.736284675774809,0.6685262224795241
4,0.9778848380911466,0.7519178396740711,0.5259508412569953,0.7093546054386374,0.7568207620436869,0.6770488135327334
5,0.9685377253427299,0.8002767025906309,0.5198416646704658,0.6997831527468139,0.7660792869175961,0.6665549078148423
6,0.9553781522154522,0.8518426643769297,0.541236200861362,0.6889678287690323,0.7805266082273903,0.6670020440088195
7,0.9459220896622724,0.8918229931281995,0.5131293173896885,0.6760632611573545,0.7932511645806019,0.6701334572908783
8,0.9301160188666877,0.9301160188666877,1.0,0.6619549561810639,0.8048348968379796,1.0


==> numerics/dqnn_q_eq_cluster_epoch_200_vs.csv <==
indexDataTest,countOutTest
1,0
2,0
3,0
4,0
5,0
6,4
7,11
8,5
9,5
10,1
11,2
12,2
13,2
14,1
15,1
16,1
17,0
18,1
19,0
20,0
21,3
22,0
23,2
24,0
25,0
26,0
27,1
28,0
29,2
30,0
31,0
32,0
33,1
34,5
35,0
36,0
37,0
38,1
39,3
40,1
41,4
42,2
43,1
44,4
45,0
46,6
47,7
48,6
49,9
50,6


==> numerics/dqnn_q_eq_line_epoch_80_ts.csv <==
indexDataTrain,countOutTrain
1,0
6,0
11,1
17,1
22,4
28,3
33,3
39,0
44,0
50,0


==> numerics/dqnn_q_eq_line_epoch_80_vs.csv <==
indexDataTest,countOutTest
2,0
3,0
4,0
5,0
7,0
8,0
9,0
10,0
12,4
13,10
14,4
15,7
16,2
18,2
19,7
20,6
21,5
23,2
24,4
25,4
26,7
27,3
29,6
30,4
31,3
32,5
34,3
35,0
36,0
37,0
38,0
40,0
41,0
42,0
43,0
45,0
46,0
47,0
48,0
49,0


==> numerics/dqnn_q_eq_line_v2_epoch_100_ts.csv <==
indexDataTrain,countOutTrain
1,0
6,0
11,8
17,3
22,1
28,7
33,5
39,0
44,0
50,0


==> numerics/dqnn_q_eq_line_v2_epoch_100_vs.csv <==
indexDataTest,countOutTest
2,0
3,0
4,0
5,0
7,0
8,0
9,0
10,2
12,4
13,3
14,6
15,0
16,2
18,2
19,6
20,2
21,3
23,3
24,2
25,1
26,2
27,2
29,2
30,2
31,6
32,7
34,7
35,8
36,4
37,0
38,0
40,0
41,0
42,0
43,0
45,0
46,0
47,0
48,0
49,0


==> numerics/dqnn_q_eq_line_v2_epoch_440_ts.csv <==
indexDataTrain,countOutTrain
1,2
6,2
11,1
17,3
22,4
28,4
33,4
39,0
44,0
50,0


==> numerics/dqnn_q_eq_line_v2_epoch_440_vs.csv <==
indexDataTest,countOutTest
2,2
3,5
4,1
5,6
7,3
8,0
9,5
10,1
12,2
13,1
14,3
15,3
16,3
18,0
19,2
20,3
21,3
23,2
24,4
25,4
26,3
27,5
29,4
30,3
31,1
32,11
34,0
35,0
36,0
37,0
38,0
40,0
41,0
42,0
43,0
45,0
46,0
47,0
48,0
49,0


==> numerics/lineOutputRandomShuffled_10pairs3sv_3-1network_adjT0i93and1_g-0i5_delta0_lda1_ep0i01_plot.csv <==
step times epsilon,SsvTraining,SsvTestingAll,SsvTestingUsv,SsvGraphTraining,SsvGraphTestingAll,SsvGraphTestingUsv
0.0,0.4965166668556334,0.5152398147554239,0.5232640209981912,-0.7986023948065653,0.5152398147554239,0.5232640209981912
0.01,0.5100054980477876,0.5195796824486915,0.5236829043347931,-0.39736379815074263,0.5221287268539717,0.5259191466725136
0.02,0.5235314900055087,0.5239461552859843,0.5241238689776166,-0.12554034751359333,0.5289604906356273,0.5291191861665209
0.03,0.5370705132726387,0.5283316898938086,0.5245864798743101,0.05778808005713032,0.5355809377167853,0.5326635820432697
0.04,0.5505980991828897,0.5327285472473727,0.5250701678464369,0.18328898845245145,0.541903212718118,0.5363812529265555
0.05,0.5640896340503836,0.5371288522305033,0.5255742314505547,0.27138442998103857,0.5478988630959456,0.5401571888108061
0.060000000000000005,0.5775205584781645,0.5415246562049848,0.5260978409450506,0.33503824987859254,0.5535737690544231,0.5439212945933943
0.07,0.5908665682657638,0.54590800150854,0.5266400443268727,0.3823856656831788,0.5589494214765213,0.547632461737619
0.08,0.6041038132926869,0.5502709867269299,0.5271997753416054,0.4185751652621393,0.5640523286017085,0.5512670753899002
0.09,0.6172090907636423,0.5546058315476244,0.5277758633121883,0.446928051939699,0.5689090291067841,0.5548120867516447
0.09999999999999999,0.6301600293249353,0.5589049400024872,0.5283670445785809,0.469638922945323,0.5735441183019692,0.558261035472293
0.10999999999999999,0.6429352607956161,0.5631609609454149,0.5289719752953286,0.4881948340297543,0.5779796774836476,0.5616117247631597
0.11999999999999998,0.6555145765921688,0.5673668446864001,0.5295892452982135,0.5036281926813841,0.5822352819291222,0.5648647873588257
0.12999999999999998,0.6678790663474555,0.5715158948127886,0.5302173927265029,0.5166720943252127,0.5863282112715467,0.5680227425466354
0.13999999999999999,0.6800112367149164,0.5756018143666112,0.5308549190744803,0.5278578971747606,0.5902737064441864,0.5710893416804657
0.15,0.6918951088866541,0.5796187457076382,0.5315003043452029,0.5375779715315793,0.5940852160232298,0.5740690977567313
0.16,0.70351629391629,0.5835613035680226,0.5321520219901937,0.5461269794036503,0.59777461544433,0.5769669418560852
0.17,0.71486204550169,0.5874246009885502,0.5328085533400617,0.5537296091141244,0.6013523976830215,0.5797879721135534
0.18000000000000002,0.7259212904271313,0.5912042680109912,0.533468401261217,0.5605595738889422,0.6048278386410156,0.5825372724658406
0.19000000000000003,0.7366846373699313,0.5948964631787353,0.53413010281108,0.5667528605693204,0.6082091412211051,0.5852197848218832
0.20000000000000004,0.7471443652267838,0.598497878062451,0.5347922407063084,0.5724171233297604,0.6115035615791019,0.5878402222517369
0.21000000000000005,0.7572943924977222,0.6020057351737333,0.5354534534634524,0.5776384486686794,0.614717520317603,0.5904030135076239
0.22000000000000006,0.767130229572537,0.605417779753657,0.5361124441169942,0.5824862993653663,0.6178567007573602,0.5929122712232731
0.23000000000000007,0.7766489159915345,0.6087322660222803,0.5367679874640284,0.5870171779774738,0.6209261359533078,0.5953717777341196
0.24000000000000007,0.7858489448995992,0.611947938548262,0.5374189358262603,0.591277377076293,0.6239302857944642,0.5977849837451957
0.25000000000000006,0.7947301769829566,0.6150640094449764,0.5380642233572707,0.5953050691712433,0.6268731053018166,0.6001550161149869
0.26000000000000006,0.8032937461779741,0.6180801321219993,0.5387028689551531,0.5991319129436632,0.6297581050812738,0.6024846918671553
0.2700000000000001,0.8115419593792091,0.6209963723207562,0.5393339778671336,0.6027843007398322,0.6325884047743686,0.6047765362217402
0.2800000000000001,0.8194781922594854,0.6238131771432176,0.5399567420933886,0.6062843368521789,0.6353667802606008,0.607032802980784
0.2900000000000001,0.8271067831586713,0.6265313427460181,0.5405704397120239,0.6096506115333933,0.6380957052916876,0.6092554960337795
0.3000000000000001,0.8344329268107669,0.6291519813227493,0.5411744332564561,0.6128988184159081,0.6407773881735124,0.6114463910861008
0.3100000000000001,0.8414625694711891,0.6316764879378031,0.5417681672806376,0.6160422507278404,0.6434138040529792,0.6136070569758533
0.3200000000000001,0.8482023067873232,0.6341065077093885,0.5423511652474164,0.6190922028611184,0.6460067233127677,0.615738876146068
0.3300000000000001,0.8546592855338884,0.6364439037701956,0.54292302587147,0.6220582974188811,0.6485577365264514,0.6178430639920466
0.34000000000000014,0.8608411101175789,0.6386907263642949,0.5434834190414589,0.6249487531406968,0.6510682763794049,0.6199206869181061
0.35000000000000014,0.8667557545485388,0.6408491833704612,0.5440320814369993,0.6277706055900452,0.6535396369173719,0.6219726790222998
0.36000000000000015,0.8724114803839136,0.6429216124770077,0.5445688119454767,0.6305298898513435,0.6559729904444962,0.623999857388564
0.37000000000000016,0.8778167609740946,0.6449104551727463,0.5450934669721684,0.6332317924865435,0.6583694023560315,0.6260029360086178
0.38000000000000017,0.8829802121872438,0.6468182326638041,0.5456059557251871,0.6358807784756625,0.6607298441577918,0.6279825383851053
0.3900000000000002,0.887910529653201,0.6486475237773204,0.5461062355448001,0.6384806976908259,0.6630552048945155,0.6299392088862558
0.4000000000000002,0.8926164324539513,0.6504009448707604,0.5465943073351072,0.6410348745419674,0.665346301182593,0.6318734229334974
0.4100000000000002,0.8971066130938992,0.6520811317297517,0.5470702111451171,0.6435461837202752,0.6676038860187727,0.6337855961089552
0.4200000000000002,0.9013896935080559,0.6536907234077283,0.5475340219361593,0.6460171144055146,0.6698286565153494,0.6356760922712456
0.4300000000000002,0.9054741868084742,0.6552323479369229,0.5479858455634009,0.6484498248602922,0.6720212606936707,0.6375452307666245
0.4400000000000002,0.9093684644270609,0.6567086098218986,0.5484258149911148,0.650846188981751,0.6741823034513797,0.6393932928193062
0.45000000000000023,0.9130807282844504,0.6581220792133096,0.5488540867542493,0.6532078360990878,0.6763123518043792,0.641220527180274
0.46000000000000024,0.9166189875980497,0.6594752826503544,0.5492708376727707,0.655536185078427,0.6784119394918597,0.6430271551087159
0.47000000000000025,0.919991039935784,0.6607706952548412,0.5496762618201515,0.657832473613284,0.6804815710216836,0.6448133747546746
0.48000000000000026,0.9232044561238258,0.6620107342573844,0.5500705677431953,0.6600977834300598,0.6825217252237502,0.646579365005863
0.49000000000000027,0.9262665686249621,0.6631977537363996,0.5504539759270156,0.6623330620167294,0.6845328583705412,0.6483252888560574
0.5000000000000002,0.9291844630178753,0.6643340404528267,0.5508267164963774,0.6645391413835916,0.6865154069166916,0.650051296347164
0.5100000000000002,0.9319649722251402,0.6654218106673894,0.5511890271426391,0.6667167542833927,0.688469789903022,0.651757527132014
0.5200000000000002,0.9346146731580669,0.6664632078323169,0.5515411512641385,0.6688665482508358,0.690396411064887,0.6534441127002696
0.5300000000000002,0.9371398854687034,0.6674603010554752,0.5518833363069489,0.6709890977658005,0.6922956606798077,0.6551111783054671
0.5400000000000003,0.9395466721225073,0.668415084241443,0.5522158322924156,0.6730849147983395,0.6941679171851345,0.6567588446272836
0.5500000000000003,0.9418408415288072,0.669329475821039,0.5525388905177098,0.6751544579549533,0.6960135485927488,0.6583872291994713
0.5600000000000003,0.9440279509896096,0.6702053189878846,0.5528527624157168,0.6771981404134185,0.6978329137246083,0.6599964476306571
0.5700000000000003,0.9461133112502113,0.6710443823676769,0.5531576985608765,0.6792163368063913,0.6996263632900848,0.6615866146422311
0.5800000000000003,0.9481019919570745,0.671848361052759,0.5534539478080525,0.681209389191261,0.7013942408235918,0.6631578449449098
0.5900000000000003,0.9499988278493522,0.6726188779412637,0.553741756552083,0.6831776122245141,0.7031368834988214,0.6647102539731733
0.6000000000000003,0.9518084255301119,0.6733574853264656,0.5540213680963315,0.6851212976426155,0.7048546228340179,0.6662439584946456
0.6100000000000003,0.9535351706815951,0.6740656666879595,0.5542930221192586,0.6870407181376033,0.7065477853010487,0.6677590771095936
0.6200000000000003,0.955183235605776,0.6747448386418917,0.5545569542287985,0.6889361307038331,0.7082166928495697,0.6692557306540178
0.6300000000000003,0.9567565869869737,0.6753963530126268,0.5548133955950495,0.6908077795222747,0.7098616633562936,0.6707340425182984
0.6400000000000003,0.9582589937873713,0.676021498993008,0.5550625726525666,0.6926558984401532,0.7114830110082411,0.672194138892025
0.6500000000000004,0.9596940351990684,0.6766215053646898,0.5553047068642418,0.6944807130963516,0.713081046627847,0.6736361489444302
0.6600000000000004,0.9610651085877701,0.6771975427539682,0.5555400145394817,0.6962824427366245,0.7146560779469173,0.6750602049487939
0.6700000000000004,0.9623754373734746,0.6777507259020775,0.5557687067000502,0.6980613017571867,0.7162084098356467,0.6764664423582327
0.6800000000000004,0.963628078802652,0.6782821159321027,0.5559909889875817,0.699817501010485,0.7177383444922163,0.677854999839455
0.6900000000000004,0.9648259315744904,0.6787927225974932,0.5562070616073516,0.7015512489028413,0.7192461815978822,0.679226019270311
0.7000000000000004,0.9659717432908822,0.6792835064996833,0.5564171193034553,0.7032627523100641,0.7207322184419122,0.6805796457063037
0.7100000000000004,0.9670681177060619,0.6797553812645472,0.5566213513610409,0.7049522173340018,0.7221967500202561,0.6819160273206413
0.7200000000000004,0.9681175217572194,0.680209215669368,0.5568199416317173,0.7066198499202814,0.7236400691113942,0.6832353153218745
0.7300000000000004,0.9691222923621163,0.6806458357137195,0.5570130685786924,0.7082658563550747,0.7250624663324341,0.6845376638527131
0.7400000000000004,0.9700846429737675,0.6810660266291213,0.5572009053385587,0.7098904436566541,0.7264642301781818,0.6858232298731848
0.7500000000000004,0.9710066698857268,0.6814705348236494,0.5573836197970449,0.7114938198756342,0.7278456470456047,0.6870921730309344
0.7600000000000005,0.971890358284447,0.6818600697587569,0.5575613746763183,0.7130761943161914,0.7292070012458428,0.6883446555211395
0.7700000000000005,0.9727375880476773,0.6822353057565327,0.5577343276317565,0.7146377776891099,0.7305485750056706,0.6895808419382131
0.7800000000000005,0.9735501392899383,0.6825968837364158,0.5579026313563348,0.7161787822062449,0.7318706484601047,0.690800899121213
0.7900000000000005,0.9743296976578358,0.6829454128810701,0.5580664336910277,0.7176994216248702,0.7331734996376531,0.6920049959946394
0.8000000000000005,0.9750778593793964,0.6832814722316927,0.5582258777398197,0.7191999112493925,0.7344574044395278,0.6931933034060935
0.8100000000000005,0.9757961360727346,0.6836056122134939,0.5583811019881051,0.7206804678970342,0.7357226366139964,0.6943659939620939
0.8200000000000005,0.9764859593202835,0.6839183560924891,0.5585322404234343,0.7221413098333062,0.7369694677268978,0.6955232418631724
0.8300000000000005,0.9771486850155138,0.6842202013650348,0.5586794226576868,0.7235826566824036,0.7381981671292295,0.6966652227392267
0.8400000000000005,0.9777855974895969,0.684511621081811,0.5588227740499027,0.7250047293170437,0.7394090019226034,0.6977921134859808
0.8500000000000005,0.9783979134258544,0.6847930651081324,0.5589624158291088,0.7264077497317099,0.7406022369232683,0.6989040921032893
0.8600000000000005,0.9789867855700757,0.6850649613226194,0.5590984652165667,0.7277919409027864,0.741778134625297,0.7000013375358985
0.8700000000000006,0.9795533062449505,0.6853277167563724,0.5592310355469817,0.7291575266386402,0.7429369551634761,0.7010840295172153
0.8800000000000006,0.9800985106768992,0.6855817186748526,0.5593602363882613,0.7305047314223043,0.7440789562763506,0.7021523484165264
0.8900000000000006,0.9806233801435843,0.6858273356047269,0.5594861736595023,0.7318337802490908,0.7452043932698112,0.7032064750900495
0.9000000000000006,0.9811288449502911,0.6860649183079397,0.559608949746932,0.7331448984611438,0.7463135189815685,0.7042465907361287
0.9100000000000006,0.9816157872432411,0.6862948007052814,0.5597286636175843,0.7344383115806801,0.7474065837467929,0.7052728767548342
0.9200000000000006,0.9820850436677424,0.6865173007516991,0.5598454109305377,0.7357142451434149,0.7484838353651624,0.7062855146121627
0.9300000000000006,0.9825374078788495,0.6867327212655565,0.5599592841455738,0.7369729245334576,0.7495455190695166,0.7072846857090045
0.9400000000000006,0.9829736329120111,0.6869413507140175,0.5600703726291631,0.7382145748207752,0.7505918774962841,0.7082705712549912
0.9500000000000006,0.9833944334209136,0.6871434639566624,0.5601787627576975,0.739439420602144,0.7516231506578099,0.7092433521473084
0.9600000000000006,0.9838004877894807,0.6873393229493877,0.5602845380179193,0.7406476858463615,0.7526395759166901,0.7102032088545215
0.9700000000000006,0.9841924401247173,0.6875291774105842,0.5603877791045272,0.7418395937443648,0.7536413879621922,0.7111503213054429
0.9800000000000006,0.9845709021368103,0.687713265451501,0.56048856401494,0.7430153665647659,0.7546288187888168,0.7120848687830339
0.9900000000000007,0.9849364549126314,0.6878918141726509,0.5605869681412307,0.7441752255152294,0.7556020976770388,0.7130070298233248
1.0000000000000007,0.9852896505884995,0.6880650402280215,0.5606830643592452,0.7453193906100123,0.7565614511762454,0.7139169821193058
1.0100000000000007,0.9856310139277998,0.688233150358795,0.5607769231149358,0.7464480805439095,0.7575071030898819,0.7148149024297406
1.0200000000000007,0.9859610438087839,0.6883963418981974,0.5608686125079462,0.747561512572777,0.7584392744627909,0.7157009664928229
1.0300000000000007,0.9862802146276106,0.6885548032490305,0.5609581983724962,0.7486599024007424,0.7593581835707298,0.7165753489445996
1.0400000000000007,0.986588977621437,0.6887087143353628,0.5610457443556168,0.7497434640741569,0.7602640459120369,0.7174382232420677
1.0500000000000007,0.9868877621161191,0.6888582470297843,0.5611313119927837,0.7508124098822978,0.7611570742014075,0.71828976159084
1.0600000000000007,0.9871769767028424,0.6890035655575676,0.5612149607810212,0.7518669502647863,0.7620374783657367,0.7191301348772734
1.0700000000000007,0.9874570103477724,0.6891448268790027,0.56129674824953,0.7529072937256538,0.7629054655419771,0.719959512604949
1.0800000000000007,0.9877282334385947,0.6892821810511123,0.5613767300279056,0.753933646753956,0.7637612400769586,0.7207780628353807
1.0900000000000007,0.9879909987716015,0.6894157715698892,0.5614549599120126,0.7549462137508134,0.7646050035291063,0.7215859521328319
1.1000000000000008,0.9882456424827785,0.6895457356941428,0.5615314899275846,0.7559451969627272,0.7654369546719957,0.7223833455131137
1.1100000000000008,0.9884924849261516,0.6896722047519734,0.5616063703916114,0.7569307964210141,0.7662572894996801,0.7231704063962399
1.1200000000000008,0.9887318315024736,0.6897953044308507,0.5616796499715838,0.7579032098871731,0.7670662012337208,0.7239472965628099
1.1300000000000008,0.9889639734411443,0.6899151550522074,0.561751375742663,0.7588626328039989,0.7678638803318497,0.7247141761139849
1.1400000000000008,0.9891891885381083,0.6900318718314189,0.5618215932428378,0.7598092582522412,0.7686505144981981,0.7254712034349389
1.1500000000000008,0.989407741852295,0.6901455651239845,0.5618903465261372,0.7607432769126005,0.769426288695015,0.7262185351616427
1.1600000000000008,0.9896198863630365,0.6902563406586845,0.5619576782139621,0.7616648770328501,0.770191385155809,0.7269563261508656
1.1700000000000008,0.989825863590745,0.6903642997584405,0.5620236295445957,0.7625742443998664,0.7709459833998386,0.7276847294532554
1.1800000000000008,0.9900259041829941,0.6904695395495705,0.5620882404209604,0.7634715623163516,0.7716902602478839,0.728403896289384
1.1900000000000008,0.9902202284680405,0.6905721531600844,0.5621515494566747,0.7643570115820292,0.7724243898392281,0.7291139760286239
1.2000000000000008,0.9904090469776735,0.690672229907632,0.5622135940204713,0.7652307704790919,0.7731485436497775,0.7298151161707404
1.2100000000000009,0.9905925609411973,0.6907698554776858,0.562274410279038,0.7660930147616927,0.7738628905112597,0.7305074623300789
1.2200000000000009,0.9907709627522244,0.6908651120924952,0.5623340332383256,0.766943917649255,0.7745675966314243,0.7311911582222307
1.2300000000000009,0.9909444364098632,0.6909580786713319,0.5623924967833899,0.767783649823398,0.7752628256151877,0.7318663456530609
1.2400000000000009,0.9911131579357898,0.6910488309825034,0.5624498337168092,0.7686123794282702,0.7759487384866562,0.7325331645099891
1.2500000000000009,0.9912772957686095,0.6911374417875973,0.562506075795735,0.7694302720740829,0.7766254937119652,0.7331917527554136
1.260000000000001,0.9914370111368146,0.6912239809783796,0.5625612537676217,0.7702374908436505,0.777293247222875,0.733842246422173
1.270000000000001,0.9915924584115893,0.6913085157067549,0.562615397404683,0.7710341963017446,0.7779521524410653,0.7344847796109406
1.280000000000001,0.9917437854406099,0.6913911105081678,0.5626685355371213,0.7718205465070715,0.7786023603030714,0.735119484489454
1.290000000000001,0.9918911338639512,0.6914718274188068,0.5627206960851735,0.772596697026694,0.7792440192858072,0.7357464912934824
1.300000000000001,0.9920346394131115,0.6915507260869471,0.5627719060900196,0.7733628009527198,0.7798772754326231,0.736365928329435
1.310000000000001,0.9921744321941354,0.6916278638787527,0.5628221917435887,0.7741190089210915,0.7805022723798476,0.7369779219785224
1.320000000000001,0.9923106369557356,0.6917032959788384,0.5628715784173111,0.7748654691323065,0.781119151383764,0.7375825967023819
1.330000000000001,0.9924433733432726,0.6917770754858725,0.5629200906898439,0.7756023273739174,0.7817280513479737,0.7381800750500789
1.340000000000001,0.992572756139392,0.6918492535034916,0.56296775237382,0.7763297270446575,0.7823291088511064,0.7387704776664112
1.350000000000001,0.9926988954920798,0.6919198792267761,0.563014586541646,0.7770478091800472,0.7829224581748245,0.7393539233014212
1.360000000000001,0.992821897130843,0.6919890000245241,0.5630606155503874,0.7777567124793427,0.7835082313320909,0.7399305288210577
1.370000000000001,0.992941862571682,0.692056661517548,0.5631058610657762,0.7784565733336959,0.7840865580956538,0.7405004092188996
1.380000000000001,0.993058889311488,0.6921229076532041,0.5631503440853681,0.7791475258553946,0.7846575660267133,0.7410636776288784
1.390000000000001,0.9931730710124548,0.6921877807763571,0.5631940849608867,0.7798297019080693,0.7852213805037349,0.7416204453389299
1.400000000000001,0.993284497677058,0.692251321696961,0.5632371034197766,0.780503231137745,0.785778124751374,0.7421708218055092
1.410000000000001,0.9933932558141306,0.6923135697544411,0.5632794185860028,0.7811682410046333,0.786327919869479,0.7427149146689038
1.420000000000001,0.9934994285965226,0.692374562879037,0.5633210490001146,0.7818248568155614,0.786870884862147,0.7432528297692942
1.430000000000001,0.9936030960108128,0.6924343376502711,0.5633620126386104,0.7824732017569362,0.7874071366667935,0.7437846711634892
1.440000000000001,0.9937043349995025,0.6924929293526845,0.5634023269326196,0.7831133969281582,0.7879367901832217,0.744310541142299
1.450000000000001,0.9938032195961118,0.692550372028987,0.5634420087859334,0.7837455613753902,0.7884599583026508,0.7448305402484741
1.460000000000001,0.9938998210535551,0.6926066985307502,0.5634810745924053,0.7843698121256053,0.7889767519366944,0.7453447672951793
1.470000000000001,0.9939942079661669,0.6926619405667693,0.5635195402527419,0.7849862642208323,0.7894872800462507,0.7458533193849367
1.480000000000001,0.9940864463857183,0.692716128749214,0.5635574211907121,0.7855950307525292,0.7899916496702966,0.7463562919290059
1.490000000000001,0.99417659993175,0.6927692926376781,0.5635947323687901,0.7861962228960159,0.7904899659545557,0.746853778667148
1.500000000000001,0.9942647298965213,0.6928214607812346,0.5636314883032547,0.7867899499448997,0.7909823321800273,0.7473458716877394
1.5100000000000011,0.9943508953448706,0.6928726607585963,0.5636677030787645,0.7873763193454428,0.7914688497913542,0.747832661448186
1.5200000000000011,0.9944351532092498,0.6929229192164754,0.5637033903624293,0.7879554367308075,0.7919496184250188,0.7483142367956145
1.5300000000000011,0.9945175583801923,0.6929722619062332,0.5637385634173936,0.7885274059551335,0.7924247359373462,0.7487906849877882
1.5400000000000011,0.9945981637924545,0.6930207137189024,0.5637732351159516,0.7890923291273985,0.7928942984323027,0.7492620917142255
1.5500000000000012,0.9946770205070593,0.6930682987186625,0.5638074179522067,0.7896503066450202,0.7933584002890799,0.7497285411174858
1.5600000000000012,0.9947541777894534,0.6931150401748465,0.5638411240543006,0.7902014372271579,0.7938171341894456,0.7501901158145882
1.5700000000000012,0.9948296831839799,0.6931609605925446,0.5638743651962153,0.7907458179476783,0.7942705911448583,0.7506468969185405
1.5800000000000012,0.9949035825848623,0.6932060817418815,0.5639071528091754,0.7912835442677513,0.7947188605233289,0.7510989640599455
1.5900000000000012,0.9949759203038743,0.6932504246860214,0.5639394979926559,0.7918147100680463,0.7951620300760217,0.7515463954086592
1.6000000000000012,0.9950467391348661,0.6932940098079688,0.563971411525013,0.7923394076805026,0.7956001859635934,0.7519892676954854
1.6100000000000012,0.9951160804153124,0.6933368568362213,0.5640029038737536,0.7928577279196456,0.7960334127822504,0.752427656233869
1.6200000000000012,0.9951839840850297,0.6933789848693266,0.5640339852054539,0.7933697601134326,0.7964617935895284,0.7528616349415769
1.6300000000000012,0.9952504887422088,0.6934204123993994,0.5640646653953384,0.7938755921336039,0.7968854099297837,0.7532912763623452
1.6400000000000012,0.9953156316968924,0.6934611573346403,0.5640949540365323,0.7943753104255239,0.7973043418593907,0.7537166516874689
1.6500000000000012,0.9953794490220368,0.6935012370209149,0.5641248604490056,0.7948690000374989,0.797718667971643,0.7541378307773215
1.6600000000000013,0.9954419756022661,0.6935406682624224,0.5641543936882037,0.795356744649559,0.7981284654213535,0.7545548821827825
1.6700000000000013,0.9955032451804438,0.693579467341511,0.564183562553397,0.7958386266016889,0.7985338099491485,0.7549678731665632
1.6800000000000013,0.9955632904021643,0.693617650037666,0.5642123755957381,0.7963147269215056,0.7989347759054559,0.7553768697244111
1.6900000000000013,0.9956221428582688,0.6936552316457192,0.5642408411260551,0.7967851253513732,0.7993314362741841,0.7557819366061816
1.7000000000000013,0.9956798331254838,0.6936922269933085,0.5642689672223762,0.7972499003749495,0.7997238626960875,0.7561831373367643
1.7100000000000013,0.9957363908052702,0.6937286504576256,0.5642967617372064,0.7977091292431585,0.8001121254918226,0.7565805342368529
1.7200000000000013,0.9957918445609749,0.6937645159814814,0.5643242323045556,0.7981628879995947,0.8004962936846887,0.7569741884435454
1.7300000000000013,0.9958462221533635,0.6937998370887223,0.5643513863467332,0.7986112515053478,0.8008764350230549,0.7573641599307681
1.7400000000000013,0.9958995504746145,0.6938346268990254,0.5643782310809158,0.7990542934632582,0.801252616002474,0.7577505075295098
1.7500000000000013,0.9959518555808478,0.6938688981420993,0.5644047735254928,0.7994920864415987,0.8016249018874845,0.7581332889478661
1.7600000000000013,0.9960031627232567,0.6939026631713204,0.564431020506205,0.7999247018971869,0.8019933567330957,0.7585125607908735
1.7700000000000014,0.9960534963779123,0.6939359339768245,0.5644569786620727,0.800352210197936,0.8023580434059656,0.7588883785801374
1.7800000000000014,0.9961028802743023,0.6939687221980837,0.564482654451133,0.8007746806448421,0.8027190236052661,0.7592607967732464
1.7900000000000014,0.9961513374226606,0.6940010391359863,0.5645080541559832,0.8011921814934203,0.8030763578832367,0.7596298687829558
1.8000000000000014,0.996198890140152,0.6940328957644433,0.5645331838891395,0.8016047799745915,0.8034301056654372,0.7599956469961555
1.8100000000000014,0.996245560075955,0.6940643027415428,0.5645580495982234,0.8020125423150314,0.8037803252706887,0.7603581827925969
1.8200000000000014,0.9962913682353061,0.6940952704202721,0.5645826570709719,0.8024155337569852,0.8041270739307154,0.76071752656339
1.8300000000000014,0.9963363350025433,0.6941258088588225,0.564607011940085,0.8028138185775593,0.8044704078094831,0.7610737277292575
1.8400000000000014,0.9963804801632005,0.6941559278305007,0.5646311196879152,0.8032074601074997,0.8048103820222419,0.7614268347585518
1.8500000000000014,0.9964238229251956,0.6941856368332588,0.5646549856510003,0.8035965207494637,0.8051470506542703,0.7617768951850217
1.8600000000000014,0.996466381939153,0.6942149450988595,0.564678615024448,0.8039810619957982,0.8054804667793283,0.762123955625337
1.8700000000000014,0.9965081753178988,0.6942438616016965,0.5647020128661813,0.8043611444458317,0.8058106824778214,0.7624680617963641
1.8800000000000014,0.99654922065517,0.6942723950672792,0.5647251841010403,0.8047368278226942,0.8061377488546743,0.7628092585321895
1.8900000000000015,0.9965895350435695,0.6943005539803974,0.5647481335247522,0.8051081709896714,0.8064617160569243,0.7631475898008963
1.9000000000000015,0.996629135091801,0.6943283465929819,0.5647708658077738,0.8054752319661078,0.8067826332910313,0.763483098721086
1.9100000000000015,0.9966680369412192,0.6943557809316709,0.5647933854990075,0.8058380679428709,0.8071005488399126,0.7638158275781525
1.9200000000000015,0.9967062562817223,0.6943828648050949,0.5648156970293975,0.8061967352973815,0.8074155100797006,0.7641458178403
1.9300000000000015,0.9967438083670174,0.694409605810893,0.5648378047154111,0.8065512896082296,0.8077275634962341,0.7644731101743163
1.9400000000000015,0.9967807080292869,0.6944360113424695,0.5648597127624049,0.8069017856693822,0.808036754701277,0.7647977444610876
1.9500000000000015,0.9968169696932803,0.6944620885955045,0.5648814252678863,0.8072482775039952,0.8083431284484774,0.7651197598108693
1.9600000000000015,0.9968526073898624,0.6944878445742255,0.5649029462246669,0.8075908183778435,0.8086467286490633,0.765439194578305
1.9700000000000015,0.9968876347690294,0.694513286097451,0.5649242795239174,0.8079294608123777,0.8089475983872821,0.7657560863771984
1.9800000000000015,0.9969220651124321,0.6945384198044161,0.5649454289581236,0.8082642565974196,0.8092457799355877,0.7660704720950383
1.9900000000000015,0.9969559113454132,0.6945632521603873,0.5649663982239477,0.8085952568035111,0.8095413147695751,0.766382387907281
2.0000000000000013,0.9969891860485891,0.6945877894620763,0.5649871909249995,0.8089225117939202,0.80983424358267,0.7666918692913848
2.010000000000001,0.9970219014689906,0.6946120378428609,0.5650078105745195,0.8092460712363252,0.8101246063005748,0.7669989510406091
2.020000000000001,0.997054069530782,0.6946360032778182,0.5650282605979765,0.8095659841141788,0.8104124420954749,0.7673036672775698
2.0300000000000007,0.9970857018455804,0.6946596915885811,0.5650485443355815,0.8098822987377684,0.8106977894000073,0.7676060514675593
2.0400000000000005,0.9971168097223861,0.6946831084480238,0.5650686650447257,0.8101950627549813,0.8109806859209975,0.7679061364316305
2.0500000000000003,0.9971474041771454,0.6947062593847808,0.5650886259023389,0.8105043231617857,0.8112611686529677,0.7682039543594518
2.06,0.9971774959419584,0.6947291497876098,0.5651084300071748,0.8108101263124374,0.8115392738914169,0.7684995368219267
2.07,0.9972070954739473,0.6947517849096012,0.5651280803820243,0.8111125179294217,0.8118150372458777,0.7687929147835899
2.0799999999999996,0.9972362129638014,0.6947741698722419,0.5651475799758594,0.8114115431131407,0.8120884936527561,0.7690841186147779
2.0899999999999994,0.9972648583440069,0.6947963096693398,0.565166931665911,0.8117072463513564,0.8123596773879525,0.7693731781035753
2.099999999999999,0.9972930412967815,0.6948182091708117,0.5651861382596818,0.8119996715283966,0.8126286220792697,0.7696601224675437
2.109999999999999,0.9973207712617209,0.694839873126343,0.5652052024968953,0.8122888619341356,0.8128953607186127,0.7699449803652336
2.1199999999999988,0.9973480574431687,0.6948613061689202,0.5652241270513851,0.8125748602727555,0.8131599256739801,0.770227779907483
2.1299999999999986,0.9973749088173264,0.6948825128182473,0.5652429145329277,0.8128577086712965,0.8134223487012511,0.7705085486685023
2.1399999999999983,0.9974013341391066,0.6949034974840425,0.565261567489015,0.8131374486880097,0.8136826609557737,0.7707873136967544
2.149999999999998,0.9974273419487449,0.6949242644692257,0.5652800884065747,0.8134141213205119,0.8139408930037535,0.7710641015256288
2.159999999999998,0.9974529405781803,0.6949448179730011,0.5652984797136387,0.8136877670137586,0.8141970748334495,0.7713389381839124
2.1699999999999977,0.9974781381572094,0.6949651620938325,0.5653167437809568,0.8139584256678346,0.8144512358661761,0.7716118492060633
2.1799999999999975,0.9975029426194268,0.6949853008323236,0.565334882923565,0.8142261366455769,0.8147034049671176,0.7718828596422859
2.1899999999999973,0.99752736170796,0.6950052380940007,0.5653528994023039,0.814490938780031,0.8149536104559563,0.7721519940684151
2.199999999999997,0.9975514029810041,0.6950249776920042,0.56537079542529,0.8147528703817507,0.8152018801173171,0.7724192765956087
2.209999999999997,0.9975750738171684,0.695044523349692,0.5653885731493451,0.8150119692459459,0.8154482412110324,0.772684730879855
2.2199999999999966,0.9975983814206386,0.6950638787031572,0.5654062346813795,0.8152682726594853,0.8156927204822285,0.7729483801312934
2.2299999999999964,0.997621332826165,0.6950830473036645,0.5654237820797358,0.8155218174077605,0.8159353441712363,0.7732102471233552
2.239999999999996,0.9976439349038796,0.6951020326200075,0.5654412173554909,0.8157726397814157,0.8161761380233322,0.7734703542017277
2.249999999999996,0.9976661943639508,0.6951208380407884,0.5654585424737189,0.8160207755829486,0.8164151272983056,0.7737287232931394
2.259999999999996,0.9976881177610846,0.695139466876627,0.5654757593547166,0.8162662601331908,0.8166523367798622,0.773985375913977
2.2699999999999956,0.9977097114988743,0.6951579223622963,0.5654928698751915,0.8165091282776665,0.8168877907848613,0.7742403331787314
2.2799999999999954,0.9977309818340031,0.6951762076587922,0.5655098758694161,0.8167494143928414,0.8171215131723907,0.7744936158082756
2.289999999999995,0.9977519348803123,0.695194325855336,0.5655267791303462,0.8169871523922585,0.8173535273526822,0.7747452441379824
2.299999999999995,0.9977725766127333,0.6952122799713137,0.5655435814107054,0.8172223757325732,0.8175838562958692,0.7749952381256778
2.3099999999999947,0.9977929128710908,0.6952300729581563,0.5655602844240415,0.8174551174194864,0.8178125225405909,0.7752436173594405
2.3199999999999945,0.9978129493637821,0.6952477077011565,0.5655768898457456,0.8176854100135789,0.8180395482024414,0.7754904010652421
2.3299999999999943,0.9978326916713396,0.6952651870212342,0.5655933993140462,0.8179132856360568,0.8182649549822715,0.7757356081144394
2.339999999999994,0.9978521452498758,0.6952825136766434,0.5656098144309725,0.8181387759744029,0.8184887641743392,0.7759792570311135
2.349999999999994,0.9978713154344184,0.6952996903646274,0.5656261367632883,0.8183619122879459,0.818710996674317,0.776221365999263
2.3599999999999937,0.9978902074421406,0.6953167197230229,0.565642367843401,0.8185827254133432,0.8189316729871552,0.7764619528698561
2.3699999999999934,0.997908826375487,0.6953336043318152,0.5656585091702417,0.818801245769986,0.8191508132348012,0.776701035167735
2.3799999999999932,0.997927177225201,0.6953503467146451,0.5656745622101212,0.8190175033653255,0.8193684371637845,0.7769386300983887
2.389999999999993,0.9979452648732593,0.6953669493402698,0.56569052839756,0.8192315278001254,0.8195845641526599,0.7771747545545834
2.399999999999993,0.9979630940957097,0.6953834146239808,0.565706409136097,0.8194433482736407,0.8197992132193178,0.777409425122862
2.4099999999999926,0.9979806695654276,0.6953997449289777,0.5657222057990706,0.8196529935887292,0.8200124030281627,0.7776426580899131
2.4199999999999924,0.9979979958547807,0.6954159425677015,0.5657379197303818,0.8198604921568939,0.820224151897157,0.7778744694488068
2.429999999999992,0.9980150774382155,0.6954320098031272,0.5657535522452323,0.8200658720032589,0.8204344778047414,0.7781048749051114
2.439999999999992,0.9980319186947622,0.6954479488500187,0.565769104630843,0.8202691607714825,0.8206433983966226,0.7783338898828778
2.4499999999999917,0.9980485239104663,0.6954637618761457,0.5657845781471512,0.8204703857286109,0.8208509309924403,0.7785615295305082
2.4599999999999915,0.9980648972807425,0.6954794510034651,0.565799974027489,0.820669573769867,0.8210570925923097,0.778787808726504
2.4699999999999913,0.9980810429126606,0.695495018309267,0.5658152934792412,0.8208667514233869,0.8212618998832426,0.7790127420850939
2.479999999999991,0.9980969648271607,0.6955104658272881,0.5658305376844857,0.8210619448548935,0.8214653692454494,0.7792363439617508
2.489999999999991,0.998112666961204,0.6955257955487923,0.5658457078006159,0.8212551798723196,0.8216675167585248,0.7794586284585947
2.4999999999999907,0.9981281531698581,0.6955410094236176,0.5658608049609432,0.8214464819303727,0.8218683582075157,0.7796796094296831
2.5099999999999905,0.998143427228323,0.6955561093611984,0.5658758302752879,0.8216358761350524,0.8220679090888788,0.7798993004861969
2.5199999999999902,0.9981584928338919,0.6955710972315505,0.5658907848305471,0.8218233872481092,0.8222661846163228,0.7801177150015167
2.52999999999999,0.9981733536078629,0.695585974866235,0.5659056696912517,0.82200903969146,0.8224631997265428,0.780334866116196
2.53999999999999,0.9981880130973865,0.6956007440592902,0.5659204859001061,0.822192857551547,0.8226589690848447,0.7805507667428321
2.5499999999999896,0.9982024747772661,0.695615406568138,0.5659352344785117,0.8223748645836557,0.8228535070906657,0.7807654295708382
2.5599999999999894,0.9982167420517029,0.6956299641144664,0.5659499164270795,0.8225550842161762,0.8230468278829859,0.7809788670711145
2.569999999999989,0.9982308182559908,0.6956444183850842,0.5659645327261242,0.8227335395548264,0.8232389453456387,0.7811910915006234
2.579999999999989,0.9982447066581642,0.6956587710327533,0.5659790843361486,0.8229102533868232,0.8234298731125212,0.7814021149068735
2.5899999999999888,0.9982584104606,0.6956730236769988,0.5659935721983126,0.8230852481850119,0.8236196245727034,0.7816119491323077
2.5999999999999885,0.9982719328015701,0.6956871779048934,0.5660079972348891,0.8232585461119466,0.8238082128754349,0.7818206058185986
2.6099999999999883,0.9982852767567545,0.6957012352718233,0.5660223603497099,0.8234301690239318,0.8239956509350632,0.7820280964108614
2.619999999999988,0.9982984453407097,0.6957151973022301,0.5660366624285961,0.823600138475017,0.8241819514358488,0.7822344321617712
2.629999999999988,0.9983114415082962,0.6957290654903354,0.5660509043397809,0.8237684757209491,0.8243671268366931,0.7824396241356028
2.6399999999999877,0.9983242681560679,0.6957428413008412,0.5660650869343156,0.8239352017230829,0.8245511893757695,0.7826436832121799
2.6499999999999875,0.9983369281236221,0.6957565261696168,0.5660792110464717,0.8241003371522494,0.8247341510750665,0.782846620090745
2.6599999999999873,0.9983494241949112,0.6957701215043617,0.5660932774941262,0.8242639023925832,0.8249160237448407,0.7830484452937477
2.669999999999987,0.9983617590995206,0.6957836286852531,0.5661072870791385,0.8244259175453063,0.8250968189879847,0.7832491691705578
2.679999999999987,0.9983739355139117,0.6957970490655774,0.5661212405877198,0.8245864024324755,0.8252765482043039,0.7834488019010909
2.6899999999999866,0.9983859560626289,0.6958103839723401,0.5661351387907878,0.8247453766006855,0.825455222594714,0.7836473534993693
2.6999999999999864,0.9983978233194769,0.6958236347068645,0.5661489824443163,0.8249028593247347,0.8256328531653537,0.7838448338170027
2.709999999999986,0.9984095398086655,0.6958368025453727,0.5661627722896758,0.8250588696112502,0.8258094507316134,0.7840412525465945
2.719999999999986,0.9984211080059217,0.695849888739548,0.5661765090539593,0.8252134262022736,0.8259850259220862,0.7842366192250787
2.7299999999999858,0.9984325303395769,0.6958628945170883,0.5661901934503074,0.825366547578808,0.826159589182439,0.7844309432369874
2.7399999999999856,0.9984438091916198,0.6958758210822398,0.5662038261782197,0.8255182519643263,0.8263331507792065,0.7846242338176472
2.7499999999999853,0.9984549468987257,0.6958886696163189,0.5662174079238589,0.8256685573282416,0.8265057208035078,0.784816500056309
2.759999999999985,0.9984659457532582,0.6959014412782223,0.5662309393603497,0.8258174813893384,0.8266773091746888,0.7850077508992106
2.769999999999985,0.9984768080042423,0.6959141372049192,0.5662444211480665,0.825965041619166,0.8268479256438915,0.7851979951525769
2.7799999999999847,0.9984875358583157,0.6959267585119352,0.566257853934915,0.8261112552453956,0.8270175797975503,0.7853872414855547
2.7899999999999845,0.9984981314806527,0.6959393062938216,0.5662712383566083,0.8262561392551393,0.8271862810608173,0.7855754984330839
2.7999999999999843,0.9985085969958657,0.6959517816246132,0.5662845750369336,0.8263997103982299,0.8273540387009175,0.7857627743987105
2.809999999999984,0.9985189344888847,0.6959641855582743,0.5662978645880128,0.826541985190468,0.8275208618304368,0.7859490776573367
2.819999999999984,0.9985291460058118,0.6959765191291326,0.5663111076105558,0.8266829799168282,0.8276867594105403,0.7861344163579143
2.8299999999999836,0.9985392335547552,0.6959887833523039,0.5663243046941104,0.8268227106346305,0.8278517402541272,0.7863187985260803
2.8399999999999834,0.9985491991066434,0.6960009792241045,0.5663374564173022,0.8269611931766772,0.8280158130289189,0.7865022320667346
2.849999999999983,0.9985590445960174,0.696013107722454,0.5663505633480697,0.82709844315435,0.828178986260484,0.7866847247665643
2.859999999999983,0.9985687719218038,0.6960251698072675,0.5663636260438948,0.8272344759606748,0.8283412683352008,0.786866284296512
2.869999999999983,0.9985783829480673,0.696037166420838,0.5663766450520255,0.827369306773348,0.8285026675031574,0.7870469182141917
2.8799999999999826,0.9985878795047483,0.6960490984882108,0.5663896209096949,0.8275029505577292,0.8286631918809931,0.7872266339662536
2.8899999999999824,0.9985972633883761,0.6960609669175467,0.5664025541443342,0.8276354220697989,0.8288228494546794,0.7874054388906953
2.899999999999982,0.9986065363627713,0.6960727726004763,0.5664154452737784,0.8277667358590797,0.8289816480822434,0.7875833402191265
2.909999999999982,0.9986157001597263,0.6960845164124475,0.5664282948064709,0.8278969062715231,0.8291395954964328,0.7877603450789797
2.9199999999999817,0.9986247564796719,0.6960961992130634,0.5664411032416599,0.8280259474523632,0.8292966993073276,0.7879364604956787
2.9299999999999815,0.9986337069923245,0.6961078218464103,0.56645387106959,0.8281538733489346,0.8294529670048943,0.7881116933947545
2.9399999999999813,0.9986425533373229,0.696119385141382,0.5664665987716931,0.8282806977134562,0.8296084059614879,0.7882860506039202
2.949999999999981,0.998651297124844,0.6961308899119906,0.5664792868207676,0.8284064341057822,0.8297630234342994,0.7884595388550949
2.959999999999981,0.9986599399362087,0.6961423369576755,0.5664919356811612,0.8285310958961175,0.8299168265677526,0.788632164786388
2.9699999999999807,0.9986684833244696,0.6961537270636008,0.5665045458089428,0.8286546962677017,0.8300698223958504,0.7888039349440387
2.9799999999999804,0.9986769288149864,0.6961650610009478,0.5665171176520741,0.828777248219459,0.8302220178444685,0.7889748557843104
2.9899999999999802,0.9986852779059898,0.6961763395272,0.5665296516505759,0.8288987645686153,0.830373419733605,0.7891449336753482
2.99999999999998,0.9986935320691273,0.696187563386421,0.5665421482366897,0.8290192579532811,0.8305240347795764,0.7893141748989914
3.00999999999998,0.9987016927499996,0.6961987333095261,0.5665546078350374,0.8291387408350042,0.8306738695971696,0.7894825856525463
3.0199999999999796,0.9987097613686853,0.6962098500145478,0.5665670308627747,0.8292572255012896,0.830822930701749,0.789650172050523
3.0299999999999794,0.9987177393202501,0.696220914206895,0.5665794177297429,0.8293747240680843,0.8309712245113126,0.7898169401263292
3.039999999999979,0.9987256279752471,0.6962319265796061,0.5665917688386171,0.8294912484822359,0.8311187573485125,0.789982895833931
3.049999999999979,0.9987334286802035,0.6962428878135949,0.5666040845850483,0.8296068105239138,0.8312655354426219,0.7901480450494718
3.0599999999999787,0.9987411427580984,0.6962537985778943,0.5666163653578068,0.8297214218090032,0.8314115649314686,0.7903123935728606
3.0699999999999785,0.9987487715088273,0.6962646595298895,0.5666286115389162,0.8298350937914669,0.8315568518633192,0.7904759471293192
3.0799999999999783,0.9987563162096574,0.6962754713155512,0.5666408235037914,0.8299478377656742,0.8317014021987268,0.7906387113708987
3.089999999999978,0.9987637781156739,0.6962862345696593,0.5666530016213674,0.8300596648687033,0.8318452218123367,0.7908006918779601
3.099999999999978,0.9987711584602109,0.6962969499160224,0.5666651462542274,0.8301705860826094,0.8319883164946547,0.7909618941606251
3.1099999999999777,0.9987784584552807,0.6963076179676945,0.566677257758729,0.8302806122366657,0.8321306919537717,0.791122323660186
3.1199999999999775,0.9987856792919857,0.6963182393271838,0.566689336485126,0.830389754009572,0.8322723538170573,0.7912819857504948
3.1299999999999772,0.9987928221409265,0.6963288145866598,0.5667013827776884,0.8304980219316372,0.832413307632811,0.7914408857393112
3.139999999999977,0.9987998881525982,0.6963393443281524,0.5667133969748185,0.8306054263869289,0.8325535588718797,0.7915990288696281
3.149999999999977,0.9988068784577792,0.6963498291237495,0.5667253794091655,0.8307119776153964,0.8326931129292374,0.791756420320958
3.1599999999999766,0.9988137941679094,0.6963602695357889,0.5667373304077373,0.8308176857149635,0.8328319751255335,0.7919130652106006
3.1699999999999764,0.9988206363754631,0.6963706661170457,0.5667492502920096,0.8309225606435952,0.8329701507086031,0.7920689685948727
3.179999999999976,0.9988274061543124,0.6963810194109159,0.5667611393780317,0.8310266122213333,0.833107644854947,0.7922241354703167
3.189999999999976,0.9988341045600809,0.6963913299515967,0.566772997976532,0.8311298501323063,0.8332444626711755,0.792378570774874
3.1999999999999758,0.9988407326304926,0.6964015982642616,0.5667848263930199,0.8312322839267106,0.8333806091954233,0.7925322793890404
3.2099999999999755,0.9988472913857108,0.6964118248652321,0.5667966249278841,0.8313339230227637,0.8335160893987318,0.7926852661369883
3.2199999999999753,0.9988537818286725,0.6964220102621465,0.5668083938764925,0.8314347767086332,0.8336509081864,0.7928375357876662
3.229999999999975,0.998860204945412,0.696432154954123,0.566820133529285,0.8315348541443355,0.8337850703993046,0.7929890930558706
3.239999999999975,0.9988665617053808,0.6964422594319226,0.5668318441718692,0.8316341643636097,0.8339185808151937,0.793139942603297
3.2499999999999747,0.9988728530617584,0.6964523241781045,0.56684352608511,0.8317327162757663,0.8340514441499481,0.7932900890395636
3.2599999999999745,0.9988790799517578,0.6964623496671812,0.5668551795452199,0.8318305186675076,0.834183665058816,0.7934395369232101
3.2699999999999743,0.9988852432969247,0.6964723363657691,0.5668668048238453,0.8319275802047239,0.8343152481376197,0.793588290762679
3.279999999999974,0.9988913440034289,0.696482284732736,0.5668784021881533,0.8320239094342641,0.8344461979239342,0.7937363550172668
3.289999999999974,0.9988973829623512,0.6964921952193454,0.5668899719009143,0.8321195147856809,0.8345765188982421,0.7938837340980602
3.2999999999999736,0.9989033610499626,0.6965020682693982,0.5669015142205849,0.8322144045729525,0.8347062154850586,0.794030432368844
3.3099999999999734,0.9989092791279991,0.6965119043193706,0.566913029401387,0.8323085869961766,0.8348352920540341,0.7941764541469931
3.319999999999973,0.9989151380439308,0.6965217037985496,0.5669245176933863,0.8324020701432434,0.8349637529210308,0.7943218037043424
3.329999999999973,0.9989209386312248,0.6965314671291665,0.5669359793425701,0.8324948619914838,0.8350916023491738,0.7944664852680317
3.3399999999999728,0.9989266817096012,0.6965411947265249,0.5669474145909208,0.8325869704092922,0.8352188445498812,0.7946105030213393
3.3499999999999726,0.9989323680852874,0.6965508869991303,0.5669588236764915,0.8326784031577273,0.8353454836838676,0.7947538611044888
3.3599999999999723,0.9989379985512632,0.6965605443488122,0.5669702068334761,0.8327691678920909,0.8354715238621271,0.7948965636154395
3.369999999999972,0.9989435738875051,0.6965701671708482,0.566981564292281,0.8328592721634803,0.8355969691468937,0.795038614610661
3.379999999999972,0.9989490948612193,0.696579755854081,0.5669928962795933,0.8329487234203219,0.8357218235525782,0.7951800181058842
3.3899999999999717,0.9989545622270793,0.6965893107810384,0.5670042030184493,0.8330375290098802,0.8358460910466856,0.7953207780768392
3.3999999999999715,0.9989599767274487,0.6965988323280453,0.567015484728301,0.833125696179744,0.8359697755507108,0.795460898459973
3.4099999999999713,0.9989653390926064,0.6966083208653372,0.5670267416250789,0.8332132320792955,0.8360928809410136,0.7956003831531515
3.419999999999971,0.9989706500409635,0.6966177767571697,0.5670379739212582,0.8333001437611508,0.8362154110496756,0.7957392360163476
3.429999999999971,0.9989759102792796,0.6966272003619272,0.567049181825919,0.8333864381825848,0.836337369665333,0.7958774608723048
3.4399999999999706,0.9989811205028684,0.6966365920322264,0.5670603655448084,0.8334721222069331,0.8364587605339964,0.7960150615071959
3.4499999999999704,0.9989862813958078,0.6966459521150223,0.5670715252804001,0.8335572026049725,0.836579587359847,0.7961520416712577
3.45999999999997,0.9989913936311368,0.6966552809517073,0.5670826612319517,0.8336416860562816,0.836699853806017,0.7962884050794153
3.46999999999997,0.9989964578710571,0.6966645788782126,0.5670937735955651,0.8337255791505842,0.8368195634953517,0.79642415541189
3.47999999999997,0.9990014747671222,0.6966738462251036,0.5671048625642385,0.8338088883890651,0.8369387200111525,0.7965592963147913
3.4899999999999696,0.9990064449604303,0.696683083317677,0.5671159283279257,0.833891620185676,0.8370573268979064,0.796693831400699
3.4999999999999694,0.9990113690818087,0.6966922904760529,0.5671269710735861,0.8339737808684136,0.8371753876619943,0.7968277642492274
3.509999999999969,0.9990162477519954,0.696701468015267,0.5671379909852405,0.8340553766805845,0.8372929057723877,0.7969610984075781
3.519999999999969,0.9990210815818195,0.6967106162453617,0.5671489882440227,0.8341364137820464,0.8374098846613242,0.7970938373910789
3.5299999999999687,0.999025871172373,0.6967197354714721,0.5671599630282289,0.8342168982504355,0.8375263277249738,0.7972259846837125
3.5399999999999685,0.9990306171151868,0.696728825993914,0.5671709155133685,0.8342968360823719,0.8376422383240832,0.7973575437386271
3.5499999999999683,0.9990353199923955,0.6967378881082674,0.5671818458722125,0.8343762331946469,0.8377576197846104,0.797488517978641
3.559999999999968,0.9990399803769038,0.6967469221054607,0.5671927542748423,0.8344550954253965,0.8378724753983418,0.7976189107967306
3.569999999999968,0.9990445988325484,0.6967559282718512,0.5672036408886952,0.8345334285352509,0.8379868084234975,0.7977487255565118
3.5799999999999677,0.9990491759142559,0.6967649068893059,0.5672145058786131,0.834611238208473,0.8381006220853198,0.7978779655927029
3.5899999999999674,0.9990537121681998,0.696773858235278,0.5672253494068831,0.8346885300540742,0.8382139195766507,0.7980066342115842
3.5999999999999672,0.9990582081319518,0.6967827825828866,0.5672361716332873,0.8347653096069172,0.8383267040584943,0.7981347346914406
3.609999999999967,0.9990626643346318,0.6967916802009892,0.5672469727151425,0.8348415823288016,0.8384389786605683,0.798262270282998
3.619999999999967,0.9990670812970555,0.6968005513542572,0.5672577528073438,0.8349173536095295,0.8385507464818399,0.7983892442098454
3.6299999999999666,0.9990714595318778,0.6968093963032478,0.5672685120624064,0.8349926287679605,0.8386620105910539,0.7985156596688535
3.6399999999999664,0.9990757995437338,0.6968182153044753,0.5672792506305073,0.8350674130530462,0.8387727740272425,0.7986415198305734
3.649999999999966,0.9990801018293781,0.6968270086104804,0.5672899686595243,0.8351417116448501,0.8388830398002293,0.7987668278396368
3.659999999999966,0.9990843668778208,0.6968357764699002,0.5673006662950771,0.8352155296555538,0.8389928108911185,0.7988915868151387
3.6699999999999657,0.99908859517046,0.696844519127533,0.5673113436805642,0.8352888721304464,0.8391020902527739,0.799015799851015
3.6799999999999655,0.9990927871812132,0.6968532368244053,0.5673220009572019,0.8353617440488978,0.8392108808102867,0.7991394700164111
3.6899999999999653,0.9990969433766465,0.696861929797837,0.5673326382640616,0.8354341503253189,0.8393191854614317,0.7992626003560387
3.699999999999965,0.9991010642160995,0.6968705982815045,0.5673432557381067,0.8355060958101069,0.8394270070771155,0.7993851938905294
3.709999999999965,0.999105150151809,0.696879242505502,0.5673538535142277,0.8355775852905745,0.8395343485018113,0.7995072536167751
3.7199999999999647,0.9991092016290316,0.6968878626964032,0.5673644317252768,0.8356486234918682,0.8396412125539875,0.7996287825082642
3.7299999999999645,0.9991132190861608,0.6968964590773226,0.5673749905021063,0.8357192150778685,0.8397476020265222,0.7997497835154073
3.7399999999999642,0.9991172029548459,0.6969050318679715,0.5673855299735968,0.8357893646520793,0.8398535196871117,0.7998702595658558
3.749999999999964,0.9991211536601043,0.6969135812847175,0.5673960502666946,0.8358590767585032,0.8399589682786692,0.7999902135648166
3.759999999999964,0.9991250716204374,0.6969221075406423,0.5674065515064445,0.8359283558825016,0.8400639505197113,0.8001096483953517
3.7699999999999636,0.9991289572479366,0.696930610845594,0.5674170338160187,0.8359972064516439,0.8401684691047417,0.8002285669186817
3.7799999999999634,0.9991328109483968,0.6969390914062458,0.5674274973167525,0.8360656328365429,0.8402725267046206,0.8003469719744727
3.789999999999963,0.999136633121418,0.6969475494261453,0.5674379421281713,0.8361336393516765,0.840376125966927,0.8004648663811201
3.799999999999963,0.9991404241605143,0.6969559851057711,0.5674483683680239,0.8362012302561977,0.8404792695163167,0.8005822529360291
3.8099999999999627,0.9991441844532121,0.6969643986425816,0.5674587761523114,0.8362684097547324,0.8405819599548663,0.8006991344158827
3.8199999999999625,0.9991479143811542,0.696972790231067,0.5674691655953154,0.8363351819981643,0.8406841998624139,0.8008155135769087
3.8299999999999623,0.9991516143201964,0.6969811600627991,0.5674795368096288,0.8364015510844073,0.8407859917968906,0.8009313931551383
3.839999999999962,0.9991552846405064,0.6969895083264801,0.5674898899061831,0.8364675210591686,0.8408873382946448,0.80104677586666
3.849999999999962,0.9991589257066572,0.6969978352079901,0.5675002249942755,0.8365330959166949,0.8409882418707578,0.8011616644078653
3.8599999999999617,0.9991625378777219,0.6970061408904347,0.5675105421815972,0.8365982796005142,0.8410887050193553,0.8012760614556923
3.8699999999999615,0.9991661215073657,0.6970144255541915,0.5675208415742596,0.8366630760041609,0.8411887302139096,0.8013899696678621
3.8799999999999613,0.9991696769439345,0.6970226893769551,0.5675311232768211,0.8367274889718899,0.8412883199075362,0.8015033916831104
3.889999999999961,0.9991732045305456,0.6970309325337823,0.5675413873923124,0.8367915222993836,0.8413874765332828,0.8016163301214119
3.899999999999961,0.9991767046051727,0.6970391551971351,0.5675516340222618,0.8368551797344446,0.8414862025044133,0.8017287875842039
3.9099999999999606,0.9991801775007326,0.6970473575369249,0.5675618632667216,0.8369184649776775,0.8415845002146851,0.8018407666546028
3.9199999999999604,0.9991836235451682,0.6970555397205535,0.56757207522429,0.8369813816831638,0.8416823720386185,0.8019522698976126
3.92999999999996,0.9991870430615317,0.6970637019129556,0.5675822699921373,0.8370439334591223,0.8417798203317636,0.8020632998603358
3.93999999999996,0.9991904363680645,0.6970718442766395,0.5675924476660288,0.8371061238685623,0.8418768474309586,0.8021738590721741
3.9499999999999598,0.9991938037782777,0.697079966971727,0.5676026083403481,0.8371679564299254,0.8419734556545831,0.8022839500450258
3.9599999999999596,0.9991971456010287,0.6970880701559926,0.56761275210812,0.8372294346177173,0.8420696473028082,0.8023935752734841
3.9699999999999593,0.9992004621405993,0.6970961539849027,0.5676228790610327,0.8372905618631312,0.8421654246578363,0.8025027372350212
3.979999999999959,0.9992037536967704,0.6971042186116534,0.5676329892894604,0.8373513415546602,0.8422607899841411,0.8026114383901787
3.989999999999959,0.9992070205648952,0.6971122641872073,0.567643082882484,0.8374117770387012,0.8423557455286993,0.8027196811827486
3.9999999999999587,0.9992102630359724,0.6971202908603308,0.567653159927913,0.8374718716201488,0.8424502935212175,0.8028274680399505
4.009999999999959,0.9992134813967191,0.6971282987776306,0.567663220512307,0.8375316285629812,0.8425444361743557,0.8029348013726072
4.019999999999959,0.9992166759296369,0.6971362880835874,0.5676732647209948,0.8375910510908364,0.8426381756839445,0.8030416835753151
4.0299999999999585,0.9992198469130845,0.6971442589205925,0.5676832926380959,0.8376501423875791,0.8427315142291996,0.8031481170266135
4.039999999999958,0.9992229946213443,0.6971522114289815,0.5676933043465403,0.8377089055978599,0.8428244539729286,0.8032541040891454
4.049999999999958,0.9992261193246866,0.6971601457470666,0.5677032999280867,0.8377673438276665,0.8429169970617382,0.8033596471098221
4.059999999999958,0.9992292212894394,0.6971680620111718,0.5677132794633428,0.8378254601448633,0.8430091456262321,0.8034647484199785
4.069999999999958,0.9992323007780471,0.6971759603556636,0.567723243031785,0.8378832575797279,0.8431009017812088,0.8035694103355289
4.079999999999957,0.9992353580491388,0.6971838409129838,0.5677331907117746,0.8379407391254741,0.8431922676258516,0.8036736351571168
4.089999999999957,0.9992383933575854,0.6971917038136803,0.5677431225805782,0.8379979077387705,0.8432832452439195,0.8037774251702658
4.099999999999957,0.9992414069545639,0.6971995491864382,0.5677530387143844,0.8380547663402494,0.8433738367039283,0.8038807826455237
4.109999999999957,0.9992443990876153,0.6972073771581103,0.5677629391883225,0.8381113178150095,0.8434640440593328,0.8039837098386049
4.119999999999957,0.9992473700007043,0.6972151878537458,0.5677728240764779,0.8381675650131097,0.843553869348705,0.8040862089905335
4.129999999999956,0.9992503199342759,0.6972229813966204,0.5677826934519109,0.8382235107500551,0.8436433145959047,0.8041882823277783
4.139999999999956,0.999253249125314,0.6972307579082655,0.5677925473866733,0.8382791578072772,0.8437323818102509,0.8042899320623882
4.149999999999956,0.9992561578073943,0.6972385175084954,0.5678023859518245,0.8383345089326052,0.8438210729866877,0.8043911603921253
4.159999999999956,0.9992590462107419,0.6972462603154351,0.5678122092174466,0.8383895668407303,0.8439093901059473,0.8044919695005943
4.1699999999999555,0.9992619145622825,0.6972539864455485,0.5678220172526625,0.8384443342136656,0.8439973351347116,0.8045923615573721
4.179999999999955,0.999264763085698,0.6972616960136642,0.5678318101256496,0.8384988137011942,0.8440849100257666,0.8046923387181315
4.189999999999955,0.9992675920014763,0.6972693891330027,0.5678415879036569,0.8385530079213144,0.8441721167181566,0.8047919031247633
4.199999999999955,0.9992704015269628,0.6972770659152019,0.5678513506530187,0.8386069194606778,0.8442589571373373,0.8048910569055012
4.209999999999955,0.9992731918764113,0.6972847264703418,0.5678610984391692,0.8386605508750182,0.8443454331953216,0.8049898021750387
4.2199999999999545,0.9992759632610332,0.697292370906972,0.5678708313266602,0.8387139046895772,0.8444315467908245,0.8050881410346447
4.229999999999954,0.9992787158890452,0.6972999993321332,0.5678805493791709,0.838766983399521,0.8445172998094073,0.8051860755722808
4.239999999999954,0.9992814499657175,0.6973076118513835,0.5678902526595261,0.838819789470353,0.8446026941236153,0.8052836078627135
4.249999999999954,0.9992841656934206,0.6973152085688212,0.5678999412297072,0.8388723253383175,0.8446877315931165,0.8053807399676256
4.259999999999954,0.9992868632716713,0.6973227895871089,0.567909615150868,0.8389245934107994,0.8447724140648338,0.8054774739357236
4.269999999999953,0.9992895428971781,0.6973303550074965,0.5679192744833473,0.8389765960667187,0.8448567433730807,0.8055738118028498
4.279999999999953,0.9992922047638859,0.6973379049298429,0.5679289192866818,0.8390283356569151,0.8449407213396871,0.8056697555920832
4.289999999999953,0.999294849063018,0.6973454394526386,0.5679385496196189,0.8390798145045328,0.8450243497741298,0.8057653073138473
4.299999999999953,0.9992974759831227,0.6973529586730292,0.5679481655401319,0.8391310349053922,0.8451076304736542,0.8058604689660098
4.3099999999999525,0.999300085710111,0.6973604626868338,0.5679577671054294,0.8391819991283637,0.8451905652234007,0.8059552425339871
4.319999999999952,0.9993026784273015,0.6973679515885685,0.5679673543719687,0.8392327094157296,0.8452731557965224,0.8060496299908403
4.329999999999952,0.9993052543154604,0.6973754254714671,0.5679769273954701,0.8392831679835453,0.8453554039543049,0.8061436332973748
4.339999999999952,0.9993078135528414,0.6973828844275005,0.5679864862309258,0.8393333770219908,0.8454373114462825,0.8062372544022378
4.349999999999952,0.9993103563152248,0.6973903285473972,0.567996030932614,0.8393833386957216,0.8455188800103528,0.8063304952420111
4.3599999999999515,0.9993128827759566,0.6973977579206634,0.5680055615541092,0.8394330551442093,0.8456001113728879,0.8064233577413062
4.369999999999951,0.9993153931059875,0.6974051726356016,0.5680150781482934,0.8394825284820819,0.8456810072488473,0.8065158438128575
4.379999999999951,0.9993178874739087,0.6974125727793313,0.5680245807673696,0.8395317607994566,0.8457615693418836,0.8066079553576104
4.389999999999951,0.9993203660459907,0.6974199584378062,0.56803406946287,0.8395807541622669,0.8458417993444522,0.8066996942648157
4.399999999999951,0.999322828986218,0.6974273296958333,0.5680435442856684,0.8396295106125862,0.8459216989379138,0.8067910624121136
4.40999999999995,0.9993252764563252,0.6974346866370914,0.5680530052859912,0.8396780321689474,0.8460012697926397,0.8068820616656243
4.41999999999995,0.9993277086158326,0.6974420293441483,0.5680624525134266,0.8397263208266562,0.8460805135681124,0.8069726938800322
4.42999999999995,0.9993301256220802,0.6974493578984793,0.568071886016936,0.8397743785580988,0.8461594319130252,0.807062960898672
4.43999999999995,0.9993325276302615,0.697456672380483,0.5680813058448637,0.8398222073130489,0.8462380264653829,0.8071528645536143
4.4499999999999496,0.9993349147934567,0.6974639728695007,0.5680907120449482,0.8398698090189659,0.8463162988525953,0.8072424066657443
4.459999999999949,0.9993372872626666,0.69747125944383,0.5681001046643287,0.8399171855812924,0.8463942506915755,0.8073315890448485
4.469999999999949,0.9993396451868432,0.6974785321807451,0.5681094837495603,0.8399643388837431,0.8464718835888316,0.807420413489692
4.479999999999949,0.999341988712922,0.6974857911565084,0.5681188493466169,0.8400112707885943,0.8465491991405601,0.8075088817880993
4.489999999999949,0.9993443179858543,0.6974930364463912,0.5681282015009069,0.8400579831369652,0.8466261989327373,0.807596995717035
4.4999999999999485,0.9993466331486363,0.6975002681246857,0.5681375402572784,0.840104477749097,0.8467028845412079,0.8076847570426801
4.509999999999948,0.9993489343423393,0.6975074862647218,0.5681468656600286,0.8401507564246279,0.8467792575317731,0.8077721675205078
4.519999999999948,0.9993512217061405,0.6975146909388829,0.5681561777529153,0.8401968209428634,0.8468553194602796,0.8078592288953642
4.529999999999948,0.9993534953773516,0.69752188221862,0.5681654765791636,0.8402426730630423,0.8469310718727027,0.8079459429015382
4.539999999999948,0.9993557554914466,0.6975290601744659,0.5681747621814742,0.8402883145246013,0.8470065163052318,0.8080323112628391
4.549999999999947,0.9993580021820917,0.6975362248760508,0.5681840346020333,0.8403337470474317,0.8470816542843551,0.8081183356926707
4.559999999999947,0.9993602355811709,0.6975433763921156,0.5681932938825205,0.8403789723321358,0.8471564873269388,0.8082040178941026
4.569999999999947,0.9993624558188158,0.6975505147905268,0.5682025400641172,0.8404239920602781,0.8472310169403092,0.808289359559941
4.579999999999947,0.9993646630234303,0.6975576401382886,0.5682117731875136,0.8404688078946339,0.8473052446223341,0.808374362372805
4.589999999999947,0.9993668573217178,0.6975647525015585,0.5682209932929188,0.840513421479432,0.8473791718614987,0.8084590280051913
4.599999999999946,0.9993690388387068,0.6975718519456585,0.5682302004200664,0.8405578344405963,0.8474528001369848,0.8085433581195477
4.609999999999946,0.9993712076977772,0.6975789385350899,0.5682393946082239,0.8406020483859827,0.8475261309187475,0.8086273543683419
4.619999999999946,0.999373364020685,0.6975860123335453,0.5682485758961998,0.8406460649056139,0.847599165667589,0.8087110183941273
4.629999999999946,0.9993755079275862,0.6975930734039212,0.5682577443223504,0.8406898855719078,0.8476719058352351,0.8087943518296147
4.6399999999999455,0.9993776395370623,0.6976001218083306,0.5682668999245886,0.8407335119399063,0.8477443528644077,0.8088773562977363
4.649999999999945,0.9993797589661435,0.697607157608116,0.5682760427403899,0.8407769455474989,0.8478165081888976,0.8089600334117144
4.659999999999945,0.9993818663303333,0.6976141808638601,0.5682851728068001,0.8408201879156423,0.8478883732336356,0.8090423847751246
4.669999999999945,0.9993839617436292,0.6976211916353983,0.5682942901604422,0.8408632405485787,0.847959949414764,0.8091244119819639
4.679999999999945,0.9993860453185479,0.6976281899818307,0.5683033948375235,0.8409061049340504,0.8480312381397059,0.8092061166167134
4.689999999999944,0.9993881171661458,0.6976351759615329,0.5683124868738417,0.8409487825435101,0.8481022408072345,0.8092875002544031
4.699999999999944,0.9993901773960435,0.697642149632168,0.5683215663047928,0.8409912748323295,0.8481729588075403,0.8093685644606748
4.709999999999944,0.9993922261164445,0.6976491110506976,0.5683306331653775,0.8410335832400058,0.8482433935223002,0.8094493107918465
4.719999999999944,0.999394263434158,0.6976560602733912,0.5683396874902055,0.8410757091903618,0.8483135463247414,0.8095297407949719
4.729999999999944,0.9993962894546207,0.6976629973558397,0.568348729313505,0.8411176540917475,0.8483834185797106,0.8096098560079061
4.739999999999943,0.9993983042819153,0.6976699223529643,0.5683577586691282,0.8411594193372355,0.8484530116437344,0.8096896579593633
4.749999999999943,0.9994003080187922,0.6976768353190259,0.5683667755905546,0.8412010063048149,0.848522326865087,0.8097691481689788
4.759999999999943,0.9994023007666897,0.6976837363076381,0.5683757801109017,0.8412424163575825,0.8485913655838523,0.8098483281473712
4.769999999999943,0.999404282625752,0.6976906253717746,0.5683847722629273,0.8412836508439329,0.8486601291319872,0.8099271993961997
4.7799999999999425,0.9994062536948508,0.6976975025637813,0.5683937520790372,0.8413247110977408,0.8487286188333811,0.810005763408223
4.789999999999942,0.999408214071602,0.6977043679353838,0.5684027195912904,0.8413655984385475,0.8487968360039211,0.8100840216673614
4.799999999999942,0.9994101638523866,0.6977112215376995,0.5684116748314051,0.841406314171739,0.8488647819515496,0.8101619756487524
4.809999999999942,0.9994121031323666,0.6977180634212446,0.5684206178307638,0.8414468595887259,0.8489324579763246,0.8102396268188082
4.819999999999942,0.9994140320055059,0.6977248936359458,0.56842954862042,0.8414872359671178,0.8489998653704802,0.8103169766352758
4.8299999999999415,0.9994159505645857,0.6977317122311472,0.5684384672311021,0.841527444570896,0.8490670054184839,0.8103940265472915
4.839999999999941,0.9994178589012234,0.6977385192556207,0.5684473736932196,0.8415674866505858,0.8491338793970955,0.8104707779954392
4.849999999999941,0.9994197571058892,0.6977453147575747,0.5684562680368686,0.8416073634434225,0.8492004885754245,0.810547232411806
4.859999999999941,0.9994216452679233,0.6977520987846624,0.5684651502918363,0.8416470761735189,0.8492668342149846,0.810623391220036
4.869999999999941,0.9994235234755532,0.6977588713839903,0.5684740204876062,0.8416866260520285,0.8493329175697539,0.8106992558353902
4.87999999999994,0.9994253918159085,0.6977656326021275,0.5684828786533643,0.8417260142773068,0.849398739886227,0.810774827664796
4.88999999999994,0.9994272503750387,0.697772382485113,0.568491724818002,0.8417652420350694,0.8494643024034716,0.810850108106906
4.89999999999994,0.9994290992379283,0.6977791210784643,0.5685005590101226,0.8418043104985508,0.8495296063531825,0.8109250985521501
4.90999999999994,0.9994309384885126,0.6977858484271853,0.5685093812580451,0.8418432208286569,0.8495946529597365,0.8109998003827897
4.9199999999999395,0.9994327682096934,0.6977925645757752,0.5685181915898103,0.8418819741741194,0.8496594434402442,0.811074214972971
4.929999999999939,0.9994345884833532,0.6977992695682345,0.5685269900331836,0.841920571671645,0.849723979004604,0.8111483436887778
4.939999999999939,0.9994363993903711,0.6978059634480738,0.5685357766156607,0.8419590144460637,0.8497882608555543,0.8112221878882855
4.949999999999939,0.9994382010106374,0.6978126462583213,0.5685445513644716,0.8419973036104762,0.8498522901887249,0.8112957489216106
4.959999999999939,0.9994399934230683,0.6978193180415306,0.568553314306586,0.8420354402663968,0.8499160681926885,0.8113690281309656
4.9699999999999385,0.9994417767056177,0.697825978839786,0.5685620654687153,0.8420734255038966,0.8499795960490124,0.8114420268507091
4.979999999999938,0.999443550935295,0.6978326286947127,0.5685708048773204,0.842111260401744,0.8500428749323078,0.8115147464073971
4.989999999999938,0.9994453161881759,0.6978392676474816,0.5685795325586126,0.8421489460275421,0.8501059060102806,0.8115871881198347
4.999999999999938,0.999447072539418,0.6978458957388172,0.5685882485385597,0.8421864834378661,0.850168690443779,0.8116593532991238
5.009999999999938,0.9994488200632722,0.6978525130090041,0.5685969528428892,0.8422238736783971,0.8502312293868453,0.811731243248718
5.019999999999937,0.9994505588330965,0.6978591194978936,0.5686056454970924,0.842261117784056,0.8502935239867625,0.811802859264469
5.029999999999937,0.9994522889213705,0.6978657152449113,0.5686143265264287,0.8422982167791342,0.8503555753841037,0.8118742026346777
5.039999999999937,0.9994540103997059,0.6978723002890629,0.5686229959559301,0.8423351716774222,0.8504173847127777,0.8119452746401412
5.049999999999937,0.9994557233388596,0.6978788746689396,0.5686316538104025,0.8423719834823373,0.8504789531000789,0.8120160765542054
5.0599999999999365,0.9994574278087466,0.6978854384227268,0.5686403001144327,0.8424086531870494,0.8505402816667322,0.8120866096428105
5.069999999999936,0.9994591238784524,0.6978919915882084,0.5686489348923895,0.8424451817746056,0.8506013715269403,0.8121568751645406
5.079999999999936,0.9994608116162441,0.697898534202774,0.5686575581684298,0.8424815702180514,0.8506622237884297,0.8122268743706721
5.089999999999936,0.9994624910895821,0.6979050663034239,0.568666169966499,0.8425178194805525,0.8507228395524965,0.8122966085052205
5.099999999999936,0.9994641623651314,0.6979115879267754,0.5686747703103372,0.8425539305155131,0.8507832199140498,0.8123660788049866
5.1099999999999355,0.9994658255087745,0.6979180991090697,0.5686833592234819,0.8425899042666934,0.8508433659616605,0.8124352864996081
5.119999999999935,0.9994674805856221,0.6979245998861766,0.5686919367292714,0.8426257416683262,0.8509032787776014,0.8125042328116008
5.129999999999935,0.9994691276600213,0.6979310902935998,0.5687005028508477,0.8426614436452305,0.8509629594378948,0.8125729189564093
5.139999999999935,0.9994707667955717,0.6979375703664833,0.5687090576111598,0.8426970111129244,0.8510224090123535,0.8126413461424502
5.149999999999935,0.9994723980551316,0.6979440401396171,0.568717601032968,0.8427324449777365,0.8510816285646261,0.8127095155711608
5.159999999999934,0.9994740215008305,0.6979504996474414,0.568726133138846,0.842767746136915,0.851140619152239,0.8127774284370421
5.169999999999934,0.9994756371940783,0.6979569489240525,0.5687346539511843,0.8428029154787379,0.8511993818266401,0.8128450859277069
5.179999999999934,0.9994772451955773,0.6979633880032087,0.5687431634921936,0.8428379538826174,0.8512579176332394,0.8129124892239217
5.189999999999934,0.9994788455653306,0.6979698169183346,0.5687516617839077,0.8428728622192077,0.8513162276114533,0.8129796394996546
5.199999999999934,0.9994804383626529,0.6979762357025263,0.5687601488481864,0.8429076413505067,0.851374312794744,0.8130465379221181
5.209999999999933,0.9994820236461791,0.6979826443885563,0.568768624706718,0.8429422921299604,0.8514321742106613,0.8131131856518129
5.219999999999933,0.9994836014738756,0.6979890430088792,0.5687770893810237,0.8429768154025636,0.8514898128808855,0.8131795838425737
5.229999999999933,0.9994851719030476,0.6979954315956352,0.5687855428924584,0.8430112120049603,0.8515472298212661,0.8132457336416121
5.239999999999933,0.999486734990351,0.6980018101806562,0.5687939852622156,0.8430454827655405,0.8516044260418617,0.8133116361895589
5.2499999999999325,0.9994882907917986,0.6980081787954691,0.5688024165113279,0.8430796285045404,0.8516614025469819,0.8133772926205082
5.259999999999932,0.9994898393627717,0.6980145374713014,0.5688108366606713,0.8431136500341363,0.8517181603352256,0.8134427040620614
5.269999999999932,0.9994913807580269,0.698020886239086,0.5688192457309684,0.8431475481585397,0.8517747003995207,0.8135078716353676
5.279999999999932,0.9994929150317061,0.6980272251294641,0.568827643742789,0.8431813236740917,0.851831023727164,0.8135727964551686
5.289999999999932,0.9994944422373448,0.6980335541727914,0.5688360307165543,0.8432149773693542,0.8518871312998584,0.813637479629838
5.299999999999931,0.9994959624278802,0.6980398733991409,0.5688444066725383,0.8432485100252022,0.8519430240937528,0.813701922261426
5.309999999999931,0.9994974756556602,0.6980461828383084,0.568852771630872,0.843281922414912,0.8519987030794791,0.8137661254456988
5.319999999999931,0.9994989819724497,0.6980524825198159,0.5688611256115443,0.8433152153042515,0.8520541692221915,0.8138300902721817
5.329999999999931,0.9995004814294423,0.6980587724729158,0.5688694686344045,0.8433483894515671,0.8521094234816033,0.8138938178241997
5.339999999999931,0.9995019740772645,0.6980650527265951,0.5688778007191655,0.8433814456078702,0.8521644668120236,0.8139573091789162
5.34999999999993,0.9995034599659851,0.6980713233095794,0.5688861218854057,0.8434143845169223,0.8522193001623961,0.8140205654073784
5.35999999999993,0.9995049391451235,0.6980775842503366,0.5688944321525709,0.843447206915319,0.8522739244763331,0.8140835875745521
5.36999999999993,0.9995064116636563,0.6980838355770813,0.5689027315399777,0.8434799135325739,0.8523283406921556,0.8141463767393664
5.37999999999993,0.999507877570025,0.6980900773177776,0.5689110200668145,0.8435125050911992,0.8523825497429256,0.8142089339547502
5.3899999999999295,0.9995093369121433,0.6980963095001437,0.5689192977521439,0.8435449823067884,0.8524365525564859,0.8142712602676752
5.399999999999929,0.999510789737405,0.6981025321516559,0.5689275646149062,0.8435773458880953,0.8524903500554926,0.8143333567191912
5.409999999999929,0.9995122360926908,0.6981087452995516,0.5689358206739206,0.843609596537112,0.8525439431574522,0.8143952243444692
5.419999999999929,0.9995136760243736,0.6981149489708313,0.5689440659478846,0.8436417349491481,0.8525973327747567,0.8144568641728382
5.429999999999929,0.9995151095783282,0.6981211431922657,0.5689523004553818,0.8436737618129067,0.8526505198147174,0.814518277227824
5.4399999999999284,0.9995165367999365,0.6981273279903959,0.5689605242148785,0.8437056778105608,0.8527035051796009,0.8145794645271879
5.449999999999928,0.999517957734095,0.6981335033915389,0.5689687372447292,0.843737483617828,0.8527562897666623,0.8146404270829647
5.459999999999928,0.9995193724252199,0.6981396694217896,0.5689769395631766,0.843769179904044,0.8528088744681807,0.8147011659015017
5.469999999999928,0.9995207809172558,0.6981458261070251,0.5689851311883549,0.8438007673322355,0.8528612601714908,0.8147616819834942
5.479999999999928,0.9995221832536793,0.6981519734729063,0.5689933121382893,0.8438322465591938,0.8529134477590196,0.8148219763240258
5.489999999999927,0.9995235794775087,0.6981581115448835,0.5690014824309013,0.8438636182355426,0.8529654381083166,0.8148820499126029
5.499999999999927,0.9995249696313074,0.6981642403481977,0.5690096420840078,0.843894883005812,0.8530172320920894,0.8149419037331939
5.509999999999927,0.9995263537571913,0.698170359907884,0.5690177911153237,0.8439260415085057,0.8530688305782359,0.8150015387642653
5.519999999999927,0.9995277318968347,0.6981764702487756,0.5690259295424646,0.8439570943761691,0.8531202344298757,0.8150609559788168
5.5299999999999265,0.9995291040914752,0.6981825713955051,0.5690340573829465,0.8439880422354581,0.8531714445053845,0.8151201563444204
5.539999999999926,0.9995304703819223,0.6981886633725096,0.5690421746541899,0.844018885707205,0.8532224616584246,0.8151791408232542
5.549999999999926,0.9995318308085593,0.6981947462040312,0.5690502813735192,0.8440496254064845,0.8532732867379785,0.81523791037214
5.559999999999926,0.9995331854113522,0.6982008199141221,0.5690583775581664,0.8440802619426789,0.8533239205883785,0.8152964659425764
5.569999999999926,0.9995345342298535,0.6982068845266459,0.5690664632252713,0.8441107959195414,0.8533743640493403,0.8153548084807778
5.5799999999999255,0.9995358773032081,0.6982129400652803,0.5690745383918827,0.8441412279352614,0.8534246179559931,0.8154129389277065
5.589999999999925,0.9995372146701591,0.6982189865535212,0.5690826030749622,0.8441715585825244,0.8534746831389107,0.8154708582191091
5.599999999999925,0.9995385463690529,0.6982250240146841,0.5690906572913832,0.844201788448576,0.8535245604241426,0.8155285672855516
5.609999999999925,0.9995398724378446,0.6982310524719078,0.5690987010579348,0.8442319181152822,0.8535742506332445,0.8155860670524524
5.619999999999925,0.9995411929141024,0.6982370719481552,0.5691067343913208,0.8442619481591891,0.8536237545833089,0.8156433584401184
5.629999999999924,0.9995425078350139,0.6982430824662178,0.5691147573081624,0.8442918791515834,0.8536730730869946,0.8157004423637784
5.639999999999924,0.9995438172373899,0.6982490840487173,0.5691227698250005,0.8443217116585501,0.8537222069525574,0.8157573197336161
5.649999999999924,0.9995451211576705,0.6982550767181077,0.5691307719582952,0.844351446241031,0.8537711569838795,0.8158139914548054
5.659999999999924,0.9995464196319288,0.6982610604966791,0.5691387637244293,0.8443810834548818,0.8538199239804989,0.8158704584275427
5.6699999999999235,0.9995477126958768,0.6982670354065583,0.5691467451397075,0.8444106238509295,0.8538685087376386,0.81592672154708
5.679999999999923,0.9995490003848705,0.6982730014697129,0.5691547162203597,0.8444400679750264,0.853916912046236,0.815982781703759
5.689999999999923,0.9995502827339114,0.698278958707952,0.5691626769825407,0.8444694163681077,0.8539651346929722,0.8160386397830429
5.699999999999923,0.999551559777656,0.6982849071429295,0.5691706274423324,0.8444986695662432,0.8540131774602993,0.8160942966655498
5.709999999999923,0.9995528315504155,0.6982908467961465,0.5691785676157456,0.8445278281006936,0.85406104112647,0.8161497532270836
5.7199999999999225,0.999554098086164,0.6982967776889526,0.5691864975187192,0.8445568924979625,0.8541087264655657,0.816205010338668
5.729999999999922,0.9995553594185403,0.6983026998425489,0.569194417167124,0.8445858632798486,0.8541562342475248,0.816260068866578
5.739999999999922,0.9995566155808544,0.6983086132779894,0.5692023265767616,0.844614740963498,0.8542035652381694,0.8163149296723703
5.749999999999922,0.999557866606089,0.6983145180161839,0.5692102257633675,0.8446435260614545,0.8542507201992338,0.8163695936129158
5.759999999999922,0.9995591125269071,0.6983204140779,0.5692181147426113,0.8446722190817126,0.8542976998883928,0.8164240615404325
5.769999999999921,0.9995603533756533,0.6983263014837642,0.5692259935300974,0.8447008205277644,0.8543445050592873,0.8164783343025133
5.779999999999921,0.9995615891843591,0.6983321802542646,0.569233862141367,0.84472933089865,0.8543911364615522,0.8165324127421596
5.789999999999921,0.9995628199847468,0.6983380504097534,0.5692417205918991,0.8447577506890074,0.8544375948408435,0.8165862976978108
5.799999999999921,0.9995640458082334,0.6983439119704477,0.569249568897111,0.8447860803891191,0.8544838809388647,0.8166399900033757
5.809999999999921,0.9995652666859344,0.6983497649564322,0.5692574070723598,0.8448143204849599,0.8545299954933926,0.8166934904882606
5.81999999999992,0.9995664826486679,0.6983556093876608,0.5692652351329436,0.844842471458244,0.8545759392383051,0.8167467999774028
5.82999999999992,0.999567693726958,0.6983614452839588,0.569273053094102,0.8448705337864724,0.8546217129036064,0.8167999192912982
5.83999999999992,0.9995688999510385,0.6983672726650239,0.5692808609710176,0.8448985079429763,0.8546673172154527,0.8168528492460313
5.84999999999992,0.9995701013508572,0.6983730915504289,0.5692886587788168,0.8449263943969652,0.8547127528961787,0.8169055906533048
5.8599999999999195,0.9995712979560794,0.6983789019596233,0.5692964465325707,0.844954193613568,0.8547580206643215,0.8169581443204686
5.869999999999919,0.9995724897960905,0.6983847039119343,0.569304224247296,0.8449819060538821,0.8548031212346492,0.8170105110505507
5.879999999999919,0.9995736769000002,0.6983904974265698,0.5693119919379568,0.8450095321750114,0.854848055318182,0.8170626916422833
5.889999999999919,0.9995748592966464,0.6983962825226183,0.5693197496194634,0.8450370724301141,0.854892823622221,0.8171146868901338
5.899999999999919,0.9995760370145979,0.6984020592190524,0.5693274973066758,0.8450645272684417,0.8549374268503698,0.8171664975843318
5.909999999999918,0.9995772100821583,0.6984078275347295,0.569335235014403,0.845091897135384,0.8549818657025618,0.8172181245108986
5.919999999999918,0.9995783785273687,0.6984135874883937,0.5693429627574044,0.8451191824725086,0.8550261408750828,0.8172695684516739
5.929999999999918,0.9995795423780116,0.6984193390986768,0.5693506805503905,0.845146383717602,0.8550702530605964,0.8173208301843459
5.939999999999918,0.9995807016616135,0.6984250823841002,0.569358388408023,0.8451735013047116,0.8551142029481674,0.8173719104824768
5.949999999999918,0.9995818564054478,0.6984308173630767,0.5693660863449176,0.8452005356641843,0.8551579912232862,0.8174228101155312
5.959999999999917,0.9995830066365402,0.6984365440539121,0.569373774375643,0.8452274872227066,0.8552016185678925,0.8174735298489044
5.969999999999917,0.9995841523816692,0.6984422624748063,0.5693814525147223,0.8452543564033439,0.8552450856603985,0.8175240704439475
5.979999999999917,0.9995852936673688,0.6984479726438539,0.5693891207766333,0.8452811436255785,0.8552883931757131,0.8175744326579972
5.989999999999917,0.999586430519935,0.698453674579048,0.5693967791758107,0.8453078493053481,0.8553315417852639,0.8176246172443987
5.9999999999999165,0.9995875629654242,0.698459368298279,0.5694044277266455,0.845334473855084,0.8553745321570222,0.8176746249525372
6.009999999999916,0.9995886910296602,0.6984650538193379,0.5694120664434855,0.8453610176837472,0.8554173649555233,0.817724456527859
6.019999999999916,0.9995898147382344,0.698470731159917,0.5694196953406382,0.8453874811968659,0.8554600408418922,0.8177741127119031
6.029999999999916,0.9995909341165091,0.6984764003376104,0.569427314432368,0.8454138647965725,0.8555025604738639,0.8178235942423228
6.039999999999916,0.9995920491896216,0.6984820613699168,0.5694349237329004,0.8454401688816382,0.8555449245058065,0.8178729018529137
6.0499999999999154,0.9995931599824855,0.6984877142742402,0.5694425232564208,0.8454663938475094,0.8555871335887446,0.8179220362736395
6.059999999999915,0.9995942665197934,0.6984933590678908,0.5694501130170754,0.8454925400863422,0.8556291883703795,0.8179709982306571
6.069999999999915,0.9995953688260205,0.6984989957680862,0.5694576930289715,0.8455186079870376,0.8556710894951116,0.8180197884463406
6.079999999999915,0.999596466925427,0.6985046243919535,0.5694652633061791,0.8455445979352751,0.8557128376040637,0.8180684076393093
6.089999999999915,0.9995975608420596,0.6985102449565301,0.5694728238627318,0.8455705103135478,0.8557544333351015,0.8181168565244511
6.099999999999914,0.9995986505997562,0.6985158574787649,0.5694803747126258,0.845596345501194,0.8557958773228537,0.8181651358129456
6.109999999999914,0.9995997362221466,0.6985214619755187,0.5694879158698211,0.8456221038744316,0.8558371701987358,0.8182132462122919
6.119999999999914,0.9996008177326545,0.6985270584635666,0.5694954473482432,0.8456477858063906,0.8558783125909699,0.8182611884263309
6.129999999999914,0.9996018951545023,0.6985326469595986,0.5695029691617828,0.8456733916671451,0.8559193051246062,0.8183089631552708
6.1399999999999135,0.9996029685107112,0.6985382274802208,0.5695104813242964,0.845698921823745,0.8559601484215424,0.8183565710957096
6.149999999999913,0.9996040378241059,0.6985438000419562,0.5695179838496063,0.8457243766402479,0.8560008431005469,0.8184040129406608
6.159999999999913,0.9996051031173142,0.6985493646612463,0.5695254767515029,0.8457497564777503,0.8560413897772771,0.8184512893795766
6.169999999999913,0.9996061644127711,0.698554921354452,0.5695329600437438,0.8457750616944182,0.8560817890643009,0.8184984010983702
6.179999999999913,0.9996072217327208,0.6985604701378542,0.5695404337400543,0.8458002926455173,0.8561220415711164,0.8185453487794414
6.1899999999999125,0.9996082750992187,0.698566011027655,0.5695478978541278,0.8458254496834431,0.8561621479041724,0.8185921331016975
6.199999999999912,0.9996093245341339,0.6985715440399801,0.5695553523996285,0.8458505331577512,0.856202108666888,0.8186387547405785
6.209999999999912,0.9996103700591511,0.6985770691908777,0.5695627973901891,0.8458755434151859,0.8562419244596724,0.8186852143680781
6.219999999999912,0.999611411695773,0.6985825864963205,0.5695702328394124,0.8459004807997105,0.8562815958799458,0.818731512652769
6.229999999999912,0.9996124494653217,0.6985880959722067,0.5695776587608717,0.8459253456525342,0.8563211235221562,0.818777650259822
6.239999999999911,0.999613483388942,0.6985935976343611,0.5695850751681122,0.8459501383121408,0.8563605079778007,0.8188236278510312
6.249999999999911,0.9996145134876026,0.6985990914985353,0.5695924820746493,0.8459748591143189,0.8563997498354446,0.8188694460848351
6.259999999999911,0.9996155397820994,0.6986045775804104,0.5695998794939723,0.8459995083921868,0.8564388496807404,0.8189151056163387
6.269999999999911,0.9996165622930541,0.6986100558955947,0.5696072674395407,0.8460240864762214,0.8564778080964462,0.8189606070973369
6.2799999999999105,0.9996175810409209,0.6986155264596283,0.5696146459247887,0.846048593694285,0.8565166256624444,0.8190059511763325
6.28999999999991,0.9996185960459846,0.6986209892879813,0.5696220149631228,0.846073030371651,0.8565553029557609,0.819051138498562
6.29999999999991,0.9996196073283654,0.6986264443960564,0.569629374567924,0.8460973968310335,0.8565938405505842,0.8190961697060155
6.30999999999991,0.9996206149080183,0.698631891799188,0.5696367247525466,0.8461216933926088,0.8566322390182817,0.8191410454374567
6.31999999999991,0.9996216188047367,0.6986373315126447,0.5696440655303197,0.8461459203740448,0.8566704989274199,0.8191857663284455
6.3299999999999095,0.9996226190381526,0.6986427635516291,0.5696513969145477,0.8461700780905255,0.8567086208437816,0.8192303330113592
6.339999999999909,0.9996236156277408,0.6986481879312794,0.5696587189185102,0.8461941668547759,0.8567466053303839,0.8192747461154111
6.349999999999909,0.9996246085928187,0.6986536046666689,0.5696660315554619,0.8462181869770873,0.8567844529474964,0.8193190062666741
6.359999999999909,0.9996255979525491,0.6986590137728086,0.5696733348386341,0.8462421387653418,0.8568221642526588,0.8193631140881001
6.369999999999909,0.9996265837259409,0.6986644152646467,0.5696806287812349,0.8462660225250369,0.8568597398006975,0.8194070701995388
6.379999999999908,0.9996275659318526,0.6986698091570699,0.5696879133964488,0.8462898385593092,0.8568971801437446,0.8194508752177602
6.389999999999908,0.9996285445889918,0.6986751954649033,0.5696951886974368,0.8463135871689584,0.856934485831254,0.819494529756473
6.399999999999908,0.999629519715918,0.6986805742029123,0.5697024546973385,0.846337268652472,0.8569716574100192,0.8195380344263459
6.409999999999908,0.9996304913310453,0.6986859453858032,0.5697097114092708,0.8463608833060464,0.8570086954241903,0.8195813898350265
6.419999999999908,0.9996314594526416,0.6986913090282224,0.5697169588463284,0.8463844314236112,0.8570456004152899,0.8196245965871602
6.429999999999907,0.9996324240988326,0.6986966651447594,0.5697241970215852,0.8464079132968527,0.8570823729222313,0.8196676552844111
6.439999999999907,0.999633385287602,0.6987020137499458,0.5697314259480931,0.8464313292152343,0.8571190134813345,0.8197105665254808
6.449999999999907,0.9996343430367928,0.6987073548582562,0.5697386456388834,0.8464546794660215,0.8571555226263425,0.8197533309061271
6.459999999999907,0.9996352973641104,0.69871268848411,0.5697458561069669,0.8464779643343012,0.8571919008884386,0.8197959490191841
6.4699999999999065,0.9996362482871229,0.6987180146418709,0.5697530573653343,0.846501184103005,0.857228148796261,0.8198384214545792
6.479999999999906,0.9996371958232624,0.6987233333458475,0.5697602494269554,0.8465243390529305,0.8572642668759208,0.8198807487993541
6.489999999999906,0.9996381399898276,0.6987286446102952,0.5697674323047812,0.8465474294627623,0.857300255651017,0.8199229316376817
6.499999999999906,0.9996390808039841,0.6987339484494147,0.5697746060117422,0.8465704556090935,0.8573361156426532,0.8199649705508864
6.509999999999906,0.9996400182827664,0.6987392448773555,0.5697817705607509,0.8465934177664456,0.8573718473694516,0.8200068661174589
6.519999999999905,0.9996409524430798,0.6987445339082138,0.5697889259646998,0.84661631620729,0.8574074513475709,0.8200486189130788
6.529999999999905,0.9996418833017002,0.698749815556034,0.5697960722364628,0.8466391512020677,0.8574429280907208,0.8200902295106298
6.539999999999905,0.9996428108752777,0.6987550898348105,0.569803209388896,0.8466619230192097,0.8574782781101769,0.8201316984802183
6.549999999999905,0.999643735180336,0.6987603567584864,0.5698103374348366,0.8466846319251569,0.8575135019147974,0.8201730263891911
6.559999999999905,0.9996446562332753,0.6987656163409555,0.5698174563871041,0.8467072781843795,0.8575486000110375,0.8202142138021542
6.569999999999904,0.9996455740503724,0.6987708685960617,0.5698245662585001,0.8467298620593964,0.8575835729029633,0.8202552612809869
6.579999999999904,0.9996464886477822,0.698776113537601,0.5698316670618091,0.8467523838107949,0.8576184210922697,0.8202961693848646
6.589999999999904,0.9996474000415402,0.6987813511793206,0.569838758809798,0.8467748436972493,0.857653145078293,0.8203369386702716
6.599999999999904,0.9996483082475623,0.6987865815349201,0.5698458415152163,0.8467972419755395,0.857687745358025,0.8203775696910179
6.6099999999999035,0.9996492132816469,0.6987918046180522,0.5698529151907974,0.8468195789005702,0.8577222224261309,0.8204180629982615
6.619999999999903,0.9996501151594751,0.6987970204423225,0.5698599798492572,0.8468418547253885,0.8577565767749599,0.8204584191405176
6.629999999999903,0.9996510138966138,0.6988022290212912,0.5698670355032958,0.8468640697012025,0.8577908088945627,0.8204986386636832
6.639999999999903,0.9996519095085156,0.6988074303684721,0.5698740821655964,0.8468862240773999,0.8578249192727043,0.8205387221110476
6.649999999999903,0.9996528020105196,0.6988126244973349,0.5698811198488273,0.8469083181015639,0.8578589083948776,0.8205786700233104
6.659999999999902,0.9996536914178539,0.6988178114213035,0.5698881485656391,0.8469303520194931,0.8578927767443199,0.8206184829386012
6.669999999999902,0.9996545777456349,0.6988229911537583,0.5698951683286684,0.8469523260752173,0.8579265248020244,0.8206581613924911
6.679999999999902,0.9996554610088711,0.6988281637080362,0.5699021791505356,0.846974240511015,0.8579601530467554,0.8206977059180123
6.689999999999902,0.999656341222462,0.6988333290974303,0.5699091810438454,0.8469960955674303,0.8579936619550612,0.8207371170456711
6.699999999999902,0.9996572184011999,0.698838487335191,0.5699161740211873,0.8470178914832913,0.8580270520012888,0.8207763953034662
6.709999999999901,0.9996580925597714,0.6988436384345273,0.569923158095137,0.8470396284957229,0.8580603236575962,0.8208155412169035
6.719999999999901,0.9996589637127576,0.6988487824086052,0.569930133278254,0.8470613068401679,0.8580934773939679,0.8208545553090122
6.729999999999901,0.9996598318746365,0.6988539192705499,0.5699370995830843,0.8470829267504002,0.8581265136782255,0.8208934381003589
6.739999999999901,0.9996606970597816,0.6988590490334445,0.5699440570221572,0.8471044884585417,0.8581594329760429,0.8209321901090643
6.7499999999999005,0.9996615592824671,0.6988641717103334,0.5699510056079905,0.8471259921950781,0.8581922357509596,0.8209708118508185
6.7599999999999,0.999662418556865,0.6988692873142194,0.5699579453530855,0.8471474381888753,0.8582249224643919,0.8210093038388948
6.7699999999999,0.9996632748970479,0.6988743958580655,0.5699648762699303,0.847168826667194,0.858257493575648,0.821047666584167
6.7799999999999,0.9996641283169893,0.6988794973547965,0.5699717983709996,0.8471901578557053,0.8582899495419387,0.8210859005951205
6.7899999999999,0.9996649788305655,0.6988845918172965,0.5699787116687526,0.8472114319785069,0.858322290818393,0.8211240063778723
6.7999999999998995,0.9996658264515558,0.6988896792584123,0.5699856161756366,0.8472326492581369,0.8583545178580675,0.8211619844361809
6.809999999999899,0.9996666711936436,0.6988947596909517,0.5699925119040837,0.8472538099155891,0.8583866311119615,0.8211998352714638
6.819999999999899,0.9996675130704178,0.6988998331276854,0.5699993988665144,0.8472749141703283,0.8584186310290285,0.8212375593828113
6.829999999999899,0.9996683520953739,0.6989048995813458,0.5700062770753338,0.8472959622403038,0.8584505180561879,0.8212751572669992
6.839999999999899,0.9996691882819132,0.6989099590646287,0.5700131465429354,0.8473169543419647,0.858482292638338,0.821312629418505
6.849999999999898,0.9996700216433462,0.6989150115901929,0.5700200072816987,0.8473378906902738,0.858513955218369,0.8213499763295221
6.859999999999898,0.9996708521928914,0.698920057170661,0.5700268593039908,0.8473587714987223,0.8585455062371732,0.8213871984899719
6.869999999999898,0.9996716799436779,0.6989250958186192,0.5700337026221655,0.8473795969793421,0.8585769461336581,0.8214242963875195
6.879999999999898,0.9996725049087448,0.6989301275466178,0.5700405372485633,0.8474003673427223,0.8586082753447594,0.8214612705075873
6.8899999999998975,0.9996733271010435,0.6989351523671725,0.5700473631955135,0.84742108279802,0.8586394943054498,0.8214981213333674
6.899999999999897,0.9996741465334371,0.6989401702927633,0.5700541804753317,0.8474417435529753,0.8586706034487541,0.8215348493458371
6.909999999999897,0.9996749632187026,0.6989451813358353,0.5700609891003208,0.8474623498139249,0.8587016032057576,0.8215714550237696
6.919999999999897,0.9996757771695304,0.6989501855087994,0.5700677890827719,0.8474829017858144,0.8587324940056208,0.821607938843751
6.929999999999897,0.9996765883985259,0.6989551828240324,0.5700745804349637,0.8475033996722128,0.8587632762755888,0.8216443012801913
6.9399999999998965,0.9996773969182113,0.6989601732938772,0.5700813631691625,0.8475238436753232,0.858793950441003,0.8216805428053371
6.949999999999896,0.999678202741025,0.6989651569306433,0.5700881372976226,0.8475442339959973,0.8588245169253123,0.8217166638892854
6.959999999999896,0.9996790058793218,0.6989701337466069,0.5700949028325862,0.8475645708337486,0.8588549761500854,0.8217526649999984
6.969999999999896,0.9996798063453755,0.6989751037540108,0.5701016597862831,0.8475848543867623,0.8588853285350201,0.8217885466033126
6.979999999999896,0.9996806041513784,0.6989800669650658,0.5701084081709318,0.8476050848519114,0.8589155744979562,0.8218243091629551
6.989999999999895,0.9996813993094437,0.6989850233919501,0.5701151479987386,0.8476252624247653,0.8589457144548849,0.8218599531405539
6.999999999999895,0.9996821918316036,0.6989899730468097,0.5701218792818981,0.8476453872996038,0.8589757488199602,0.821895478995652
7.009999999999895,0.9996829817298124,0.6989949159417591,0.5701286020325934,0.8476654596694301,0.8590056780055105,0.8219308871857192
7.019999999999895,0.9996837690159462,0.6989998520888808,0.5701353162629956,0.8476854797259794,0.8590355024220473,0.8219661781661636
7.0299999999998946,0.9996845537018042,0.6990047815002267,0.570142021985265,0.8477054476597347,0.859065222478278,0.8220013523903458
7.039999999999894,0.9996853357991077,0.6990097041878163,0.5701487192115486,0.8477253636599352,0.8590948385811149,0.8220364103095896
7.049999999999894,0.9996861153195041,0.6990146201636399,0.5701554079539838,0.8477452279145894,0.8591243511356865,0.8220713523731952
7.059999999999894,0.9996868922745635,0.6990195294396563,0.570162088224696,0.847765040610486,0.8591537605453471,0.8221061790284494
7.069999999999894,0.9996876666757838,0.6990244320277945,0.5701687600357992,0.8477848019332058,0.8591830672116885,0.8221408907206403
7.0799999999998935,0.9996884385345881,0.6990293279399534,0.5701754233993958,0.8478045120671316,0.8592122715345475,0.8221754878930658
7.089999999999893,0.999689207862326,0.6990342171880018,0.5701820783275773,0.8478241711954602,0.8592413739120195,0.8222099709870486
7.099999999999893,0.9996899746702748,0.6990390997837792,0.570188724832424,0.8478437795002132,0.8592703747404657,0.822244340441945
7.109999999999893,0.9996907389696408,0.6990439757390956,0.5701953629260048,0.8478633371622474,0.8592992744145249,0.8222785966951589
7.119999999999893,0.9996915007715593,0.6990488450657323,0.5702019926203779,0.8478828443612662,0.8593280733271218,0.822312740182151
7.129999999999892,0.9996922600870944,0.6990537077754413,0.5702086139275899,0.847902301275829,0.8593567718694782,0.8223467713364517
7.139999999999892,0.9996930169272407,0.699058563879946,0.570215226859677,0.8479217080833632,0.8593853704311224,0.822380690589672
7.149999999999892,0.9996937713029235,0.6990634133909416,0.5702218314286637,0.8479410649601725,0.8594138693998981,0.8224144983715147
7.159999999999892,0.9996945232250005,0.6990682563200952,0.5702284276465643,0.84796037208145,0.8594422691619747,0.822448195109785
7.169999999999892,0.9996952727042604,0.699073092679045,0.5702350155253814,0.8479796296212851,0.8594705701018576,0.8224817812304029
7.179999999999891,0.999696019751425,0.6990779224794028,0.5702415950771077,0.8479988377526761,0.8594987726023952,0.8225152571574117
7.189999999999891,0.9996967643771496,0.6990827457327515,0.5702481663137238,0.8480179966475386,0.8595268770447909,0.8225486233129918
7.199999999999891,0.9996975065920232,0.6990875624506472,0.5702547292472003,0.8480371064767165,0.859554883808611,0.8225818801174688
7.209999999999891,0.9996982464065697,0.699092372644619,0.5702612838894974,0.8480561674099907,0.8595827932717943,0.8226150279893266
7.2199999999998905,0.9996989838312471,0.6990971763261684,0.5702678302525633,0.8480751796160889,0.8596106058106612,0.8226480673452156
7.22999999999989,0.9996997188764509,0.6991019735067707,0.5702743683483363,0.8480941432626957,0.8596383217999227,0.8226809985999654
7.23999999999989,0.9997004515525109,0.6991067641978743,0.5702808981887444,0.8481130585164613,0.85966594161269,0.8227138221665944
7.24999999999989,0.9997011818696947,0.6991115484109007,0.5702874197857033,0.8481319255430118,0.8596934656204823,0.8227465384563188
7.25999999999989,0.9997019098382068,0.699116326157246,0.5702939331511199,0.848150744506957,0.8597208941932365,0.8227791478785648
7.269999999999889,0.9997026354681905,0.6991210974482795,0.5703004382968893,0.8481695155719011,0.8597482276993166,0.8228116508409791
7.279999999999889,0.9997033587697262,0.6991258622953449,0.5703069352348958,0.8481882389004505,0.859775466505521,0.8228440477494365
7.289999999999889,0.9997040797528342,0.6991306207097601,0.570313423977014,0.8482069146542232,0.8598026109770917,0.8228763390080518
7.299999999999889,0.9997047984274743,0.6991353727028173,0.5703199045351073,0.8482255429938579,0.8598296614777243,0.8229085250191913
7.309999999999889,0.9997055148035457,0.6991401182857836,0.5703263769210284,0.8482441240790228,0.8598566183695746,0.8229406061834783
7.319999999999888,0.9997062288908892,0.6991448574699005,0.5703328411466196,0.8482626580684236,0.8598834820132678,0.8229725828998071
7.329999999999888,0.9997069406992857,0.6991495902663849,0.5703392972237131,0.8482811451198128,0.8599102527679074,0.8230044555653506
7.339999999999888,0.9997076502384582,0.6991543166864285,0.5703457451641301,0.8482995853899974,0.859936930991083,0.8230362245755707
7.349999999999888,0.9997083575180717,0.6991590367411977,0.5703521849796803,0.8483179790348484,0.8599635170388792,0.8230678903242282
7.3599999999998875,0.9997090625477333,0.6991637504418353,0.5703586166821648,0.8483363262093082,0.8599900112658823,0.8230994532033905
7.369999999999887,0.9997097653369938,0.6991684577994588,0.5703650402833723,0.8483546270673995,0.8600164140251907,0.8231309136034439
7.379999999999887,0.9997104658953476,0.6991731588251622,0.5703714557950827,0.8483728817622329,0.8600427256684215,0.8231622719131004
7.389999999999887,0.9997111642322324,0.6991778535300144,0.5703778632290638,0.848391090446015,0.8600689465457185,0.8231935285194084
7.399999999999887,0.999711860357031,0.6991825419250611,0.5703842625970741,0.8484092532700573,0.8600950770057618,0.823224683807762
7.4099999999998865,0.9997125542790707,0.6991872240213234,0.5703906539108603,0.8484273703847831,0.8601211173957737,0.8232557381619099
7.419999999999886,0.9997132460076251,0.6991918998297995,0.57039703718216,0.8484454419397351,0.8601470680615272,0.8232866919639635
7.429999999999886,0.9997139355519123,0.6991965693614631,0.5704034124226992,0.8484634680835842,0.8601729293473545,0.8233175455944074
7.439999999999886,0.9997146229210978,0.6992012326272651,0.5704097796441939,0.8484814489641367,0.8601987015961541,0.8233482994321077
7.449999999999886,0.9997153081242941,0.6992058896381328,0.5704161388583494,0.8484993847283417,0.8602243851493991,0.8233789538543217
7.459999999999885,0.9997159911705596,0.6992105404049703,0.5704224900768606,0.8485172755222993,0.8602499803471438,0.8234095092367044
7.469999999999885,0.9997166720689018,0.6992151849386589,0.5704288333114119,0.8485351214912662,0.8602754875280324,0.8234399659533206
7.479999999999885,0.9997173508282752,0.6992198232500562,0.5704351685736766,0.8485529227796663,0.8603009070293057,0.8234703243766508
7.489999999999885,0.9997180274575834,0.699224455349998,0.5704414958753186,0.8485706795310947,0.8603262391868091,0.8235005848776011
7.4999999999998845,0.9997187019656789,0.6992290812492968,0.5704478152279903,0.8485883918883266,0.8603514843349993,0.8235307478255119
7.509999999999884,0.9997193743613632,0.6992337009587425,0.5704541266433337,0.8486060599933241,0.8603766428069527,0.8235608135881655
7.519999999999884,0.9997200446533879,0.6992383144891025,0.5704604301329801,0.8486236839872436,0.860401714934372,0.823590782531796
7.529999999999884,0.9997207128504552,0.6992429218511226,0.5704667257085515,0.8486412640104426,0.8604267010475933,0.8236206550210955
7.539999999999884,0.9997213789612166,0.6992475230555253,0.5704730133816576,0.8486588002024864,0.8604516014755937,0.8236504314192243
7.5499999999998835,0.9997220429942756,0.6992521181130118,0.5704792931638988,0.8486762927021552,0.8604764165459988,0.8236801120878193
7.559999999999883,0.9997227049581876,0.6992567070342608,0.5704855650668637,0.8486937416474504,0.8605011465850885,0.8237096973870005
7.569999999999883,0.999723364861458,0.6992612898299294,0.5704918291021315,0.8487111471756026,0.8605257919178048,0.8237391876753793
7.579999999999883,0.9997240227125457,0.6992658665106527,0.57049808528127,0.8487285094230765,0.8605503528677596,0.8237685833100696
7.589999999999883,0.9997246785198612,0.6992704370870442,0.5705043336158369,0.8487458285255794,0.8605748297572401,0.8237978846466911
7.599999999999882,0.999725332291769,0.6992750015696958,0.5705105741173787,0.8487631046180658,0.8605992229072165,0.8238270920393809
7.609999999999882,0.9997259840365865,0.6992795599691782,0.5705168067974319,0.8487803378347454,0.8606235326373486,0.8238562058407997
7.619999999999882,0.9997266337625841,0.6992841122960403,0.5705230316675215,0.8487975283090889,0.8606477592659936,0.8238852264021406
7.629999999999882,0.9997272814779871,0.6992886585608105,0.5705292487391633,0.8488146761738347,0.8606719031102102,0.8239141540731353
7.6399999999998816,0.9997279271909748,0.6992931987739949,0.5705354580238606,0.8488317815609937,0.8606959644857692,0.8239429892020648
7.649999999999881,0.999728570909681,0.6992977329460792,0.5705416595331071,0.848848844601858,0.8607199437071555,0.8239717321357624
7.659999999999881,0.9997292126421952,0.6993022610875281,0.5705478532783852,0.8488658654270044,0.8607438410875785,0.8240003832196255
7.669999999999881,0.9997298523965613,0.6993067832087856,0.5705540392711674,0.8488828441663028,0.8607676569389767,0.8240289427976217
7.679999999999881,0.9997304901807804,0.6993112993202742,0.5705602175229145,0.8488997809489209,0.8607913915720251,0.8240574112122959
7.6899999999998805,0.9997311260028084,0.6993158094323965,0.5705663880450771,0.8489166759033306,0.8608150452961407,0.8240857888047778
7.69999999999988,0.999731759870559,0.6993203135555341,0.570572550849095,0.8489335291573132,0.8608386184194895,0.8241140759147896
7.70999999999988,0.9997323917919013,0.6993248117000481,0.5705787059463967,0.8489503408379669,0.8608621112489929,0.8241422728806536
7.71999999999988,0.9997330217746621,0.699329303876279,0.5705848533484006,0.8489671110717111,0.860885524090334,0.8241703800392989
7.72999999999988,0.9997336498266267,0.6993337900945475,0.5705909930665136,0.8489838399842919,0.8609088572479628,0.8241983977262684
7.739999999999879,0.9997342759555364,0.6993382703651534,0.5705971251121321,0.8490005277007895,0.8609321110251041,0.8242263262757269
7.749999999999879,0.9997349001690915,0.6993427446983764,0.5706032494966414,0.8490171743456223,0.8609552857237623,0.8242541660204672
7.759999999999879,0.9997355224749511,0.699347213104477,0.5706093662314168,0.8490337800425536,0.8609783816447285,0.824281917291918
7.769999999999879,0.9997361428807325,0.6993516755936942,0.5706154753278205,0.8490503449146951,0.8610013990875853,0.8243095804201506
7.779999999999879,0.9997367613940121,0.699356132176248,0.5706215767972064,0.8490668690845158,0.8610243383507141,0.8243371557338846
7.789999999999878,0.999737378022326,0.6993605828623384,0.5706276706509151,0.849083352673843,0.8610471997313004,0.8243646435604975
7.799999999999878,0.9997379927731699,0.6993650276621457,0.5706337569002783,0.8490997958038723,0.8610699835253399,0.8243920442260292
7.809999999999878,0.9997386056539987,0.69936946658583,0.5706398355566149,0.8491161985951693,0.8610926900276444,0.8244193580551897
7.819999999999878,0.9997392166722284,0.6993738996435321,0.5706459066312338,0.8491325611676767,0.8611153195318477,0.824446585371366
7.8299999999998775,0.999739825835236,0.6993783268453739,0.5706519701354331,0.8491488836407184,0.8611378723304112,0.8244737264966284
7.839999999999877,0.9997404331503583,0.6993827482014565,0.5706580260804986,0.8491651661330063,0.8611603487146298,0.8245007817517374
7.849999999999877,0.9997410386248938,0.6993871637218626,0.5706640744777064,0.8491814087626439,0.8611827489746375,0.82452775145615
7.859999999999877,0.9997416422661023,0.6993915734166551,0.5706701153383207,0.849197611647131,0.8612050733994137,0.8245546359280271
7.869999999999877,0.9997422440812055,0.6993959772958773,0.5706761486735938,0.849213774903371,0.8612273222767872,0.8245814354842381
7.879999999999876,0.9997428440773867,0.6994003753695542,0.570682174494769,0.8492298986476732,0.8612494958934442,0.8246081504403704
7.889999999999876,0.9997434422617921,0.699404767647691,0.5706881928130763,0.849245982995759,0.8612715945349316,0.8246347811107326
7.899999999999876,0.9997440386415303,0.699409154140274,0.5706942036397358,0.8492620280627681,0.8612936184856645,0.8246613278083635
7.909999999999876,0.9997446332236722,0.6994135348572704,0.5707002069859554,0.8492780339632592,0.8613155680289293,0.8246877908450363
7.919999999999876,0.9997452260152518,0.6994179098086284,0.5707062028629327,0.8492940008112204,0.861337443446892,0.8247141705312666
7.929999999999875,0.999745817023268,0.6994222790042773,0.5707121912818528,0.8493099287200686,0.8613592450206008,0.8247404671763173
7.939999999999875,0.9997464062546814,0.6994266424541279,0.5707181722538908,0.8493258178026576,0.8613809730299937,0.8247666810882062
7.949999999999875,0.9997469937164171,0.699431000168072,0.5707241457902099,0.8493416681712818,0.8614026277539024,0.82479281257371
7.959999999999875,0.9997475794153653,0.699435352155983,0.570730111901962,0.8493574799376798,0.861424209470058,0.824818861938373
7.9699999999998745,0.9997481633583796,0.6994396984277146,0.5707360706002867,0.8493732532130414,0.8614457184550972,0.8248448294865117
7.979999999999874,0.9997487455522777,0.6994440389931033,0.5707420218963143,0.8493889881080087,0.861467154984566,0.8248707155212209
7.989999999999874,0.9997493260038443,0.6994483738619662,0.5707479658011614,0.8494046847326832,0.861488519332925,0.8248965203443791
7.999999999999874,0.9997499047198272,0.6994527030441023,0.5707539023259346,0.8494203431966295,0.8615098117735561,0.8249222442566562
8.009999999999874,0.9997504817069408,0.6994570265492922,0.5707598314817285,0.8494359636088791,0.861531032578766,0.8249478875575177
8.019999999999873,0.9997510569718648,0.6994613443872978,0.5707657532796262,0.8494515460779353,0.8615521820197912,0.8249734505452304
8.029999999999873,0.9997516305212448,0.699465656567863,0.5707716677306993,0.8494670907117777,0.8615732603668056,0.8249989335168717
8.039999999999873,0.9997522023616926,0.6994699631007134,0.570777574846008,0.8494825976178658,0.8615942678889212,0.825024336768329
8.049999999999873,0.999752772499786,0.6994742639955565,0.570783474636601,0.8494980669031432,0.861615204854197,0.8250496605943116
8.059999999999873,0.9997533409420706,0.6994785592620811,0.5707893671135142,0.8495134986740428,0.8616360715296422,0.8250749052883535
8.069999999999872,0.9997539076950573,0.699482848909959,0.5707952522877741,0.8495288930364899,0.8616568681812204,0.8251000711428182
8.079999999999872,0.9997544727652254,0.6994871329488431,0.5708011301703936,0.8495442500959063,0.8616775950738562,0.8251251584489072
8.089999999999872,0.9997550361590201,0.6994914113883681,0.5708070007723745,0.8495595699572148,0.8616982524714384,0.825150167496662
8.099999999999872,0.9997555978828555,0.6994956842381514,0.5708128641047069,0.8495748527248436,0.8617188406368268,0.8251750985749742
8.109999999999872,0.9997561579431128,0.6994999515077926,0.5708187201783698,0.8495900985027287,0.8617393598318535,0.8251999519715849
8.119999999999871,0.9997567163461412,0.699504213206873,0.5708245690043294,0.8496053073943197,0.8617598103173316,0.8252247279730961
8.129999999999871,0.9997572730982588,0.6995084693449561,0.5708304105935407,0.8496204795025829,0.861780192353058,0.8252494268649728
8.139999999999871,0.9997578282057505,0.6995127199315883,0.5708362449569473,0.8496356149300044,0.861800506197817,0.825274048931549
8.14999999999987,0.9997583816748717,0.6995169649762971,0.5708420721054794,0.8496507137785951,0.8618207521093874,0.8252985944560336
8.15999999999987,0.9997589335118455,0.6995212044885937,0.5708478920500573,0.849665776149894,0.8618409303445447,0.8253230637205149
8.16999999999987,0.999759483722864,0.6995254384779707,0.5708537048015878,0.8496808021449721,0.8618610411590675,0.8253474570059665
8.17999999999987,0.9997600323140897,0.6995296669539037,0.5708595103709669,0.8496957918644357,0.8618810848077407,0.8253717745922521
8.18999999999987,0.999760579291654,0.6995338899258512,0.5708653087690786,0.849710745408431,0.8619010615443615,0.8253960167581312
8.19999999999987,0.999761124661657,0.6995381074032527,0.5708711000067938,0.8497256628766464,0.8619209716217421,0.825420183781264
8.20999999999987,0.9997616684301698,0.6995423193955316,0.5708768840949724,0.8497405443683173,0.8619408152917153,0.8254442759382163
8.21999999999987,0.9997622106032334,0.6995465259120935,0.5708826610444622,0.8497553899822288,0.8619605928051384,0.8254682935044646
8.229999999999869,0.9997627511868591,0.6995507269623268,0.5708884308660988,0.8497701998167203,0.8619803044118978,0.8254922367544011
8.239999999999869,0.9997632901870291,0.6995549225556026,0.5708941935707056,0.8497849739696881,0.8619999503609146,0.8255161059613411
8.249999999999869,0.9997638276096948,0.6995591127012744,0.5708999491690941,0.849799712538589,0.8620195309001456,0.8255399013975225
8.259999999999868,0.99976436346078,0.6995632974086787,0.5709056976720639,0.8498144156204444,0.8620390462765914,0.825563623334117
8.269999999999868,0.9997648977461792,0.6995674766871351,0.5709114390904021,0.8498290833118427,0.8620584967362988,0.8255872720412313
8.279999999999868,0.9997654304717575,0.6995716505459455,0.5709171734348832,0.8498437157089431,0.8620778825243633,0.8256108477879114
8.289999999999868,0.9997659616433524,0.6995758189943951,0.5709229007162706,0.8498583129074799,0.8620972038849377,0.8256343508421508
8.299999999999867,0.9997664912667722,0.6995799820417516,0.5709286209453143,0.8498728750027642,0.8621164610612324,0.8256577814708925
8.309999999999867,0.9997670193477978,0.699584139697267,0.5709343341327537,0.8498874020896882,0.862135654295521,0.825681139940035
8.319999999999867,0.9997675458921816,0.6995882919701744,0.5709400402893141,0.8499018942627281,0.862154783829145,0.8257044265144371
8.329999999999867,0.9997680709056486,0.6995924388696911,0.5709457394257094,0.8499163516159481,0.8621738499025167,0.8257276414579213
8.339999999999867,0.999768594393896,0.6995965804050177,0.5709514315526414,0.8499307742430025,0.8621928527551244,0.8257507850332809
8.349999999999866,0.9997691163625934,0.6996007165853373,0.5709571166807991,0.849945162237139,0.862211792625535,0.825773857502282
8.359999999999866,0.999769636817383,0.6996048474198162,0.5709627948208591,0.8499595156912025,0.8622306697513997,0.8257968591256702
8.369999999999866,0.99977015576388,0.6996089729176043,0.5709684659834862,0.8499738346976381,0.8622494843694575,0.825819790163175
8.379999999999866,0.9997706732076734,0.6996130930878343,0.5709741301793319,0.8499881193484934,0.8622682367155374,0.8258426508735116
8.389999999999866,0.9997711891543243,0.6996172079396225,0.570979787419036,0.8500023697354224,0.8622869270245648,0.8258654415143892
8.399999999999865,0.999771703609369,0.6996213174820687,0.5709854377132257,0.8500165859496884,0.8623055555305651,0.825888162342515
8.409999999999865,0.999772216578315,0.6996254217242557,0.570991081072516,0.8500307680821667,0.8623241224666657,0.8259108136135958
8.419999999999865,0.9997727280666456,0.6996295206752492,0.5709967175075079,0.8500449162233477,0.8623426280651021,0.8259333955823456
8.429999999999865,0.9997732380798166,0.6996336143440997,0.5710023470287925,0.8500590304633399,0.8623610725572199,0.8259559085024875
8.439999999999864,0.999773746623259,0.6996377027398393,0.5710079696469451,0.8500731108918722,0.8623794561734801,0.8259783526267608
8.449999999999864,0.9997742537023774,0.6996417858714853,0.5710135853725316,0.8500871575982984,0.862397779143462,0.8260007282069228
8.459999999999864,0.9997747593225513,0.6996458637480376,0.5710191942161033,0.8501011706715978,0.8624160416958668,0.8260230354937544
8.469999999999864,0.9997752634891341,0.6996499363784798,0.5710247961881995,0.8501151502003799,0.8624342440585224,0.8260452747370653
8.479999999999864,0.9997757662074549,0.699654003771779,0.5710303912993465,0.8501290962728865,0.8624523864583862,0.826067446185696
8.489999999999863,0.999776267482817,0.6996580659368862,0.5710359795600587,0.8501430089769946,0.8624704691215497,0.8260895500875247
8.499999999999863,0.9997767673204988,0.6996621228827357,0.5710415609808371,0.8501568884002183,0.8624884922732401,0.8261115866894688
8.509999999999863,0.999777265725755,0.6996661746182459,0.5710471355721706,0.8501707346297137,0.8625064561378271,0.8261335562374913
8.519999999999863,0.9997777627038137,0.6996702211523183,0.5710527033445345,0.8501845477522786,0.8625243609388233,0.826155458976604
8.529999999999863,0.9997782582598799,0.6996742624938381,0.5710582643083917,0.8501983278543578,0.8625422068988909,0.8261772951508723
8.539999999999862,0.9997787523991343,0.6996782986516754,0.5710638184741931,0.8502120750220448,0.8625599942398425,0.8261990650034179
8.549999999999862,0.999779245126733,0.699682329634683,0.571069365852376,0.8502257893410837,0.8625777231826465,0.8262207687764247
8.559999999999862,0.9997797364478079,0.6996863554516974,0.5710749064533645,0.850239470896873,0.8625953939474297,0.8262424067111418
8.569999999999862,0.9997802263674677,0.69969037611154,0.571080440287571,0.850253119774467,0.8626130067534815,0.826263979047888
8.579999999999862,0.9997807148907975,0.6996943916230155,0.5710859673653947,0.85026673605858,0.8626305618192562,0.8262854860260546
8.589999999999861,0.9997812020228573,0.6996984019949118,0.571091487697221,0.850280319833587,0.8626480593623785,0.826306927884112
8.599999999999861,0.9997816877686855,0.6997024072360019,0.5710970012934232,0.8502938711835274,0.8626654995996448,0.8263283048596106
8.60999999999986,0.9997821721332963,0.6997064073550422,0.5711025081643619,0.8503073901921075,0.8626828827470288,0.8263496171891884
8.61999999999986,0.9997826551216807,0.6997104023607732,0.5711080083203842,0.8503208769427016,0.8627002090196818,0.8263708651085702
8.62999999999986,0.9997831367388071,0.6997143922619194,0.5711135017718247,0.8503343315183564,0.8627174786319399,0.8263920488525762
8.63999999999986,0.999783616989621,0.6997183770671895,0.5711189885290046,0.850347754001792,0.8627346917973242,0.8264131686551223
8.64999999999986,0.9997840958790448,0.699722356785276,0.5711244686022322,0.8503611444754047,0.8627518487285458,0.8264342247492262
8.65999999999986,0.9997845734119782,0.6997263314248554,0.5711299420018028,0.85037450302127,0.862768949637509,0.8264552173670107
8.66999999999986,0.9997850495932993,0.6997303009945892,0.5711354087379993,0.8503878297211442,0.8627859947353143,0.8264761467397066
8.67999999999986,0.9997855244278632,0.6997342655031222,0.5711408688210905,0.8504011246564662,0.8628029842322611,0.8264970130976579
8.68999999999986,0.9997859979205028,0.6997382249590833,0.5711463222613321,0.8504143879083614,0.862819918337852,0.826517816670324
8.699999999999859,0.9997864700760294,0.6997421793710865,0.5711517690689681,0.8504276195576427,0.8628367972607958,0.8265385576862849
8.709999999999859,0.9997869408992317,0.6997461287477291,0.5711572092542281,0.8504408196848132,0.8628536212090104,0.8265592363732442
8.719999999999859,0.9997874103948773,0.6997500730975933,0.5711626428273288,0.8504539883700696,0.862870390389627,0.8265798529580334
8.729999999999858,0.9997878785677119,0.6997540124292453,0.5711680697984739,0.8504671256933014,0.8628871050089908,0.8266004076666137
8.739999999999858,0.9997883454224598,0.6997579467512358,0.5711734901778541,0.8504802317340961,0.8629037652726671,0.8266209007240823
8.749999999999858,0.9997888109638232,0.6997618760720995,0.5711789039756465,0.8504933065717402,0.862920371385443,0.8266413323546744
8.759999999999858,0.999789275196484,0.6997658004003561,0.5711843112020156,0.8505063502852207,0.8629369235513303,0.8266617027817671
8.769999999999857,0.9997897381251023,0.6997697197445092,0.5711897118671121,0.8505193629532293,0.8629534219735696,0.8266820122278827
8.779999999999857,0.9997901997543176,0.6997736341130468,0.5711951059810737,0.8505323446541625,0.8629698668546327,0.8267022609146937
8.789999999999857,0.9997906600887484,0.6997775435144419,0.5712004935540248,0.850545295466124,0.8629862583962249,0.8267224490630231
8.799999999999857,0.9997911191329919,0.6997814479571512,0.5712058745960767,0.8505582154669278,0.8630025967992907,0.8267425768928529
8.809999999999857,0.9997915768916252,0.6997853474496163,0.5712112491173268,0.8505711047341,0.8630188822640145,0.8267626446233236
8.819999999999856,0.9997920333692046,0.6997892420002636,0.5712166171278603,0.8505839633448796,0.863035114989823,0.8267826524727376
8.829999999999856,0.9997924885702668,0.6997931316175037,0.571221978637748,0.8505967913762228,0.8630512951753918,0.8268026006585665
8.839999999999856,0.9997929424993268,0.6997970163097316,0.5712273336570479,0.8506095889048019,0.8630674230186436,0.8268224893974493
8.849999999999856,0.9997933951608801,0.6998008960853273,0.5712326821958046,0.8506223560070104,0.8630834987167553,0.8268423189052005
8.859999999999856,0.9997938465594028,0.6998047709526555,0.5712380242640495,0.8506350927589637,0.8630995224661587,0.8268620893968106
8.869999999999855,0.9997942966993499,0.699808640920065,0.5712433598718001,0.8506477992364998,0.8631154944625441,0.8268818010864508
8.879999999999855,0.9997947455851569,0.6998125059958898,0.5712486890290611,0.8506604755151843,0.8631314149008634,0.8269014541874757
8.889999999999855,0.9997951932212406,0.699816366188448,0.5712540117458227,0.8506731216703092,0.8631472839753325,0.8269210489124272
8.899999999999855,0.9997956396119966,0.6998202215060434,0.5712593280320635,0.8506857377768965,0.8631631018794348,0.8269405854730375
8.909999999999854,0.9997960847618018,0.6998240719569635,0.5712646378977471,0.8506983239096995,0.8631788688059231,0.8269600640802321
8.919999999999854,0.9997965286750143,0.6998279175494813,0.5712699413528243,0.8507108801432047,0.8631945849468234,0.8269794849441335
8.929999999999854,0.999796971355972,0.699831758291854,0.5712752384072319,0.8507234065516349,0.8632102504934384,0.8269988482740653
8.939999999999854,0.9997974128089938,0.6998355941923242,0.5712805290708944,0.8507359032089484,0.8632258656363477,0.8270181542785537
8.949999999999854,0.9997978530383805,0.6998394252591192,0.5712858133537215,0.8507483701888439,0.8632414305654137,0.8270374031653316
8.959999999999853,0.9997982920484123,0.6998432515004509,0.5712910912656104,0.8507608075647597,0.8632569454697825,0.8270565951413426
8.969999999999853,0.9997987298433522,0.6998470729245162,0.5712963628164437,0.8507732154098768,0.8632724105378863,0.8270757304127417
8.979999999999853,0.9997991664274425,0.6998508895394966,0.5713016280160912,0.8507855937971207,0.8632878259574486,0.8270948091849027
8.989999999999853,0.9997996018049097,0.6998547013535592,0.571306886874409,0.850797942799163,0.8633031919154842,0.8271138316624167
8.999999999999853,0.9998000359799591,0.6998585083748557,0.57131213940124,0.8508102624884225,0.8633185085983037,0.8271327980490986
9.009999999999852,0.9998004689567797,0.699862310611523,0.5713173856064131,0.850822552937068,0.8633337761915154,0.8271517085479881
9.019999999999852,0.9998009007395403,0.6998661080716824,0.5713226254997432,0.8508348142170192,0.8633489948800284,0.8271705633613553
9.029999999999852,0.9998013313323927,0.6998699007634407,0.5713278590910328,0.850847046399949,0.8633641648480552,0.8271893626907008
9.039999999999852,0.9998017607394702,0.6998736886948896,0.5713330863900694,0.8508592495572844,0.8633792862791136,0.82720810673676
9.049999999999851,0.9998021889648879,0.6998774718741061,0.5713383074066283,0.8508714237602091,0.8633943593560318,0.8272267956995087
9.059999999999851,0.9998026160127437,0.6998812503091517,0.5713435221504695,0.8508835690796643,0.863409384260947,0.8272454297781606
9.069999999999851,0.9998030418871173,0.6998850240080741,0.5713487306313413,0.8508956855863511,0.8634243611753127,0.8272640091711765
9.07999999999985,0.9998034665920706,0.6998887929789047,0.5713539328589765,0.850907773350731,0.8634392902798972,0.827282534076262
9.08999999999985,0.9998038901316476,0.6998925572296613,0.5713591288430957,0.8509198324430294,0.8634541717547888,0.8273010046903742
9.09999999999985,0.999804312509876,0.6998963167683463,0.571364318593405,0.8509318629332346,0.8634690057793977,0.8273194212097233
9.10999999999985,0.9998047337307643,0.6999000716029473,0.5713695021195973,0.8509438648911021,0.8634837925324582,0.8273377838297751
9.11999999999985,0.999805153798305,0.6999038217414373,0.5713746794313511,0.850955838386154,0.8634985321920317,0.8273560927452549
9.12999999999985,0.9998055727164736,0.6999075671917743,0.5713798505383317,0.8509677834876815,0.863513224935509,0.8273743481501498
9.13999999999985,0.9998059904892272,0.6999113079619016,0.5713850154501906,0.8509797002647471,0.8635278709396129,0.8273925502377117
9.14999999999985,0.9998064071205066,0.6999150440597484,0.5713901741765663,0.8509915887861844,0.8635424703804006,0.8274106992004597
9.15999999999985,0.9998068226142358,0.6999187754932279,0.5713953267270817,0.8510034491206008,0.8635570234332667,0.827428795230185
9.169999999999849,0.9998072369743222,0.6999225022702401,0.5714004731113478,0.8510152813363792,0.8635715302729459,0.8274468385179519
9.179999999999849,0.9998076502046551,0.6999262243986695,0.5714056133389613,0.8510270855016786,0.8635859910735133,0.8274648292540994
9.189999999999849,0.9998080623091085,0.6999299418863857,0.5714107474195045,0.8510388616844361,0.8636004060083909,0.8274827676282491
9.199999999999848,0.99980847329154,0.6999336547412451,0.5714158753625473,0.8510506099523683,0.8636147752503451,0.8275006538293009
9.209999999999848,0.9998088831557896,0.699937362971088,0.5714209971776445,0.8510623303729724,0.8636290989714936,0.8275184880454423
9.219999999999848,0.9998092919056809,0.6999410665837401,0.5714261128743369,0.8510740230135286,0.863643377343306,0.8275362704641478
9.229999999999848,0.9998096995450222,0.699944765587014,0.5714312224621534,0.8510856879411002,0.8636576105366046,0.8275540012721809
9.239999999999847,0.9998101060776053,0.6999484599887066,0.5714363259506071,0.8510973252225356,0.8636717987215705,0.8275716806556014
9.249999999999847,0.9998105115072059,0.699952149796601,0.571441423349199,0.8511089349244704,0.8636859420677425,0.8275893087997617
9.259999999999847,0.9998109158375824,0.6999558350184649,0.5714465146674146,0.8511205171133274,0.8637000407440221,0.8276068858893156
9.269999999999847,0.9998113190724792,0.6999595156620521,0.5714515999147262,0.8511320718553186,0.863714094918673,0.8276244121082166
9.279999999999847,0.9998117212156238,0.6999631917351022,0.5714566791005931,0.8511435992164473,0.8637281047593268,0.8276418876397229
9.289999999999846,0.9998121222707277,0.6999668632453402,0.5714617522344598,0.8511550992625084,0.8637420704329832,0.8276593126664002
9.299999999999846,0.9998125222414874,0.6999705302004766,0.5714668193257577,0.8511665720590895,0.863755992106013,0.8276766873701231
9.309999999999846,0.9998129211315833,0.6999741926082075,0.5714718803839036,0.8511780176715735,0.8637698699441593,0.8276940119320779
9.319999999999846,0.9998133189446805,0.6999778504762149,0.571476935418301,0.851189436165139,0.8637837041125425,0.8277112865327669
9.329999999999846,0.9998137156844283,0.6999815038121658,0.5714819844383391,0.8512008276047617,0.8637974947756598,0.8277285113520094
9.339999999999845,0.9998141113544611,0.699985152623714,0.5714870274533939,0.8512121920552157,0.863811242097389,0.8277456865689446
9.349999999999845,0.9998145059583975,0.6999887969184978,0.5714920644728265,0.8512235295810751,0.8638249462409906,0.8277628123620353
9.359999999999845,0.9998148994998415,0.6999924367041421,0.5714970955059853,0.8512348402467147,0.8638386073691097,0.8277798889090688
9.369999999999845,0.9998152919823813,0.6999960719882572,0.5715021205622041,0.8512461241163111,0.8638522256437777,0.8277969163871601
9.379999999999844,0.9998156834095903,0.6999997027784391,0.571507139650803,0.8512573812538456,0.8638658012264173,0.8278138949727561
9.389999999999844,0.9998160737850273,0.7000033290822701,0.5715121527810885,0.8512686117231025,0.8638793342778406,0.8278308248416358
9.399999999999844,0.9998164631122363,0.7000069509073177,0.5715171599623526,0.8512798155876738,0.863892824958255,0.827847706168914
9.409999999999844,0.9998168513947459,0.7000105682611357,0.5715221612038742,0.851290992910957,0.8639062734272631,0.8278645391290437
9.419999999999844,0.9998172386360697,0.700014181151263,0.5715271565149174,0.851302143756159,0.8639196798438663,0.8278813238958189
9.429999999999843,0.9998176248397085,0.7000177895852255,0.5715321459047329,0.8513132681862958,0.8639330443664661,0.8278980606423768
9.439999999999843,0.9998180100091457,0.7000213935705342,0.5715371293825579,0.8513243662641934,0.863946367152867,0.8279147495412005
9.449999999999843,0.9998183941478526,0.700024993114686,0.5715421069576146,0.8513354380524902,0.8639596483602775,0.8279313907641205
9.459999999999843,0.9998187772592848,0.7000285882251642,0.5715470786391126,0.8513464836136376,0.8639728881453141,0.8279479844823193
9.469999999999843,0.999819159346884,0.7000321789094377,0.5715520444362464,0.851357503009901,0.8639860866640019,0.8279645308663316
9.479999999999842,0.9998195404140776,0.7000357651749616,0.5715570043581977,0.8513684963033606,0.8639992440717774,0.8279810300860484
9.489999999999842,0.9998199204642786,0.7000393470291766,0.5715619584141328,0.8513794635559132,0.8640123605234906,0.8279974823107188
9.499999999999842,0.999820299500886,0.7000429244795099,0.5715669066132059,0.851390404829273,0.8640254361734065,0.8280138877089512
9.509999999999842,0.999820677527285,0.7000464975333747,0.5715718489645559,0.8514013201849725,0.8640384711752092,0.8280302464487193
9.519999999999841,0.9998210545468463,0.7000500661981698,0.5715767854773084,0.8514122096843648,0.8640514656820016,0.8280465586973605
9.529999999999841,0.9998214305629269,0.7000536304812806,0.571581716160575,0.8514230733886217,0.8640644198463082,0.8280628246215801
9.539999999999841,0.9998218055788701,0.7000571903900781,0.5715866410234529,0.851433911358738,0.8640773338200779,0.8280790443874534
9.54999999999984,0.9998221795980057,0.7000607459319201,0.5715915600750264,0.8514447236555318,0.8640902077546867,0.8280952181604302
9.55999999999984,0.9998225526236489,0.7000642971141502,0.571596473324365,0.8514555103396442,0.8641030418009373,0.8281113461053327
9.56999999999984,0.999822924659102,0.7000678439440976,0.5716013807805242,0.8514662714715413,0.8641158361090637,0.828127428386362
9.57999999999984,0.9998232957076537,0.7000713864290786,0.5716062824525465,0.8514770071115147,0.8641285908287311,0.8281434651670978
9.58999999999984,0.9998236657725789,0.7000749245763949,0.571611178349459,0.851487717319684,0.86414130610904,0.8281594566105026
9.59999999999984,0.9998240348571393,0.7000784583933355,0.5716160684802767,0.8514984021559959,0.8641539820985271,0.8281754028789226
9.60999999999984,0.9998244029645833,0.7000819878871742,0.5716209528539989,0.8515090616802264,0.8641666189451674,0.8281913041340909
9.61999999999984,0.9998247700981459,0.7000855130651723,0.5716258314796122,0.851519695951981,0.8641792167963759,0.8282071605371293
9.62999999999984,0.9998251362610486,0.7000890339345769,0.571630704366089,0.8515303050306965,0.8641917757990116,0.8282229722485522
9.639999999999839,0.9998255014565,0.7000925505026208,0.5716355715223869,0.8515408889756414,0.8642042960993759,0.8282387394282645
9.649999999999839,0.9998258656876965,0.7000960627765245,0.5716404329574508,0.8515514478459176,0.8642167778432185,0.8282544622355702
9.659999999999838,0.9998262289578199,0.7000995707634938,0.5716452886802112,0.8515619817004598,0.864229221175736,0.8282701408291686
9.669999999999838,0.9998265912700403,0.7001030744707213,0.5716501386995846,0.8515724905980382,0.8642416262415764,0.828285775367161
9.679999999999838,0.9998269526275138,0.7001065739053853,0.5716549830244732,0.8515829745972583,0.8642539931848399,0.8283013660070504
9.689999999999838,0.9998273130333848,0.7001100690746519,0.5716598216637664,0.8515934337565624,0.8642663221490807,0.8283169129057447
9.699999999999838,0.9998276724907843,0.7001135599856722,0.5716646546263384,0.8516038681342306,0.8642786132773104,0.8283324162195597
9.709999999999837,0.9998280310028305,0.7001170466455842,0.57166948192105,0.8516142777883806,0.8642908667119974,0.8283478761042188
9.719999999999837,0.9998283885726299,0.7001205290615127,0.5716743035567482,0.8516246627769708,0.864303082595071,0.8283632927148576
9.729999999999837,0.9998287452032749,0.7001240072405689,0.5716791195422664,0.8516350231577986,0.864315261067923,0.8283786662060255
9.739999999999837,0.9998291008978467,0.70012748118985,0.5716839298864229,0.8516453589885032,0.8643274022714085,0.8283939967316871
9.749999999999837,0.999829455659414,0.7001309509164407,0.5716887345980236,0.8516556703265659,0.8643395063458496,0.8284092844452262
9.759999999999836,0.999829809491032,0.7001344164274111,0.5716935336858594,0.85166595722931,0.8643515734310343,0.8284245294994443
9.769999999999836,0.9998301623957446,0.7001378777298185,0.5716983271587074,0.8516762197539042,0.8643636036662228,0.8284397320465675
9.779999999999836,0.9998305143765833,0.7001413348307068,0.5717031150253312,0.8516864579573603,0.8643755971901455,0.8284548922382454
9.789999999999836,0.9998308654365674,0.7001447877371066,0.5717078972944807,0.8516966718965362,0.8643875541410064,0.8284700102255541
9.799999999999836,0.9998312155787036,0.7001482364560347,0.571712673974891,0.8517068616281365,0.864399474656486,0.8284850861589991
9.809999999999835,0.9998315648059867,0.7001516809944948,0.571717445075284,0.8517170272087121,0.8644113588737407,0.8285001201885153
9.819999999999835,0.9998319131213999,0.7001551213594771,0.5717222106043673,0.8517271686946628,0.8644232069294062,0.8285151124634711
9.829999999999835,0.9998322605279143,0.7001585575579589,0.5717269705708352,0.8517372861422359,0.8644350189596004,0.8285300631326709
9.839999999999835,0.999832607028489,0.7001619895969042,0.571731724983368,0.8517473796075297,0.8644467950999223,0.8285449723443542
9.849999999999834,0.9998329526260713,0.7001654174832633,0.5717364738506313,0.8517574491464925,0.8644585354854574,0.8285598402462021
9.859999999999834,0.9998332973235965,0.7001688412239729,0.5717412171812771,0.8517674948149234,0.8644702402507767,0.8285746669853356
9.869999999999834,0.9998336411239886,0.7001722608259578,0.5717459549839446,0.8517775166684738,0.864481909529939,0.8285894527083181
9.879999999999834,0.9998339840301594,0.7001756762961285,0.5717506872672582,0.8517875147626481,0.8644935434564944,0.8286041975611602
9.889999999999834,0.9998343260450097,0.7001790876413824,0.5717554140398278,0.851797489152804,0.8645051421634848,0.8286189016893194
9.899999999999833,0.9998346671714287,0.7001824948686046,0.5717601353102515,0.8518074398941533,0.8645167057834449,0.8286335652377019
9.909999999999833,0.9998350074122934,0.700185897984666,0.5717648510871114,0.8518173670417631,0.8645282344484058,0.8286481883506662
9.919999999999833,0.9998353467704696,0.7001892969964245,0.5717695613789766,0.8518272706505569,0.8645397282898951,0.8286627711720234
9.929999999999833,0.9998356852488123,0.7001926919107251,0.5717742661944021,0.8518371507753142,0.8645511874389413,0.8286773138450421
9.939999999999833,0.9998360228501649,0.7001960827344005,0.57177896554193,0.8518470074706719,0.8645626120260721,0.8286918165124464
9.949999999999832,0.9998363595773592,0.700199469474269,0.5717836594300876,0.8518568407911247,0.8645740021813179,0.8287062793164205
9.959999999999832,0.9998366954332161,0.7002028521371366,0.5717883478673883,0.8518666507910269,0.8645853580342141,0.8287207023986103
9.969999999999832,0.9998370304205451,0.7002062307297962,0.5717930308623324,0.8518764375245919,0.8645966797138028,0.8287350859001259
9.979999999999832,0.9998373645421452,0.7002096052590276,0.5717977084234058,0.8518862010458931,0.8646079673486329,0.8287494299615419
9.989999999999831,0.9998376978008036,0.7002129757315977,0.571802380559081,0.8518959414088649,0.8646192210667631,0.8287637347229003
9.999999999999831,0.9998380301992965,0.7002163421542601,0.571807047277816,0.8519056586673039,0.8646304409957641,0.828778000323713


==> numerics/lineOutputRandomShuffled_10pairs_3-1network_adjT0i93and1_g-0i5_delta0_lda1_ep0i01_rounds1000_shots30_plotmean.csv <==
numberSupervisedPairsList,SsvTrainingMeanList,SsvTestingAllMeanList,SsvTestingUsvMeanList,SsvGraphTrainingMeanList,SsvGraphTestingAllMeanList,SsvGraphTestingUsvMeanList
1,1.0000000000053817,0.5625814141956523,0.5139793491056824,0.9935904591661282,0.6762156189558848,0.6402415994838866
2,0.9984942754000042,0.6052705888764847,0.5069646672456048,0.8983989649745318,0.782808667395976,0.7352866684022888
3,0.9948525104425404,0.6658162451838069,0.5248007029300642,0.855302617115216,0.8239814717265664,0.7719129930383138
4,0.9929069067724421,0.7031611023245312,0.5099972326925907,0.8328087395978372,0.8487834850623489,0.7956995332355985
5,0.9859127813027169,0.737550343340981,0.4891879053792453,0.8250273291406138,0.8573506861173777,0.7974217065304737
6,0.9781115241524279,0.7972404954959277,0.5259339525111775,0.8185558141415438,0.8654953419280916,0.797429694826357
7,0.9690250336240095,0.8277721507243141,0.49818209062502455,0.8134126343703937,0.8687610724146914,0.7882141588072986
8,0.9549574894933461,0.8671750438927841,0.5160452614905348,0.805928133120261,0.8765990663508149,0.7976957032876065
9,0.9419702587296368,0.904098113015401,0.5632488015872775,0.7991126322660879,0.8842335373904109,0.821464227679544
10,0.9301508394903933,0.9301508394903933,1.0,0.7948922286737541,0.8870045200963518,1.0


==> numerics/lineOutputRandomShuffled_16pairs_4-1network_adjT0i98and1_g-1_delta0_lda1_ep0i01_rounds1000_shots30_plotmean.csv <==
numberSupervisedPairsList,SsvTrainingMeanList,SsvTestingAllMeanList,SsvTestingUsvMeanList,SsvGraphTrainingMeanList,SsvGraphTestingAllMeanList,SsvGraphTestingUsvMeanList
1,1.0000000000057256,0.5373822140529565,0.5065410283227718,0.9949696624353961,0.6755149118789638,0.6538828779963157
2,0.9999997368658674,0.5715118700661413,0.5102993176661806,0.9001258914078071,0.778546974080536,0.7509283291867543
3,0.9991710266647353,0.5921176434144617,0.49818224727978333,0.8707823229764474,0.8149558023244594,0.7825992784214946
4,0.9986149551030964,0.6368829887086618,0.5163056665771838,0.8491846084930186,0.8403238475236438,0.8076742418030027
5,0.9968645070638481,0.6669970326614778,0.5170572715694917,0.8298356056539122,0.8609779373281886,0.8302252500390522
6,0.995195727006275,0.6943055053930298,0.5137713724250826,0.8314117173731389,0.8620158257020049,0.8248831312395918
7,0.9932603664244494,0.7226959620957701,0.5122569809512415,0.8233445654375504,0.8723103555076295,0.8355053126180477
8,0.9910442826676552,0.7579534767790812,0.5248626708905069,0.8155197707851084,0.8783381591811416,0.8409480357904928
9,0.9871910762890435,0.7874044205346638,0.5305358631361754,0.8093403443019465,0.8833133354710839,0.8467708789608926
10,0.983803773639517,0.8105928390215207,0.5219079479915265,0.8055060019489582,0.8857396290336813,0.8482030096300638
11,0.979077870437846,0.8367053296085882,0.5234857397842216,0.799723318554113,0.8900016592975702,0.8553311708118841
12,0.9757214189752055,0.8648867443260454,0.5323827203785656,0.7990355369307593,0.8920114708841081,0.8545955397273608
13,0.9707354085201901,0.8900068273533177,0.5401829756302053,0.7950282699512672,0.8950348829409507,0.8640656000208636
14,0.9663838679373893,0.9151331479447954,0.556378107996638,0.7920782874319674,0.8975391121503898,0.8778562859021656
15,0.9617125788255663,0.9363849987380104,0.5564712974246686,0.7930168484244842,0.8988883867848909,0.8806307113780818
16,0.9563453067729407,0.9563453067729407,1.0,0.7929956025598849,0.8991203401014077,1.0


==> numerics/randomUnitary_100pairs20sv_1-1-1network_delta0_lda1_ep0i01_plot.csv <==
step times epsilon,SsvTraining,SsvTestingAll,SsvTestingUsv
0.0,0.39359194447744433,0.4424364687216885,0.45464759978274955
0.01,0.39427458553796,0.44296798862855163,0.4551413394011995
0.02,0.39496334916626924,0.4435052389162402,0.45564071135373296
0.03,0.39565830724348816,0.4440482880157714,0.4561457832088422
0.04,0.3963595322611098,0.44459720493088917,0.456656623098334
0.05,0.3970670973153248,0.44515205923319995,0.45717329971266873
0.060000000000000005,0.3977810761008704,0.445712921056882,0.45769588229588487
0.07,0.39850154290439715,0.44627986109296297,0.45822444064010437
0.08,0.399228572597336,0.4468529505831451,0.4587590450795974
0.09,0.3999622406282529,0.447432261313173,0.45929976648440296
0.09999999999999999,0.40070262301467546,0.4480178656057218,0.4598466762534834
0.10999999999999999,0.40144979633437633,0.4486098363127964,0.4603998463074014
0.11999999999999998,0.40220383771610113,0.44920824680762805,0.4609593490805098
0.12999999999999998,0.40296482482971896,0.4498131709760518,0.46152525751263496
0.13999999999999999,0.4037328358757878,0.4504246832073489,0.4620976450402392
0.15,0.40450794957451264,0.4510428583845434,0.46267658558705105
0.16,0.40529024515408496,0.4516677718741371,0.4632621535541501
0.17,0.4060798023383841,0.45229949951526244,0.46385442380948205
0.18000000000000002,0.40687670133402526,0.452938117608246,0.4644534716768012
0.19000000000000003,0.4076810228167404,0.4535837029025579,0.4650593729240122
0.20000000000000004,0.40849284791707074,0.45423633258414414,0.4656722037509125
0.21000000000000005,0.409312258205358,0.4548960842621114,0.4662920407762998
0.22000000000000006,0.41013933567601635,0.4555630359547586,0.4669189610244442
0.23000000000000007,0.410974162731068,0.4562372660749372,0.46755304191090447
0.24000000000000007,0.411816822162926,0.45691885341472016,0.4681943612276687
0.25000000000000006,0.4126673971364072,0.457607877129369,0.46884299712760946
0.26000000000000006,0.4135259711699571,0.45830441672057837,0.4694990281082337
0.2700000000000001,0.4143926281160752,0.4590085520189849,0.47016253299471233
0.2800000000000001,0.41526745214091304,0.4597203631659202,0.470833590922172
0.2900000000000001,0.41615052770304023,0.46043993059439764,0.471512281317237
0.3000000000000001,0.4170419395313541,0.46116733500930984,0.4721986838787988
0.3100000000000001,0.4179417726021165,0.46190265736682606,0.47289287855800344
0.3200000000000001,0.41885011211510603,0.4626459788529705,0.4735949455374366
0.3300000000000001,0.4197670434688622,0.4633973808613656,0.4743049652094915
0.34000000000000014,0.4206926522350131,0.4641569449701272,0.4750230181539057
0.35000000000000014,0.4216270241316624,0.4649247529178907,0.47574918511444775
0.36000000000000015,0.422570244995826,0.46570088657895775,0.4764835469747407
0.37000000000000016,0.4235224007549004,0.46648542793754544,0.47722618473320666
0.38000000000000017,0.4244835773971468,0.46727845906112414,0.47797717947711843
0.3900000000000002,0.42545386094117743,0.4680800620728259,0.47873661235573794
0.4000000000000002,0.42643333740442807,0.46889031912291484,0.47950456455253654
0.4100000000000002,0.42742209277060655,0.469709312359302,0.4802811172564759
0.4200000000000002,0.42842021295609634,0.4705371238970881,0.4810663516323361
0.4300000000000002,0.42942778377531055,0.47137383578712805,0.48186034879008244
0.4400000000000002,0.4304448909049775,0.47221952998359923,0.4826631897532546
0.45000000000000023,0.43147161984734944,0.4730742883105613,0.48347495542636426
0.46000000000000024,0.4325080558923228,0.47393819242749946,0.4842957265612936
0.47000000000000025,0.4335542840784569,0.4748113237938405,0.4851255837226864
0.48000000000000026,0.4346103891528861,0.47569376363242305,0.4859646072523073
0.49000000000000027,0.4356764555301126,0.47658559289192803,0.48681287723238187
0.5000000000000002,0.43675256724967415,0.4774868922082419,0.48767047344788383
0.5100000000000002,0.43783880793267854,0.47839774186476464,0.48853747534778613
0.5200000000000002,0.4389352607372,0.4793182217516386,0.48941396200524817
0.5300000000000002,0.4400420083125328,0.48024841132390456,0.4903000120767475
0.5400000000000003,0.4411591327522967,0.48118838955857335,0.4911957037601425
0.5500000000000003,0.442286715546394,0.48213823491061264,0.4921011147516673
0.5600000000000003,0.44342483753181633,0.4830980252678465,0.49301632220185404
0.5700000000000003,0.4445735788423015,0.48406783790476593,0.493941402670382
0.5800000000000003,0.44573301885684036,0.4850477494352492,0.49487643207985144
0.5900000000000003,0.4469032361470407,0.486037835764197,0.4958214856684861
0.6000000000000003,0.44808430842334995,0.4870381720380836,0.496776637941767
0.6100000000000003,0.4492763124801442,0.4880488325944286,0.49774196262299963
0.6200000000000003,0.4504793241396915,0.48906989091019637,0.4987175326028226
0.6300000000000003,0.45169341819499953,0.49010141954912984,0.49970341988766237
0.6400000000000003,0.45291866835156125,0.49114349010803304,0.500699695547151
0.6500000000000004,0.4541551471680075,0.49219617316200426,0.5017064296605035
0.6600000000000004,0.45540292599569143,0.49325953820864726,0.5027236912618862
0.6700000000000004,0.4566620749172115,0.49433365361126336,0.5037515482847763
0.6800000000000004,0.4579326626839039,0.49541858654104914,0.5047900675053354
0.6900000000000004,0.45921475665231937,0.4965144029183199,0.50583931448482
0.7000000000000004,0.46050842271971426,0.4976211673527758,0.5068993535110412
0.7100000000000004,0.46181372525857983,0.4987389430828404,0.5079702475389055
0.7200000000000004,0.4631307270502426,0.4998677919140955,0.5090520581300587
0.7300000000000004,0.46445948921756547,0.5010077741568449,0.5101448453916648
0.7400000000000004,0.4658000711567866,0.5021589485628316,0.5112486679143429
0.7500000000000004,0.4671525304685325,0.5033213722611509,0.5123635827093055
0.7600000000000005,0.46851692288804736,0.5044951006933932,0.5134896451447297
0.7700000000000005,0.46989330221468134,0.5056801875480532,0.5146269088813962
0.7800000000000005,0.4712817202406831,0.5068766846942547,0.5157754258076476
0.7900000000000005,0.4726822266793467,0.508084642114826,0.5169352459736958
0.8000000000000005,0.47409486909256665,0.5093041078387873,0.5181064175253425
0.8100000000000005,0.4755196928178528,0.5105351278732889,0.519288986637148
0.8200000000000005,0.476956740894866,0.5117777461350614,0.5204829974451103
0.8300000000000005,0.4784060539915365,0.5130320043814324,0.5216884919789063
0.8400000000000005,0.4798676703298267,0.5142979421409691,0.5229055100937547
0.8500000000000005,0.48134162561120786,0.5155755966438114,0.5241340894019622
0.8600000000000005,0.48282795294192304,0.5168650027517613,0.5253742652042208
0.8700000000000006,0.4843266827581071,0.518166192888194,0.5266260704207157
0.8800000000000006,0.4858378427508427,0.5194791969678709,0.5278895355221279
0.8900000000000006,0.4873614577912334,0.5208040423267196,0.5291646884605912
0.9000000000000006,0.48889754985557526,0.5221407536516681,0.5304515546006914
0.9100000000000006,0.49044613795071595,0.5234893529106053,0.5317501566505776
0.9200000000000006,0.49200723803968793,0.5248498592825644,0.5330605145932836
0.9300000000000006,0.49358086296771253,0.5262222890882023,0.5343826456183248
0.9400000000000006,0.49516702238866656,0.527606655720675,0.5357165640536771
0.9500000000000006,0.4967657226921111,0.5290029695769954,0.5370622812982164
0.9600000000000006,0.49837696693098554,0.5304112379899762,0.5384198057547239
0.9700000000000006,0.5000007547500701,0.5318314651608474,0.5397891427635417
0.9800000000000006,0.5016370823153211,0.5332636520926559,0.5411702945369896
0.9900000000000007,0.5032859422441917,0.5347077965245461,0.5425632600946348
1.0000000000000007,0.5049473235370467,0.5361638928670306,0.5439680351995266
1.0100000000000007,0.5066212115097875,0.5376319321383499,0.5453846122954906
1.0200000000000007,0.5083075877278003,0.5391119019020489,0.5468129804456111
1.0300000000000007,0.5100064299413491,0.5406037862058578,0.5482531252719849
1.0400000000000007,0.5117177120225282,0.542107565522008,0.5497050288968779
1.0500000000000007,0.513441403903898,0.5436232166890936,0.5511686698853925
1.0600000000000007,0.5151774715189271,0.5451507128555884,0.5526440231897536
1.0700000000000007,0.5169258767443612,0.5466900234251437,0.5541310600953393
1.0800000000000007,0.5186865773446449,0.5482411140037801,0.5556297481685639
1.0900000000000007,0.520459526918521,0.5498039463490886,0.5571400512067305
1.1000000000000008,0.5222446748479315,0.551378478321571,0.5586619291899809
1.1100000000000008,0.5240419662493483,0.5529646638382257,0.5601953382354451
1.1200000000000008,0.5258513419276543,0.5545624528285065,0.5617402305537196
1.1300000000000008,0.5276727383327027,0.5561717911927672,0.5632965544077833
1.1400000000000008,0.5295060875186772,0.5577926207633153,0.5648642540744748
1.1500000000000008,0.5313513171063777,0.5594248792681872,0.5664432698086396
1.1600000000000008,0.5332083502485474,0.5610685002977596,0.5680335378100626
1.1700000000000008,0.5350771055983684,0.5627234132743157,0.5696349901933027
1.1800000000000008,0.5369574972812374,0.5643895434246745,0.5712475549605338
1.1900000000000008,0.5388494348699385,0.5660668117559914,0.5728711559775046
1.2000000000000008,0.5407528233633251,0.567755135034837,0.5745057129527149
1.2100000000000009,0.5426675631686215,0.5694544257696665,0.5761511414199278
1.2200000000000009,0.5445935500874457,0.5711645921967636,0.5778073527240931
1.2300000000000009,0.546530675305662,0.5728855382697726,0.5794742540108002
1.2400000000000009,0.548478825387152,0.5746171636528976,0.581151748219334
1.2500000000000009,0.5504378822716061,0.5763593637178702,0.5828397340794362
1.260000000000001,0.552407723276416,0.5781120295447562,0.5845381061118412
1.270000000000001,0.5543882211027567,0.5798750479266911,0.5862467546326746
1.280000000000001,0.5563792438459292,0.5816483013786079,0.5879655657617776
1.290000000000001,0.5583806550100417,0.5834316681500352,0.5896944214350336
1.300000000000001,0.5603923135270892,0.5852250222420146,0.5914331994207459
1.310000000000001,0.5624140737804915,0.5870282334282055,0.5931817733401341
1.320000000000001,0.5644457856331383,0.5888411672802136,0.5949400126919825
1.330000000000001,0.5664872944599908,0.5906636851971935,0.5967077828814942
1.340000000000001,0.5685384411852705,0.5924956444397528,0.5984849452533734
1.350000000000001,0.5705990623242665,0.5943368981681907,0.6002713571291717
1.360000000000001,0.5726689900297801,0.5961872954850856,0.602066871848912
1.370000000000001,0.5747480521432229,0.5980466814822389,0.603871338816993
1.380000000000001,0.5768360722503638,0.5999148972919905,0.6056846035523973
1.390000000000001,0.5789328697417291,0.6017917801428856,0.6075065077431747
1.400000000000001,0.5810382598776342,0.6036771634196842,0.6093368893051967
1.410000000000001,0.5831520538578288,0.6055708767276974,0.6111755824451646
1.420000000000001,0.5852740588957186,0.6074727459614055,0.6130224177278273
1.430000000000001,0.5874040782971238,0.6093825933773239,0.614877222147374
1.440000000000001,0.5895419115435269,0.611300237671074,0.6167398192029607
1.450000000000001,0.5916873543797414,0.6132254940585851,0.618610028978296
1.460000000000001,0.5938401989059383,0.6151581743613704,0.6204876682252285
1.470000000000001,0.5960002336739468,0.6170980870958005,0.6223725504512639
1.480000000000001,0.5981672437877446,0.6190450375662819,0.6242644860109163
1.490000000000001,0.6003410110080346,0.6209988279622546,0.6261632822008095
1.500000000000001,0.6025213138608043,0.6229592574588952,0.628068743358418
1.5100000000000011,0.6047079277497509,0.6249261223214247,0.6299806709643432
1.5200000000000011,0.6069006250724469,0.6268992160128931,0.6318988637480047
1.5300000000000011,0.6090991753401112,0.6288783293053131,0.6338231177966136
1.5400000000000011,0.6113033453008454,0.6308632503940124,0.635753226667304
1.5500000000000012,0.6135128990661854,0.6328537650150516,0.6376889815022682
1.5600000000000012,0.6157275982408059,0.6348496565655622,0.6396301711467512
1.5700000000000012,0.6179472020552167,0.6368507062268446,0.6415765822697516
1.5800000000000012,0.620171467501277,0.6388566930900595,0.6435279994872551
1.5900000000000012,0.6224001494703455,0.6408673942843415,0.6454842054878405
1.6000000000000012,0.6246330008938814,0.6428825851071569,0.6474449811604757
1.6100000000000012,0.6268697728863094,0.644902039156725,0.6494101057243289
1.6200000000000012,0.6291102148899397,0.6469255284663054,0.6513793568603967
1.6300000000000012,0.6313540748217531,0.6489528236401746,0.65335251084478
1.6400000000000012,0.6336010992218372,0.6509836939910763,0.655329342683386
1.6500000000000012,0.6358510334032624,0.6530179076789576,0.6573096262478815
1.6600000000000013,0.6381036216031879,0.6550552318507813,0.6592931344126796
1.6700000000000013,0.6403586071349754,0.6570954327812091,0.6612796391927676
1.6800000000000013,0.6426157325410947,0.6591382760139473,0.6632689118821604
1.6900000000000013,0.6448747397465983,0.6611835265035464,0.6652607231927834
1.7000000000000013,0.6471353702129401,0.6632309487574389,0.6672548433935637
1.7100000000000013,0.6493973650919218,0.6652803069780107,0.6692510424495329
1.7200000000000013,0.6516604653795358,0.6673313652044883,0.6712490901607264
1.7300000000000013,0.6539244120694879,0.6693838874544391,0.6732487563006768
1.7400000000000013,0.6561889463061739,0.6714376378646665,0.6752498107542897
1.7500000000000013,0.6584538095368979,0.6734923808313034,0.6772520236549047
1.7600000000000013,0.6607187436631037,0.6755478811488892,0.6792551655203355
1.7700000000000014,0.6629834911904152,0.6776039041482359,0.6812590073876911
1.7800000000000014,0.6652477953772713,0.6796602158328863,0.68326332094679
1.7900000000000014,0.6675114003819433,0.6817165830139601,0.6852678786719644
1.8000000000000014,0.6697740514077432,0.6837727734432113,0.6872724539520783
1.8100000000000014,0.6720354948462129,0.6858285559441069,0.6892768212185802
1.8200000000000014,0.6742954784181145,0.6878837005407461,0.691280756071404
1.8300000000000014,0.6765537513120239,0.689937978584448,0.693284035402554
1.8400000000000014,0.6788100643203585,0.6919911628778485,0.6952864375172209
1.8500000000000014,0.6810641699726603,0.6940430277963341,0.6972877422522525
1.8600000000000014,0.6833158226659679,0.6960933494066692,0.6992877310918445
1.8700000000000014,0.6855647787921268,0.698141905582672,0.7012861872803082
1.8800000000000014,0.6878107968618792,0.7001884761177947,0.7032828959317736
1.8900000000000015,0.6900536376255963,0.7022328428344845,0.7052776441367065
1.9000000000000015,0.6922930641905206,0.7042747896902039,0.7072702210651247
1.9100000000000015,0.6945288421343893,0.7063141028799953,0.7092604180663968
1.9200000000000015,0.6967607396153271,0.7083505709354867,0.7112480287655265
1.9300000000000015,0.6989885274779023,0.710383984820249,0.7132328491558357
1.9400000000000015,0.701211979355244,0.7124141380214059,0.7152146776879463
1.9500000000000015,0.7034308717671393,0.7144408266374381,0.7171933153550127
1.9600000000000015,0.7056449842140256,0.7164638494620955,0.719168565774113
1.9700000000000015,0.7078540992668155,0.7184830080643738,0.7211402352637633
1.9800000000000015,0.7100580026524889,0.7204981068644937,0.7231081329174949
1.9900000000000015,0.7122564833354066,0.7225089532058538,0.7250720706734657
2.0000000000000013,0.7144493335943031,0.7245153574229178,0.7270318633800715
2.010000000000001,0.7166363490949297,0.7265171329050161,0.7289873288575377
2.020000000000001,0.7188173289583213,0.7285140961560514,0.730938287955484
2.0300000000000007,0.7209920758246808,0.730506066850097,0.732884564606451
2.0400000000000005,0.7231603959128721,0.7324928678829017,0.7348259858754091
2.0500000000000003,0.7253220990755282,0.7344743254192992,0.736762382005242
2.06,0.7274769988497916,0.7364502689365594,0.7386935864582513
2.07,0.7296249125037019,0.7384205312636929,0.7406194359536906
2.0799999999999996,0.7317656610782683,0.7403849486167559,0.7425397705013776
2.0899999999999994,0.7338990694252591,0.7423433606301958,0.74445443343143
2.099999999999999,0.7360249662407555,0.7442956103842847,0.7463632714201671
2.109999999999999,0.7381431840945251,0.7462415444286967,0.7482661345122397
2.1199999999999988,0.7402535594552667,0.7481810128023005,0.750162876139059
2.1299999999999986,0.7423559327118031,0.7501138690492252,0.7520533531335807
2.1399999999999983,0.7444501481902852,0.7520399702312806,0.7539374257415293
2.149999999999998,0.7465360541674877,0.7539591769368138,0.7558149576291453
2.159999999999998,0.7486135028802823,0.7558713532860796,0.7576858158875288
2.1699999999999977,0.7506823505313726,0.7577763669332191,0.7595498710336808
2.1799999999999975,0.7527424572913903,0.7596740890649462,0.761406997008335
2.1899999999999973,0.7547936872974402,0.7615643943960245,0.7632570711706705
2.199999999999997,0.756835908648205,0.7634471611616505,0.7650999742900118
2.209999999999997,0.7588689933957099,0.765322271106839,0.7669355905346213
2.2199999999999966,0.7608928175338554,0.767189609472923,0.7687638074576899
2.2299999999999964,0.7629072609838303,0.7690490649812698,0.7705845159806296
2.239999999999996,0.7649122075765183,0.7709005298143313,0.7723976103737845
2.249999999999996,0.7669075450320089,0.7727438995941424,0.7742029882346757
2.259999999999996,0.768893164936339,0.7745790733583692,0.7760005504638767
2.2699999999999956,0.770868962715573,0.7764059535340408,0.7777902012386578
2.2799999999999954,0.7728348376073506,0.7782244459090677,0.779571847984497
2.289999999999995,0.7747906926300114,0.7800344596016606,0.781345401344573
2.299999999999995,0.7767364345494268,0.7818359070277764,0.7831107751473637
2.3099999999999947,0.7786719738436524,0.783628703866698,0.7848678863724594
2.3199999999999945,0.7805972246655268,0.7854127690248673,0.7866166551147025
2.3299999999999943,0.7825121048033299,0.7871880245980843,0.7883570045467729
2.339999999999994,0.7844165356396222,0.7889543958321792,0.7900888608803185
2.349999999999994,0.786310442108386,0.7907118110822844,0.7918121533257589
2.3599999999999937,0.7881937526505769,0.7924602017707956,0.7935268140508502
2.3699999999999934,0.7900663991682102,0.7941995023441493,0.7952327781381341
2.3799999999999932,0.791928316977081,0.7959296502285075,0.796929983541364
2.389999999999993,0.7937794447582461,0.7976505857844646,0.7986183710410191
2.399999999999993,0.7956197245083609,0.7993622522608734,0.8002978841990016
2.4099999999999926,0.7974491014889873,0.8010645957478841,0.8019684693126083
2.4199999999999924,0.7992675241749683,0.8027575651293004,0.8036300753678836
2.429999999999992,0.8010749442019802,0.8044411120343427,0.8052826539924332
2.439999999999992,0.8028713163133497,0.8061151907889084,0.806926159407798
2.4499999999999917,0.8046565983062409,0.8077797583664146,0.808560548381458
2.4599999999999915,0.8064307509772979,0.809434774338314,0.8101857801785681
2.4699999999999913,0.8081937380678326,0.8110802008243578,0.811801816513489
2.479999999999991,0.8099455262086511,0.8127160024426868,0.8134086215011957
2.489999999999991,0.811686084864591,0.8143421462598252,0.8150061616086336
2.4999999999999907,0.8134153862788553,0.8159586017406484,0.8165944056060968
2.5099999999999905,0.8151334054172203,0.8175653406983909,0.8181733245186835
2.5199999999999902,0.8168401199121849,0.8191623372447616,0.8197428915779058
2.52999999999999,0.818535510007138,0.820749567740224,0.8213030821734956
2.53999999999999,0.8202195585006022,0.8223270107445039,0.8228538738054793
2.5499999999999896,0.8218922506906257,0.8238946469673764,0.824395246036564
2.5599999999999894,0.8235535743193736,0.8254524592197786,0.8259271804448798
2.569999999999989,0.8252035195179804,0.8270004323653114,0.8274496605771442
2.579999999999989,0.8268420787517151,0.8285385532721514,0.8289626719022605
2.5899999999999888,0.8284692467655079,0.8300668107654406,0.8304662017654239
2.5999999999999885,0.8300850205298896,0.8315851955801705,0.8319602393427407
2.6099999999999883,0.8316893991873779,0.8330937003146143,0.8334447755964234
2.619999999999988,0.8332823839993632,0.8345923193843194,0.8349198032305585
2.629999999999988,0.8348639782935203,0.8360810489767145,0.8363853166475131
2.6399999999999877,0.8364341874117907,0.8375598870063362,0.8378413119049726
2.6499999999999875,0.8379930186589591,0.8390288330707127,0.8392877866736512
2.6599999999999873,0.8395404812518594,0.8404878884069227,0.8407247401956885
2.669999999999987,0.8410765862692303,0.8419370558488416,0.8421521732437444
2.679999999999987,0.8426013466022532,0.8433763397851082,0.8435700880808219
2.6899999999999866,0.8441147769057842,0.8448057461178081,0.844978488420814
2.6999999999999864,0.8456168935503054,0.8462252822218952,0.8463773793897926
2.709999999999986,0.8471077145746136,0.8476349569053663,0.8477667674880545
2.719999999999986,0.8485872596392525,0.8490347803701789,0.8491466605529105
2.7299999999999858,0.8500555499807106,0.8504247641739426,0.8505170677222507
2.7399999999999856,0.8515126083663903,0.8518049211923657,0.8518779993988596
2.7499999999999853,0.8529584590503552,0.8531752655824715,0.8532294672155005
2.759999999999985,0.8543931277298664,0.8545358127465851,0.8545714840007647
2.769999999999985,0.8558166415027127,0.855886579297088,0.8559040637456817
2.7799999999999847,0.8572290288253297,0.8572275830219303,0.8572272215710803
2.7899999999999845,0.8586303194717233,0.8585588428509107,0.8585409736957075
2.7999999999999843,0.8600205444931867,0.8598803788227162,0.8598453374050985
2.809999999999984,0.8613997361788129,0.8611922120526992,0.8611403310211708
2.819999999999984,0.8627679280168048,0.8624943647014143,0.8624259738725666
2.8299999999999836,0.8641251546565736,0.8637868599438738,0.8637022862656989
2.8399999999999834,0.865471451871621,0.8650697219395438,0.8649692894565244
2.849999999999983,0.866806856523208,0.8663429758030462,0.8662270056230058
2.859999999999983,0.8681314065247913,0.8676066475755708,0.8674754578382657
2.869999999999983,0.8694451408072272,0.8688607641969797,0.8687146700444177
2.8799999999999826,0.8707480992847374,0.8701053534785974,0.8699446670270625
2.8899999999999824,0.8720403228216217,0.8713404440766632,0.8711654743904236
2.899999999999982,0.8733218531997056,0.8725660654664498,0.8723771185331358
2.909999999999982,0.8745927330865267,0.8737822479170163,0.8735796266246387
2.9199999999999817,0.8758530060042313,0.8749890224665998,0.8747730265821919
2.9299999999999815,0.8771027162991845,0.8761864208986151,0.8759573470484727
2.9399999999999813,0.8783419091122712,0.8773744757182591,0.877132617369756
2.949999999999981,0.8795706303498871,0.878553220129705,0.8782988675746595
2.959999999999981,0.880788926655596,0.8797226880138652,0.8794561283534325
2.9699999999999807,0.8819968453824499,0.8808829139067136,0.8806044310377794
2.9799999999999804,0.883194434565954,0.8820339329781512,0.8817438075812005
2.9899999999999802,0.884381742897669,0.8831757810114068,0.8828742905398412
2.99999999999998,0.8855588196994312,0.8843084943829388,0.8839959130538156
3.00999999999998,0.886725714898182,0.8854321100428504,0.8851087088290175
3.0199999999999796,0.887882479001392,0.8865466654957836,0.8862127121193815
3.0299999999999794,0.8890291630730707,0.8876521987822867,0.8873079577095908
3.039999999999979,0.8901658187103386,0.8887487484606362,0.8883944808982105
3.049999999999979,0.891292498020564,0.8898363535891087,0.8894723174812449
3.0599999999999787,0.8924092535990358,0.8909150537086754,0.8905415037360853
3.0699999999999785,0.8935161385071716,0.8919848888261167,0.891602076405853
3.0799999999999783,0.894613206251243,0.8930458993975425,0.8926540726841175
3.089999999999978,0.895700510761605,0.8940981263122991,0.8936975301999727
3.099999999999978,0.8967781063724212,0.8951416108772561,0.8947324870034647
3.1099999999999777,0.8978460478018679,0.8961763948014578,0.8957589815513554
3.1199999999999775,0.8989043901328115,0.8972025201811319,0.896777052693212
3.1299999999999772,0.8999531887939373,0.8982200294850381,0.8977867396578133
3.139999999999977,0.9009924995413326,0.8992289655401459,0.8987880820398492
3.149999999999977,0.9020223784404993,0.9002293715176352,0.899781119786919
3.1599999999999766,0.9030428818487903,0.901221290919208,0.9007658931868123
3.1699999999999764,0.9040540663982665,0.9022047675636964,0.9017424428550538
3.179999999999976,0.9050559889789467,0.9031798455739595,0.9027108097227127
3.189999999999976,0.9060487067224587,0.9041465693640621,0.903671035024463
3.1999999999999758,0.90703227698607,0.9051049836267276,0.904623160286892
3.2099999999999755,0.9080067573370906,0.9060551333210415,0.9055672273170292
3.2199999999999753,0.9089722055376429,0.9069970636604233,0.9065032781911184
3.229999999999975,0.9099286795297828,0.907930820100827,0.9074313552435881
3.239999999999975,0.9108762374209706,0.9088564483291985,0.9083515010562555
3.2499999999999747,0.9118149374698774,0.9097739942521437,0.9092637584477102
3.2599999999999745,0.9127448380725174,0.9106835039848281,0.9101681704629059
3.2699999999999743,0.9136659977487094,0.911585023840097,0.9110647803629439
3.279999999999974,0.9145784751288426,0.9124786003177945,0.9119536316150324
3.289999999999974,0.9154823289409533,0.9133642800942937,0.9128347678826287
3.2999999999999736,0.9163776179980992,0.9142421100122171,0.9137082330157466
3.3099999999999734,0.9172644011860257,0.9151121370703595,0.914574071041443
3.319999999999973,0.9181427374511131,0.9159744084137809,0.9154323261544478
3.329999999999973,0.9190126857886062,0.9168289713240948,0.916283042707967
3.3399999999999728,0.9198743052311149,0.9176758732099275,0.9171262652046307
3.3499999999999726,0.9207276548373777,0.918515161597544,0.9179620382875855
3.3599999999999723,0.9215727936812875,0.9193468841216499,0.9187904067317404
3.369999999999972,0.9224097808411708,0.92017108851635,0.9196114154351448
3.379999999999972,0.9232386753893147,0.9209878226062699,0.9204251094105087
3.3899999999999717,0.9240595363817397,0.921797134297831,0.9212315337768537
3.3999999999999715,0.9248724228482059,0.9225990715706784,0.9220307337512966
3.4099999999999713,0.9256773937824582,0.9233936824692575,0.9228227546409573
3.419999999999971,0.9264745081326957,0.9241810150945384,0.9236076418349991
3.429999999999971,0.927263824792268,0.9249611175958817,0.9243854407967851
3.4399999999999706,0.9280454025905902,0.9257340381630441,0.9251561970561575
3.4499999999999704,0.9288193002842696,0.9264998250183217,0.9259199562018348
3.45999999999997,0.9295855765484535,0.9272585264088332,0.9266767638739282
3.46999999999997,0.9303442899683736,0.9280101905989312,0.9274266657565705
3.47999999999997,0.9310954990311006,0.9287548658627476,0.9281697075706594
3.4899999999999696,0.931839262117496,0.9294926004768658,0.9289059350667083
3.4999999999999694,0.9325756374943616,0.9302234427131224,0.9296353940178126
3.509999999999969,0.9333046833067824,0.9309474408315365,0.930358130212725
3.519999999999969,0.9340264575706574,0.9316646430733573,0.9310741894490322
3.5299999999999687,0.9347410181654177,0.9323750976542413,0.9317836175264472
3.5399999999999685,0.9354484228269297,0.9330788527575468,0.932486460240201
3.5499999999999683,0.9361487291405771,0.9337759565277469,0.9331827633745393
3.559999999999968,0.9368419945345184,0.9344664570639643,0.9338725726963257
3.569999999999968,0.9375282762731236,0.9351504024136237,0.9345559339487487
3.5799999999999677,0.9382076314505783,0.9358278405662175,0.9352328928451272
3.5899999999999674,0.9388801169846624,0.9364988194471932,0.9359034950628259
3.5999999999999672,0.9395457896106892,0.9371633869119423,0.9365677862372557
3.609999999999967,0.9402047058756121,0.9378215907399224,0.9372258119560001
3.619999999999967,0.940856922132294,0.9384734786288723,0.9378776177530168
3.6299999999999666,0.9415024945339324,0.939119098189148,0.9385232491029518
3.6399999999999664,0.9421414790286452,0.9397584969381747,0.939162751415557
3.649999999999966,0.9427739313542078,0.9403917222949957,0.9397961700301927
3.659999999999966,0.9433999070329447,0.9410188215749434,0.9404235502104431
3.6699999999999657,0.9440194613667702,0.9416398419844115,0.9410449371388219
3.6799999999999655,0.9446326494323769,0.9422548306157366,0.9416603759115765
3.6899999999999653,0.9452395260765705,0.9428638344421888,0.9422699115335933
3.699999999999965,0.9458401459117501,0.9434669003130682,0.9428735889133977
3.709999999999965,0.946434563311524,0.9440640749489059,0.9434714528582513
3.7199999999999647,0.9470228324064738,0.9446554049367696,0.9440635480693436
3.7299999999999645,0.9476050070800481,0.9452409367256815,0.94464991913709
3.7399999999999642,0.9481811409645969,0.9458207166221257,0.945230610536508
3.749999999999964,0.9487512874375368,0.9463947907856733,0.9458056666227075
3.759999999999964,0.9493154996176518,0.946963205224701,0.9463751316264634
3.7699999999999636,0.9498738303615196,0.9475260057922172,0.9469390496498917
3.7799999999999634,0.9504263322600668,0.948083238181785,0.9474974646622145
3.789999999999963,0.9509730576352513,0.9486349479235457,0.9480504204956193
3.799999999999963,0.95151405853687,0.9491811803803504,0.9485979608412204
3.8099999999999627,0.9520493867394858,0.949721980743978,0.9491401292451009
3.8199999999999625,0.952579093739476,0.9502573940314627,0.9496769691044593
3.8299999999999623,0.9531032307522034,0.9507874650815127,0.95020852366384
3.839999999999962,0.9536218487092969,0.9513122385510302,0.9507348360114636
3.849999999999962,0.9541349982560545,0.9518317589117252,0.9512559490756428
3.8599999999999617,0.9546427297489556,0.9523460704468243,0.9517719056212914
3.8699999999999615,0.955145093253285,0.9528552172478797,0.9522827482465284
3.8799999999999613,0.9556421385408693,0.9533592432116623,0.9527885193793606
3.889999999999961,0.9561339150879176,0.9538581920371588,0.9532892612744691
3.899999999999961,0.9566204720729724,0.9543521072226555,0.9537850160100763
3.9099999999999606,0.9571018583749622,0.9548410320629154,0.9542758254849036
3.9199999999999604,0.9575781225713593,0.9553250096464413,0.9547617314152118
3.92999999999996,0.9580493129364361,0.9558040828528382,0.9552427753319387
3.93999999999996,0.9585154774396246,0.9562782943502585,0.9557189985779169
3.9499999999999598,0.9589766637439677,0.9567476865929321,0.9561904423051731
3.9599999999999596,0.9594329192046738,0.9572123018187928,0.9566571474723227
3.9699999999999593,0.9598842908677628,0.9576721820471863,0.9571191548420421
3.979999999999959,0.9603308254688017,0.9581273690766595,0.9575765049786239
3.989999999999959,0.9607725694317345,0.9585779044828413,0.9580292382456179
3.9999999999999587,0.9612095688678035,0.9590238296164064,0.9584773948035572
4.009999999999959,0.9616418695745527,0.9594651856011126,0.9589210146077526
4.019999999999959,0.9620695170349224,0.9599020133319308,0.9593601374061829
4.0299999999999585,0.9624925564164256,0.9603343534732516,0.9597948027374581
4.039999999999958,0.9629110325704083,0.9607622464571668,0.9602250499288565
4.049999999999958,0.9633249900313905,0.9611857324818358,0.9606509180944471
4.059999999999958,0.9637344730164867,0.9616048515099278,0.9610724461332881
4.069999999999958,0.9641395254249078,0.9620196432671385,0.9614896727276961
4.079999999999957,0.9645401908375314,0.9624301472407821,0.9619026363415948
4.089999999999957,0.964936512516557,0.9628364026784602,0.962311375218936
4.099999999999957,0.9653285334052262,0.9632384485868016,0.9627159273821955
4.109999999999957,0.9657162961276201,0.9636363237302774,0.9631163306309418
4.119999999999957,0.9660998429885247,0.9640300666300806,0.9635126225404695
4.129999999999956,0.9664792159733645,0.9644197155630834,0.9639048404605131
4.139999999999956,0.966854456748203,0.9648053085608583,0.9642930215140222
4.149999999999956,0.9672256066598136,0.9651868834087705,0.9646772025960095
4.159999999999956,0.9675927067358069,0.9655644776451304,0.9650574203724613
4.1699999999999555,0.9679557976848253,0.9659381285604222,0.9654337112793214
4.179999999999955,0.9683149198968014,0.9663078731965864,0.9658061115215326
4.189999999999955,0.9686701134432697,0.966673748346374,0.9661746570721501
4.199999999999955,0.9690214180777407,0.9670357905527562,0.9665393836715102
4.209999999999955,0.969368873236132,0.9673940361084001,0.9669003268264671
4.2199999999999545,0.969712518037252,0.9677485210551994,0.9672575218096863
4.229999999999954,0.970052391283342,0.9680992811838715,0.9676110036590038
4.239999999999954,0.9703885314606666,0.9684463520336064,0.9679608071768414
4.249999999999954,0.9707209767401581,0.9687897688917719,0.9683069669296753
4.259999999999954,0.9710497649781097,0.9691295667936767,0.9686495172475684
4.269999999999953,0.9713749337169182,0.9694657805223902,0.9689884922237582
4.279999999999953,0.9716965201858725,0.9697984446086084,0.9693239257142925
4.289999999999953,0.9720145613019913,0.9701275933305833,0.9696558513377312
4.299999999999953,0.9723290936708986,0.9704532607140856,0.9699843024748822
4.3099999999999525,0.972640153587753,0.9707754805324427,0.970309312268615
4.319999999999952,0.9729477770382072,0.9710942863065981,0.9706309136236958
4.329999999999952,0.9732519996994196,0.9714097113052403,0.9709491392066955
4.339999999999952,0.9735528569410962,0.9717217885449682,0.9712640214459362
4.349999999999952,0.9738503838265771,0.9720305507905006,0.9715755925314815
4.3599999999999515,0.974144615113959,0.9723360305549414,0.9718838844151869
4.369999999999951,0.9744355852572506,0.9726382601000746,0.9721889288107806
4.379999999999951,0.9747233284075666,0.9729372714367095,0.9724907571939951
4.389999999999951,0.9750078784143525,0.9732330963250688,0.972789400802748
4.399999999999951,0.9752892688266457,0.9735257662752133,0.9730848906373551
4.40999999999995,0.9755675328943655,0.9738153125475055,0.9733772574607904
4.41999999999995,0.9758427035696293,0.9741017661531172,0.9736665317989891
4.42999999999995,0.9761148135081099,0.9743851578545675,0.9739527439411819
4.43999999999995,0.976383895070407,0.9746655181663031,0.974235923940277
4.4499999999999496,0.9766499803234581,0.9749428773553132,0.974516101613277
4.459999999999949,0.9769131010419665,0.9752172654417727,0.9747933065417241
4.469999999999949,0.9771732887098592,0.9754887121997285,0.9750675680721959
4.479999999999949,0.9774305745217674,0.9757572471578142,0.9753389153168258
4.489999999999949,0.9776849893845329,0.9760228995999901,0.9756073771538544
4.4999999999999485,0.9779365639187301,0.976285698566328,0.9758729822282275
4.509999999999948,0.978185328460218,0.976545672853812,0.9761357589522104
4.519999999999948,0.9784313130617053,0.9768028510171767,0.9763957355060446
4.529999999999948,0.9786745474943398,0.9770572613697718,0.9766529398386298
4.539999999999948,0.9789150612493124,0.9773089319844516,0.9769073996682364
4.549999999999947,0.9791528835394839,0.9775578906944914,0.9771591424832432
4.559999999999947,0.9793880433010214,0.9778041650945346,0.9774081955429128
4.569999999999947,0.9796205691950599,0.9780477825415537,0.9776545858781771
4.579999999999947,0.9798504896093695,0.9782887701558484,0.977898340292468
4.589999999999947,0.9800778326600434,0.9785271548220539,0.9781394853625565
4.599999999999946,0.9803026261932004,0.9787629631901826,0.9783780474394282
4.609999999999946,0.9805248977866926,0.9789962216766781,0.9786140526491744
4.619999999999946,0.9807446747518321,0.9792269564654974,0.9788475268939136
4.629999999999946,0.9809619841351302,0.9794551935092055,0.9790784958527243
4.6399999999999455,0.9811768527200384,0.9796809585300938,0.9793069849826077
4.649999999999945,0.9813893070287081,0.9799042770213204,0.9795330195194735
4.659999999999945,0.9815993733237567,0.9801251742480561,0.979756624479131
4.669999999999945,0.9818070776100397,0.9803436752486613,0.9799778246583167
4.679999999999945,0.9820124456364361,0.9805598048358708,0.9801966446357295
4.689999999999944,0.9822155028976323,0.9807735875979934,0.9804131087730836
4.699999999999944,0.9824162746359242,0.9809850479001332,0.9806272412161854
4.709999999999944,0.9826147858430161,0.9811942098854206,0.9808390658960218
4.719999999999944,0.9828110612618264,0.9814010974762526,0.9810486065298591
4.729999999999944,0.9830051253883025,0.9816057343755551,0.9812558866223682
4.739999999999943,0.9831970024732353,0.9818081440680517,0.9814609294667559
4.749999999999943,0.9833867165240798,0.9820083498215442,0.9816637581459102
4.759999999999943,0.9835742913067783,0.9822063746882074,0.9818643955335646
4.769999999999943,0.9837597503475847,0.9824022415058935,0.9820628642954707
4.7799999999999425,0.9839431169348932,0.9825959728994382,0.9822591868905745
4.789999999999942,0.9841244141210692,0.9827875912819951,0.9824533855722266
4.799999999999942,0.984303664724276,0.9829771188563546,0.9826454823893743
4.809999999999942,0.9844808913303092,0.9831645776162936,0.9828354991877897
4.819999999999942,0.9846561162944246,0.9833499893479158,0.9830234576112886
4.8299999999999415,0.9848293617431718,0.9835333756310091,0.9832093791029684
4.839999999999941,0.9850006495762214,0.9837147578404075,0.9833932849064541
4.849999999999941,0.9851700014681963,0.9838941571473565,0.9835751960671466
4.859999999999941,0.9853374388704987,0.9840715945208887,0.9837551334334861
4.869999999999941,0.9855029830131328,0.9842470907291974,0.9839331176582135
4.87999999999994,0.9856666549065309,0.9844206663410269,0.9841091691996509
4.88999999999994,0.985828475343372,0.9845923417270535,0.9842833083229738
4.89999999999994,0.9859884649003987,0.9847621370612804,0.9844555551015008
4.90999999999994,0.9861466439402304,0.9849300723224288,0.9846259294179783
4.9199999999999395,0.9863030326131744,0.9850961672953411,0.9847944509658828
4.929999999999939,0.9864576508590295,0.9852604415723772,0.9849611392507142
4.939999999999939,0.9866105184088884,0.9854229145548173,0.9851260135912996
4.949999999999939,0.986761654786935,0.9855836054542699,0.9852890931211036
4.959999999999939,0.9869110793122318,0.9857425332940717,0.9854503967895317
4.9699999999999385,0.9870588111005096,0.9858997169107022,0.9856099433632504
4.979999999999938,0.9872048690659472,0.9860551749551848,0.9857677514274942
4.989999999999938,0.9873492719229432,0.9862089258944987,0.9859238393873876
4.999999999999938,0.9874920381878857,0.9863609880129873,0.9860782254692626
5.009999999999938,0.9876331861809138,0.9865113794137631,0.9862309277219754
5.019999999999937,0.9877727340276714,0.9866601180201191,0.986381964018231
5.029999999999937,0.9879106996610574,0.9868072215769326,0.9865313520559014
5.039999999999937,0.9880471008229648,0.9869527076520712,0.9866791093593479
5.049999999999937,0.9881819550660129,0.9870965936377963,0.9868252532807421
5.0599999999999365,0.988315279755275,0.9872388967521653,0.9869698010013878
5.069999999999936,0.9884470920699971,0.9873796340404314,0.98711276953304
5.079999999999936,0.9885774090053058,0.9875188223764451,0.9872541757192299
5.089999999999936,0.9887062473739112,0.9876564784640394,0.9873940362365714
5.099999999999936,0.9888336238077992,0.9877926188384317,0.9875323675960899
5.1099999999999355,0.9889595547599196,0.9879272598676081,0.9876691861445303
5.119999999999935,0.9890840565058593,0.9880604177537115,0.9878045080656744
5.129999999999935,0.9892071451455111,0.988192108534421,0.9879383493816485
5.139999999999935,0.9893288366047314,0.988322348084333,0.9880707259542333
5.149999999999935,0.9894491466369908,0.9884511521163327,0.9882016534861682
5.159999999999934,0.9895680908250133,0.9885785361829678,0.9883311475224564
5.169999999999934,0.9896856845824077,0.9887045156778115,0.9884592234516625
5.179999999999934,0.989801943155288,0.9888291058368253,0.9885858965072096
5.189999999999934,0.9899168816238854,0.9889523217397143,0.9887111817686713
5.199999999999934,0.9900305149041502,0.9890741783112795,0.9888350941630619
5.209999999999933,0.9901428577493429,0.9891946903227625,0.9889576484661176
5.219999999999933,0.9902539247516178,0.9893138723931904,0.9890788593035835
5.229999999999933,0.9903637303435945,0.9894317389907059,0.9891987411524837
5.239999999999933,0.9904722887999192,0.9895483044339014,0.989317308342397
5.2499999999999325,0.9905796142388166,0.9896635828931436,0.9894345750567253
5.259999999999932,0.9906857206236317,0.9897775883918862,0.9895505553339499
5.269999999999932,0.9907906217643602,0.989890334807989,0.9896652630688962
5.279999999999932,0.9908943313191703,0.9900018358750208,0.9897787120139834
5.289999999999932,0.9909968627959115,0.9901121051835569,0.9898909157804682
5.299999999999931,0.991098229553615,0.9902211561824761,0.9900018878396912
5.309999999999931,0.9911984448039839,0.9903290021802484,0.9901116415243145
5.319999999999931,0.9912975216128684,0.9904356563462078,0.9902201900295426
5.329999999999931,0.9913954729017375,0.9905411317118349,0.9903275464143592
5.339999999999931,0.9914923114491325,0.9906454411720166,0.9904337236027376
5.34999999999993,0.9915880498921149,0.9907485974863096,0.9905387343848583
5.35999999999993,0.9916827007277031,0.9908506132801908,0.9906425914183126
5.36999999999993,0.9917762763142948,0.9909515010463017,0.9907453072293035
5.37999999999993,0.9918687888730819,0.9910512731456914,0.9908468942138438
5.3899999999999295,0.9919602504894544,0.9911499418090415,0.9909473646389383
5.399999999999929,0.9920506731143888,0.9912475191378917,0.9910467306437674
5.409999999999929,0.9921400685658357,0.9913440171058575,0.9911450042408629
5.419999999999929,0.9922284485300841,0.9914394475598372,0.9912421973172754
5.429999999999929,0.9923158245631243,0.9915338222212131,0.9913383216357353
5.4399999999999284,0.9924022080919954,0.9916271526870443,0.9914333888358065
5.449999999999928,0.9924876104161221,0.9917194504312526,0.9915274104350352
5.459999999999928,0.9925720427086425,0.9918107268058008,0.9916203978300904
5.469999999999928,0.9926555160177252,0.9919009930418632,0.9917123622978976
5.479999999999928,0.9927380412678701,0.9919902602509848,0.9918033149967633
5.489999999999927,0.9928196292612093,0.9920785394262421,0.9918932669675005
5.499999999999927,0.9929002906787818,0.9921658414433818,0.9919822291345317
5.509999999999927,0.9929800360818126,0.9922521770619649,0.992070212307003
5.519999999999927,0.9930588759129717,0.9923375569264965,0.9921572271798778
5.5299999999999265,0.9931368204976246,0.992421991567545,0.992243284335025
5.539999999999926,0.9932138800450734,0.9925054914028612,0.992328394242308
5.549999999999926,0.9932900646497851,0.9925880667384819,0.9924125672606561
5.559999999999926,0.9933653842926106,0.9926697277698302,0.9924958136391351
5.569999999999926,0.9934398488419905,0.9927504845828032,0.9925781435180064
5.5799999999999255,0.9935134680551572,0.9928303471548588,0.9926595669297843
5.589999999999925,0.9935862515793158,0.9929093253560847,0.9927400938002768
5.599999999999925,0.9936582089528223,0.9929874289502688,0.9928197339496304
5.609999999999925,0.993729349606349,0.9930646675959527,0.9928984970933535
5.619999999999925,0.9937996828640406,0.9931410508474865,0.9929763928433479
5.629999999999924,0.9938692179446555,0.993216588156068,0.993053430708921
5.639999999999924,0.9939379639627022,0.9932912888707743,0.9931296200977924
5.649999999999924,0.9940059299295614,0.9933651622395915,0.9932049703170989
5.659999999999924,0.9940731247545994,0.9934382174104285,0.9932794905743858
5.6699999999999235,0.9941395572462719,0.9935104634321283,0.9933531899785925
5.679999999999923,0.994205236113214,0.9935819092554655,0.9934260775410284
5.689999999999923,0.9942701699653262,0.9936525637341463,0.9934981621763515
5.699999999999923,0.9943343673148434,0.9937224356257862,0.9935694527035219
5.709999999999923,0.9943978365773976,0.9937915335928886,0.9936399578467614
5.7199999999999225,0.9944605860730716,0.9938598662038164,0.9937096862365026
5.729999999999922,0.9945226240274397,0.9939274419337494,0.9937786464103269
5.739999999999922,0.9945839585725986,0.9939942691656402,0.9938468468139006
5.749999999999922,0.9946445977481913,0.9940603561911537,0.9939142958018943
5.759999999999922,0.9947045495024194,0.9941257112116094,0.993981001638907
5.769999999999921,0.9947638216930441,0.9941903423389058,0.9940469725003711
5.779999999999921,0.9948224220883803,0.9942542575964444,0.9941122164734604
5.789999999999921,0.9948803583682795,0.9943174649200391,0.994176741557979
5.799999999999921,0.9949376381251023,0.9943799721588235,0.9942405556672538
5.809999999999921,0.9949942688646845,0.9944417870761465,0.9943036666290119
5.81999999999992,0.9950502580072869,0.9945029173504644,0.9943660821862588
5.82999999999992,0.995105612888547,0.9945633705762162,0.9944278099981335
5.83999999999992,0.9951603407604098,0.9946231542647048,0.9944888576407785
5.84999999999992,0.9952144487920555,0.994682275844956,0.9945492326081812
5.8599999999999195,0.9952679440708161,0.9947407426645813,0.9946089423130227
5.869999999999919,0.9953208336030848,0.994798561990626,0.9946679940875113
5.879999999999919,0.9953731243152119,0.9948557410104116,0.9947263951842116
5.889999999999919,0.9954248230543989,0.9949122868323732,0.9947841527768668
5.899999999999919,0.995475936589575,0.9949682064868857,0.9948412739612134
5.909999999999918,0.9955264716122707,0.9950235069270817,0.9948977657557845
5.919999999999918,0.9955764347374807,0.9950781950296682,0.9949536351027151
5.929999999999918,0.9956258325045197,0.9951322775957293,0.9950088888685317
5.939999999999918,0.9956746713778635,0.9951857613515243,0.9950635338449394
5.949999999999918,0.9957229577479904,0.9952386529492763,0.9951175767495978
5.959999999999917,0.9957706979322071,0.9952909589679578,0.9951710242268954
5.969999999999917,0.9958178981754677,0.9953426859140638,0.9952238828487128
5.979999999999917,0.9958645646511872,0.9953938402223834,0.9952761591151825
5.989999999999917,0.9959107034620416,0.995444428256757,0.9953278594554359
5.9999999999999165,0.9959563206407648,0.9954944563108334,0.9953789902283505
6.009999999999916,0.996001422150932,0.9955439306088115,0.9954295577232813
6.019999999999916,0.9960460138877396,0.9955928573061883,0.9954795681608004
6.029999999999916,0.9960901016787764,0.9956412424904851,0.9955290276934123
6.039999999999916,0.9961336912847812,0.9956890921819737,0.9955779424062717
6.0499999999999154,0.9961767884004006,0.9957364123343985,0.9956263183178979
6.059999999999915,0.9962193986549319,0.9957832088356837,0.9956741613808717
6.069999999999915,0.9962615276130631,0.9958294875086418,0.9957214774825364
6.079999999999915,0.9963031807756023,0.9958752541116705,0.9957682724456876
6.089999999999915,0.9963443635801996,0.9959205143394432,0.9958145520292541
6.099999999999914,0.9963850814020621,0.9959652738235938,0.9958603219289768
6.109999999999914,0.9964253395546617,0.9960095381333963,0.9959055877780799
6.119999999999914,0.9964651432904341,0.9960533127764332,0.995950355147933
6.129999999999914,0.996504497801471,0.996096603199262,0.9959946295487098
6.1399999999999135,0.996543408220204,0.9961394147880722,0.9960384164300393
6.149999999999913,0.996581879620083,0.9961817528693376,0.9960817211816513
6.159999999999913,0.9966199170162481,0.9962236227104638,0.9961245491340177
6.169999999999913,0.996657525366188,0.9962650295204205,0.9961669055589786
6.179999999999913,0.996694709570398,0.9963059784503799,0.9962087956703753
6.1899999999999125,0.9967314744730317,0.9963464745943412,0.9962502246246686
6.199999999999912,0.9967678248625369,0.9963865229897471,0.9962911975215496
6.209999999999912,0.9968037654722943,0.9964261286181051,0.9963317194045578
6.219999999999912,0.9968393009812433,0.9964652964055821,0.9963717952616669
6.229999999999912,0.9968744360145056,0.9965040312236213,0.9964114300259003
6.239999999999911,0.9969091751439958,0.9965423378895268,0.9964506285759096
6.249999999999911,0.996943522889031,0.9965802211670534,0.9964893957365589
6.259999999999911,0.9969774837169336,0.9966176857669963,0.996527736279512
6.269999999999911,0.9970110620436199,0.9966547363477599,0.9965656549237949
6.2799999999999105,0.9970442622341922,0.9966913775159368,0.996603156336373
6.28999999999991,0.9970770886035221,0.9967276138268685,0.996640245132705
6.29999999999991,0.9971095454168184,0.9967634497852074,0.9966769258773046
6.30999999999991,0.9971416368902046,0.9967988898454712,0.9967132030842878
6.31999999999991,0.9971733671912734,0.9968339384125896,0.9967490812179186
6.3299999999999095,0.9972047404396462,0.9968685998424476,0.9967845646931479
6.339999999999909,0.997235760707525,0.9969028784424239,0.9968196578761486
6.349999999999909,0.9972664320202309,0.996936778471921,0.9968543650848436
6.359999999999909,0.9972967583567499,0.9969703041428929,0.9968886905894286
6.369999999999909,0.9973267436502565,0.9970034596203642,0.9969226386128911
6.379999999999908,0.9973563917886448,0.9970362490229466,0.9969562133315222
6.389999999999908,0.9973857066150493,0.9970686764233473,0.9969894188754218
6.399999999999908,0.9974146919283552,0.9971007458488771,0.9970222593290077
6.409999999999908,0.9974433514837093,0.9971324612819437,0.9970547387315022
6.419999999999908,0.9974716889930242,0.9971638266605529,0.9970868610774352
6.429999999999907,0.9974997081254736,0.9971948458787923,0.9971186303171219
6.439999999999907,0.9975274125079856,0.9972255227873167,0.9971500503571494
6.449999999999907,0.9975548057257286,0.9972558611938299,0.9971811250608552
6.459999999999907,0.9975818913225908,0.9972858648635524,0.9972118582487928
6.4699999999999065,0.9976086728016575,0.9973155375196951,0.9972422536992045
6.479999999999906,0.9976351536256807,0.9973448828439224,0.9972723151484829
6.489999999999906,0.997661337217543,0.997373904476808,0.9973020462916242
6.499999999999906,0.9976872269607192,0.9974026060182932,0.9973314507826867
6.509999999999906,0.9977128261997287,0.9974309910281332,0.9973605322352342
6.519999999999905,0.9977381382405854,0.9974590630263438,0.9973892942227834
6.529999999999905,0.9977631663512418,0.9974868254936372,0.997417740279236
6.539999999999905,0.9977879137620302,0.9975142818718636,0.9974458738993219
6.549999999999905,0.9978123836660948,0.9975414355644356,0.9974736985390209
6.559999999999905,0.9978365792198203,0.9975682899367577,0.9975012176159921
6.569999999999904,0.9978605035432585,0.9975948483166444,0.9975284345099908
6.579999999999904,0.9978841597205477,0.9976211139947415,0.9975553525632899
6.589999999999904,0.9979075508003277,0.9976470902249358,0.9975819750810878
6.599999999999904,0.9979306797961467,0.9976727802247618,0.9976083053319156
6.6099999999999035,0.9979535496868721,0.9976981871758065,0.99763434654804
6.619999999999903,0.9979761634170874,0.9977233142241123,0.9976601019258685
6.629999999999903,0.9979985238974922,0.9977481644805658,0.9976855746263341
6.639999999999903,0.9980206340052895,0.9977727410212941,0.9977107677752952
6.649999999999903,0.9980424965845767,0.9977970468880437,0.9977356844639105
6.659999999999902,0.9980641144467277,0.9978210850885741,0.9977603277490357
6.669999999999902,0.9980854903707709,0.9978448585970251,0.9977847006535887
6.679999999999902,0.9981066271037641,0.9978683703542983,0.9978088061669319
6.689999999999902,0.9981275273611638,0.9978916232684226,0.9978326472452372
6.699999999999902,0.9981481938271919,0.9979146202149242,0.9978562268118573
6.709999999999901,0.9981686291551973,0.9979373640371856,0.9978795477576827
6.719999999999901,0.9981888359680111,0.997959857546804,0.9979026129415023
6.729999999999901,0.9982088168583051,0.9979821035239494,0.9979254251903604
6.739999999999901,0.998228574388935,0.9980041047177106,0.9979479872999044
6.7499999999999005,0.9982481110932895,0.9980258638464423,0.9979703020347306
6.7599999999999,0.9982674294756313,0.9980473835981121,0.9979923721287323
6.7699999999999,0.9982865320114339,0.9980686666306346,0.9980142002854347
6.7799999999999,0.9983054211477128,0.9980897155722086,0.9980357891783326
6.7899999999999,0.9983240993033624,0.9981105330216525,0.998057141451225
6.7999999999998995,0.9983425688694734,0.9981311215487259,0.9980782597185389
6.809999999999899,0.9983608322096597,0.9981514836944592,0.998099146565659
6.819999999999899,0.9983788916603761,0.9981716219714726,0.9981198045492468
6.829999999999899,0.9983967495312335,0.9981915388642939,0.998140236197559
6.839999999999899,0.9984144081053083,0.9982112368296729,0.9981604440107641
6.849999999999898,0.9984318696394541,0.9982307182968928,0.9981804304612525
6.859999999999898,0.998449136364599,0.998249985668075,0.9982001979939439
6.869999999999898,0.9984662104860524,0.998269041318484,0.9982197490265919
6.879999999999898,0.9984830941837988,0.9982878875968291,0.9982390859500867
6.8899999999998975,0.9984997896127933,0.9983065268255598,0.9982582111287513
6.899999999999897,0.9985162989032508,0.998324961301163,0.998277126900641
6.909999999999897,0.9985326241609321,0.9983431932944474,0.9982958355778262
6.919999999999897,0.998548767467429,0.9983612250508388,0.9983143394466911
6.929999999999897,0.9985647308804438,0.9983790587906557,0.9983326407682086
6.9399999999998965,0.9985805164340655,0.9983966967093998,0.9983507417782334
6.949999999999896,0.9985961261390474,0.9984141409780268,0.9983686446877716
6.959999999999896,0.9986115619830717,0.9984313937432244,0.9983863516832626
6.969999999999896,0.9986268259310229,0.9984484571276856,0.9984038649268512
6.979999999999896,0.9986419199252484,0.9984653332303735,0.9984211865566548
6.989999999999895,0.998656845885822,0.9984820241267905,0.9984383186870327
6.999999999999895,0.9986716057107998,0.9984985318692396,0.9984552634088496
7.009999999999895,0.998686201276479,0.9985148584870883,0.9984720227897406
7.019999999999895,0.998700634437648,0.9985310059870206,0.9984885988743637
7.0299999999998946,0.9987149070278358,0.9985469763532936,0.998504993684658
7.039999999999894,0.9987290208595583,0.9985627715479906,0.9985212092200986
7.049999999999894,0.998742977724565,0.9985783935112663,0.9985372474579417
7.059999999999894,0.9987567793940754,0.9985938441615988,0.9985531103534796
7.069999999999894,0.9987704276190195,0.9986091253960235,0.9985687998402746
7.0799999999998935,0.9987839241302743,0.9986242390903841,0.9985843178304116
7.089999999999893,0.9987972706388938,0.9986391870995628,0.9985996662147301
7.099999999999893,0.9988104688363395,0.9986539712577192,0.998614846863064
7.109999999999893,0.9988235203947097,0.9986685933785221,0.9986298616244751
7.119999999999893,0.9988364269669601,0.998683055255378,0.9986447123274824
7.129999999999892,0.9988491901871297,0.9986973586616624,0.9986594007802956
7.139999999999892,0.9988618116705584,0.9987115053509414,0.9986739287710372
7.149999999999892,0.9988742930141024,0.998725497057193,0.9986882980679657
7.159999999999892,0.9988866357963516,0.9987393354950342,0.9987025104197049
7.169999999999892,0.9988988415778385,0.9987530223599265,0.9987165675554486
7.179999999999891,0.9989109119012486,0.9987665593284041,0.998730471185193
7.189999999999891,0.9989228482916287,0.9987799480582759,0.9987442229999377
7.199999999999891,0.9989346522565871,0.998793190188843,0.998757824671907
7.209999999999891,0.9989463252865012,0.998806287341101,0.998771277854751
7.2199999999998905,0.9989578688547134,0.9988192411179526,0.9987845841837624
7.22999999999989,0.9989692844177304,0.9988320531044029,0.998797745276071
7.23999999999989,0.998980573415416,0.998844724867765,0.9988107627308522
7.24999999999989,0.9989917372711867,0.9988572579578604,0.9988236381295288
7.25999999999989,0.9990027773922003,0.9988696539072103,0.9988363730359627
7.269999999999889,0.9990136951695454,0.9988819142312348,0.9988489689966572
7.279999999999889,0.9990244919784261,0.9988940404284418,0.9988614275409456
7.289999999999889,0.9990351691783473,0.9989060339806197,0.9988737501811878
7.299999999999889,0.999045728113296,0.9989178963530214,0.9988859384129528
7.309999999999889,0.9990561701119225,0.9989296289945571,0.9988979937152156
7.319999999999888,0.9990664964877137,0.9989412333379687,0.9989099175505324
7.329999999999888,0.9990767085391739,0.998952710800019,0.9989217113652303
7.339999999999888,0.9990868075499941,0.9989640627816676,0.9989333765895859
7.349999999999888,0.9990967947892273,0.9989752906682512,0.9989449146380072
7.3599999999998875,0.9991066715114545,0.9989863958296554,0.9989563269092057
7.369999999999887,0.9991164389569537,0.9989973796204913,0.9989676147863757
7.379999999999887,0.9991260983518643,0.9990082433802654,0.9989787796373656
7.389999999999887,0.9991356509083529,0.9990189884335521,0.9989898228148519
7.399999999999887,0.9991450978247736,0.9990296160901576,0.9990007456565037
7.4099999999998865,0.9991544402858279,0.9990401276452892,0.9990115494851546
7.419999999999886,0.999163679462721,0.9990505243797171,0.9990222356089661
7.429999999999886,0.9991728165133209,0.9990608075599385,0.999032805321593
7.439999999999886,0.9991818525823108,0.9990709784383356,0.9990432599023418
7.449999999999886,0.999190788801342,0.9990810382533373,0.9990536006163362
7.459999999999885,0.9991996262891851,0.9990909882295749,0.9990638287146724
7.469999999999885,0.9992083661518766,0.9991008295780344,0.9990739454345737
7.479999999999885,0.9992170094828697,0.9991105634962152,0.9990839519995515
7.489999999999885,0.9992255573631755,0.9991201911682747,0.9990938496195495
7.4999999999998845,0.9992340108615106,0.9991297137651859,0.9991036394911047
7.509999999999884,0.999242371034437,0.9991391324448782,0.9991133227974884
7.519999999999884,0.9992506389265043,0.9991484483523908,0.9991229007088624
7.529999999999884,0.9992588155703842,0.9991576626200113,0.9991323743824181
7.539999999999884,0.9992669019870138,0.9991667763674253,0.9991417449625283
7.5499999999998835,0.9992748991857262,0.9991757907018506,0.9991510135808817
7.559999999999883,0.9992828081643857,0.9991847067181823,0.9991601813566314
7.569999999999883,0.9992906299095228,0.9991935254991333,0.999169249396536
7.579999999999883,0.999298365396462,0.9992022481153646,0.9991782187950903
7.589999999999883,0.9993060155894511,0.9992108756256257,0.9991870906346694
7.599999999999882,0.9993135814417908,0.9992194090768868,0.9991958659856608
7.609999999999882,0.9993210638959603,0.999227849504468,0.9992045459065948
7.619999999999882,0.9993284638837412,0.9992361979321784,0.9992131314442877
7.629999999999882,0.9993357823263429,0.9992444553724374,0.999221623633961
7.6399999999998816,0.9993430201345221,0.9992526228264061,0.9992300234993772
7.649999999999881,0.9993501782087042,0.9992607012841108,0.9992383320529624
7.659999999999881,0.9993572574391045,0.9992686917245736,0.9992465502959408
7.669999999999881,0.9993642587058419,0.9992765951159313,0.9992546792184536
7.679999999999881,0.9993711828790589,0.999284412415558,0.9992627197996827
7.6899999999998805,0.9993780308190345,0.9992921445701901,0.999270673007979
7.69999999999988,0.9993848033762985,0.9992997925160373,0.9992785398009719
7.70999999999988,0.9993915013917432,0.9993073571789108,0.9992863211257028
7.71999999999988,0.9993981256967361,0.999314839474334,0.9992940179187335
7.72999999999988,0.9994046771132267,0.9993222403076563,0.9993016311062636
7.739999999999879,0.9994111564538578,0.9993295605741745,0.9993091616042538
7.749999999999879,0.9994175645220705,0.9993368011592375,0.9993166103185293
7.759999999999879,0.9994239021122123,0.999343962938365,0.9993239781449031
7.769999999999879,0.9994301700096395,0.9993510467773525,0.9993312659692808
7.779999999999879,0.9994363689908216,0.9993580535323826,0.9993384746677729
7.789999999999878,0.9994424998234436,0.9993649840501329,0.9993456051068051
7.799999999999878,0.999448563266508,0.9993718391678833,0.9993526581432272
7.809999999999878,0.9994545600704317,0.9993786197136187,0.9993596346244155
7.819999999999878,0.9994604909771481,0.9993853265061368,0.9993665353883839
7.8299999999998775,0.9994663567202021,0.9993919603551474,0.9993733612638838
7.839999999999877,0.9994721580248488,0.9993985220613795,0.9993801130705121
7.849999999999877,0.9994778956081459,0.9994050124166748,0.9993867916188071
7.859999999999877,0.9994835701790514,0.999411432204095,0.9993933977103558
7.869999999999877,0.9994891824385128,0.9994177821980148,0.9993999321378904
7.879999999999876,0.9994947330795629,0.9994240631642208,0.9994063956853854
7.889999999999876,0.9995002227874069,0.9994302758600097,0.9994127891281603
7.899999999999876,0.9995056522395158,0.9994364210342802,0.9994191132329713
7.909999999999876,0.9995110221057122,0.9994424994276285,0.9994253687581076
7.919999999999876,0.9995163330482596,0.9994485117724433,0.9994315564534892
7.929999999999875,0.99952158572195,0.9994544587929952,0.9994376770607565
7.939999999999875,0.9995267807741888,0.9994603412055286,0.9994437313133636
7.949999999999875,0.9995319188450773,0.9994661597183516,0.9994497199366702
7.959999999999875,0.9995370005675005,0.9994719150319246,0.9994556436480306
7.9699999999998745,0.9995420265672068,0.9994776078389483,0.9994615031568838
7.979999999999874,0.9995469974628908,0.9994832388244508,0.9994672991648408
7.989999999999874,0.9995519138662748,0.9994888086658753,0.9994730323657753
7.999999999999874,0.9995567763821878,0.9994943180331604,0.9994787034459035
8.009999999999874,0.9995615856086444,0.9994997675888275,0.9994843130838733
8.019999999999873,0.9995663421369227,0.999505157988065,0.9994898619508507
8.029999999999873,0.9995710465516439,0.999510489878807,0.9994953507105977
8.039999999999873,0.9995756994308446,0.9995157639018174,0.9995007800195606
8.049999999999873,0.9995803013460547,0.9995209806907668,0.9995061505269448
8.059999999999873,0.9995848528623726,0.9995261408723173,0.9995114628748034
8.069999999999872,0.9995893545385366,0.9995312450661955,0.9995167176981102
8.079999999999872,0.9995938069269986,0.9995362938852718,0.99952191562484
8.089999999999872,0.9995982105739959,0.9995412879356383,0.999527057276049
8.099999999999872,0.9996025660196215,0.9995462278166833,0.9995321432659487
8.109999999999872,0.9996068737978984,0.9995511141211685,0.999537174201986
8.119999999999871,0.9996111344368428,0.9995559474352993,0.9995421506849134
8.129999999999871,0.9996153484585377,0.9995607283388008,0.9995470733088665
8.139999999999871,0.9996195163791969,0.9995654574049899,0.9995519426614381
8.14999999999987,0.999623638709236,0.9995701352008473,0.99955675932375
8.15999999999987,0.9996277159533363,0.9995747622870865,0.9995615238705241
8.16999999999987,0.9996317486105095,0.9995793392182257,0.9995662368701548
8.17999999999987,0.9996357371741642,0.9995838665426574,0.9995708988847807
8.18999999999987,0.9996396821321702,0.9995883448027137,0.9995755104703496
8.19999999999987,0.9996435839669198,0.9995927745347385,0.9995800721766932
8.20999999999987,0.9996474431553912,0.9995971562691506,0.9995845845475904
8.21999999999987,0.9996512601692109,0.9996014905305104,0.9995890481208353
8.229999999999869,0.9996550354747145,0.9996057778375896,0.9995934634283083
8.239999999999869,0.999658769533006,0.99961001870343,0.999597830996036
8.249999999999869,0.9996624628000186,0.9996142136354105,0.9996021513442586
8.259999999999868,0.9996661157265736,0.9996183631353094,0.9996064249874934
8.269999999999868,0.9996697287584378,0.9996224676993682,0.9996106524346009
8.279999999999868,0.9996733023363822,0.9996265278183527,0.9996148341888453
8.289999999999868,0.999676836896238,0.9996305439776134,0.9996189707479572
8.299999999999867,0.9996803328689541,0.9996345166571469,0.9996230626041951
8.309999999999867,0.9996837906806508,0.9996384463316549,0.9996271102444059
8.319999999999867,0.9996872107526762,0.9996423334706028,0.9996311141500845
8.329999999999867,0.9996905935016602,0.9996461785382812,0.9996350747974364
8.339999999999867,0.9996939393395696,0.9996499819938599,0.9996389926574324
8.349999999999866,0.9996972486737583,0.9996537442914455,0.9996428681958673
8.359999999999866,0.9997005219070203,0.999657465880141,0.9996467018734212
8.369999999999866,0.9997037594376446,0.9996611472040986,0.999650494145712
8.379999999999866,0.9997069616594636,0.999664788702573,0.9996542454633504
8.389999999999866,0.9997101289619043,0.9996683908099843,0.9996579562720043
8.399999999999865,0.9997132617300396,0.9996719539559621,0.9996616270124427
8.409999999999865,0.9997163603446356,0.9996754785654027,0.9996652581205945
8.419999999999865,0.9997194251822021,0.9996789650585248,0.9996688500276054
8.429999999999865,0.9997224566150414,0.9996824138509175,0.9996724031598865
8.439999999999864,0.9997254550112948,0.9996858253535926,0.999675917939167
8.449999999999864,0.9997284207349904,0.99968919997304,0.9996793947825523
8.459999999999864,0.9997313541460902,0.9996925381112699,0.9996828341025649
8.469999999999864,0.9997342556005349,0.9996958401658687,0.9996862363072021
8.479999999999864,0.9997371254502909,0.9996991065300479,0.999689601799987
8.489999999999863,0.9997399640433964,0.9997023375926912,0.999692930980015
8.499999999999863,0.9997427717240029,0.9997055337384027,0.9996962242420026
8.509999999999863,0.999745548832421,0.9997086953475542,0.9996994819763376
8.519999999999863,0.9997482957051658,0.9997118227963352,0.9997027045691276
8.529999999999863,0.9997510126749949,0.9997149164567948,0.9997058924022448
8.539999999999862,0.9997537000709575,0.9997179766968931,0.9997090458533769
8.549999999999862,0.9997563582184312,0.9997210038805407,0.9997121652960681
8.559999999999862,0.9997589874391662,0.9997239983676488,0.9997152510997696
8.569999999999862,0.9997615880513248,0.9997269605141718,0.9997183036298835
8.579999999999862,0.9997641603695244,0.99972989067215,0.9997213232478064
8.589999999999861,0.9997667047048748,0.9997327891897551,0.9997243103109752
8.599999999999861,0.9997692213650202,0.9997356564113334,0.9997272651729117
8.60999999999986,0.999771710654177,0.9997384926774451,0.9997301881832621
8.61999999999986,0.9997741728731727,0.9997412983249103,0.9997330796878446
8.62999999999986,0.9997766083194873,0.9997440736868489,0.9997359400286893
8.63999999999986,0.9997790172872856,0.9997468190927223,0.9997387695440816
8.64999999999986,0.9997814000674585,0.99974953486837,0.9997415685685979
8.65999999999986,0.9997837569476593,0.9997522213360567,0.999744337433156
8.66999999999986,0.9997860882123408,0.999754878814509,0.9997470764650509
8.67999999999986,0.9997883941427903,0.9997575076189513,0.9997497859879916
8.68999999999986,0.9997906750171653,0.9997601080611505,0.9997524663221468
8.699999999999859,0.9997929311105315,0.9997626804494492,0.9997551177841786
8.709999999999859,0.9997951626948935,0.9997652250888066,0.9997577406872848
8.719999999999859,0.9997973700392333,0.999767742280838,0.9997603353412392
8.729999999999858,0.9997995534095411,0.9997702323238458,0.9997629020524219
8.739999999999858,0.9998017130688526,0.9997726955128609,0.999765441123863
8.749999999999858,0.999803849277279,0.9997751321396801,0.9997679528552803
8.759999999999858,0.9998059622920431,0.9997775424928974,0.999770437543111
8.769999999999857,0.9998080523675069,0.9997799268579414,0.99977289548055
8.779999999999857,0.9998101197552118,0.9997822855171133,0.9997753269575888
8.789999999999857,0.9998121647039028,0.9997846187496181,0.9997777322610469
8.799999999999857,0.9998141874595637,0.9997869268315996,0.9997801116746086
8.809999999999857,0.9998161882654483,0.9997892100361747,0.9997824654788563
8.819999999999856,0.9998181673621103,0.9997914686334681,0.9997847939513076
8.829999999999856,0.9998201249874331,0.9997937028906434,0.9997870973664459
8.839999999999856,0.9998220613766616,0.9997959130719365,0.9997893759957552
8.849999999999856,0.9998239767624308,0.9997980994386892,0.9997916301077538
8.859999999999856,0.9998258713747953,0.9998002622493816,0.999793859968028
8.869999999999855,0.999827745441259,0.9998024017596602,0.9997960658392604
8.879999999999855,0.9998295991868027,0.999804518222372,0.9997982479812644
8.889999999999855,0.9998314328339131,0.9998066118875956,0.9998004066510162
8.899999999999855,0.9998332466026106,0.9998086830026734,0.9998025421026892
8.909999999999854,0.9998350407104791,0.9998107318122379,0.9998046545876776
8.919999999999854,0.9998368153726895,0.999812758558244,0.9998067443546327
8.929999999999854,0.9998385708020308,0.9998147634799984,0.9998088116494903
8.939999999999854,0.9998403072089337,0.9998167468141896,0.9998108567155037
8.949999999999854,0.9998420248014985,0.999818708794915,0.999812879793269
8.959999999999853,0.9998437237855231,0.9998206496537118,0.9998148811207588
8.969999999999853,0.9998454043645241,0.9998225696195833,0.999816860933348
8.979999999999853,0.9998470667397676,0.999824468919027,0.9998188194638419
8.989999999999853,0.9998487111102918,0.9998263477760665,0.9998207569425102
8.999999999999853,0.9998503376729323,0.9998282064122721,0.9998226735971071
9.009999999999852,0.9998519466223469,0.9998300450467933,0.9998245696529049
9.019999999999852,0.9998535381510403,0.9998318638963808,0.9998264453327159
9.029999999999852,0.9998551124493888,0.9998336631754199,0.9998283008569276
9.039999999999852,0.9998566697056621,0.9998354430959495,0.9998301364435214
9.049999999999851,0.999858210106049,0.9998372038676916,0.9998319523081023
9.059999999999851,0.9998597338346821,0.9998389456980771,0.9998337486639258
9.069999999999851,0.9998612410736548,0.9998406687922687,0.9998355257219221
9.07999999999985,0.999862732003052,0.9998423733531898,0.9998372836907243
9.08999999999985,0.9998642068009668,0.9998440595815449,0.9998390227766895
9.09999999999985,0.9998656656435255,0.9998457276758479,0.9998407431839285
9.10999999999985,0.9998671087049095,0.9998473778324438,0.9998424451143274
9.11999999999985,0.9998685361573745,0.9998490102455313,0.9998441287675706
9.12999999999985,0.9998699481712775,0.999850625107193,0.9998457943411719
9.13999999999985,0.9998713449150927,0.9998522226074112,0.9998474420304909
9.14999999999985,0.9998727265554349,0.9998538029340946,0.9998490720287595
9.15999999999985,0.9998740932570798,0.9998553662731022,0.9998506845271078
9.169999999999849,0.9998754451829857,0.9998569128082628,0.9998522797145821
9.179999999999849,0.9998767824943127,0.9998584427214001,0.9998538577781719
9.189999999999849,0.9998781053504423,0.9998599561923526,0.9998554189028301
9.199999999999848,0.9998794139089995,0.9998614533989982,0.999856963271498
9.209999999999848,0.9998807083258701,0.9998629345172734,0.9998584910651243
9.219999999999848,0.9998819887552207,0.9998643997211957,0.9998600024626894
9.229999999999848,0.9998832553495204,0.9998658491828865,0.9998614976412279
9.239999999999847,0.9998845082595554,0.9998672830725859,0.9998629767758436
9.249999999999847,0.9998857476344514,0.9998687015586811,0.9998644400397385
9.259999999999847,0.9998869736216898,0.9998701048077221,0.9998658876042301
9.269999999999847,0.9998881863671281,0.9998714929844439,0.9998673196387728
9.279999999999847,0.9998893860150175,0.9998728662517847,0.9998687363109765
9.289999999999846,0.9998905727080191,0.9998742247709086,0.9998701377866309
9.299999999999846,0.9998917465872245,0.9998755687012225,0.999871524229722
9.309999999999846,0.99989290779217,0.999876898200394,0.99987289580245
9.319999999999846,0.9998940564608579,0.9998782134243764,0.999874252665256
9.329999999999846,0.9998951927297695,0.9998795145274209,0.9998755949768336
9.339999999999845,0.999896316733885,0.9998808016621012,0.9998769228941553
9.349999999999845,0.9998974286067002,0.9998820749793286,0.9998782365724856
9.359999999999845,0.9998985284802394,0.9998833346283666,0.9998795361653984
9.369999999999845,0.9998996164850779,0.9998845807568597,0.9998808218248051
9.379999999999844,0.9999006927503526,0.9998858135108409,0.9998820937009629
9.389999999999844,0.9999017574037815,0.9998870330347542,0.9998833519424974
9.399999999999844,0.9999028105716772,0.9998882394714711,0.9998845966964196
9.409999999999844,0.9999038523789645,0.9998894329623077,0.9998858281081435
9.419999999999844,0.9999048829491954,0.999890613647044,0.9998870463215062
9.429999999999843,0.9999059024045621,0.9998917816639353,0.9998882514787787
9.439999999999843,0.9999069108659159,0.9998929371497342,0.9998894437206887
9.449999999999843,0.9999079084527791,0.9998940802397074,0.9998906231864395
9.459999999999843,0.999908895283362,0.9998952110676459,0.999891790013717
9.469999999999843,0.9999098714745758,0.9998963297658899,0.9998929443387184
9.479999999999842,0.9999108371420486,0.9998974364653382,0.9998940862961605
9.489999999999842,0.9999117924001375,0.9998985312954635,0.9998952160192949
9.499999999999842,0.9999127373619446,0.999899614384335,0.9998963336399325
9.509999999999842,0.9999136721393302,0.9999006858586256,0.9998974392884494
9.519999999999841,0.999914596842928,0.999901745843635,0.9998985330938117
9.529999999999841,0.9999155115821561,0.9999027944632957,0.9998996151835805
9.539999999999841,0.9999164164652321,0.9999038318401965,0.9999006856839376
9.54999999999984,0.9999173115991878,0.9999048580955952,0.999901744719697
9.55999999999984,0.999918197089879,0.9999058733494275,0.9999027924143146
9.56999999999984,0.9999190730420014,0.9999068777203293,0.9999038288899111
9.57999999999984,0.9999199395591027,0.9999078713256462,0.9999048542672819
9.58999999999984,0.9999207967435956,0.9999088542814492,0.9999058686659125
9.59999999999984,0.9999216446967685,0.9999098267025484,0.9999068722039933
9.60999999999984,0.999922483518801,0.9999107887025066,0.999907864998433
9.61999999999984,0.9999233133087729,0.9999117403936536,0.9999088471648737
9.62999999999984,0.9999241341646806,0.9999126818870994,0.999909818817704
9.639999999999839,0.9999249461834452,0.9999136132927466,0.999910780070072
9.649999999999839,0.9999257494609262,0.9999145347193076,0.9999117310339029
9.659999999999838,0.999926544091933,0.9999154462743095,0.9999126718199036
9.669999999999838,0.9999273301702367,0.9999163480641168,0.9999136025375868
9.679999999999838,0.9999281077885819,0.9999172401939366,0.9999145232952753
9.689999999999838,0.9999288770386962,0.9999181227678356,0.9999154342001205
9.699999999999838,0.9999296380113055,0.9999189958887525,0.9999163353581143
9.709999999999837,0.9999303907961394,0.9999198596585047,0.9999172268740961
9.719999999999837,0.9999311354819491,0.9999207141778109,0.9999181088517763
9.729999999999837,0.9999318721565105,0.9999215595462917,0.999918981393737
9.739999999999837,0.9999326009066426,0.9999223958624897,0.9999198446014513
9.749999999999837,0.9999333218182119,0.9999232232238795,0.9999206985752963
9.759999999999836,0.9999340349761479,0.9999240417268765,0.9999215434145586
9.769999999999836,0.9999347404644485,0.9999248514668517,0.9999223792174525
9.779999999999836,0.9999354383661961,0.999925652538142,0.9999232060811285
9.789999999999836,0.9999361287635626,0.9999264450340621,0.999924024101687
9.799999999999836,0.9999368117378209,0.9999272290469127,0.9999248333741856
9.809999999999835,0.9999374873693571,0.9999280046679954,0.9999256339926549
9.819999999999835,0.9999381557376781,0.9999287719876235,0.99992642605011
9.829999999999835,0.9999388169214214,0.9999295310951314,0.999927209638559
9.839999999999835,0.9999394709983654,0.9999302820788817,0.9999279848490107
9.849999999999834,0.9999401180454391,0.9999310250262848,0.9999287517714962
9.859999999999834,0.9999407581387306,0.9999317600237992,0.9999295104950665
9.869999999999834,0.9999413913534969,0.9999324871569507,0.9999302611078141
9.879999999999834,0.9999420177641747,0.9999332065103382,0.999931003696879
9.889999999999834,0.9999426374443845,0.9999339181676399,0.9999317383484538
9.899999999999833,0.9999432504669459,0.9999346222116327,0.9999324651478043
9.909999999999833,0.9999438569038815,0.9999353187241955,0.999933184179274
9.919999999999833,0.9999444568264302,0.9999360077863207,0.9999338955262933
9.929999999999833,0.9999450503050493,0.999936689478121,0.9999345992713888
9.939999999999833,0.9999456374094313,0.9999373638788467,0.9999352954962005
9.949999999999832,0.9999462182085066,0.9999380310668882,0.9999359842814836
9.959999999999832,0.9999467927704535,0.9999386911197854,0.9999366657071184
9.969999999999832,0.999947361162706,0.9999393441142417,0.9999373398521255
9.979999999999832,0.9999479234519631,0.9999399901261279,0.999938006794669
9.989999999999831,0.9999484797041965,0.9999406292304965,0.9999386666120715
9.999999999999831,0.9999490299846583,0.9999412615015859,0.9999393193808179


==> numerics/randomUnitary_100pairs20sv_1-2-1network_delta0_lda1_ep0i01_plot.csv <==
step times epsilon,SsvTraining,SsvTestingAll,SsvTestingUsv
0.0,0.4891412668697807,0.4847897806090774,0.48370190904390153
0.01,0.49445551853479686,0.4891165201946317,0.48778177060959044
0.02,0.4998386378974445,0.4935255107076522,0.49194722891020415
0.03,0.5052886563478274,0.4980156816124825,0.4961974379286463
0.04,0.5108034099096888,0.5025857563265611,0.5005313429307792
0.05,0.5163805382474641,0.5072342479782576,0.504947675410956
0.060000000000000005,0.5220174848025112,0.5119594562352165,0.5094449490933929
0.07,0.5277114981249083,0.5167594652923667,0.5140214570842314
0.08,0.5334596344573429,0.5216321431006682,0.5186752702614995
0.09,0.5392587616161684,0.5265751419078051,0.5234042369807143
0.09999999999999999,0.5451055642017806,0.5315859001703993,0.528205984162554
0.10999999999999999,0.5509965501562496,0.5366616458840587,0.5330779198160109
0.11999999999999998,0.5569280586707762,0.5417994013628276,0.5380172370358404
0.12999999999999998,0.5628962694292627,0.5469959894835367,0.5430209194971052
0.13999999999999999,0.568897213157386,0.5522480413934142,0.5480857484524213
0.15,0.5749267834293075,0.5575520056614348,0.5532083112194666
0.16,0.5809807496668671,0.562904158835448,0.5583850111275932
0.17,0.587054771249165,0.568300617348633,0.5636120788735001
0.18000000000000002,0.5931444126341388,0.5737373507004937,0.5688855852170824
0.19000000000000003,0.5992451593784855,0.579210195819918,0.5742014549302761
0.20000000000000004,0.6053524349283694,0.5847148725010682,0.5795554818942429
0.21000000000000005,0.6114616180411255,0.5902469997874565,0.5849433452240392
0.22000000000000006,0.6175680606879184,0.5958021131658252,0.590360626285302
0.23000000000000007,0.6236671062792617,0.6013756824196654,0.5958028264547663
0.24000000000000007,0.6297541080496739,0.6069631299827112,0.6012653854659705
0.25000000000000006,0.6358244474346627,0.6125598496256554,0.6067437001734035
0.26000000000000006,0.6418735522727977,0.6181612253049127,0.6122331435629415
0.2700000000000001,0.6478969146678418,0.6237626500005207,0.6177290838336903
0.2800000000000001,0.6538901083507388,0.6293595443712912,0.6232269033764293
0.2900000000000001,0.6598488053885911,0.6349473750590439,0.628722017476657
0.3000000000000001,0.6657687920974207,0.6405216724801258,0.6342098925758021
0.3100000000000001,0.6716459840272859,0.6460780479511566,0.6396860639321243
0.3200000000000001,0.6774764399019445,0.6516122100070088,0.6451461525332748
0.3300000000000001,0.6832563744104043,0.6571199797819591,0.6505858811248478
0.34000000000000014,0.6889821697640641,0.6625973053396254,0.6560010892335156
0.35000000000000014,0.6946503859503316,0.6680402748532166,0.6613877470789378
0.36000000000000015,0.7002577696312974,0.6734451285545636,0.6667419682853802
0.37000000000000016,0.7058012616538473,0.6788082693879248,0.6720600213214443
0.38000000000000017,0.711278003155176,0.6841262723223004,0.6773383396140814
0.3900000000000002,0.7166853402647291,0.6893958922936748,0.6825735303009112
0.4000000000000002,0.7220208274197865,0.6946140707658245,0.6877623816023339
0.4100000000000002,0.7272822293270451,0.6997779409148203,0.692901868811764
0.4200000000000002,0.732467521616341,0.7048848314578632,0.6979891589182436
0.4300000000000002,0.7375748902450078,0.7099322691613985,0.7030216138904961
0.4400000000000002,0.7426027297220654,0.7149179800763092,0.7079967926648701
0.45000000000000023,0.7475496402304663,0.7198398895594039,0.7129124518916383
0.46000000000000024,0.752414423732932,0.724696121150097,0.7177665455043881
0.47000000000000025,0.7571960791524639,0.7294849943792947,0.7225572231860024
0.48000000000000026,0.7618937967225049,0.7342050215938529,0.72728282781169
0.49000000000000027,0.7665069516039775,0.7388549038847141,0.7319418919548982
0.5000000000000002,0.7710350968671662,0.7434335262099815,0.7365331335456853
0.5100000000000002,0.7754779559357605,0.7479399518057975,0.7410554507733068
0.5200000000000002,0.7798354145884515,0.7523734159781539,0.7455079163255794
0.5300000000000002,0.7841075126104524,0.756733319367723,0.7498897710570407
0.5400000000000003,0.7882944351833497,0.7610192207776463,0.7542004171762204
0.5500000000000003,0.7923965040969145,0.7652308296510938,0.7584394110396386
0.5600000000000003,0.7964141688611119,0.7693679982814214,0.7626064556364988
0.5700000000000003,0.8003479977906747,0.7734307138331515,0.7667013928437707
0.5800000000000003,0.8041986691283871,0.7774190902468026,0.7707241955264065
0.5900000000000003,0.8079669622668103,0.7813333600950415,0.7746749595520994
0.6000000000000003,0.8116537491216965,0.7851738664518169,0.7785538957843469
0.6100000000000003,0.8152599857038588,0.788941054830145,0.7823613221117165
0.6200000000000003,0.8187867039299241,0.7926354652382289,0.7860976555653052
0.6300000000000003,0.8222350037062677,0.7962577243976334,0.7897634045704749
0.6400000000000003,0.8256060453145316,0.7998085381614274,0.7933591613731514
0.6500000000000004,0.8289010421216055,0.8032886841646022,0.7968855946753515
0.6600000000000004,0.8321212536317336,0.8066990047337209,0.8003434425092177
0.6700000000000004,0.835267978893647,0.8100404000777216,0.8037335053737402
0.6800000000000004,0.8383425502711928,0.8133138217770676,0.8070566396535362
0.6900000000000004,0.8413463275819975,0.8165202665841277,0.8103137513346602
0.7000000000000004,0.8442806926051247,0.819660770543648,0.8135057900282788
0.7100000000000004,0.8471470439555615,0.8227364034386107,0.8166337433093729
0.7200000000000004,0.8499467923206063,0.8257482635635341,0.819698631374266
0.7300000000000004,0.8526813560509028,0.82869747282441,0.8227015020177868
0.7400000000000004,0.8553521570968339,0.8315851721619767,0.8256434259282625
0.7500000000000004,0.8579606172793574,0.834412517292871,0.8285254922962494
0.7600000000000005,0.8605081548830034,0.8371806747613426,0.8313488047309274
0.7700000000000005,0.8629961815577175,0.8398908182926899,0.834114477476433
0.7800000000000005,0.8654260995154115,0.8425441254383119,0.836823631919037
0.7900000000000005,0.8677992990065577,0.8451417745012542,0.8394773933749283
0.8000000000000005,0.8701171560617864,0.847684941730363,0.8420768881475071
0.8100000000000005,0.8723810304832899,0.8501747987705828,0.8446232408424059
0.8200000000000005,0.8745922640708391,0.8526125103565607,0.8471175719279911
0.8300000000000005,0.8767521790673474,0.8549992322365155,0.8495609955288075
0.8400000000000005,0.8788620768091489,0.8573361093132184,0.8519546174392357
0.8500000000000005,0.880923236566541,0.8596242739890299,0.8542995333446521
0.8600000000000005,0.8829369145605437,0.8618648447020755,0.8565968272374584
0.8700000000000006,0.8849043431423242,0.8640589246408839,0.8588475700155238
0.8800000000000006,0.8868267301222922,0.8662076006251531,0.8610528182508683
0.8900000000000006,0.8887052582364262,0.8683119421406681,0.8632136131167285
0.9000000000000006,0.8905410847380267,0.870373000516853,0.8653309794615595
0.9100000000000006,0.8923353411036805,0.8723918082358877,0.8674059250189394
0.9200000000000006,0.8940891328428814,0.8743693783628147,0.869439439742798
0.9300000000000006,0.8958035394013516,0.8763067040865827,0.8714324952578906
0.9400000000000006,0.8974796141487579,0.8782047583625038,0.8733860444159403
0.9500000000000006,0.8991183844421002,0.8800644936470883,0.8753010209483353
0.9600000000000006,0.9007208517566804,0.881886841716814,0.8771783392068473
0.9700000000000006,0.9022879918770954,0.883672713562827,0.8790188939842598
0.9800000000000006,0.9038207551412965,0.8854229993541572,0.8808235604073724
0.9900000000000007,0.9053200667312652,0.887138568462473,0.8825931938952749
1.0000000000000007,0.9067868270043633,0.8888202695418989,0.8843286301762827
1.0100000000000007,0.9082219118599133,0.8904689306578917,0.8860306853573863
1.0200000000000007,0.90962617313601,0.892085359459611,0.8877001560405112
1.0300000000000007,0.911000439032,0.8936703433906211,0.8893378194802765
1.0400000000000007,0.9123455145524657,0.8952246499332018,0.8909444337783858
1.0500000000000007,0.9136621819689363,0.8967490268819012,0.8925207381101424
1.0600000000000007,0.9149512012958935,0.8982442026423334,0.8940674529789433
1.0700000000000007,0.9162133107779772,0.8997108865515604,0.8955852804949561
1.0800000000000007,0.9174492273855972,0.9011497692167155,0.8970749046744951
1.0900000000000007,0.9186596473164441,0.9025615228688422,0.8985369917569417
1.1000000000000008,0.9198452465006461,0.9039468017291581,0.8999721905362861
1.1100000000000008,0.9210066811075734,0.9053062423852658,0.9013811327046889
1.1200000000000008,0.9221445880525044,0.906640464175036,0.9027644332056689
1.1300000000000008,0.9232595855015701,0.9079500695761246,0.9041226905947631
1.1400000000000008,0.9243522733735918,0.9092356445992966,0.9054564874057227
1.1500000000000008,0.9254232338375823,0.910497759183912,0.9067663905204943
1.1600000000000008,0.9264730318048505,0.9117369675941112,0.9080529515414262
1.1700000000000008,0.9275022154147801,0.9129538088143996,0.9093167071643045
1.1800000000000008,0.9285113165134936,0.9141488069434748,0.9105581795509701
1.1900000000000008,0.9295008511247171,0.9153224715852815,0.9117778767004225
1.2000000000000008,0.9304713199122743,0.9164752982364,0.9129762928174313
1.2100000000000009,0.9314232086337345,0.9176077686689922,0.9141539086778067
1.2200000000000009,0.9323569885848204,0.9187203513086298,0.9153111919895822
1.2300000000000009,0.9332731170342641,0.9198135016064201,0.9164485977494591
1.2400000000000009,0.9341720376488626,0.9208876624049435,0.9175665685939637
1.2500000000000009,0.9350541809085546,0.9219432642975771,0.9186655351448327
1.260000000000001,0.9359199645113842,0.9229807259808627,0.9197459163482323
1.270000000000001,0.936769793768278,0.924000454599632,0.9208081198074705
1.280000000000001,0.9376040619875976,0.9250028460846654,0.9218525421089324
1.290000000000001,0.9384231508494689,0.9259882854827111,0.9228795691410216
1.300000000000001,0.9392274307699309,0.9269571472787205,0.9238895764059178
1.310000000000001,0.9400172612549623,0.9279097957102391,0.9248829293240584
1.320000000000001,0.9407929912444833,0.9288465850738702,0.9258599835312169
1.330000000000001,0.9415549594464439,0.9297678600238081,0.9268210851681491
1.340000000000001,0.9423034946611363,0.9306739558624494,0.9277665711627776
1.350000000000001,0.9430389160958775,0.9315651988231132,0.9286967695049221
1.360000000000001,0.9437615336702259,0.9324419063449237,0.9296119995135982
1.370000000000001,0.944471648311912,0.9333043873399337,0.9305125720969392
1.380000000000001,0.9451695522436644,0.9341529424525845,0.9313987900048146
1.390000000000001,0.9458555292611239,0.9349878643116004,0.9322709480742195
1.400000000000001,0.9465298550020499,0.9358094377744437,0.9331293334675421
1.410000000000001,0.9471927972070164,0.9366179401644616,0.933974225903823
1.420000000000001,0.9478446159718089,0.9374136415008482,0.934805897883108
1.430000000000001,0.9484855639917338,0.9381968047215917,0.9356246149040561
1.440000000000001,0.9491158867980471,0.938967685899532,0.9364306356749031
1.450000000000001,0.9497358229867118,0.9397265344517045,0.9372242123179526
1.460000000000001,0.9503456044397105,0.9404735933421218,0.9380055905677245
1.470000000000001,0.9509454565390996,0.9412090992781524,0.9387750099629156
1.480000000000001,0.951535598374033,0.941933282900667,0.9395327040323255
1.490000000000001,0.9521162429409522,0.9426463689681083,0.9402789004748973
1.500000000000001,0.9526875973371511,0.943348576534665,0.9410138213340434
1.5100000000000011,0.9532498629479107,0.9440401191226894,0.941737683166384
1.5200000000000011,0.9538032356274064,0.9447212048895554,0.9424506972050926
1.5300000000000011,0.9543479058735796,0.9453920367890798,0.9431530695179547
1.5400000000000011,0.9548840589971631,0.9460528127277072,0.9438450011603433
1.5500000000000012,0.9554118752850472,0.9467037257155887,0.9445266883232241
1.5600000000000012,0.9559315301581695,0.9473449640127173,0.9451983224763543
1.5700000000000012,0.9564431943241019,0.9479767112702864,0.9458600905068325
1.5800000000000012,0.9569470339245136,0.948599146667405,0.9465121748531278
1.5900000000000012,0.957443210677674,0.9492124450433188,0.94715475363473
1.6000000000000012,0.957931882016165,0.9498167770252992,0.9477880007775827
1.6100000000000012,0.9584132012199558,0.9504123091523168,0.9484120861354071
1.6200000000000012,0.9588873175450064,0.950999203994655,0.9490271756070672
1.6300000000000012,0.9593543763475395,0.951577620269591,0.949633431250104
1.6400000000000012,0.9598145192041313,0.9521477129532714,0.9502310113905564
1.6500000000000012,0.9602678840277697,0.9527096333889179,0.9508200707292049
1.6600000000000013,0.9607146051800133,0.9532635293914835,0.9514007604443511
1.6700000000000013,0.9611548135793775,0.9538095453488747,0.9519732282912491
1.6800000000000013,0.9615886368060943,0.9543478223198599,0.9525376186983013
1.6900000000000013,0.9620161992033557,0.9548784981287827,0.9530940728601395
1.7000000000000013,0.9624376219751681,0.9554017074571753,0.9536427288276772
1.7100000000000013,0.9628530232809405,0.9559175819323982,0.9541837215952625
1.7200000000000013,0.9632625183269108,0.9564262502133889,0.9547171831850085
1.7300000000000013,0.9636662194545245,0.956927838073631,0.9552432427284077
1.7400000000000013,0.9640642362258749,0.9574224684814406,0.955762026545332
1.7500000000000013,0.9644566755063032,0.9579102616776589,0.9562736582204978
1.7600000000000013,0.9648436415442591,0.9583913352508391,0.9567782586774841
1.7700000000000014,0.9652252360485182,0.9588658042100221,0.9572759462503981
1.7800000000000014,0.9656015582628467,0.9593337810551783,0.9577668367532611
1.7900000000000014,0.9659727050382092,0.9597953758454006,0.9582510435471985
1.8000000000000014,0.9663387709025942,0.9602506962649247,0.9587286776055072
1.8100000000000014,0.9666998481285543,0.9606998476870546,0.9591998475766796
1.8200000000000014,0.9670560267985276,0.9611429332360667,0.9596646598454515
1.8300000000000014,0.967407394868031,0.9615800538471574,0.9601232185919389
1.8400000000000014,0.9677540382267897,0.9620113083245078,0.9605756258489373
1.8500000000000014,0.9680960407578765,0.96243679339753,0.9610219815574433
1.8600000000000014,0.9684334843949414,0.9628566037753611,0.961462383620466
1.8700000000000014,0.9687664491775791,0.9632708321996555,0.9618969279551746
1.8800000000000014,0.9690950133049192,0.9636795694957462,0.9623257085434529
1.8900000000000015,0.9694192531874851,0.964082904622224,0.9627488174809087
1.9000000000000015,0.969739243497392,0.9644809247189943,0.9631663450243948
1.9100000000000015,0.9700550572169373,0.9648737151538598,0.9635783796380903
1.9200000000000015,0.970366765685639,0.965261359567682,0.9639850080381928
1.9300000000000015,0.9706744386457803,0.9656439399181694,0.9643863152362666
1.9400000000000015,0.9709781442865056,0.9660215365223422,0.9647823845813014
1.9500000000000015,0.971277949286524,0.9663942280977118,0.9651732978005088
1.9600000000000015,0.9715739188554613,0.9667620918022309,0.9655591350389234
1.9700000000000015,0.9718661167739165,0.9671252032730403,0.9659399748978212
1.9800000000000015,0.9721546054322607,0.9674836366640682,0.9663158944720202
1.9900000000000015,0.9724394458682208,0.9678374646825116,0.9666869693860844
2.0000000000000013,0.9727206978032932,0.9681867586242402,0.9670532738294769
2.010000000000001,0.9729984196780274,0.9685315884081587,0.9674148805906915
2.020000000000001,0.9732726686862149,0.9688720226095653,0.9677718610904029
2.0300000000000007,0.9735435008080223,0.9692081284925318,0.9681242854136591
2.0400000000000005,0.973810970842109,0.9695399720413513,0.9684722223411619
2.0500000000000003,0.974075132436752,0.9698676179910691,0.9688157393796484
2.06,0.9743360381200252,0.9701911298571401,0.9691549027914187
2.07,0.9745937393290575,0.9705105699642337,0.9694897776230277
2.0799999999999996,0.9748482864384002,0.9708259994742165,0.9698204277331707
2.0899999999999994,0.9750997287875333,0.9711374784133396,0.9701469158197912
2.099999999999999,0.9753481147075508,0.9714450656986588,0.9704693034464358
2.109999999999999,0.9755934915470303,0.9717488191637104,0.9707876510678803
2.1199999999999988,0.975835905697139,0.9720487955834638,0.971102018055045
2.1299999999999986,0.9760754026159801,0.972345050698581,0.9714124627192312
2.1399999999999983,0.9763120268522181,0.972637639238997,0.9717190423356918
2.149999999999998,0.9765458220680042,0.9729266149468555,0.9720218131665683
2.159999999999998,0.9767768310612212,0.9732120305988073,0.9723208304832038
2.1699999999999977,0.9770050957870732,0.9734939380276938,0.9726161485878491
2.1799999999999975,0.9772306573790386,0.9737723881436459,0.9729078208347977
2.1899999999999973,0.9774535561692131,0.9740474309546022,0.9731958996509494
2.199999999999997,0.9776738317080589,0.9743191155862779,0.9734804365558326
2.209999999999997,0.9778915227835748,0.9745874903015923,0.9737614821810967
2.2199999999999966,0.9781066674399177,0.9748526025195734,0.9740390862894874
2.2299999999999964,0.978319302995477,0.975114498833758,0.9743132977933283
2.239999999999996,0.9785294660604391,0.9753732250301086,0.974584164772526
2.249999999999996,0.9787371925538404,0.9756288261044452,0.9748517344920965
2.259999999999996,0.9789425177201361,0.9758813462794261,0.9751160534192487
2.2699999999999956,0.9791454761452959,0.9761308290210792,0.9753771672400249
2.2799999999999954,0.9793461017724422,0.9763773170549033,0.9756351208755185
2.289999999999995,0.979544427917048,0.9766208523815463,0.9758899584976709
2.299999999999995,0.9797404872817056,0.9768614762920831,0.9761417235446774
2.3099999999999947,0.9799343119704783,0.9770992293828956,0.9763904587359999
2.3199999999999945,0.9801259335028533,0.9773341515701699,0.9766362060869991
2.3299999999999943,0.9803153828273043,0.9775662821040281,0.9768790069232091
2.339999999999994,0.9805026903344769,0.9777956595822959,0.9771189018942505
2.349999999999994,0.980687885870007,0.9780223219639161,0.9773559309873935
2.3599999999999937,0.980870998746991,0.9782463065820396,0.9775901335408017
2.3699999999999934,0.9810520577581074,0.9784676501567734,0.9778215482564399
2.3799999999999932,0.9812310911874098,0.9786863888076139,0.9780502132126649
2.389999999999993,0.9814081268217946,0.9789025580655707,0.9782761658765148
2.399999999999993,0.9815831919621605,0.9791161928849926,0.9784994431157007
2.4099999999999926,0.9817563134342636,0.9793273276550966,0.9787200812103047
2.4199999999999924,0.9819275175992802,0.97953599621122,0.978938115864205
2.429999999999992,0.9820968303640841,0.979742231845789,0.9791535822162152
2.439999999999992,0.9822642771912495,0.979946067319029,0.9793665148509739
2.4499999999999917,0.9824298831087864,0.9801475348694099,0.9795769478095657
2.4599999999999915,0.9825936727196174,0.9803466662238361,0.9797849145998907
2.4699999999999913,0.9827556702108037,0.9805434926076027,0.9799904482068024
2.479999999999991,0.982915899362526,0.9807380447541054,0.9801935811020003
2.489999999999991,0.9830743835568277,0.9809303529143116,0.9803943452536825
2.4999999999999907,0.9832311457861355,0.981120446866028,0.980592772136001
2.5099999999999905,0.9833862086615497,0.9813083559229275,0.980788892738272
2.5199999999999902,0.9835395944209215,0.9814941089433766,0.9809827375739905
2.52999999999999,0.9836913249367255,0.9816777343390519,0.9811743366896335
2.53999999999999,0.983841421723721,0.9818592600833602,0.98136371967327
2.5499999999999896,0.9839899059464221,0.9820387137196529,0.9815509156629607
2.5599999999999894,0.9841367984263758,0.9822161223692625,0.9817359533549841
2.569999999999989,0.9842821196492488,0.9823915127393473,0.9819188610118719
2.579999999999989,0.9844258897717431,0.9825649111305574,0.982099666470261
2.5899999999999888,0.9845681286283297,0.9827363434445282,0.9822783971485778
2.5999999999999885,0.9847088557378149,0.9829058351912038,0.9824550800545511
2.6099999999999883,0.9848480903097412,0.9830734114959886,0.9826297417925505
2.619999999999988,0.9849858512506279,0.9832390971067507,0.9828024085707815
2.629999999999988,0.9851221571700556,0.9834029164006499,0.9829731062082985
2.6399999999999877,0.9852570263866018,0.9835648933908365,0.9831418601418952
2.6499999999999875,0.9853904769336264,0.9837250517329794,0.9833086954328176
2.6599999999999873,0.985522526564918,0.9838834147316641,0.9834736367733505
2.669999999999987,0.9856531927601999,0.9840400053466459,0.9836367084932574
2.679999999999987,0.9857824927304992,0.9841948461989622,0.983797934566078
2.6899999999999866,0.9859104434233912,0.9843479595769198,0.983957338615302
2.6999999999999864,0.9860370615281125,0.9844993674419433,0.984114943920401
2.709999999999986,0.986162363480549,0.984649091434303,0.9842707734227416
2.719999999999986,0.9862863654681094,0.9847971528787179,0.9844248497313701
2.7299999999999858,0.9864090834344772,0.984943572789837,0.9845771951286769
2.7399999999999856,0.9865305330842526,0.985088371877607,0.9847278315759456
2.7499999999999853,0.9866507298874808,0.9852315705525218,0.9848767807187819
2.759999999999985,0.9867696890840782,0.9853731889307656,0.9850240638924375
2.769999999999985,0.9868874256881485,0.9855132468392452,0.9851697021270195
2.7799999999999847,0.9870039544922022,0.9856517638205142,0.9853137161525922
2.7899999999999845,0.9871192900712755,0.9857887591376016,0.985456126404183
2.7999999999999843,0.9872334467869539,0.9859242517787337,0.9855969530266786
2.809999999999984,0.9873464387913039,0.9860582604619598,0.9857362158796237
2.819999999999984,0.9874582800307087,0.986190803639683,0.9858739345419266
2.8299999999999836,0.9875689842496254,0.9863218995031033,0.9860101283164728
2.8399999999999834,0.9876785649942474,0.9864515659865596,0.9861448162346376
2.849999999999983,0.9877870356160875,0.9865798207717905,0.9862780170607164
2.859999999999983,0.9878944092754794,0.9867066812921083,0.9864097492962655
2.869999999999983,0.9880006989450016,0.9868321647364904,0.9865400311843625
2.8799999999999826,0.9881059174128197,0.9869562880535816,0.986668880713772
2.8899999999999824,0.9882100772859614,0.9870790679556254,0.9867963156230414
2.899999999999982,0.9883131909935094,0.9872005209223117,0.9869223534045123
2.909999999999982,0.9884152707897332,0.9873206632045469,0.9870470113082503
2.9199999999999817,0.9885163287571437,0.98743951082816,0.9871703063459141
2.9299999999999815,0.9886163768094857,0.9875570795975203,0.9872922552945289
2.9399999999999813,0.9887154266946624,0.9876733850990971,0.9874128747002058
2.949999999999981,0.9888134899975978,0.9877884427049455,0.9875321808817825
2.959999999999981,0.9889105781430366,0.9879022675761244,0.9876501899343963
2.9699999999999807,0.9890067023982823,0.9880148746660485,0.9877669177329901
2.9799999999999804,0.9891018738758793,0.9881262787237783,0.987882379935753
2.9899999999999802,0.9891961035362332,0.9882364942972444,0.9879965919874971
2.99999999999998,0.9892894021901812,0.988345535736412,0.9881095691229697
3.00999999999998,0.9893817805015042,0.9884534171963835,0.9882213263701033
3.0199999999999796,0.9894732489893838,0.9885601526404484,0.9883318785532146
3.0299999999999794,0.9895638180308157,0.988665755843066,0.9884412402961286
3.039999999999979,0.9896534978629621,0.9887702403928016,0.9885494260252614
3.049999999999979,0.9897422985854629,0.9888736196952036,0.9886564499726387
3.0599999999999787,0.9898302301626973,0.9889759069756263,0.9887623261788586
3.0699999999999785,0.9899173024259967,0.9890771152820038,0.9888670684960056
3.0799999999999783,0.9900035250758157,0.9891772574875723,0.9889706905905116
3.089999999999978,0.9900889076838524,0.9892763462935362,0.9890732059459572
3.099999999999978,0.9901734596951337,0.989374394231699,0.9891746278658403
3.1099999999999777,0.990257190430054,0.9894714136670291,0.9892749694762728
3.1199999999999775,0.9903401090863694,0.9895674168001948,0.9893742437286511
3.1299999999999772,0.9904222247411614,0.9896624156700454,0.9894724634022665
3.139999999999977,0.9905035463527518,0.989756422156049,0.9895696411068733
3.149999999999977,0.9905840827625851,0.9898494479806846,0.9896657892852095
3.1599999999999766,0.9906638426970706,0.9899415047118021,0.989760920215485
3.1699999999999764,0.9907428347693917,0.9900326037649215,0.9898550460138039
3.179999999999976,0.9908210674812749,0.9901227564055103,0.9899481786365691
3.189999999999976,0.9908985492247296,0.9902119737512111,0.9900403298828314
3.1999999999999758,0.99097528828375,0.990300266774031,0.9901315113966013
3.2099999999999755,0.9910512928359854,0.9903876463024959,0.9902217346691234
3.2199999999999753,0.9911265709543802,0.9904741230237629,0.9903110110411085
3.229999999999975,0.99120113060878,0.9905597074857002,0.9903993517049303
3.239999999999975,0.9912749796675066,0.9906444100989282,0.9904867677067836
3.2499999999999747,0.9913481258989074,0.9907282411388322,0.9905732699488133
3.2599999999999745,0.991420576972868,0.9908112107475233,0.9906588691911872
3.2699999999999743,0.9914923404623057,0.9908933289357919,0.9907435760541633
3.279999999999974,0.9915634238446259,0.9909746055850017,0.9908274010200957
3.289999999999974,0.9916338345031598,0.9910550504489732,0.9909103544354265
3.2999999999999736,0.9917035797285678,0.9911346731558216,0.9909924465126351
3.3099999999999734,0.991772666720222,0.9912134832097685,0.9910736873321552
3.319999999999973,0.9918411025875621,0.9912914899929222,0.9911540868442621
3.329999999999973,0.9919088943514234,0.991368702767032,0.9912336548709342
3.3399999999999728,0.991976048945347,0.9914451306752083,0.9913124011076736
3.3499999999999726,0.9920425732168601,0.9915207827436167,0.9913903351253057
3.3599999999999723,0.9921084739287368,0.9915956678831458,0.9914674663717481
3.369999999999972,0.9921737577602325,0.9916697948910428,0.9915438041737454
3.379999999999972,0.992238431308303,0.9917431724525269,0.9916193577385828
3.3899999999999717,0.9923025010887937,0.9918158091423741,0.9916941361557692
3.3999999999999715,0.9923659735376124,0.9918877134264757,0.9917681483986917
3.4099999999999713,0.9924288550118812,0.991958893663375,0.9918414033262485
3.419999999999971,0.992491151791068,0.9920293581057744,0.991913909684451
3.429999999999971,0.9925528700780968,0.9920991149020211,0.9919856761080021
3.4399999999999706,0.9926140160004386,0.9921681720975702,0.9920567111218531
3.4499999999999704,0.9926745956111857,0.9922365376364191,0.9921270231427273
3.45999999999997,0.9927346148901061,0.9923042193625246,0.9921966204806292
3.46999999999997,0.9927940797446768,0.9923712250211956,0.9922655113403254
3.47999999999997,0.9928529960111074,0.9924375622604628,0.9923337038228015
3.4899999999999696,0.9929113694553345,0.9925032386324262,0.992401205926699
3.4999999999999694,0.9929692057740113,0.9925682615945856,0.9924680255497291
3.509999999999969,0.9930265105954715,0.9926326385111435,0.9925341704900614
3.519999999999969,0.9930832894806821,0.9926963766542941,0.9925996484476971
3.5299999999999687,0.9931395479241788,0.9927594832054905,0.9926644670258183
3.5399999999999685,0.9931952913549807,0.992821965256686,0.9927286337321123
3.5499999999999683,0.9932505251375018,0.9928838298115643,0.99279215598008
3.559999999999968,0.9933052545724349,0.9929450837867501,0.992855041090329
3.569999999999968,0.9933594848976259,0.9930057340129944,0.9929172962918364
3.5799999999999677,0.9934132212889379,0.9930657872363468,0.9929789287231989
3.5899999999999674,0.9934664688610926,0.9931252501193096,0.9930399454338639
3.5999999999999672,0.9935192326685044,0.9931841292419726,0.9931003533853398
3.609999999999967,0.9935715177061004,0.9932424311031341,0.9931601594523926
3.619999999999967,0.9936233289101224,0.9933001621213957,0.993219370424214
3.6299999999999666,0.9936746711589233,0.9933573286362548,0.9932779930055877
3.6399999999999664,0.9937255492737431,0.9934139369091665,0.9933360338180222
3.649999999999966,0.9937759680194767,0.9934699931245984,0.9933934994008787
3.659999999999966,0.9938259321054325,0.9935255033910673,0.9934503962124759
3.6699999999999657,0.9938754461860709,0.9935804737421602,0.9935067306311824
3.6799999999999655,0.9939245148617368,0.9936349101375359,0.9935625089564857
3.6899999999999653,0.9939731426793802,0.9936888184639208,0.9936177374100559
3.699999999999965,0.9940213341332627,0.9937422045360789,0.993672422136783
3.709999999999965,0.9940690936656585,0.99379507409778,0.9937265692058104
3.7199999999999647,0.9941164256675364,0.9938474328227389,0.9937801846115395
3.7299999999999645,0.9941633344792381,0.9938992863155559,0.9938332742746353
3.7399999999999642,0.9942098243911428,0.993950640112629,0.9938858440430005
3.749999999999964,0.9942558996443214,0.9940014996830638,0.9939378996927495
3.759999999999964,0.9943015644311839,0.9940518704295661,0.9939894469291616
3.7699999999999636,0.994346822896112,0.9941017576893182,0.9940404913876197
3.7799999999999634,0.9943916791360861,0.9941511667348495,0.9940910386345403
3.789999999999963,0.9944361372013006,0.9942001027748881,0.994141094168285
3.799999999999963,0.9944802010957681,0.9942485709551987,0.9941906634200564
3.8099999999999627,0.9945238747779221,0.99429657635942,0.9942397517547945
3.8199999999999625,0.9945671621612003,0.9943441240098752,0.9942883644720437
3.8299999999999623,0.9946100671146274,0.99439121886838,0.9943365068068182
3.839999999999962,0.9946525934633847,0.9944378658370364,0.9943841839304493
3.849999999999962,0.9946947449893709,0.9944840697590142,0.9944314009514249
3.8599999999999617,0.9947365254317599,0.9945298354193244,0.9944781629162156
3.8699999999999615,0.9947779384875435,0.9945751675455768,0.9945244748100851
3.8799999999999613,0.9948189878120693,0.9946200708087303,0.9945703415578955
3.889999999999961,0.994859677019574,0.9946645498238311,0.9946157680248955
3.899999999999961,0.994900009683699,0.9947086091507424,0.9946607590175033
3.9099999999999606,0.9949399893380132,0.9947522532948616,0.9947053192840737
3.9199999999999604,0.9949796194765114,0.994795486707824,0.9947494535156521
3.92999999999996,0.9950189035541197,0.9948383137882066,0.9947931663467284
3.93999999999996,0.9950578449871864,0.9948807388822116,0.9948364623559679
3.9499999999999598,0.9950964471539663,0.994922766284348,0.9948793460669434
3.9599999999999596,0.9951347133950984,0.9949644002380919,0.9949218219488403
3.9699999999999593,0.9951726470140791,0.9950056449365572,0.9949638944171767
3.979999999999959,0.9952102512777261,0.9950465045231363,0.9950055678344888
3.989999999999959,0.9952475294166353,0.9950869830921455,0.995046846511023
3.9999999999999587,0.9952844846256342,0.9951270846894551,0.9950877347054103
4.009999999999959,0.9953211200642244,0.9951668133131116,0.9951282366253335
4.019999999999959,0.9953574388570219,0.9952061729139534,0.9951683564281864
4.0299999999999585,0.9953934440941893,0.9952451673962162,0.9952080982217228
4.039999999999958,0.9954291388318628,0.995283800618131,0.9952474660646982
4.049999999999958,0.9954645260925709,0.9953220763925097,0.9952864639674943
4.059999999999958,0.9954996088656511,0.9953599984873318,0.995325095892752
4.069999999999958,0.9955343901076569,0.9953975706263131,0.9953633657559771
4.079999999999957,0.99556887274276,0.9954347964894699,0.9954012774261473
4.089999999999957,0.9956030596631523,0.9954716797136806,0.9954388347263127
4.099999999999957,0.995636953729431,0.9955082238932288,0.9954760414341781
4.109999999999957,0.9956705577709901,0.9955444325803527,0.9955129012826934
4.119999999999957,0.9957038745864006,0.9955803092857741,0.9955494179606175
4.129999999999956,0.9957369069437856,0.9956158574792284,0.9955855951130892
4.139999999999956,0.9957696575811896,0.9956510805899832,0.9956214363421816
4.149999999999956,0.9958021292069464,0.9956859820073497,0.9956569452074505
4.159999999999956,0.9958343245000393,0.9957205650811922,0.9956921252264804
4.1699999999999555,0.9958662461104572,0.9957548331224271,0.9957269798754196
4.179999999999955,0.9958978966595428,0.9957887894035105,0.9957615125895024
4.189999999999955,0.995929278740342,0.9958224371589276,0.995795726763574
4.199999999999955,0.995960394917943,0.995855779585672,0.9958296257526043
4.209999999999955,0.9959912477298152,0.9958888198437171,0.9958632128721925
4.2199999999999545,0.9960218396861377,0.995921561056479,0.9958964913990643
4.229999999999954,0.9960521732701316,0.9959540063112828,0.9959294645715706
4.239999999999954,0.9960822509383803,0.9959861586598108,0.9959621355901683
4.249999999999954,0.9961120751211492,0.9960180211185518,0.9959945076179023
4.259999999999954,0.9961416482227022,0.9960495966692449,0.9960265837808804
4.269999999999953,0.9961709726216084,0.99608088825931,0.9960583671687353
4.279999999999953,0.996200050671052,0.9961118988022819,0.9960898608350893
4.289999999999953,0.9962288846991336,0.9961426311782313,0.9961210677980058
4.299999999999953,0.9962574770091678,0.9961730882341847,0.996151991040439
4.3099999999999525,0.9962858298799768,0.9962032727845375,0.9961826335106776
4.319999999999952,0.9963139455661846,0.9962331876114581,0.9962129981227764
4.329999999999952,0.9963418262984985,0.9962628354652935,0.9962430877569922
4.339999999999952,0.9963694742839971,0.9962922190649643,0.9962729052602061
4.349999999999952,0.9963968917064043,0.9963213410983525,0.9963024534463395
4.3599999999999515,0.9964240807263692,0.9963502042226919,0.9963317350967726
4.369999999999951,0.9964510434817357,0.9963788110649473,0.9963607529607501
4.379999999999951,0.9964777820878101,0.9964071642221891,0.9963895097557839
4.389999999999951,0.9965042986376286,0.9964352662619647,0.9964180081680486
4.399999999999951,0.9965305952022149,0.9964631197226632,0.9964462508527752
4.40999999999995,0.9965566738308423,0.99649072711388,0.9964742404346394
4.41999999999995,0.9965825365512855,0.9965180909167674,0.9965019795081378
4.42999999999995,0.9966081853700718,0.9965452135843917,0.9965294706379717
4.43999999999995,0.9966336222727318,0.9965720975420729,0.9965567163594081
4.4499999999999496,0.9966588492240407,0.9965987451877365,0.9965837191786604
4.459999999999949,0.9966838681682623,0.9966251588922419,0.9966104815732368
4.469999999999949,0.9967086810293869,0.9966513409997225,0.9966370059923064
4.479999999999949,0.9967332897113688,0.9966772938279097,0.9966632948570449
4.489999999999949,0.996757696098354,0.996703019668462,0.9966893505609888
4.4999999999999485,0.9967819020549136,0.9967285207872792,0.9967151754703707
4.509999999999948,0.9968059094262699,0.9967537994248258,0.9967407719244648
4.519999999999948,0.9968297200385186,0.9967788577964372,0.9967661422359169
4.529999999999948,0.9968533356988513,0.9968036980926298,0.9967912886910745
4.539999999999948,0.9968767581957731,0.9968283224794078,0.9968162135503165
4.549999999999947,0.9968999892993162,0.9968527330985555,0.9968409190483652
4.559999999999947,0.9969230307612552,0.9968769320679413,0.9968654073946127
4.569999999999947,0.9969458843153134,0.996900921481804,0.9968896807734267
4.579999999999947,0.9969685516773747,0.9969247034110462,0.9969137413444641
4.589999999999947,0.9969910345456826,0.996948279903513,0.9969375912429705
4.599999999999946,0.997013334601046,0.9969716529842785,0.9969612325800865
4.609999999999946,0.9970354535070383,0.9969948246559193,0.9969846674431395
4.619999999999946,0.9970573929101934,0.9970177968987902,0.9970078978959395
4.629999999999946,0.9970791544401978,0.9970405716712909,0.9970309259790642
4.6399999999999455,0.9971007397100882,0.9970631509101376,0.9970537537101499
4.649999999999945,0.9971221503164373,0.9970855365306232,0.9970763830841696
4.659999999999945,0.9971433878395402,0.9971077304268764,0.9970988160737104
4.669999999999945,0.9971644538436026,0.9971297344721193,0.9971210546292485
4.679999999999945,0.9971853498769192,0.9971515505189191,0.997143100679419
4.689999999999944,0.9972060774720577,0.9971731803994395,0.997164956131285
4.699999999999944,0.9972266381460344,0.9971946259256854,0.9971866228705982
4.709999999999944,0.9972470334004919,0.9972158888897493,0.9972081027620637
4.719999999999944,0.9972672647218715,0.9972369710640473,0.9972293976495912
4.729999999999944,0.9972873335815853,0.9972578742015614,0.9972505093565555
4.739999999999943,0.997307241436185,0.9972786000360676,0.9972714396860383
4.749999999999943,0.9973269897275283,0.997299150282371,0.9972921904210817
4.759999999999943,0.9973465798829466,0.997319526636532,0.9973127633249284
4.769999999999943,0.9973660133154063,0.997339730776093,0.9973331601412647
4.7799999999999425,0.9973852914236699,0.9973597643602997,0.9973533825944572
4.789999999999942,0.9974044155924562,0.9973796290303213,0.9973734323897876
4.799999999999942,0.9974233871925966,0.9973993264094652,0.9973933112136824
4.809999999999942,0.9974422075811912,0.9974188581033938,0.9974130207339444
4.819999999999942,0.9974608781017613,0.9974382257003316,0.9974325625999741
4.8299999999999415,0.9974794000844016,0.9974574307712785,0.9974519384429976
4.839999999999941,0.9974977748459279,0.9974764748702105,0.9974711498762812
4.849999999999941,0.9975160036900294,0.9974953595342869,0.9974901984953513
4.859999999999941,0.9975340879074089,0.9975140862840489,0.9975090858782089
4.869999999999941,0.9975520287759327,0.997532656623618,0.9975278135855393
4.87999999999994,0.9975698275607676,0.9975510720408894,0.9975463831609199
4.88999999999994,0.9975874855145264,0.9975693340077291,0.9975647961310297
4.89999999999994,0.9976050038774027,0.9975874439801606,0.9975830540058501
4.90999999999994,0.9976223838773131,0.9976054033985556,0.9976011582788663
4.9199999999999395,0.997639626730027,0.9976232136878176,0.9976191104272653
4.929999999999939,0.9976567336393062,0.9976408762575659,0.9976369119121309
4.939999999999939,0.9976737057970333,0.9976583925023169,0.9976545641786377
4.949999999999939,0.9976905443833448,0.9976757638016643,0.9976720686562441
4.959999999999939,0.9977072505667591,0.9976929915204515,0.9976894267588745
4.9699999999999385,0.9977238255043055,0.9977100770089505,0.9977066398851118
4.979999999999938,0.9977402703416475,0.9977270216030288,0.9977237094183742
4.989999999999938,0.9977565862132117,0.9977438266243257,0.9977406367271041
4.999999999999938,0.9977727742423058,0.9977604933804133,0.9977574231649401
5.009999999999938,0.9977888355412453,0.9977770231649675,0.9977740700708981
5.019999999999937,0.9978047712114704,0.9977934172579269,0.9977905787695409
5.029999999999937,0.9978205823436648,0.9978096769256569,0.997806950571155
5.039999999999937,0.9978362700178744,0.997825803421108,0.9978231867719165
5.049999999999937,0.9978518353036229,0.997841797983976,0.9978392886540642
5.0599999999999365,0.9978672792600258,0.997857661840852,0.9978552574860586
5.069999999999936,0.9978826029359034,0.9978733962053822,0.9978710945227519
5.079999999999936,0.9978978073698939,0.9978890022784119,0.9978868010055414
5.089999999999936,0.9979128935905603,0.9979044812481432,0.997902378162539
5.099999999999936,0.9979278626165058,0.9979198342902754,0.9979178272087177
5.1099999999999355,0.9979427154564755,0.9979350625681569,0.9979331493460772
5.119999999999935,0.9979574531094656,0.9979501672329252,0.99794834576379
5.129999999999935,0.9979720765648299,0.9979651494236517,0.9979634176383572
5.139999999999935,0.9979865868023815,0.997980010267478,0.9979783661337521
5.149999999999935,0.9980009847924964,0.9979947508797619,0.9979931924015782
5.159999999999934,0.998015271496215,0.9980093723642048,0.9980078975812023
5.169999999999934,0.9980294478653444,0.9980238758129951,0.9980224827999078
5.179999999999934,0.9980435148425542,0.9980382623069397,0.9980369491730361
5.189999999999934,0.9980574733614784,0.9980525329155931,0.9980512978041218
5.199999999999934,0.9980713243468082,0.9980666886973889,0.998065529785034
5.209999999999933,0.9980850687143906,0.998080730699769,0.9980796461961137
5.219999999999933,0.9980987073713224,0.9980946599593133,0.998093648106311
5.229999999999933,0.9981122412160438,0.9981084775018597,0.9981075365733137
5.239999999999933,0.9981256711384299,0.9981221843426303,0.9981213126436804
5.2499999999999325,0.9981389980198834,0.9981357814863563,0.9981349773529745
5.259999999999932,0.9981522227334235,0.998149269927395,0.9981485317258878
5.269999999999932,0.998165346143776,0.9981626506498513,0.9981619767763701
5.279999999999932,0.9981783691074602,0.9981759246276922,0.9981753135077502
5.289999999999932,0.9981912924728793,0.9981890928248711,0.9981885429128691
5.299999999999931,0.9982041170804024,0.9982021561954325,0.99820166597419
5.309999999999931,0.9982168437624516,0.9982151156836336,0.9982146836639292
5.319999999999931,0.998229473343587,0.9982279722240515,0.9982275969441676
5.329999999999931,0.9982420066405873,0.9982407267416967,0.9982404067669741
5.339999999999931,0.9982544444625343,0.99825338015212,0.9982531140745163
5.34999999999993,0.9982667876108924,0.9982659333615225,0.99826571979918
5.35999999999993,0.9982790368795913,0.9982783872668631,0.9982782248636811
5.36999999999993,0.9982911930551015,0.9982907427559585,0.9982906301811728
5.37999999999993,0.9983032569165182,0.9983030007075969,0.9983029366553665
5.3899999999999295,0.9983152292356319,0.998315161991629,0.9983151451806282
5.399999999999929,0.9983271107770115,0.9983272274690792,0.9983272566420962
5.409999999999929,0.9983389022980754,0.998339197992239,0.99833927191578
5.419999999999929,0.998350604549169,0.9983510744047733,0.9983511918686744
5.429999999999929,0.9983622182736382,0.9983628575418103,0.9983630173588532
5.4399999999999284,0.9983737442079013,0.9983745482300421,0.9983747492355775
5.449999999999928,0.9983851830815225,0.9983861472878209,0.9983863883393955
5.459999999999928,0.9983965356172828,0.9983976555252522,0.9983979355022444
5.469999999999928,0.9984078025312517,0.9984090737442861,0.9984093915475447
5.479999999999928,0.9984189845328558,0.9984204027388119,0.9984207572903009
5.489999999999927,0.998430082324947,0.9984316432947482,0.9984320335371986
5.499999999999927,0.9984410966038741,0.998442796190131,0.9984432210866951
5.509999999999927,0.998452028059547,0.9984538621952055,0.9984543207291201
5.519999999999927,0.9984628773755049,0.9984648420725093,0.9984653332467603
5.5299999999999265,0.9984736452289809,0.9984757365769639,0.9984762594139596
5.539999999999926,0.9984843322909682,0.9984865464559534,0.9984870999971996
5.549999999999926,0.9984949392262866,0.998497272449417,0.9984978557551996
5.559999999999926,0.998505466693641,0.9985079152899258,0.998508527438997
5.569999999999926,0.9985159153456884,0.9985184757027681,0.998519115792038
5.5799999999999255,0.9985262858291011,0.9985289544060312,0.9985296215502637
5.589999999999925,0.9985365787846229,0.9985393521106785,0.9985400454421923
5.599999999999925,0.9985467948471365,0.9985496695206332,0.9985503881890073
5.609999999999925,0.9985569346457186,0.9985599073328509,0.998560650504634
5.619999999999925,0.9985669988037008,0.9985700662374057,0.998570833095832
5.629999999999924,0.9985769879387311,0.9985801469175581,0.9985809366622649
5.639999999999924,0.9985869026628282,0.9985901500498338,0.9985909618965851
5.649999999999924,0.9985967435824399,0.9986000763041005,0.9986009094845156
5.659999999999924,0.9986065112985013,0.9986099263436381,0.9986107801049222
5.6699999999999235,0.9986162064064914,0.9986197008252151,0.998620574429896
5.679999999999923,0.998625829496486,0.9986294003991563,0.9986302931248238
5.689999999999923,0.9986353811532144,0.9986390257094169,0.9986399368484675
5.699999999999923,0.9986448619561139,0.9986485773936543,0.9986495062530394
5.709999999999923,0.9986542724793823,0.9986580560832921,0.9986590019842695
5.7199999999999225,0.998663613292033,0.9986674624035945,0.9986684246814849
5.729999999999922,0.9986728849579448,0.998676796973729,0.9986777749776752
5.739999999999922,0.9986820880359163,0.9986860604068384,0.9986870534995689
5.749999999999922,0.998691223079715,0.9986952533101027,0.9986962608676996
5.759999999999922,0.9987002906381302,0.9987043762848047,0.9987053976964733
5.769999999999921,0.998709291255023,0.998713429926398,0.9987144645942416
5.779999999999921,0.9987182254693726,0.9987224148245687,0.9987234621633677
5.789999999999921,0.9987270938153309,0.9987313315632974,0.998732391000289
5.799999999999921,0.9987358968222655,0.9987401807209211,0.998741251695585
5.809999999999921,0.9987446350148114,0.998748962870198,0.9987500448340446
5.81999999999992,0.9987533089129175,0.9987576785783656,0.9987587709947277
5.82999999999992,0.9987619190318927,0.9987663284072009,0.998767430751028
5.83999999999992,0.9987704658824539,0.9987749129130807,0.9987760246707376
5.84999999999992,0.9987789499707687,0.9987834326470398,0.9987845533161076
5.8599999999999195,0.9987873717985056,0.9987918881548282,0.9987930172439088
5.869999999999919,0.9987957318628746,0.9988002799769685,0.998801417005492
5.879999999999919,0.9988040306566743,0.9988086086488152,0.9988097531468504
5.889999999999919,0.9988122686683336,0.9988168747006059,0.9988180262086739
5.899999999999919,0.9988204463819572,0.9988250786575196,0.9988262367264101
5.909999999999918,0.9988285642773667,0.9988332210397304,0.9988343852303214
5.919999999999918,0.9988366228301444,0.9988413023624628,0.9988424722455425
5.929999999999918,0.9988446225116754,0.9988493231360414,0.9988504982921329
5.939999999999918,0.9988525637891872,0.9988572838659482,0.9988584638851384
5.949999999999918,0.9988604471257927,0.9988651850528701,0.9988663695346395
5.959999999999917,0.9988682729805305,0.9988730271927547,0.9988742157458108
5.969999999999917,0.9988760418084052,0.9988808107768566,0.9988820030189695
5.979999999999917,0.9988837540604243,0.9988885362917909,0.9988897318496325
5.989999999999917,0.9988914101836441,0.9988962042195836,0.9988974027285684
5.9999999999999165,0.9988990106211997,0.9989038150377141,0.9989050161418427
6.009999999999916,0.9989065558123519,0.9989113692191731,0.9989125725708783
6.019999999999916,0.9989140461925194,0.9989188672325039,0.9989200724925
6.029999999999916,0.9989214821933196,0.9989263095418502,0.9989275163789829
6.039999999999916,0.9989288642426033,0.9989336966070055,0.9989349046981061
6.0499999999999154,0.9989361927644931,0.9989410288834556,0.9989422379131963
6.059999999999915,0.9989434681794214,0.9989483068224319,0.9989495164831845
6.069999999999915,0.9989506909041621,0.9989555308709457,0.9989567408626415
6.079999999999915,0.9989578613518708,0.998962701471841,0.9989639115018335
6.089999999999915,0.9989649799321162,0.9989698190638344,0.998971028846764
6.099999999999914,0.9989720470509168,0.9989768840815617,0.9989780933392229
6.109999999999914,0.9989790631107764,0.9989838969556191,0.9989851054168297
6.119999999999914,0.9989860285107162,0.9989908581126037,0.9989920655130756
6.129999999999914,0.9989929436463092,0.9989977679751605,0.9989989740573734
6.1399999999999135,0.9989998089097135,0.9990046269620209,0.9990058314750977
6.149999999999913,0.9990066246897058,0.9990114354880432,0.9990126381876274
6.159999999999913,0.9990133913717134,0.9990181939642546,0.9990193946123899
6.169999999999913,0.9990201093378468,0.9990249027978899,0.9990261011629007
6.179999999999913,0.9990267789669334,0.9990315623924348,0.9990327582488102
6.1899999999999125,0.9990334006345443,0.9990381731476609,0.99903936627594
6.199999999999912,0.9990399747130306,0.999044735459664,0.9990459256463223
6.209999999999912,0.9990465015715522,0.9990512497209082,0.9990524367582472
6.219999999999912,0.9990529815761071,0.9990577163202574,0.9990589000062949
6.229999999999912,0.9990594150895662,0.9990641356430153,0.9990653157813776
6.239999999999911,0.999065802471697,0.9990705080709642,0.999071684470781
6.249999999999911,0.9990721440791981,0.9990768339823982,0.9990780064581982
6.259999999999911,0.9990784402657255,0.9990831137521603,0.999084282123769
6.269999999999911,0.9990846913819238,0.9990893477516787,0.9990905118441173
6.2799999999999105,0.9990908977754549,0.999095536349004,0.9990966959923914
6.28999999999991,0.9990970597910238,0.9991016799088409,0.9991028349382952
6.29999999999991,0.9991031777704092,0.9991077787925841,0.9991089290481279
6.30999999999991,0.9991092520524905,0.9991138333583498,0.9991149786848147
6.31999999999991,0.9991152829732753,0.9991198439610163,0.9991209842079516
6.3299999999999095,0.9991212708659258,0.9991258109522501,0.9991269459738311
6.339999999999909,0.9991272160607881,0.9991317346805418,0.9991328643354802
6.349999999999909,0.9991331188854161,0.9991376154912399,0.9991387396426958
6.359999999999909,0.9991389796645986,0.9991434537265796,0.9991445722420749
6.369999999999909,0.9991447987203866,0.9991492497257184,0.9991503624770514
6.379999999999908,0.9991505763721177,0.9991550038247636,0.9991561106879252
6.389999999999908,0.999156312936442,0.9991607163568085,0.9991618172119
6.399999999999908,0.9991620087273493,0.9991663876519578,0.9991674823831098
6.409999999999908,0.9991676640561892,0.9991720180373608,0.9991731065326537
6.419999999999908,0.9991732792317016,0.9991776078372426,0.9991786899886279
6.429999999999907,0.9991788545600375,0.9991831573729304,0.9991842330761536
6.439999999999907,0.9991843903447846,0.9991886669628859,0.9991897361174112
6.449999999999907,0.9991898868869911,0.9991941369227346,0.9991951994316706
6.459999999999907,0.9991953444851879,0.9991995675652887,0.9992006233353139
6.4699999999999065,0.9992007634354143,0.9992049592005842,0.9992060081418765
6.479999999999906,0.999206144031241,0.9992103121359027,0.9992113541620682
6.489999999999906,0.9992114865637909,0.999215626675802,0.9992166617038047
6.499999999999906,0.9992167913217648,0.9992209031221424,0.9992219310722368
6.509999999999906,0.9992220585914617,0.999226141774114,0.999227162569777
6.519999999999905,0.9992272886568025,0.9992313429282639,0.9992323564961292
6.529999999999905,0.9992324817993501,0.9992365068785217,0.9992375131483145
6.539999999999905,0.9992376382983329,0.9992416339162272,0.9992426328207007
6.549999999999905,0.999242758430667,0.9992467243301563,0.9992477158050286
6.559999999999905,0.9992478424709745,0.9992517784065436,0.9992527623904358
6.569999999999904,0.999252890691609,0.9992567964291132,0.9992577728634893
6.579999999999904,0.9992579033626724,0.999261778679098,0.9992627475082044
6.589999999999904,0.9992628807520381,0.9992667254352682,0.9992676866060757
6.599999999999904,0.9992678231253709,0.9992716369739562,0.9992725904361024
6.6099999999999035,0.9992727307461479,0.999276513569077,0.9992774592748093
6.619999999999903,0.9992776038756752,0.9992813554921567,0.999282293396277
6.629999999999903,0.9992824427731145,0.9992861630123524,0.9992870930721619
6.639999999999903,0.9992872476954948,0.9992909363964787,0.9992918585717246
6.649999999999903,0.9992920188977374,0.9992956759090279,0.9992965901618506
6.659999999999902,0.9992967566326749,0.9993003818121974,0.999301288107078
6.669999999999902,0.9993014611510658,0.9993050543659049,0.9993059526696146
6.679999999999902,0.9993061327016193,0.9993096938278204,0.9993105841093707
6.689999999999902,0.9993107715310094,0.9993143004533797,0.9993151826839721
6.699999999999902,0.9993153778838957,0.9993188744958129,0.9993197486487921
6.709999999999901,0.9993199520029428,0.9993234162061606,0.999324282256965
6.719999999999901,0.9993244941288344,0.9993279258332994,0.9993287837594157
6.729999999999901,0.9993290045002935,0.9993324036239608,0.9993332534048777
6.739999999999901,0.9993334833541022,0.9993368498227541,0.999337691439917
6.7499999999999005,0.9993379309251162,0.9993412646721862,0.9993420981089538
6.7599999999999,0.9993423474462844,0.99934564841268,0.999346473654279
6.7699999999999,0.9993467331486638,0.9993500012825973,0.9993508183160806
6.7799999999999,0.9993510882614377,0.9993543235182603,0.9993551323324659
6.7899999999999,0.9993554130119333,0.9993586153539669,0.9993594159394753
6.7999999999998995,0.9993597076256397,0.9993628770220149,0.9993636693711085
6.809999999999899,0.9993639723262178,0.9993671087527157,0.9993678928593402
6.819999999999899,0.9993682073355254,0.9993713107744219,0.999372086634146
6.829999999999899,0.9993724128736279,0.9993754833135374,0.9993762509235148
6.839999999999899,0.9993765891588176,0.9993796265945443,0.999380385953476
6.849999999999898,0.9993807364076241,0.9993837408400112,0.9993844919481081
6.859999999999898,0.9993848548348367,0.9993878262706254,0.9993885691295725
6.869999999999898,0.9993889446535178,0.9993918831051978,0.9993926177181178
6.879999999999898,0.9993930060750145,0.9993959115606904,0.9993966379321094
6.8899999999998975,0.9993970393089798,0.999399911852227,0.9994006299880387
6.899999999999897,0.9994010445633832,0.9994038841931168,0.9994045941005502
6.909999999999897,0.9994050220445265,0.999407828794867,0.999408530482452
6.919999999999897,0.9994089719570616,0.9994117458672033,0.9994124393447388
6.929999999999897,0.9994128945040016,0.9994156356180863,0.9994163208966076
6.9399999999998965,0.9994167898867368,0.9994194982537263,0.9994201753454737
6.949999999999896,0.9994206583050488,0.9994233339786024,0.9994240028969908
6.959999999999896,0.9994244999571249,0.9994271429954763,0.9994278037550641
6.969999999999896,0.9994283150395733,0.9994309255054151,0.9994315781218756
6.979999999999896,0.9994321037474331,0.9994346817077954,0.999435326197886
6.989999999999895,0.999435866274194,0.9994384118003339,0.9994390481818688
6.999999999999895,0.9994396028118041,0.9994421159790902,0.9994427442709117
7.009999999999895,0.9994433135506892,0.9994457944384918,0.9994464146604425
7.019999999999895,0.9994469986797604,0.9994494473713434,0.9994500595442392
7.0299999999998946,0.9994506583864314,0.9994530749688455,0.999453679114449
7.039999999999894,0.9994542928566302,0.9994566774206087,0.9994572735616034
7.049999999999894,0.999457902274813,0.9994602549146685,0.9994608430746323
7.059999999999894,0.9994614868239766,0.9994638076375008,0.9994643878408818
7.069999999999894,0.99946504668567,0.999467335774036,0.9994679080461275
7.0799999999998935,0.9994685820400081,0.9994708395076702,0.9994714038745858
7.089999999999893,0.9994720930656842,0.9994743190202884,0.9994748755089394
7.099999999999893,0.9994755799399835,0.9994777744922687,0.99947832313034
7.109999999999893,0.9994790428387927,0.9994812061025022,0.9994817469184296
7.119999999999893,0.9994824819366146,0.9994846140284056,0.9994851470513533
7.129999999999892,0.9994858974065789,0.9994879984459338,0.9994885237057726
7.139999999999892,0.9994892894204543,0.9994913595295963,0.9994918770568818
7.149999999999892,0.9994926581486622,0.9994946974524669,0.999495207278418
7.159999999999892,0.9994960037602825,0.9994980123861998,0.9994985145426792
7.169999999999892,0.9994993264230729,0.9995013045010418,0.999501799020534
7.179999999999891,0.9995026263034752,0.9995045739658437,0.9995050608814359
7.189999999999891,0.9995059035666294,0.9995078209480799,0.9995083002934425
7.199999999999891,0.9995091583763829,0.99951104561385,0.9995115174232166
7.209999999999891,0.9995123908953017,0.9995142481279009,0.9995147124360506
7.2199999999998905,0.9995156012846842,0.9995174286536371,0.9995178854958753
7.22999999999989,0.9995187897045682,0.9995205873531299,0.9995210367652703
7.23999999999989,0.999521956313745,0.9995237243871311,0.9995241664054777
7.24999999999989,0.9995251012697679,0.9995268399150882,0.9995272745764182
7.25999999999989,0.9995282247289644,0.9995299340951523,0.9995303614366993
7.269999999999889,0.9995313268464452,0.9995330070841927,0.9995334271436296
7.279999999999889,0.9995344077761162,0.9995360590378062,0.9995364718532286
7.289999999999889,0.999537467670687,0.9995390901103302,0.9995394957202409
7.299999999999889,0.9995405066816827,0.9995421004548549,0.9995424988981481
7.309999999999889,0.999543524959454,0.9995450902232337,0.9995454815391785
7.319999999999888,0.9995465226531856,0.999548059566095,0.9995484437943224
7.329999999999888,0.9995494999109079,0.9995510086328515,0.9995513858133375
7.339999999999888,0.999552456879506,0.9995539375717142,0.9995543077447662
7.349999999999888,0.9995553937047292,0.9995568465296994,0.999557209735942
7.3599999999998875,0.9995583105312,0.9995597356526447,0.9995600919330059
7.369999999999887,0.9995612075024269,0.9995626050852151,0.9995629544809121
7.379999999999887,0.99956408476081,0.9995654549709169,0.9995657975234435
7.389999999999887,0.9995669424476528,0.9995682854521053,0.9995686212032184
7.399999999999887,0.9995697807031693,0.9995710966699954,0.9995714256617019
7.4099999999998865,0.9995725996664955,0.9995738887646759,0.999574211039221
7.419999999999886,0.9995753994756982,0.9995766618751141,0.999576977474968
7.429999999999886,0.9995781802677814,0.9995794161391675,0.9995797251070139
7.439999999999886,0.9995809421787005,0.9995821516936,0.9995824540723248
7.449999999999886,0.9995836853433632,0.9995848686740796,0.9995851645067587
7.459999999999885,0.9995864098956471,0.9995875672151997,0.9995878565450879
7.469999999999885,0.9995891159684023,0.9995902474504815,0.9995905303210013
7.479999999999885,0.999591803693462,0.9995929095123879,0.9995931859671193
7.489999999999885,0.9995944732016506,0.9995955535323274,0.9995958236149965
7.4999999999998845,0.9995971246227937,0.9995981796406723,0.999598443395142
7.509999999999884,0.9995997580857244,0.9996007879667596,0.9996010454370183
7.519999999999884,0.9996023737182931,0.9996033786389045,0.9996036298690574
7.529999999999884,0.999604971647374,0.9996059517844068,0.9996061968186649
7.539999999999884,0.9996075519988749,0.9996085075295649,0.9996087464122373
7.5499999999998835,0.9996101148977459,0.9996110459996776,0.9996112787751605
7.559999999999883,0.9996126604679831,0.9996135673190568,0.9996137940318252
7.569999999999883,0.9996151888326432,0.9996160716110398,0.999616292305639
7.579999999999883,0.9996177001138449,0.9996185589979903,0.9996187737190266
7.589999999999883,0.9996201944327806,0.9996210296013116,0.9996212383934444
7.599999999999882,0.999622671909723,0.9996234835414558,0.999623686449389
7.609999999999882,0.999625132664033,0.9996259209379288,0.9996261180064027
7.619999999999882,0.9996275768141658,0.999628341909301,0.9996285331830848
7.629999999999882,0.9996300044776817,0.9996307465732169,0.9996309320971007
7.6399999999998816,0.9996324157712486,0.999633135046398,0.9996333148651853
7.649999999999881,0.9996348108106549,0.9996355074446563,0.9996356816031566
7.659999999999881,0.9996371897108117,0.9996378638828994,0.9996380324259213
7.669999999999881,0.9996395525857631,0.9996402044751378,0.9996403674474814
7.679999999999881,0.9996418995486925,0.999642529334497,0.9996426867809481
7.6899999999998805,0.9996442307119308,0.9996448385732196,0.9996449905385418
7.69999999999988,0.9996465461869608,0.9996471323026774,0.9996472788316066
7.70999999999988,0.9996488460844265,0.9996494106333759,0.9996495517706132
7.71999999999988,0.9996511305141391,0.9996516736749638,0.9996518094651698
7.72999999999988,0.9996533995850845,0.9996539215362391,0.9996540520240277
7.739999999999879,0.9996556534054278,0.9996561543251584,0.9996562795550911
7.749999999999879,0.9996578920825232,0.9996583721488405,0.9996584921654197
7.759999999999879,0.9996601157229188,0.9996605751135782,0.999660689961243
7.769999999999879,0.9996623244323635,0.9996627633248426,0.9996628730479623
7.779999999999879,0.9996645183158133,0.9996649368872907,0.9996650415301601
7.789999999999878,0.9996666974774391,0.999667095904772,0.9996671955116052
7.799999999999878,0.9996688620206295,0.9996692404803373,0.9996693350952643
7.809999999999878,0.9996710120480033,0.9996713707162442,0.9996714603833045
7.819999999999878,0.99967314766141,0.9996734867139626,0.9996735714771008
7.8299999999998775,0.9996752689619373,0.9996755885741835,0.9996756684772451
7.839999999999877,0.9996773760499194,0.9996776763968248,0.9996777514835511
7.849999999999877,0.9996794690249422,0.9996797502810384,0.9996798205950624
7.859999999999877,0.999681547985848,0.9996818103252154,0.9996818759100573
7.869999999999877,0.9996836130307442,0.9996838566269965,0.9996839175260597
7.879999999999876,0.9996856642570062,0.9996858892832724,0.9996859455398389
7.889999999999876,0.9996877017612855,0.9996879083901944,0.9996879600474217
7.899999999999876,0.9996897256395136,0.9996899140431813,0.9996899611440981
7.909999999999876,0.9996917359869114,0.9996919063369202,0.9996919489244225
7.919999999999876,0.9996937328979897,0.9996938853653795,0.9996939234822269
7.929999999999875,0.9996957164665604,0.9996958512218113,0.999695884910624
7.939999999999875,0.9996976867857372,0.9996978039987583,0.9996978333020136
7.949999999999875,0.9996996439479459,0.9996997437880586,0.9996997687480867
7.959999999999875,0.9997015880449245,0.9997016706808529,0.999701691339835
7.9699999999998745,0.9997035191677337,0.9997035847675895,0.9997036011675533
7.979999999999874,0.9997054374067611,0.9997054861380339,0.9997054983208521
7.989999999999874,0.9997073428517245,0.9997073748812672,0.9997073828886528
7.999999999999874,0.999709235591679,0.9997092510856995,0.9997092549592046
8.009999999999874,0.999711115715022,0.9997111148390708,0.999711114620083
8.019999999999873,0.9997129833094982,0.9997129662284565,0.9997129619581961
8.029999999999873,0.9997148384622065,0.9997148053402783,0.9997147970597963
8.039999999999873,0.9997166812596008,0.9997166322602999,0.9997166200104747
8.049999999999873,0.9997185117875004,0.9997184470736449,0.999718430895181
8.059999999999873,0.9997203301310927,0.9997202498647901,0.9997202297982144
8.069999999999872,0.9997221363749359,0.99972204071758,0.999722016803241
8.079999999999872,0.9997239306029682,0.9997238197152268,0.9997237919932915
8.089999999999872,0.9997257128985119,0.999725586940319,0.9997255554507707
8.099999999999872,0.9997274833442745,0.9997273424748231,0.9997273072574603
8.109999999999872,0.9997292420223584,0.9997290864000914,0.9997290474945246
8.119999999999871,0.9997309890142629,0.999730818796866,0.9997307762425167
8.129999999999871,0.9997327244008899,0.9997325397452868,0.9997324935813858
8.139999999999871,0.9997344482625474,0.999734249324889,0.9997341995904743
8.14999999999987,0.9997361606789564,0.9997359476146161,0.999735894348531
8.15999999999987,0.9997378617292547,0.9997376346928227,0.9997375779337148
8.16999999999987,0.9997395514920001,0.999739310637276,0.9997392504235949
8.17999999999987,0.9997412300451772,0.9997409755251649,0.9997409118951618
8.18999999999987,0.9997428974661989,0.9997426294330998,0.9997425624248248
8.19999999999987,0.999744553831915,0.9997442724371243,0.9997442020884266
8.20999999999987,0.9997461992186126,0.999745904612714,0.9997458309612393
8.21999999999987,0.9997478337020234,0.9997475260347821,0.9997474491179719
8.229999999999869,0.9997494573573263,0.9997491367776874,0.9997490566327777
8.239999999999869,0.9997510702591537,0.9997507369152353,0.9997506535792556
8.249999999999869,0.9997526724815928,0.9997523265206832,0.9997522400304558
8.259999999999868,0.9997542640981931,0.9997539056667464,0.9997538160588847
8.269999999999868,0.9997558451819681,0.9997554744255999,0.9997553817365078
8.279999999999868,0.9997574158054012,0.9997570328688852,0.9997569371347561
8.289999999999868,0.999758976040448,0.9997585810677154,0.9997584823245322
8.299999999999867,0.9997605259585447,0.9997601190926757,0.9997600173762085
8.309999999999867,0.9997620656306051,0.9997616470138311,0.9997615423596375
8.319999999999867,0.9997635951270312,0.9997631649007285,0.9997630573441528
8.329999999999867,0.9997651145177127,0.9997646728224009,0.9997645623985729
8.339999999999867,0.9997666238720347,0.9997661708473764,0.9997660575912117
8.349999999999866,0.9997681232588789,0.9997676590436748,0.9997675429898738
8.359999999999866,0.9997696127466297,0.9997691374788161,0.9997690186618626
8.369999999999866,0.9997710924031743,0.9997706062198248,0.9997704846739874
8.379999999999866,0.9997725622959118,0.9997720653332328,0.9997719410925631
8.389999999999866,0.9997740224917531,0.9997735148850825,0.9997733879834148
8.399999999999865,0.9997754730571256,0.9997749549409322,0.9997748254118838
8.409999999999865,0.9997769140579773,0.9997763855658595,0.99977625344283
8.419999999999865,0.9997783455597811,0.9997778068244635,0.999777672140634
8.429999999999865,0.9997797676275371,0.9997792187808752,0.9997790815692097
8.439999999999864,0.9997811803257776,0.9997806214987502,0.9997804817919933
8.449999999999864,0.9997825837185687,0.9997820150412832,0.9997818728719619
8.459999999999864,0.9997839778695174,0.9997833994712046,0.9997832548716266
8.469999999999864,0.9997853628417717,0.9997847748507889,0.9997846278530431
8.479999999999864,0.9997867386980257,0.9997861412418558,0.9997859918778134
8.489999999999863,0.9997881055005241,0.9997874987057723,0.9997873470070844
8.499999999999863,0.9997894633110611,0.9997888473034604,0.9997886933015603
8.509999999999863,0.9997908121909906,0.9997901870953974,0.9997900308214991
8.519999999999863,0.999792152201225,0.9997915181416213,0.9997913596267204
8.529999999999863,0.9997934834022395,0.9997928405017343,0.9997926797766079
8.539999999999862,0.9997948058540755,0.9997941542349025,0.9997939913301092
8.549999999999862,0.999796119616345,0.9997954593998667,0.9997952943457471
8.559999999999862,0.9997974247482325,0.9997967560549386,0.999796588881615
8.569999999999862,0.9997987213084988,0.9997980442580067,0.9997978749953838
8.579999999999862,0.9998000093554851,0.9997993240665436,0.9997991527443082
8.589999999999861,0.9998012889471146,0.9998005955376026,0.9998004221852246
8.599999999999861,0.9998025601408962,0.9998018587278245,0.9998016833745565
8.60999999999986,0.9998038229939293,0.9998031136934408,0.9998029363683186
8.61999999999986,0.9998050775629033,0.9998043604902768,0.9998041812221201
8.62999999999986,0.999806323904106,0.9998055991737573,0.9998054179911702
8.63999999999986,0.9998075620734209,0.9998068297989009,0.9998066467302709
8.64999999999986,0.999808792126335,0.9998080524203368,0.9998078674938372
8.65999999999986,0.9998100141179387,0.9998092670922938,0.9998090803358826
8.66999999999986,0.9998112281029314,0.9998104738686159,0.999810285310037
8.67999999999986,0.9998124341356205,0.9998116728027548,0.9998114824695383
8.68999999999986,0.9998136322699306,0.9998128639477816,0.9998126718672442
8.699999999999859,0.9998148225593985,0.9998140473563821,0.999813853555628
8.709999999999859,0.9998160050571834,0.9998152230808658,0.9998150275867863
8.719999999999859,0.9998171798160668,0.9998163911731693,0.999816194012445
8.729999999999858,0.9998183468884536,0.9998175516848501,0.9998173528839492
8.739999999999858,0.9998195063263775,0.9998187046671028,0.999818504252284
8.749999999999858,0.9998206581815035,0.99981985017075,0.9998196481680617
8.759999999999858,0.9998218025051292,0.9998209882462534,0.9998207846815345
8.769999999999857,0.9998229393481892,0.9998221189437128,0.9998219138425936
8.779999999999857,0.9998240687612577,0.9998232423128687,0.9998230357007715
8.789999999999857,0.9998251907945492,0.9998243584031085,0.9998241503052483
8.799999999999857,0.9998263054979241,0.9998254672634636,0.9998252577048484
8.809999999999857,0.9998274129208891,0.9998265689426183,0.9998263579480506
8.819999999999856,0.9998285131126018,0.9998276634889087,0.9998274510829854
8.829999999999856,0.9998296061218712,0.9998287509503255,0.999828537157439
8.839999999999856,0.999830691997162,0.9998298313745181,0.999829616218857
8.849999999999856,0.9998317707865972,0.999830904808797,0.999830688314347
8.859999999999856,0.9998328425379581,0.9998319713001349,0.9998317534906791
8.869999999999855,0.9998339072986914,0.999833030895171,0.999832811794291
8.879999999999855,0.9998349651159071,0.9998340836402145,0.9998338632712913
8.889999999999855,0.9998360160363836,0.9998351295812412,0.9998349079674557
8.899999999999855,0.999837060106571,0.9998361687639062,0.9998359459282401
8.909999999999854,0.9998380973725907,0.9998372012335378,0.9998369771987746
8.919999999999854,0.9998391278802389,0.9998382270351414,0.9998380018238671
8.929999999999854,0.9998401516749913,0.9998392462134065,0.9998390198480103
8.939999999999854,0.9998411688020029,0.9998402588127046,0.9998400313153799
8.949999999999854,0.9998421793061107,0.9998412648770924,0.9998410362698378
8.959999999999853,0.9998431832318371,0.9998422644503162,0.9998420347549359
8.969999999999853,0.999844180623392,0.9998432575758127,0.9998430268139179
8.979999999999853,0.9998451715246744,0.999844244296712,0.9998440124897214
8.989999999999853,0.9998461559792755,0.9998452246558385,0.9998449918249792
8.999999999999853,0.9998471340304805,0.9998461986957153,0.999845964862024
9.009999999999852,0.9998481057212698,0.9998471664585651,0.9998469316428888
9.019999999999852,0.999849071094326,0.9998481279863136,0.9998478922093106
9.029999999999852,0.999850030192029,0.9998490833205907,0.9998488466027311
9.039999999999852,0.9998509830564636,0.9998500325027331,0.9998497948643004
9.049999999999851,0.9998519297294198,0.9998509755737865,0.9998507370348781
9.059999999999851,0.9998528702523946,0.9998519125745073,0.9998516731550355
9.069999999999851,0.9998538046665948,0.9998528435453664,0.9998526032650592
9.07999999999985,0.9998547330129407,0.9998537685265504,0.9998535274049527
9.08999999999985,0.9998556553320646,0.9998546875579629,0.9998544456144375
9.09999999999985,0.9998565716643165,0.9998556006792289,0.999855357932957
9.10999999999985,0.9998574820497627,0.9998565079296937,0.9998562643996765
9.11999999999985,0.9998583865281916,0.9998574093484264,0.999857165053485
9.12999999999985,0.999859285139113,0.999858304974225,0.999858059933003
9.13999999999985,0.9998601779217617,0.9998591948456137,0.9998589490765766
9.14999999999985,0.9998610649150986,0.9998600790008476,0.9998598325222849
9.15999999999985,0.9998619461578148,0.9998609574779154,0.9998607103079404
9.169999999999849,0.9998628216883283,0.9998618303145379,0.9998615824710904
9.179999999999849,0.9998636915447923,0.9998626975481735,0.9998624490490188
9.189999999999849,0.9998645557650946,0.9998635592160184,0.9998633100787493
9.199999999999848,0.9998654143868573,0.9998644153550102,0.9998641655970485
9.209999999999848,0.9998662674474434,0.9998652660018302,0.999865015640427
9.219999999999848,0.9998671149839542,0.999866111192898,0.9998658602451339
9.229999999999848,0.9998679570332343,0.9998669509643875,0.9998666994471759
9.239999999999847,0.9998687936318719,0.9998677853522142,0.9998675332822998
9.249999999999847,0.9998696248162007,0.9998686143920466,0.999868361786008
9.259999999999847,0.9998704506223038,0.9998694381193043,0.9998691849935544
9.269999999999847,0.9998712710860123,0.9998702565691595,0.9998700029399463
9.279999999999847,0.9998720862429092,0.9998710697765428,0.9998708156599512
9.289999999999846,0.9998728961283314,0.9998718777761387,0.9998716231880905
9.299999999999846,0.9998737007773709,0.9998726806023933,0.9998724255586489
9.309999999999846,0.9998745002248757,0.999873478289513,0.9998732228056723
9.319999999999846,0.9998752945054529,0.9998742708714652,0.9998740149629682
9.329999999999846,0.9998760836534709,0.9998750583819843,0.9998748020641126
9.339999999999845,0.9998768677030598,0.9998758408545708,0.9998755841424485
9.349999999999845,0.9998776466881132,0.9998766183224908,0.9998763612310851
9.359999999999845,0.9998784206422903,0.9998773908187811,0.999877133362904
9.369999999999845,0.9998791895990179,0.9998781583762509,0.9998779005705593
9.379999999999844,0.9998799535914931,0.9998789210274828,0.9998786628864802
9.389999999999844,0.9998807126526813,0.9998796788048314,0.9998794203428689
9.399999999999844,0.9998814668153224,0.9998804317404304,0.9998801729717075
9.409999999999844,0.99988221611193,0.9998811798661914,0.9998809208047568
9.419999999999844,0.9998829605747931,0.999881923213804,0.9998816638735566
9.429999999999843,0.9998837002359775,0.9998826618147412,0.9998824022094321
9.439999999999843,0.9998844351273286,0.999883395700257,0.999883135843489
9.449999999999843,0.9998851652804721,0.9998841249013918,0.9998838648066216
9.459999999999843,0.9998858907268167,0.99988484944897,0.9998845891295084
9.469999999999843,0.9998866114975534,0.999885569373606,0.9998853088426191
9.479999999999842,0.9998873276236603,0.9998862847057023,0.9998860239762128
9.489999999999842,0.9998880391359005,0.9998869954754526,0.9998867345603406
9.499999999999842,0.9998887460648269,0.9998877017128421,0.9998874406248459
9.509999999999842,0.9998894484407819,0.9998884034476511,0.9998881421993683
9.519999999999841,0.9998901462938988,0.9998891007094549,0.999888839313344
9.529999999999841,0.9998908396541051,0.9998897935276245,0.9998895319960044
9.539999999999841,0.9998915285511215,0.9998904819313316,0.999890220276384
9.54999999999984,0.9998922130144651,0.999891165949547,0.9998909041833175
9.55999999999984,0.9998928930734513,0.9998918456110405,0.9998915837454379
9.56999999999984,0.9998935687571928,0.9998925209443876,0.9998922589911863
9.57999999999984,0.9998942400946043,0.9998931919779678,0.9998929299488086
9.58999999999984,0.9998949071144005,0.9998938587399642,0.9998935966463551
9.59999999999984,0.9998955698451006,0.9998945212583685,0.9998942591116855
9.60999999999984,0.9998962283150284,0.9998951795609807,0.9998949173724687
9.61999999999984,0.9998968825523133,0.999895833675411,0.9998955714561854
9.62999999999984,0.9998975325848924,0.99989648362908,0.9998962213901269
9.639999999999839,0.9998981784405114,0.9998971294492214,0.9998968672013988
9.649999999999839,0.9998988201467262,0.9998977711628833,0.9998975089169225
9.659999999999838,0.9998994577309039,0.9998984087969279,0.9998981465634339
9.669999999999838,0.9999000912202254,0.9998990423780362,0.9998987801674888
9.679999999999838,0.9999007206416847,0.9998996719327038,0.9998994097554585
9.689999999999838,0.9999013460220926,0.9999002974872494,0.9999000353535387
9.699999999999838,0.999901967388076,0.9999009190678102,0.9999006569877438
9.709999999999837,0.9999025847660808,0.999901536700348,0.9999012746839148
9.719999999999837,0.9999031981823718,0.9999021504106428,0.9999018884677104
9.729999999999837,0.9999038076630338,0.9999027602243027,0.9999024983646199
9.739999999999837,0.9999044132339749,0.9999033661667618,0.9999031043999584
9.749999999999837,0.9999050149209256,0.9999039682632781,0.9999037065988661
9.759999999999836,0.9999056127494438,0.9999045665389441,0.9999043049863192
9.769999999999836,0.9999062067449094,0.9999051610186747,0.999904899587116
9.779999999999836,0.9999067969325312,0.9999057517272195,0.9999054904258917
9.789999999999836,0.9999073833373467,0.9999063386891602,0.9999060775271136
9.799999999999836,0.9999079659842225,0.9999069219289101,0.999906660915082
9.809999999999835,0.9999085448978567,0.9999075014707175,0.9999072406139327
9.819999999999835,0.9999091201027772,0.9999080773386663,0.9999078166476385
9.829999999999835,0.9999096916233482,0.9999086495566778,0.9999083890400101
9.839999999999835,0.999910259483767,0.9999092181485107,0.9999089578146967
9.849999999999834,0.9999108237080652,0.9999097831377628,0.9999095229951872
9.859999999999834,0.9999113843201128,0.999910344547872,0.9999100846048117
9.869999999999834,0.9999119413436166,0.9999109024021174,0.9999106426667426
9.879999999999834,0.9999124948021233,0.9999114567236209,0.9999111972039953
9.889999999999834,0.999913044719019,0.9999120075353489,0.9999117482394314
9.899999999999833,0.9999135911175323,0.9999125548601111,0.9999122957957558
9.909999999999833,0.9999141340207336,0.9999130987205652,0.9999128398955232
9.919999999999833,0.9999146734515353,0.9999136391392116,0.9999133805611307
9.929999999999833,0.9999152094326978,0.9999141761384048,0.9999139178148315
9.939999999999833,0.9999157419868248,0.9999147097403437,0.9999144516787234
9.949999999999832,0.9999162711363677,0.9999152399670801,0.9999149821747582
9.959999999999832,0.9999167969036261,0.9999157668405158,0.9999155093247382
9.969999999999832,0.999917319310747,0.9999162903824047,0.9999160331503192
9.979999999999832,0.9999178383797306,0.9999168106143564,0.9999165536730128
9.989999999999831,0.9999183541324255,0.9999173275578321,0.9999170709141838
9.999999999999831,0.9999188665905334,0.9999178412341501,0.9999175848950542


==> numerics/randomUnitary_100pairs20sv_2-3-2network_delta0_lda1_ep0i01_plot.csv <==
step times epsilon,SsvTraining,SsvTestingAll,SsvTestingUsv
0.0,0.25038004808202763,0.23555613353570495,0.23185015489912425
0.01,0.25150922317006763,0.2361753754991102,0.23234191358137085
0.02,0.2526494422576362,0.23680283845508737,0.23284118750445018
0.03,0.253800794613342,0.23743861672190947,0.23334807224905135
0.04,0.25496336764765387,0.23808280411025018,0.23386266322589927
0.05,0.2561372467963835,0.23873549385471113,0.23438505561929304
0.060000000000000005,0.25732251540324774,0.23939677854456626,0.23491534432989591
0.07,0.258519254601718,0.24006675005384984,0.2354536239168828
0.08,0.2597275431963806,0.2407454994709074,0.23599998853953913
0.09,0.2609474575440399,0.24143311702755507,0.23655453189843384
0.09999999999999999,0.26217907143481073,0.24212969202797915,0.23711734717627125
0.10999999999999999,0.26342245597345454,0.24283531277753181,0.23768852697855114
0.11999999999999998,0.2646776794612257,0.24355006651157404,0.23826816327416112
0.12999999999999998,0.2659448072785093,0.24427403932452774,0.23885634733603237
0.13999999999999999,0.2672239017685313,0.24500731609930498,0.23945316968199842
0.15,0.26851502212244177,0.2457499804372854,0.24005872001599632
0.16,0.2698182242660749,0.24650211458902058,0.240673087169757
0.17,0.27113356074869654,0.2472637993858461,0.2412963590451335
0.18000000000000002,0.2724610806340618,0.24803511417258725,0.2419286225572186
0.19000000000000003,0.273800829394105,0.24881613674155062,0.24256996357841204
0.20000000000000004,0.2751528488055949,0.24960694326798943,0.24322046688358806
0.21000000000000005,0.2765171768500886,0.2504076082472412,0.24388021609652932
0.22000000000000006,0.277893847617521,0.25121820443373194,0.24454929363778466
0.23000000000000007,0.2792828912137706,0.2520388027820446,0.2452277806741131
0.24000000000000007,0.28068433367253687,0.25286947239024626,0.2459157570696736
0.25000000000000006,0.2820981968718717,0.2537102804456744,0.24661330133912507
0.26000000000000006,0.28352449845569677,0.25456129217337153,0.24732049060279024
0.2700000000000001,0.2849632517606399,0.25542257078736275,0.24803740054404347
0.2800000000000001,0.2864144657485155,0.256294177444963,0.24876410536907492
0.2900000000000001,0.28787814494476743,0.2571761712042982,0.2495006777691809
0.3000000000000001,0.2893542893831858,0.2580686089852157,0.2502471888857232
0.3100000000000001,0.29084289455719353,0.25897154553375995,0.2510037082779016
0.3200000000000001,0.29234395137799296,0.25988503339037017,0.25177030389346444
0.3300000000000001,0.2938574461398443,0.26080912286196256,0.2525470420424921
0.34000000000000014,0.29538336049273345,0.26174386199803673,0.2533339873743625
0.35000000000000014,0.29692167142266956,0.262689296570946,0.2541312028580151
0.36000000000000015,0.29847235123983523,0.2636454700604496,0.25493874976560316
0.37000000000000016,0.3000353675747878,0.26461242364266313,0.25575668765963194
0.38000000000000017,0.3016106833828927,0.26559019618350227,0.25658507438365463
0.3900000000000002,0.30319825695714275,0.26657882423670076,0.2574239660565903
0.4000000000000002,0.30479804194949434,0.2675783420464747,0.25827341707071977
0.4100000000000002,0.3064099874008227,0.2685887815548808,0.2591334800933953
0.4200000000000002,0.3080340377795729,0.26961017241390883,0.2600042060724928
0.4300000000000002,0.3096701330291528,0.27064254200231713,0.26088564424560823
0.4400000000000002,0.31131820862408477,0.2716859154472227,0.26177784215300715
0.45000000000000023,0.3129781956349016,0.27274031565041523,0.2626808456542936
0.46000000000000024,0.31465002080173926,0.273805763319365,0.26359469894877147
0.47000000000000025,0.31633360661655086,0.27488227700286355,0.2645194445994417
0.48000000000000026,0.31802887141382546,0.275969873131222,0.26545512356057116
0.49000000000000027,0.3197357294696731,0.27706856606092883,0.26640177520874275
0.5000000000000002,0.3214540911090898,0.27817836812365304,0.26735943737729384
0.5100000000000002,0.3231838628211994,0.27929928967945306,0.2683281463940165
0.5200000000000002,0.3249249473822209,0.28043133917404106,0.2693079371219961
0.5300000000000002,0.32667724398588777,0.2815745231999242,0.2702988430034333
0.5400000000000003,0.32844064838100817,0.2827288465612301,0.2713008961062856
0.5500000000000003,0.33021505301582543,0.2838943123420082,0.27231412717355385
0.5600000000000003,0.3320003471888098,0.28507092197777345,0.27333856567501436
0.5700000000000003,0.33379641720547787,0.2862586753300538,0.27437423986119774
0.5800000000000003,0.33560314654081735,0.2874575707636713,0.27542117681938477
0.5900000000000003,0.3374204160068584,0.28866760522649015,0.27647940253139813
0.6000000000000003,0.3392481039249196,0.28988877433133736,0.27754894193294183
0.6100000000000003,0.34108608630202225,0.29112107243979424,0.2786298189742372
0.6200000000000003,0.34293423701096015,0.29236449274754944,0.27972205668169675
0.6300000000000003,0.34479242797347975,0.2936190273709871,0.2808256772203639
0.6400000000000003,0.3466605293460227,0.29488466743468356,0.2819407019568488
0.6500000000000004,0.34853840970746147,0.29616140315947176,0.2830671515224743
0.6600000000000004,0.350425936248252,0.2974492239507377,0.2842050458763591
0.6700000000000004,0.352322974960417,0.29874811848659666,0.2853544043681416
0.6800000000000004,0.35422939082777294,0.3000580748056081,0.2865152458000669
0.6900000000000004,0.35614504801580843,0.3013790803936803,0.28768758848814824
0.7000000000000004,0.35806981006061933,0.30271112226982333,0.2888714503221243
0.7100000000000004,0.36000354005631874,0.30405418707040593,0.29006684882392775
0.7200000000000004,0.36194610084033557,0.3054082611315849,0.2912738012043973
0.7300000000000004,0.3638973551760347,0.30677333056957723,0.29249232441796286
0.7400000000000004,0.3658571659320954,0.30814938135845826,0.293722435215049
0.7500000000000004,0.36782539625810495,0.3095363994051763,0.29496415019194416
0.7600000000000005,0.36980190975584126,0.31093437062148876,0.29621748583790064
0.7700000000000005,0.37178657064573395,0.3123432809925377,0.2974824585792386
0.7800000000000005,0.37377924392802325,0.313763116641798,0.2987590848202417
0.7900000000000005,0.37577979553815244,0.3151938638921497,0.300047380980649
0.8000000000000005,0.3777880924959655,0.31663550932283946,0.30134736352955793
0.8100000000000005,0.37980400304830086,0.31808803982212197,0.3026590490155772
0.8200000000000005,0.38182739680460986,0.31955144263538515,0.303982454093079
0.8300000000000005,0.38385814486526004,0.3210257054085898,0.3053175955444223
0.8400000000000005,0.38589611994221124,0.3225108162268731,0.3066644902980386
0.8500000000000005,0.38794119647179687,0.3240067636481886,0.30802315544228653
0.8600000000000005,0.3899932507193667,0.325513536731879,0.30939360823500706
0.8700000000000006,0.39205216087559736,0.3270311250621002,0.3107758661087259
0.8800000000000006,0.3941178071443023,0.32855951876604467,0.31216994667148024
0.8900000000000006,0.3961900718216157,0.3300987085269193,0.3135758677032452
0.9000000000000006,0.39826883936646323,0.33164868559168675,0.3149936471479926
0.9100000000000006,0.40035399646226644,0.333209441773567,0.3164233031013921
0.9200000000000006,0.4024454320698676,0.3347809694493486,0.31786485379421886
0.9300000000000006,0.40454303747169573,0.33636326155156765,0.3193183175715356
0.9400000000000006,0.4066467063072321,0.33795631155563494,0.32078371286773566
0.9500000000000006,0.4087563345998668,0.3395601134620208,0.3222610581775593
0.9600000000000006,0.41087182077527257,0.3411746617736193,0.323750372023206
0.9700000000000006,0.4129930656714517,0.34279995146843995,0.325251672917687
0.9800000000000006,0.41511997254064914,0.34443597796779246,0.3267649793245783
0.9900000000000007,0.41725244704334286,0.34608273710014226,0.32829030961434214
1.0000000000000007,0.4193903972345602,0.34774022506083996,0.32982768201740986
1.0100000000000007,0.42153373354279083,0.34940843836793667,0.3313771145742231
1.0200000000000007,0.42368236874178555,0.3510873738143136,0.3329386250824456
1.0300000000000007,0.42583621791556003,0.3527770284163641,0.33451223104156513
1.0400000000000007,0.427995198416935,0.3544773993594839,0.3360979495951211
1.0500000000000007,0.4301592298199616,0.35618848394062047,0.33769579747078515
1.0600000000000007,0.43232823386660363,0.35791027950816157,0.339305790918551
1.0700000000000007,0.4345021344080452,0.35964278339942984,0.340927945647276
1.0800000000000007,0.43668085734101947,0.36138599287606077,0.3425622767598211
1.0900000000000007,0.4388643305395489,0.3631399050575552,0.3442087986870568
1.1000000000000008,0.4410524837825003,0.3649045168532789,0.3458675251209736
1.1100000000000008,0.4432452486773587,0.36667982489320344,0.34753846894716456
1.1200000000000008,0.44544255858062576,0.36846582545766304,0.34922164217692236
1.1300000000000008,0.4476443485152446,0.37026251440641095,0.3509170558792025
1.1400000000000008,0.4498505550854591,0.3720698871072505,0.3526247201126983
1.1500000000000008,0.4520611163894971,0.3738879383645061,0.35434464385825837
1.1600000000000008,0.4542759719304722,0.3757166623476055,0.3560768349518888
1.1700000000000008,0.45649506252588407,0.37755605252001767,0.35782130001855106
1.1800000000000008,0.45871833021608993,0.37940610156879756,0.3595780444069745
1.1900000000000008,0.4609457181721054,0.3812668013349741,0.3613470721256912
1.2000000000000008,0.46317717060308483,0.38313814274499897,0.36312838578047746
1.2100000000000009,0.46541263266380917,0.38502011574347483,0.36492198651339125
1.2200000000000009,0.46765205036250335,0.3869127092273541,0.36672787394356676
1.2300000000000009,0.46989537046928403,0.3888159109818019,0.36854604610993136
1.2400000000000009,0.4721425404255196,0.3907297076178877,0.3703764994159797
1.2500000000000009,0.4743935082543699,0.3926540845122643,0.3722192285767379
1.260000000000001,0.47664822247275557,0.3945890257489765,0.3740742265680317
1.270000000000001,0.4789066320049842,0.3965345140635232,0.3759414845781579
1.280000000000001,0.4811686860982438,0.39849053078928753,0.37782099196204844
1.290000000000001,0.483434334240159,0.40045705580642654,0.37971273619799345
1.300000000000001,0.48570352607857253,0.40243406749330096,0.38161670284698307
1.310000000000001,0.48797621134371666,0.40442154268051383,0.38353287551471316
1.320000000000001,0.4902523397728986,0.40641945660759965,0.3854612358162749
1.330000000000001,0.4925318610378227,0.4084277828824066,0.3874017633435526
1.340000000000001,0.4948147246746382,0.41044649344318523,0.389354435635322
1.350000000000001,0.4971008800167992,0.4124755585233916,0.3913192281500397
1.360000000000001,0.4993902761307966,0.41451494661920135,0.3932961142413025
1.370000000000001,0.5016828617548065,0.4165646244597069,0.395285065135932
1.380000000000001,0.5039785852402827,0.41862455697976897,0.3972860499146405
1.390000000000001,0.5062773944965164,0.420694707295478,0.39929903549521834
1.400000000000001,0.5085792369381517,0.4227750366821644,0.40132398661816754
1.410000000000001,0.5108840594356561,0.4248655045549035,0.40336086583471537
1.420000000000001,0.5131918082687122,0.426966068451423,0.4054096334971007
1.430000000000001,0.515502429082499,0.4290766840173454,0.40747024775105695
1.440000000000001,0.5178158668468125,0.43119730499365977,0.4095426645303716
1.450000000000001,0.5201320658179709,0.4333278832063372,0.41162683755342877
1.460000000000001,0.5224509695034419,0.43546836855797316,0.4137227183216059
1.470000000000001,0.524772520629111,0.43761870902135624,0.4158302561194176
1.480000000000001,0.5270966611091208,0.4397788506348418,0.41794939801627207
1.490000000000001,0.5294233320181904,0.44194873749942,0.42008008886972736
1.500000000000001,0.5317524735663259,0.4441283117773521,0.4222222713301087
1.5100000000000011,0.534084025075827,0.44631751369225214,0.42437588584635844
1.5200000000000011,0.5364179249604965,0.44851628153049944,0.42654087067300017
1.5300000000000011,0.5387541107069478,0.4507245516438474,0.4287171618780723
1.5400000000000011,0.5410925188579093,0.4529422584531098,0.43090469335190995
1.5500000000000012,0.5434330849974305,0.45516933445280683,0.4331033968166509
1.5600000000000012,0.5457757437378781,0.45740571021664217,0.43531320183633315
1.5700000000000012,0.5481204287086252,0.4596513144037003,0.437534035827469
1.5800000000000012,0.5504670725463325,0.46190607376524384,0.43976582406997167
1.5900000000000012,0.5528156068867199,0.46416991315199996,0.44200848971831996
1.6000000000000012,0.5551659623577319,0.4664427555218343,0.44426195381285993
1.6100000000000012,0.5575180685740017,0.4687245219476979,0.446526135291122
1.6200000000000012,0.5598718541325203,0.4710151316257567,0.4488009509990658
1.6300000000000012,0.5622272466094216,0.473314501883608,0.4510863157021546
1.6400000000000012,0.5645841725577977,0.4756225481884927,0.45338214209616645
1.6500000000000012,0.5669425575064605,0.4779391841554249,0.455688340817666
1.6600000000000013,0.5693023259595696,0.48026432155515475,0.458004820454051
1.6700000000000013,0.5716634013970544,0.4825978703219025,0.4603314875531145
1.6800000000000013,0.5740257062757556,0.48493973856079264,0.4626682466320519
1.6900000000000013,0.5763891620312216,0.4872898325549274,0.46501500018585384
1.7000000000000013,0.5787536890800922,0.48964805677205453,0.4673716486950451
1.7100000000000013,0.581119206823017,0.4920143138707745,0.4697380906327139
1.7200000000000013,0.583485633648045,0.4943885047062516,0.4721142224708033
1.7300000000000013,0.5858528869344424,0.49677052833539453,0.47449993868563256
1.7400000000000013,0.5882208830568829,0.49916028202147555,0.47689513176262366
1.7500000000000013,0.5905895373899757,0.5015576612381656,0.47929969220021307
1.7600000000000013,0.5929587643130814,0.5039625596729773,0.48171350851295136
1.7700000000000014,0.5953284772153901,0.5063748692300909,0.48413646723376613
1.7800000000000014,0.597698588501221,0.5087944800325741,0.4865684529154124
1.7900000000000014,0.6000690095955168,0.5112212804239785,0.4890093481310939
1.8000000000000014,0.6024396509495068,0.5136551569693363,0.49145903347429365
1.8100000000000014,0.6048104220465179,0.5160959944555544,0.49391738755781356
1.8200000000000014,0.6071812314079084,0.5185436758912263,0.4963842870120558
1.8300000000000014,0.6095519865991128,0.5209980825058813,0.49885960648257344
1.8400000000000014,0.6119225942357798,0.5234590937486976,0.5013432186269271
1.8500000000000014,0.6142929599899933,0.5259265872867044,0.5038349941108822
1.8600000000000014,0.6166629885965664,0.5284004390025029,0.506334801603987
1.8700000000000014,0.619032583859404,0.5308805229915577,0.5088425077745962
1.8800000000000014,0.6214016486579232,0.5333667115590766,0.5113579772843648
1.8900000000000015,0.6237700849535396,0.5358588752165413,0.5138810727822917
1.9000000000000015,0.626137793796209,0.5383568826779249,0.5164116548983538
1.9100000000000015,0.6285046753310319,0.540860600855653,0.5189495822368083
1.9200000000000015,0.630870628804925,0.5433698948563527,0.5214947113692097
1.9300000000000015,0.6332355525733641,0.5458846279764569,0.52404689682723
1.9400000000000015,0.6355993441072066,0.5484046616977103,0.5266059910953362
1.9500000000000015,0.6379618999996038,0.5509298556826462,0.5291718446034067
1.9600000000000015,0.6403231159730113,0.5534600677700869,0.5317443057193558
1.9700000000000015,0.6426828868863185,0.5559951539707509,0.534323220741859
1.9800000000000015,0.6450411067421045,0.5585349684630075,0.5369084338932333
1.9900000000000015,0.6473976686940388,0.5610793635888695,0.5394997873125771
2.0000000000000013,0.649752465054449,0.5636281898502866,0.542097121049246
2.010000000000001,0.6521053873020715,0.5661812959058029,0.5447002730567357
2.020000000000001,0.6544563260900077,0.5687385285676654,0.5473090791870798
2.0300000000000007,0.656805171253911,0.5712997327994477,0.5499233731858318
2.0400000000000005,0.6591518118204294,0.5738647517142694,0.5525429866877295
2.0500000000000003,0.6614961360159252,0.5764334265736815,0.5551677492131205
2.06,0.6638380312755054,0.5790055967873005,0.5577974881652492
2.07,0.6661773842523933,0.5815810999132682,0.560432028828487
2.0799999999999996,0.668514080827661,0.5841597716596086,0.5630711943675956
2.0899999999999994,0.6708480061203732,0.5867414458865714,0.565714805828121
2.099999999999999,0.6731790444981565,0.5893259546100286,0.5683626821379966
2.109999999999999,0.6755070795882426,0.5919131280060135,0.5710146401104561
2.1199999999999988,0.6778319942890147,0.5945027944164746,0.5736704944483395
2.1299999999999986,0.680153670782097,0.5970947803563239,0.5763300577498807
2.1399999999999983,0.6824719905450194,0.5996889105218576,0.5789931405160671
2.149999999999998,0.6847868343645043,0.602285007800627,0.5816595511596577
2.159999999999998,0.6870980823504075,0.6048828932828372,0.5843290960159446
2.1699999999999977,0.6894056139503566,0.6074823862743457,0.5870015793553429
2.1799999999999975,0.6917093079651255,0.6100833043113373,0.5896768033978903
2.1899999999999973,0.6940090425647851,0.6126854631767482,0.592354568329739
2.199999999999997,0.6963046953056748,0.6152886769185126,0.595034672321722
2.209999999999997,0.698596143148227,0.6178927578696942,0.597716911550061
2.2199999999999966,0.7008832624756929,0.6204975166705765,0.6004010802192974
2.2299999999999964,0.7031659291138042,0.6231027622927767,0.6030869705875198
2.239999999999996,0.7054440183514148,0.6257083020654431,0.6057743729939502
2.249999999999996,0.7077174049621517,0.6283139417035923,0.6084630758889524
2.259999999999996,0.7099859632271248,0.6309194853386536,0.6111528658665357
2.2699999999999956,0.7122495669587183,0.6335247355512623,0.6138435276993983
2.2799999999999954,0.714508089525512,0.6361294934063596,0.6165348443765715
2.289999999999995,0.7167614038783505,0.6387335584906411,0.6192265971437138
2.299999999999995,0.7190093825776055,0.6413367289523992,0.6219185655460977
2.3099999999999947,0.7212518978216497,0.6439388015437943,0.6246105274743305
2.3199999999999945,0.7234888214765739,0.6465395716655898,0.6273022592128439
2.3299999999999943,0.7257200251071727,0.6491388334143825,0.629993535491185
2.339999999999994,0.7279453800092123,0.6517363796323444,0.6326841295381275
2.349999999999994,0.7301647572430097,0.6543320019595026,0.6353738131386257
2.3599999999999937,0.7323780276683318,0.6569254908885704,0.6380623566936301
2.3699999999999934,0.7345850619806288,0.6595166358223313,0.640749529282757
2.3799999999999932,0.7367857307486071,0.6621052251335793,0.6434350987298223
2.389999999999993,0.7389799044531558,0.6646910462276223,0.646118831671239
2.399999999999993,0.7411674535276132,0.6672738856073213,0.6488004936272483
2.4099999999999926,0.743348248399392,0.6698535289406671,0.6514798490759859
2.4199999999999924,0.7455221595329321,0.6724297611308571,0.6541566615303384
2.429999999999992,0.7476890574739908,0.6750023663888534,0.656830693617569
2.439999999999992,0.7498488128952434,0.6775711283083848,0.6595017071616702
2.4499999999999917,0.7520012966431835,0.6801358299433465,0.6621694632683872
2.4599999999999915,0.7541463797862852,0.6826962538875546,0.664833722412872
2.4699999999999913,0.7562839336644228,0.6852521823568003,0.6674942445298947
2.479999999999991,0.7584138299394904,0.687803397273136,0.6701507891065474
2.489999999999991,0.7605359406472022,0.6903496803513309,0.672803115277363
2.4999999999999907,0.7626501382500218,0.6928908131874205,0.6754509819217702
2.5099999999999905,0.7647562956911845,0.6954265773492649,0.678094147763785
2.5199999999999902,0.7668542864497523,0.6979567544690346,0.6807323714738551
2.52999999999999,0.7689439845966557,0.7004811263375232,0.6833654117727401
2.53999999999999,0.7710252648516589,0.7029994750001934,0.685993027537327
2.5499999999999896,0.7730980026411909,0.7055115828548406,0.688614977908253
2.5599999999999894,0.7751620741569646,0.7080172327507748,0.6912310223992273
2.569999999999989,0.7772173564153341,0.7105162080893953,0.6938409210079106
2.579999999999989,0.779263727317294,0.7130082929260385,0.6964444343282246
2.5899999999999888,0.7813010657090581,0.715493272072965,0.6990413236639417
2.5999999999999885,0.783329251443134,0.7179709312033705,0.7016313511434297
2.6099999999999883,0.7853481654398011,0.7204410569562606,0.7042142798353754
2.619999999999988,0.7873576897489226,0.7229034370420672,0.7067898738653533
2.629999999999988,0.789357707611985,0.7253578603488581,0.7093578985330763
2.6399999999999877,0.7913481035242851,0.7278041170489823,0.7119181204301566
2.6499999999999875,0.7933287632971655,0.7302419987060124,0.7144703075582239
2.6599999999999873,0.7952995741202059,0.7326712983818275,0.7170142294472328
2.669999999999987,0.7972604246232724,0.735091810743674,0.7195496572737745
2.679999999999987,0.7992112049383265,0.7375033321710582,0.7220763639792411
2.6899999999999866,0.8011518067608954,0.7399056608623029,0.7245941243876548
2.6999999999999864,0.8030821234111029,0.7422985969406123,0.7271027153229896
2.709999999999986,0.8050020498941629,0.7446819425594892,0.7296019157258207
2.719999999999986,0.8069114829602337,0.7470555020073352,0.7320915067691105
2.7299999999999858,0.808810321163533,0.7494190818110819,0.7345712719729691
2.7399999999999856,0.8106984649206174,0.751772490838695,0.7370409973182145
2.7499999999999853,0.8125758165677233,0.754115540400388,0.7395004713585541
2.759999999999985,0.814442280417077,0.7564480443483934,0.7419494853312225
2.769999999999985,0.8162977628120768,0.7587698191751447,0.7443878332659117
2.7799999999999847,0.8181421721812502,0.7610806841097029,0.746815312091816
2.7899999999999845,0.8199754190908963,0.7633804612122945,0.7492317217426441
2.7999999999999843,0.8217974162963305,0.7656689754668153,0.7516368652594365
2.809999999999984,0.8236080787916304,0.7679460548711486,0.7540305488910282
2.819999999999984,0.8254073238578128,0.7702115305251734,0.7564125821920136
2.8299999999999836,0.8271950711093534,0.7724652367163297,0.7587827781180738
2.8399999999999834,0.8289712425389716,0.7747070110026055,0.761140953118514
2.849999999999983,0.830735762560612,0.7769366942928414,0.7634869272258987
2.859999999999983,0.8324885580505429,0.7791541309242114,0.7658205241426285
2.869999999999983,0.8342295583865151,0.7813591687368018,0.7681415713243734
2.8799999999999826,0.8359586954849135,0.7835516591451556,0.7704499000602161
2.8899999999999824,0.8376759038358392,0.7857314572067017,0.7727453455494172
2.899999999999982,0.8393811205360799,0.7878984216869792,0.775027746974704
2.909999999999982,0.8410742853199105,0.7900524151215562,0.7772969475719677
2.9199999999999817,0.8427553405876784,0.7921933038745884,0.7795527946963159
2.9299999999999815,0.8444242314321407,0.7943209581939312,0.7817951398843788
2.9399999999999813,0.8460809056625134,0.7964352522627469,0.7840238389128052
2.949999999999981,0.8477253138261984,0.7985360642475523,0.7862387518528907
2.959999999999981,0.8493574092281764,0.8006232763426643,0.7884397431212863
2.9699999999999807,0.8509771479480278,0.8026967748109902,0.7906266815267309
2.9799999999999804,0.8525844888545766,0.8047564500211363,0.792799440312776
2.9899999999999802,0.8541793936181484,0.8068021964808115,0.7949578971964772
2.99999999999998,0.855761826720426,0.8088339128665031,0.7971019344030223
3.00999999999998,0.8573317554619088,0.8108515020494116,0.7992314386962873
3.0199999999999796,0.858889149966984,0.8128548711176478,0.8013463014053137
3.0299999999999794,0.860433983186603,0.8148439313946831,0.8034464184467032
3.039999999999979,0.8619662308985887,0.816818598454081,0.8055316903429541
3.049999999999979,0.8634858717055905,0.8187787921305042,0.8076020222367326
3.0599999999999787,0.8649928870306967,0.8207244365270412,0.8096573239011273
3.0699999999999785,0.8664872611107416,0.8226554600188698,0.8116975097459018
3.0799999999999783,0.8679689809873354,0.8245717952532963,0.8137224988197865
3.089999999999978,0.8694380364956423,0.8264733791462198,0.8157322148088642
3.099999999999978,0.8708944202509553,0.8283601528750595,0.8177265860310855
3.1099999999999777,0.8723381276331017,0.8302320618682079,0.8197055454269844
3.1199999999999775,0.8737691567687232,0.8320890557910655,0.8216690305466511
3.1299999999999772,0.8751875085114851,0.8339310885287188,0.8236169835330271
3.139999999999977,0.876593186420252,0.8357581181653353,0.8255493511016061
3.149999999999977,0.8779861967353018,0.8375701069603568,0.8274660845166205
3.1599999999999766,0.8793665483526185,0.839367021321548,0.8293671395637803
3.1699999999999764,0.8807342527963282,0.8411488317750068,0.8312524765196763
3.179999999999976,0.8820893241893437,0.8429155129322132,0.8331220601179307
3.189999999999976,0.8834317792222672,0.8446670434541939,0.8349758595121755
3.1999999999999758,0.8847616371206375,0.8464034060129251,0.836813848235997
3.2099999999999755,0.8860789196105625,0.848124587250036,0.8386360041599045
3.2199999999999753,0.8873836508828313,0.8498305777329399,0.840442309445467
3.229999999999975,0.8886758575555513,0.8515213719084733,0.8422327504967038
3.239999999999975,0.8899555686353964,0.8531969680541551,0.8440073179088448
3.2499999999999747,0.8912228154775317,0.8548573682271728,0.8457660064145831
3.2599999999999745,0.8924776317442908,0.8565025782111947,0.8475088148279206
3.2699999999999743,0.8937200533626681,0.8581326074611164,0.8492357459857285
3.279999999999974,0.894950118480709,0.8597474690458538,0.85094680668714
3.289999999999974,0.8961678674228735,0.8613471795892909,0.8526420076308951
3.2999999999999736,0.8973733426444278,0.8629317592094836,0.8543213633507475
3.3099999999999734,0.8985665886849604,0.8645012314562357,0.8559848921490545
3.319999999999973,0.8997476521210794,0.8660556232471558,0.8576326160286749
3.329999999999973,0.9009165815183648,0.8675949648023004,0.8592645606232842
3.3399999999999728,0.9020734273826545,0.8691192895775108,0.8608807551262249
3.3499999999999726,0.9032182421107263,0.8706286341965531,0.8624812322180098
3.3599999999999723,0.9043510799404505,0.8721230383821684,0.864066027992598
3.369999999999972,0.9054719969004793,0.8736025448861313,0.8656351818825443
3.379999999999972,0.9065810507595419,0.87506719941843,0.8671887365831521
3.3899999999999717,0.9076783009754108,0.8765170505756588,0.8687267379757208
3.3999999999999715,0.908763808643605,0.8779521497687333,0.8702492350500153
3.4099999999999713,0.9098376364458909,0.8793725511500193,0.8717562798260514
3.419999999999971,0.910899848598649,0.8807783115399765,0.8732479272753084
3.429999999999971,0.9119505108011572,0.8821694903534002,0.8747242352414609
3.4399999999999706,0.912989690183861,0.8835461495253745,0.8761852643607528
3.4499999999999704,0.9140174552566765,0.8849083534370011,0.8776310779820823
3.45999999999997,0.9150338758573892,0.8862561688410088,0.8790617420869138
3.46999999999997,0.9160390231002002,0.8875896647873196,0.8804773252090994
3.47999999999997,0.9170329693244632,0.8889089125486516,0.8818778983546987
3.4899999999999696,0.9180157880436802,0.8902139855462482,0.8832635349218902
3.4999999999999694,0.9189875538947836,0.8915049592757995,0.8846343106210536
3.509999999999969,0.9199483425877638,0.8927819112336293,0.8859903033950955
3.519999999999969,0.9208982308556743,0.8940449208432255,0.8873315933401132
3.5299999999999687,0.9218372964050736,0.8952940693821777,0.8886582626264538
3.5399999999999685,0.9227656178669253,0.8965294399095878,0.8899703954202534
3.5499999999999683,0.9236832747480024,0.8977511171940097,0.8912680778055115
3.559999999999968,0.9245903473828351,0.8989591876419901,0.8925513977067789
3.569999999999968,0.9254869168862259,0.9001537392272497,0.8938204448125056
3.5799999999999677,0.9263730651063771,0.9013348614205791,0.8950753104991295
3.5899999999999674,0.9272488745786422,0.902502645120472,0.8963160877559294
3.5999999999999672,0.9281144284799524,0.903657182584576,0.8975428711107318
3.609999999999967,0.9289698105839219,0.9047985673619778,0.8987557565564919
3.619999999999967,0.9298151052166708,0.9059268942263787,0.8999548414788057
3.6299999999999666,0.9306503972133807,0.9070422591101996,0.9011402245844045
3.6399999999999664,0.9314757718756086,0.9081447590396432,0.902312005830652
3.649999999999966,0.9322913149293722,0.9092344920707619,0.9034702863561094
3.659999999999966,0.9330971124840277,0.9103115572265434,0.9046151684121724
3.6699999999999657,0.9338932509919543,0.911376054435067,0.9057467552958451
3.6799999999999655,0.9346798172090557,0.9124280844687266,0.9068651512836443
3.6899999999999653,0.9354568981560994,0.9134677488845753,0.9079704615666941
3.699999999999965,0.9362245810808941,0.9144951499657884,0.909062792187012
3.709999999999965,0.9369829534213219,0.9155103906642806,0.9101422499750202
3.7199999999999647,0.9377321027692247,0.916513574544484,0.9112089424882988
3.7299999999999645,0.9384721168351631,0.9175048057283028,0.9122629779515878
3.7399999999999642,0.9392030834140387,0.9184841888412666,0.9133044651980736
3.749999999999964,0.9399250903515947,0.9194518289598774,0.914333513611948
3.759999999999964,0.9406382255117883,0.9204078315601716,0.9153502330722674
3.7699999999999636,0.9413425767450446,0.9213523024675014,0.9163547338981157
3.7799999999999634,0.9420382318573826,0.9222853478075304,0.9173471267950672
3.789999999999963,0.9427252785804185,0.9232070739584664,0.9183275228029784
3.799999999999963,0.9434038045422444,0.9241175875045083,0.9192960332450744
3.8099999999999627,0.944073897239172,0.9250169951905276,0.9202527696783664
3.8199999999999625,0.9447356440083474,0.9259054038779735,0.92119784384538
3.8299999999999623,0.9453891320012217,0.9267829205019974,0.9221313676271914
3.839999999999962,0.9460344481578808,0.9276496520297987,0.9230534529977781
3.849999999999962,0.9466716791822171,0.9285057054201792,0.9239642119796697
3.8599999999999617,0.9473009115179496,0.9293511875843034,0.9248637566008917
3.8699999999999615,0.9479222313254676,0.9301862053476543,0.9257521988532009
3.8799999999999613,0.9485357244595048,0.9310108654131786,0.926629650651597
3.889999999999961,0.9491414764476224,0.9318252743256081,0.9274962237951045
3.899999999999961,0.9497395724694977,0.9326295384369456,0.9283520299288075
3.9099999999999606,0.9503300973370076,0.9334237638731047,0.9291971805071289
3.9199999999999604,0.9509131354750899,0.9342080565016917,0.9300317867583421
3.92999999999996,0.951488770903379,0.9349825219009144,0.9308559596502981
3.93999999999996,0.9520570872185987,0.9357472653295988,0.9316698098573489
3.9499999999999598,0.9526181675777001,0.9365023916983105,0.9324734477284631
3.9599999999999596,0.9531720946817375,0.9372480055415473,0.9332669832564998
3.9699999999999593,0.9537189507604584,0.93798421099101,0.9340505260486478
3.979999999999959,0.9542588175576062,0.9387111117499057,0.9348241852979806
3.989999999999959,0.9547917763169155,0.9394288110682935,0.935588069756138
3.9999999999999587,0.9553179077687848,0.9401374117194418,0.9363422877071059
4.009999999999959,0.9558372921176229,0.9408370159771728,0.9370869469420604
4.019999999999959,0.9563500090298384,0.9415277255941897,0.9378221547352776
4.0299999999999585,0.9568561376224745,0.942209641781363,0.9385480178210852
4.039999999999958,0.9573557564524666,0.9428828651879495,0.9392646423718203
4.049999999999958,0.9578489435065098,0.9435474958827348,0.939972133976791
4.059999999999958,0.9583357761915174,0.9442036333360755,0.940670597622215
4.069999999999958,0.9588163313256697,0.944851376402821,0.9413601376721088
4.079999999999957,0.959290685130021,0.9454908233060972,0.9420408578501163
4.089999999999957,0.9597589132206659,0.9461220716219293,0.9427128612222452
4.099999999999957,0.9602210906014388,0.9467452182646923,0.9433762501805056
4.109999999999957,0.9606772916571398,0.9473603594733551,0.9440311264274088
4.119999999999957,0.9611275901472712,0.947967590798514,0.9446775909613248
4.129999999999956,0.9615720592002702,0.9485670070901882,0.9453157440626676
4.139999999999956,0.9620107713082191,0.9491587024863507,0.9459456852808835
4.149999999999956,0.9624437983220308,0.9497427704021993,0.9465675134222415
4.159999999999956,0.9628712114470801,0.9503193035201094,0.9471813265383667
4.1699999999999555,0.9632930812392836,0.9508883937802977,0.9477872219155512
4.179999999999955,0.9637094776016004,0.9514501323721284,0.9483852960647604
4.189999999999955,0.9641204697809524,0.9520046097260834,0.9489756447123661
4.199999999999955,0.9645261263655401,0.9525519155063542,0.9495583627915577
4.209999999999955,0.9649265152825492,0.9530921386040444,0.9501335444344182
4.2199999999999545,0.9653217037962325,0.9536253671309635,0.9507012829646462
4.229999999999954,0.9657117585063535,0.9541516884140016,0.9512616708909136
4.239999999999954,0.96609674534698,0.9546711889900462,0.9518147999008129
4.249999999999954,0.9664767295856154,0.9551839546014531,0.9523607608554125
4.259999999999954,0.9668517758226555,0.9556900701920248,0.9528996437843671
4.269999999999953,0.9672219479911645,0.9561896199035034,0.9534315378815881
4.279999999999953,0.9675873093569451,0.9566826870725474,0.953956531501448
4.289999999999953,0.9679479225189075,0.957169354228173,0.9544747121554893
4.299999999999953,0.9683038494097163,0.9576497030896653,0.9549861665096526
4.3099999999999525,0.9686551512967047,0.9581238145649094,0.9554909803819606
4.319999999999952,0.9690018887830526,0.9585917687491624,0.9559892387406899
4.329999999999952,0.9693441218092058,0.9590536449242171,0.9564810257029699
4.339999999999952,0.9696819096545435,0.9595095215579752,0.9569664245338332
4.349999999999952,0.9700153109392632,0.9599594763043824,0.9574455176456621
4.3599999999999515,0.9703443836264931,0.9604035860037431,0.9579183865980556
4.369999999999951,0.9706691850246099,0.9608419266833685,0.9583851120980582
4.379999999999951,0.9709897717897563,0.9612745735585768,0.9588457740007819
4.389999999999951,0.9713061999285489,0.9617016010340041,0.959300451310368
4.399999999999951,0.9716185248009716,0.9621230827052277,0.9597492221812918
4.40999999999995,0.9719268011234392,0.9625390913606928,0.9601921639200062
4.41999999999995,0.972231082972028,0.9629496989839107,0.9606293529868813
4.42999999999995,0.9725314237858628,0.963354976755945,0.9610608649984654
4.43999999999995,0.9728278763706534,0.9637549950581398,0.9614867747300114
4.4499999999999496,0.9731204929023727,0.96414982347511,0.9619071561182944
4.459999999999949,0.9734093249310675,0.9645395307979621,0.9623220822646856
4.469999999999949,0.9736944233847984,0.9649241850277436,0.9627316254384799
4.479999999999949,0.9739758385737014,0.9653038533791098,0.963135857080462
4.489999999999949,0.9742536201941538,0.9656786022841871,0.9635348478066954
4.4999999999999485,0.9745278173330586,0.966048497396642,0.9639286674125379
4.509999999999948,0.9747984784722152,0.9664136035959252,0.9643173848768527
4.519999999999948,0.9750656514927994,0.966773984991702,0.9647010683664275
4.529999999999948,0.9753293836799166,0.9671297049284374,0.9650797852405677
4.539999999999948,0.9755897217272465,0.9674808259901466,0.9654536020558717
4.549999999999947,0.9758467117417581,0.9678274100052908,0.9658225845711741
4.559999999999947,0.9761003992485019,0.9681695180518133,0.9661867977526412
4.569999999999947,0.9763508291954608,0.9685072104623071,0.9665463057790187
4.579999999999947,0.9765980459584629,0.9688405468293086,0.9669011720470201
4.589999999999947,0.9768420933461541,0.9691695860107015,0.9672514591768383
4.599999999999946,0.9770830146050183,0.9694943861352379,0.9675972290177927
4.609999999999946,0.9773208524244431,0.9698150046081541,0.9679385426540819
4.619999999999946,0.9775556489418256,0.9701314981168863,0.9682754604106514
4.629999999999946,0.9777874457477223,0.9704439226368656,0.9686080418591514
4.6399999999999455,0.9780162838910261,0.9707523334374071,0.9689363458240023
4.649999999999945,0.9782422038841734,0.9710567850876614,0.9692604303885333
4.659999999999945,0.9784652457083769,0.9713573314626405,0.9695803529012064
4.669999999999945,0.9786854488188859,0.9716540257493114,0.9698961699819177
4.679999999999945,0.9789028521502559,0.9719469204527375,0.9702079375283579
4.689999999999944,0.9791174941216392,0.9722360674022796,0.9705157107224398
4.699999999999944,0.9793294126420851,0.9725215177578422,0.9708195440367815
4.709999999999944,0.9795386451158503,0.9728033220161555,0.9711194912412318
4.719999999999944,0.9797452284477115,0.9730815300171052,0.9714156054094536
4.729999999999944,0.9799491990482864,0.9733561909500865,0.9717079389255365
4.739999999999943,0.9801505928393455,0.9736273533603835,0.971996543490643
4.749999999999943,0.9803494452591351,0.9738950651555822,0.9722814701296939
4.759999999999943,0.9805457912676803,0.9741593736119942,0.9725627691980727
4.769999999999943,0.9807396653520902,0.9744203253811005,0.9728404903883531
4.7799999999999425,0.9809311015318499,0.9746779664959973,0.973114682737034
4.789999999999942,0.9811201333641005,0.9749323423778649,0.9733853946313059
4.799999999999942,0.9813067939489072,0.9751834978424319,0.973652673815813
4.809999999999942,0.9814911159345053,0.9754314771064345,0.9739165673994168
4.819999999999942,0.9816731315225361,0.9756763237940856,0.974177121861973
4.8299999999999415,0.9818528724732568,0.9759180809435306,0.9744343830610991
4.839999999999941,0.982030370110731,0.9761567910132989,0.9746883962389408
4.849999999999941,0.9822056553279988,0.9763924958887401,0.9749392060289254
4.859999999999941,0.9823787585922166,0.9766252368884509,0.9751868564625095
4.869999999999941,0.9825497099497742,0.9768550547706804,0.9754313909759069
4.87999999999994,0.982718539031384,0.9770819897397222,0.9756728524168067
4.88999999999994,0.9828852750571414,0.9773060814522821,0.9759112830510673
4.89999999999994,0.9830499468415527,0.9775273690238194,0.9761467245693861
4.90999999999994,0.9832125827985347,0.9777458910348691,0.9763792180939526
4.9199999999999395,0.9833732109463819,0.9779616855373342,0.9766088041850723
4.929999999999939,0.983531858912697,0.9781747900607464,0.9768355228477588
4.939999999999939,0.9836885539392901,0.9783852416184965,0.9770594135382981
4.949999999999939,0.98384332288704,0.9785930767140321,0.97728051517078
4.959999999999939,0.9839961922407239,0.9787983313470251,0.9774988661236004
4.9699999999999385,0.9841471881138049,0.9790010410194948,0.9777145042459173
4.979999999999938,0.9842963362531814,0.9792012407418987,0.977927466864078
4.989999999999938,0.9844436620439065,0.9793989650391864,0.9781377907880063
4.999999999999938,0.9845891905138571,0.9795942479568052,0.9783455123175422
5.009999999999938,0.9847329463383719,0.9797871230666769,0.9785506672487532
5.019999999999937,0.9848749538448438,0.9799776234731195,0.9787532908801884
5.029999999999937,0.9850152370172756,0.9801657818187351,0.9789534180191001
5.039999999999937,0.9851538195007912,0.9803516302902441,0.9791510829876072
5.049999999999937,0.9852907246061097,0.9805352006242869,0.9793463196288311
5.0599999999999365,0.9854259753139717,0.9807165241131655,0.9795391613129639
5.069999999999936,0.9855595942795302,0.9808956316105463,0.9797296409433003
5.079999999999936,0.9856916038366903,0.981072553537114,0.9799177909622199
5.089999999999936,0.9858220260024171,0.9812473198861782,0.9801036433571185
5.099999999999936,0.9859508824809892,0.9814199602292244,0.9802872296662832
5.1099999999999355,0.9860781946682204,0.9815905037214254,0.9804685809847267
5.119999999999935,0.9862039836556292,0.9817589791070971,0.9806477279699641
5.129999999999935,0.9863282702345664,0.9819254147251019,0.9808247008477357
5.139999999999935,0.9864510749003046,0.9820898385142038,0.9809995294176787
5.149999999999935,0.9865724178560772,0.9822522780183773,0.9811722430589522
5.159999999999934,0.9866923190170789,0.9824127603920515,0.9813428707357946
5.169999999999934,0.9868107980144203,0.9825713124053194,0.9815114410030441
5.179999999999934,0.986927874199037,0.9827279604490791,0.9816779820115895
5.189999999999934,0.9870435666455606,0.9828827305401313,0.9818425215137739
5.199999999999934,0.9871578941561397,0.9830356483262279,0.98200508686875
5.209999999999933,0.9872708752642222,0.9831867390910564,0.9821657050477649
5.219999999999933,0.9873825282382915,0.9833360277591826,0.9823244026394053
5.229999999999933,0.9874928710855604,0.9834835389009325,0.9824812058547755
5.239999999999933,0.9876019215556223,0.9836292967372293,0.982636140532631
5.2499999999999325,0.9877096971440572,0.9837733251443674,0.9827892321444449
5.259999999999932,0.9878162150959987,0.9839156476587493,0.9829405057994369
5.269999999999932,0.9879214924096565,0.9840562874815513,0.9830899862495248
5.279999999999932,0.9880255458397912,0.9841952674833467,0.9832376978942357
5.289999999999932,0.9881283919011565,0.9843326102086776,0.9833836647855578
5.299999999999931,0.9882300468718928,0.9844683378805754,0.983527910632746
5.309999999999931,0.9883305267968806,0.9846024724050162,0.9836704588070501
5.319999999999931,0.9884298474910518,0.9847350353753421,0.9838113323464147
5.329999999999931,0.9885280245426614,0.9848660480766169,0.9839505539601058
5.339999999999931,0.9886250733165143,0.984995531489936,0.9840881460332915
5.34999999999993,0.9887210089571579,0.9851235062966873,0.9842241306315697
5.35999999999993,0.988815846392024,0.9852499928827513,0.984358529505433
5.36999999999993,0.9889096003345443,0.9853750113426623,0.9844913640946917
5.37999999999993,0.9890022852872118,0.9854985814837126,0.9846226555328377
5.3899999999999295,0.98909391554461,0.9856207228299994,0.9847524246513467
5.399999999999929,0.9891845051964057,0.9857414546264394,0.9848806919839479
5.409999999999929,0.9892740681302945,0.9858607958427135,0.9850074777708182
5.419999999999929,0.9893626180349131,0.9859787651771801,0.9851328019627469
5.429999999999929,0.989450168402713,0.9860953810607218,0.985256684225224
5.4399999999999284,0.9895367325327953,0.9862106616605608,0.9853791439425021
5.449999999999928,0.9896223235337052,0.9863246248840091,0.985500200221585
5.459999999999928,0.9897069543261934,0.9864372883821837,0.9856198718961813
5.469999999999928,0.9897906376459396,0.9865486695536667,0.9857381775305984
5.479999999999928,0.9898733860462384,0.9866587855481233,0.9858551354235945
5.489999999999927,0.9899552119006471,0.9867676532698649,0.9859707636121694
5.499999999999927,0.9900361274055995,0.9868752893813735,0.9860850798753169
5.509999999999927,0.9901161445829884,0.9869817103067763,0.9861981017377233
5.519999999999927,0.9901952752827006,0.9870869322352742,0.9863098464734177
5.5299999999999265,0.9902735311851341,0.9871909711245286,0.9864203311093772
5.539999999999926,0.9903509238036644,0.9872938427039959,0.9865295724290788
5.549999999999926,0.9904274644870871,0.9873955624782264,0.9866375869760112
5.559999999999926,0.9905031644220228,0.9874961457301096,0.9867443910571312
5.569999999999926,0.9905780346352897,0.987595607524085,0.9868500007462838
5.5799999999999255,0.9906520859962418,0.9876939627093028,0.9869544318875679
5.589999999999925,0.9907253292190774,0.9877912259227469,0.9870577000986642
5.599999999999925,0.9907977748651096,0.9878874115923097,0.9871598207741097
5.609999999999925,0.9908694333450127,0.9879825339398294,0.9872608090885335
5.619999999999925,0.9909403149210287,0.9880766069840852,0.9873606799998492
5.629999999999924,0.9910104297091511,0.9881696445437506,0.9874594482524004
5.639999999999924,0.9910797876812684,0.988261660240302,0.9875571283800605
5.649999999999924,0.9911483986672849,0.9883526675008953,0.987653734709298
5.659999999999924,0.9912162723572093,0.988442679561199,0.9877492813621964
5.6699999999999235,0.9912834183032115,0.9885317094681841,0.9878437822594273
5.679999999999923,0.99134984592165,0.9886197700828796,0.987937251123187
5.689999999999923,0.991415564495074,0.9887068740830888,0.9880297014800925
5.699999999999923,0.991480583174193,0.9887930339660662,0.9881211466640345
5.709999999999923,0.9915449109798177,0.988878262051156,0.9882115998189905
5.7199999999999225,0.9916085568047789,0.9889625704824004,0.9883010739018059
5.729999999999922,0.9916715294158098,0.989045971231098,0.98838958168492
5.739999999999922,0.9917338374554087,0.9891284760983403,0.9884771357590733
5.749999999999922,0.9917954894436682,0.9892100967175033,0.9885637485359621
5.759999999999922,0.9918564937800847,0.9892908445567001,0.9886494322508541
5.769999999999921,0.9919168587453369,0.989370730921217,0.988734198965187
5.779999999999921,0.9919765925030397,0.9894497669558902,0.9888180605691027
5.789999999999921,0.992035703101472,0.9895279636474673,0.9889010287839661
5.799999999999921,0.9920941984752775,0.989605331826924,0.9889831151648356
5.809999999999921,0.9921520864471478,0.9896818821717575,0.9890643311029099
5.81999999999992,0.9922093747294728,0.9897576252082338,0.9891446878279241
5.82999999999992,0.9922660709259686,0.9898325713136147,0.9892241964105262
5.83999999999992,0.9923221825332857,0.9899067307183493,0.9893028677646153
5.84999999999992,0.992377716942588,0.9899801135082272,0.989380712649637
5.8599999999999195,0.9924326814411127,0.990052729626507,0.9894577416728556
5.869999999999919,0.9924870832137043,0.9901245888760183,0.9895339652915968
5.879999999999919,0.9925409293443295,0.9901957009212203,0.9896093938154431
5.889999999999919,0.9925942268175637,0.9902660752902404,0.9896840374084095
5.899999999999919,0.9926469825200641,0.9903357213768826,0.9897579060910873
5.909999999999918,0.9926992032420102,0.9904046484425986,0.9898310097427456
5.919999999999918,0.9927508956785338,0.9904728656184411,0.9899033581034178
5.929999999999918,0.9928020664311206,0.9905403819069833,0.989974960775949
5.939999999999918,0.992852722008992,0.9906072061842046,0.9900458272280077
5.949999999999918,0.9929028688304706,0.9906733472013591,0.9901159667940812
5.959999999999917,0.9929525132243194,0.9907388135868124,0.9901853886774357
5.969999999999917,0.9930016614310639,0.9908036138478471,0.9902541019520429
5.979999999999917,0.9930503196042972,0.9908677563724456,0.9903221155644827
5.989999999999917,0.9930984938119588,0.9909312494310503,0.990389438335823
5.9999999999999165,0.9931461900376014,0.9909941011782911,0.9904560789634635
6.009999999999916,0.9931934141816336,0.9910563196546882,0.9905220460229519
6.019999999999916,0.9932401720625468,0.991117912788336,0.9905873479697834
6.029999999999916,0.9932864694181258,0.9911788883965577,0.9906519931411656
6.039999999999916,0.9933323119066333,0.99123925418753,0.9907159897577542
6.0499999999999154,0.993377705107984,0.9912990177618946,0.9907793459253722
6.059999999999915,0.9934226545249008,0.9913581866143397,0.9908420696366994
6.069999999999915,0.9934671655840484,0.991416768135155,0.9909041687729316
6.079999999999915,0.9935112436371565,0.9914747696117736,0.9909656511054279
6.089999999999915,0.9935548939621185,0.9915321982302779,0.9910265242973177
6.099999999999914,0.9935981217640812,0.9915890610768947,0.9910867959050982
6.109999999999914,0.9936409321765153,0.9916453651394602,0.9911464733801965
6.119999999999914,0.9936833302622669,0.9917011173088693,0.99120556407052
6.129999999999914,0.9937253210145969,0.9917563243804979,0.9912640752219731
6.1399999999999135,0.9937669093582044,0.991810993055607,0.9913220139799577
6.149999999999913,0.9938081001502299,0.9918651299427224,0.9913793873908455
6.159999999999913,0.9938488981812519,0.9919187415590005,0.9914362024034375
6.169999999999913,0.993889308176261,0.9919718343315672,0.9914924658703937
6.179999999999913,0.9939293347956232,0.9920244145988418,0.9915481845496465
6.1899999999999125,0.9939689826360271,0.9920764886118341,0.9916033651057858
6.199999999999912,0.9940082562314171,0.9921280625354314,0.991658014111435
6.209999999999912,0.9940471600539119,0.9921791424496554,0.9917121380485914
6.219999999999912,0.9940856985147104,0.9922297343509112,0.9917657433099614
6.229999999999912,0.9941238759649849,0.992279844153211,0.9918188362002676
6.239999999999911,0.9941616966967569,0.9923294776893813,0.9918714229375374
6.249999999999911,0.9941991649437643,0.9923786407122502,0.9919235096543717
6.259999999999911,0.9942362848823109,0.9924273388958197,0.9919751023991968
6.269999999999911,0.994273060632106,0.9924755778364179,0.9920262071374959
6.2799999999999105,0.9943094962570921,0.9925233630538375,0.9920768297530238
6.28999999999991,0.9943455957662579,0.9925706999924507,0.992126976048999
6.29999999999991,0.9943813631144394,0.9926175940223148,0.9921766517492836
6.30999999999991,0.9944168022031082,0.9926640504402574,0.9922258624995448
6.31999999999991,0.9944519168811518,0.9927100744709432,0.9922746138683911
6.3299999999999095,0.9944867109456362,0.99275567126793,0.9923229113485034
6.339999999999909,0.994521188142563,0.9928008459147051,0.9923707603577405
6.349999999999909,0.9945553521676077,0.9928456034257042,0.9924181662402283
6.359999999999909,0.9945892066668577,0.9928899487473246,0.9924651342674413
6.369999999999909,0.994622755237525,0.9929338867589095,0.9925116696392555
6.379999999999908,0.9946560014286614,0.9929774222737262,0.9925577774849924
6.389999999999908,0.994688948741856,0.9930205600399314,0.9926034628644503
6.399999999999908,0.9947216006319198,0.9930633047415128,0.9926487307689111
6.409999999999908,0.9947539605075697,0.9931056609992257,0.9926935861221398
6.419999999999908,0.9947860317320905,0.9931476333715126,0.992738033781368
6.429999999999907,0.9948178176239946,0.9931892263554012,0.9927820785382528
6.439999999999907,0.9948493214576711,0.9932304443874074,0.9928257251198414
6.449999999999907,0.9948805464640185,0.9932712918444014,0.9928689781894972
6.459999999999907,0.9949114958310791,0.9933117730444811,0.9929118423478317
6.4699999999999065,0.9949421727046529,0.9933518922478198,0.9929543221336115
6.479999999999906,0.9949725801889084,0.9933916536575054,0.9929964220246545
6.489999999999906,0.9950027213469828,0.9934310614203667,0.9930381464387128
6.499999999999906,0.9950325992015729,0.9934701196277905,0.993079499734345
6.509999999999906,0.995062216735516,0.9935088323165167,0.9931204862117669
6.519999999999905,0.9950915768923647,0.9935472034694314,0.9931611101136981
6.529999999999905,0.9951206825769507,0.9935852370163493,0.9932013756261988
6.539999999999905,0.9951495366559406,0.9936229368347692,0.9932412868794762
6.549999999999905,0.9951781419583845,0.9936603067506377,0.993280847948701
6.559999999999905,0.9952065012762548,0.9936973505390873,0.9933200628547953
6.569999999999904,0.9952346173649774,0.9937340719251712,0.9933589355652196
6.579999999999904,0.9952624929439537,0.9937704745845789,0.9933974699947351
6.589999999999904,0.9952901306970798,0.9938065621443556,0.9934356700061744
6.599999999999904,0.9953175332732505,0.993842338183591,0.9934735394111761
6.6099999999999035,0.9953447032868594,0.9938778062341151,0.9935110819709291
6.619999999999903,0.9953716433182939,0.9939129697811739,0.9935483013968939
6.629999999999903,0.9953983559144175,0.9939478322640999,0.9935852013515205
6.639999999999903,0.9954248435890497,0.9939823970769673,0.9936217854489469
6.649999999999903,0.9954511088234346,0.9940166675692427,0.9936580572556947
6.659999999999902,0.9954771540667059,0.994050647046422,0.9936940202913511
6.669999999999902,0.9955029817363428,0.9940843387706628,0.9937296780292428
6.679999999999902,0.99552859421862,0.9941177459613998,0.9937650338970947
6.689999999999902,0.9955539938690483,0.9941508717959556,0.9938000912776824
6.699999999999902,0.9955791830128147,0.9941837194101448,0.9938348535094774
6.709999999999901,0.9956041639452101,0.9942162918988662,0.9938693238872802
6.719999999999901,0.9956289389320514,0.9942485923166805,0.9939035056628377
6.729999999999901,0.9956535102101002,0.9942806236783918,0.9939374020454648
6.739999999999901,0.9956778799874725,0.9943123889596088,0.9939710162026428
6.7499999999999005,0.9957020504440436,0.994343891097303,0.9940043512606178
6.7599999999999,0.995726023731847,0.994375132990361,0.9940374103049894
6.7699999999999,0.995749801975467,0.994406117500122,0.9940701963812857
6.7799999999999,0.9957733872724216,0.9944368474509103,0.9941027124955325
6.7899999999999,0.9957967816935496,0.9944673256305624,0.9941349616148155
6.7999999999998995,0.9958199872833801,0.994497554790943,0.9941669466678338
6.809999999999899,0.9958430060605068,0.9945275376484526,0.9941986705454391
6.819999999999899,0.9958658400179458,0.9945572768845317,0.994230136101178
6.829999999999899,0.9958884911235021,0.9945867751461556,0.9942613461518189
6.839999999999899,0.9959109613201165,0.9946160350463153,0.994292303477865
6.849999999999898,0.9959332525262145,0.9946450591645037,0.9943230108240761
6.859999999999898,0.9959553666360528,0.9946738500471857,0.994353470899969
6.869999999999898,0.9959773055200536,0.9947024102082616,0.9943836863803135
6.879999999999898,0.9959990710251372,0.9947307421295288,0.9944136599056268
6.8899999999998975,0.9960206649750516,0.9947588482611287,0.994443394082648
6.899999999999897,0.9960420891706929,0.9947867310219966,0.9944728914848224
6.909999999999897,0.9960633453904272,0.9948143928002969,0.9945021546527644
6.919999999999897,0.9960844353903976,0.9948418359538551,0.9945311860947195
6.929999999999897,0.9961053609048396,0.994869062810585,0.9945599882870213
6.9399999999998965,0.996126123646382,0.994896075668903,0.9945885636745333
6.949999999999896,0.9961467253063454,0.9949228767981465,0.9946169146710968
6.959999999999896,0.9961671675550383,0.9949494684389761,0.9946450436599606
6.969999999999896,0.9961874520420491,0.9949758528037801,0.9946729529942128
6.979999999999896,0.9962075803965311,0.9950020320770636,0.9947006449971968
6.989999999999895,0.9962275542274857,0.9950280084158439,0.9947281219629335
6.999999999999895,0.9962473751240383,0.9950537839500272,0.9947553861565245
7.009999999999895,0.9962670446557146,0.9950793607827897,0.9947824398145584
7.019999999999895,0.9962865643727101,0.9951047409909504,0.9948092851455104
7.0299999999998946,0.9963059358061548,0.9951299266253321,0.9948359243301264
7.039999999999894,0.996325160468376,0.9951549197111274,0.9948623595218152
7.049999999999894,0.9963442398531569,0.9951797222482515,0.9948885928470251
7.059999999999894,0.9963631754359893,0.9952043362116946,0.9949146264056209
7.069999999999894,0.9963819686743257,0.9952287635518648,0.9949404622712497
7.0799999999998935,0.9964006210078266,0.9952530061949278,0.9949661024917031
7.089999999999893,0.9964191338585995,0.9952770660431427,0.9949915490892786
7.099999999999893,0.996437508631446,0.9953009449751963,0.9950168040611339
7.109999999999893,0.9964557467140909,0.9953246448465167,0.9950418693796231
7.119999999999893,0.9964738494774188,0.9953481674896077,0.995066746992655
7.129999999999892,0.9964918182757028,0.995371514714356,0.9950914388240194
7.139999999999892,0.9965096544468303,0.9953946883083433,0.9951159467737215
7.149999999999892,0.9965273593125236,0.9954176900371529,0.9951402727183102
7.159999999999892,0.996544934178563,0.9954405216446748,0.9951644185112027
7.169999999999892,0.9965623803350001,0.9954631848533986,0.9951883859829982
7.179999999999891,0.996579699056371,0.995485681364709,0.9952121769417934
7.189999999999891,0.9965968916019078,0.9955080128591755,0.9952357931734923
7.199999999999891,0.9966139592157439,0.9955301809968339,0.9952592364421063
7.209999999999891,0.9966309031271189,0.995552187417471,0.9952825084900591
7.2199999999998905,0.9966477245505792,0.9955740337408987,0.9953056110384786
7.22999999999989,0.9966644246861748,0.9955957215672241,0.9953285457874863
7.23999999999989,0.9966810047196557,0.9956172524771227,0.9953513144164895
7.24999999999989,0.9966974658226626,0.9956386280320965,0.9953739185844548
7.25999999999989,0.996713809152919,0.9956598497747435,0.9953963599301996
7.269999999999889,0.9967300358544158,0.9956809192290048,0.9954186400726521
7.279999999999889,0.9967461470575942,0.9957018379004248,0.9954407606111324
7.289999999999889,0.9967621438795297,0.9957226072763948,0.995462723125611
7.299999999999889,0.9967780274241091,0.9957432288264038,0.9954845291769774
7.309999999999889,0.9967937987822078,0.9957637040022789,0.9955061803072967
7.319999999999888,0.9968094590318612,0.9957840342384223,0.9955276780400626
7.329999999999888,0.9968250092384375,0.9958042209520467,0.995549023880449
7.339999999999888,0.9968404504548072,0.9958242655434109,0.9955702193155618
7.349999999999888,0.9968557837215059,0.9958441693960414,0.9955912658146753
7.3599999999998875,0.996871010066901,0.9958639338769647,0.9956121648294807
7.369999999999887,0.9968861305073522,0.9958835603369242,0.9956329177943171
7.379999999999887,0.9969011460473707,0.9959030501105994,0.9956535261264066
7.389999999999887,0.9969160576797741,0.9959224045168239,0.9956739912260864
7.399999999999887,0.9969308663858445,0.9959416248587942,0.9956943144770316
7.4099999999998865,0.9969455731354777,0.9959607124242829,0.9957144972464842
7.419999999999886,0.9969601788873346,0.9959796684858395,0.9957345408854658
7.429999999999886,0.9969746845889895,0.9959984943009996,0.9957544467290023
7.439999999999886,0.9969890911770758,0.9960171911124825,0.9957742160963343
7.449999999999886,0.9970033995774286,0.9960357601483877,0.9957938502911274
7.459999999999885,0.9970176107052271,0.9960542026223895,0.9958133506016802
7.469999999999885,0.9970317254651349,0.9960725197339315,0.9958327183011306
7.479999999999885,0.9970457447514383,0.9960907126684135,0.9958519546476574
7.489999999999885,0.9970596694481788,0.9961087825973778,0.9958710608846776
7.4999999999998845,0.997073500429291,0.9961267306786931,0.9958900382410435
7.509999999999884,0.9970872385587318,0.9961445580567369,0.9959088879312381
7.519999999999884,0.9971008846906104,0.9961622658625706,0.9959276111555606
7.529999999999884,0.9971144396693188,0.9961798552141186,0.9959462091003185
7.539999999999884,0.9971279043296555,0.9961973272163428,0.9959646829380147
7.5499999999998835,0.9971412794969516,0.996214682961406,0.9959830338275197
7.559999999999883,0.9971545659871934,0.9962319235288513,0.9960012629142657
7.569999999999883,0.997167764607142,0.9962490499857581,0.9960193713304122
7.579999999999883,0.9971808761544547,0.9962660633869121,0.9960373601950265
7.589999999999883,0.9971939014178023,0.9962829647749636,0.9960552306142539
7.599999999999882,0.997206841176984,0.9962997551805892,0.9960729836814906
7.609999999999882,0.9972196962030428,0.9963164356226464,0.9960906204775473
7.619999999999882,0.9972324672583774,0.9963330071083274,0.9961081420708149
7.629999999999882,0.9972451550968533,0.9963494706333127,0.9961255495174276
7.6399999999998816,0.9972577604639137,0.9963658271819242,0.9961428438614268
7.649999999999881,0.997270284096686,0.9963820777272662,0.9961600261349112
7.659999999999881,0.9972827267240889,0.9963982232313792,0.9961770973582017
7.669999999999881,0.9972950890669393,0.9964142646453779,0.9961940585399875
7.679999999999881,0.9973073718380523,0.9964302029095969,0.996210910677483
7.6899999999998805,0.9973195757423461,0.9964460389537284,0.996227654756574
7.69999999999988,0.99733170147694,0.9964617736969585,0.9962442917519632
7.70999999999988,0.9973437497312588,0.9964774080481108,0.9962608226273238
7.71999999999988,0.997355721187124,0.9964929429057683,0.9962772483354293
7.72999999999988,0.9973676165188561,0.9965083791584182,0.9962935698183086
7.739999999999879,0.9973794363933646,0.9965237176845706,0.9963097880073721
7.749999999999879,0.9973911814702472,0.9965389593528972,0.9963259038235596
7.759999999999879,0.9974028524018788,0.9965541050223494,0.9963419181774671
7.769999999999879,0.9974144498335031,0.9965691555422912,0.9963578319694882
7.779999999999879,0.997425974403324,0.9965841117526147,0.9963736460899374
7.789999999999878,0.9974374267425941,0.9965989744838657,0.9963893614191837
7.799999999999878,0.9974488074756991,0.9966137445573641,0.9964049788277802
7.809999999999878,0.9974601172202501,0.9966284227853178,0.9964204991765847
7.819999999999878,0.9974713565871625,0.9966430099709455,0.9964359233168912
7.8299999999998775,0.9974825261807432,0.9966575069085819,0.9964512520905416
7.839999999999877,0.9974936265987747,0.9966719143838023,0.9964664863300592
7.849999999999877,0.9975046584325931,0.9966862331735257,0.9964816268587589
7.859999999999877,0.997515622267171,0.996700464046128,0.9964966744908672
7.869999999999877,0.9975265186811958,0.996714607761549,0.9965116300316372
7.879999999999876,0.9975373482471488,0.9967286650714007,0.9965264942774636
7.889999999999876,0.9975481115313831,0.9967426367190747,0.9965412680159975
7.899999999999876,0.9975588090941974,0.9967565234398407,0.9965559520262515
7.909999999999876,0.9975694414899126,0.9967703259609544,0.9965705470787147
7.919999999999876,0.9975800092669473,0.9967840450017559,0.996585053935458
7.929999999999875,0.9975905129678881,0.9967976812737711,0.9965994733502419
7.939999999999875,0.9976009531295634,0.9968112354808066,0.9966138060686175
7.949999999999875,0.9976113302831138,0.9968247083190525,0.9966280528280371
7.959999999999875,0.9976216449540635,0.9968381004771721,0.9966422143579492
7.9699999999998745,0.997631897662387,0.9968514126364006,0.996656291379904
7.979999999999874,0.9976420889225801,0.9968646454706367,0.9966702846076508
7.989999999999874,0.9976522192437253,0.9968777996465323,0.996684194747234
7.999999999999874,0.9976622891295586,0.9968908758235868,0.9966980224970939
8.009999999999874,0.9976722990785358,0.9969038746542337,0.9967117685481581
8.019999999999873,0.9976822495838957,0.9969167967839294,0.996725433583938
8.029999999999873,0.9976921411337256,0.9969296428512405,0.9967390182806192
8.039999999999873,0.9977019742110226,0.9969424134879283,0.9967525233071548
8.049999999999873,0.997711749293756,0.9969551093190354,0.9967659493253553
8.059999999999873,0.9977214668549289,0.9969677309629664,0.9967792969899758
8.069999999999872,0.9977311273626375,0.9969802790315702,0.9967925669488032
8.079999999999872,0.9977407312801331,0.9969927541302248,0.9968057598427477
8.089999999999872,0.9977502790658775,0.9970051568579129,0.9968188763059217
8.099999999999872,0.997759771173604,0.9970174878073037,0.9968319169657286
8.109999999999872,0.9977692080523711,0.9970297475648272,0.9968448824429412
8.119999999999871,0.9977785901466236,0.9970419367107552,0.9968577733517882
8.129999999999871,0.9977879178962429,0.997054055819275,0.996870590300033
8.139999999999871,0.997797191736607,0.9970661054585638,0.996883333889053
8.14999999999987,0.9978064120986397,0.9970780861908601,0.9968960047139153
8.15999999999987,0.997815579408868,0.9970899985725429,0.9969086033634617
8.16999999999987,0.997824694089475,0.9971018431541981,0.9969211304203789
8.17999999999987,0.9978337565583466,0.9971136204806882,0.9969335864612736
8.18999999999987,0.9978427672291277,0.9971253310912247,0.9969459720567488
8.19999999999987,0.9978517265112734,0.9971369755194404,0.9969582877714821
8.20999999999987,0.9978606348100965,0.99714855429345,0.9969705341642883
8.21999999999987,0.9978694925268158,0.9971600679359195,0.9969827117881955
8.229999999999869,0.9978783000586086,0.9971715169641352,0.9969948211905169
8.239999999999869,0.9978870577986552,0.9971829018900672,0.9970068629129202
8.249999999999869,0.9978957661361887,0.997194223220433,0.9970188374914941
8.259999999999868,0.9979044254565386,0.9972054814567584,0.9970307454568134
8.269999999999868,0.9979130361411812,0.9972166770954466,0.9970425873340129
8.279999999999868,0.9979215985677816,0.9972278106278352,0.9970543636428486
8.289999999999868,0.9979301131102405,0.9972388825402576,0.997066074897762
8.299999999999867,0.9979385801387382,0.9972498933141063,0.9970777216079484
8.309999999999867,0.9979470000197761,0.9972608434258844,0.9970893042774115
8.319999999999867,0.9979553731162248,0.9972717333472749,0.9971008234050374
8.329999999999867,0.9979636997873609,0.9972825635451893,0.9971122794846464
8.339999999999867,0.9979719803889141,0.9972933344818304,0.9971236730050594
8.349999999999866,0.9979802152731045,0.9973040466147455,0.9971350044501557
8.359999999999866,0.997988404788687,0.9973147003968822,0.997146274298931
8.369999999999866,0.997996549280989,0.9973252962766439,0.9971574830255576
8.379999999999866,0.9980046490919523,0.997335834697943,0.9971686310994405
8.389999999999866,0.9980127045601714,0.9973463161002567,0.997179718985278
8.399999999999865,0.9980207160209323,0.9973567409186737,0.997190747143109
8.409999999999865,0.9980286838062511,0.9973671095839542,0.9972017160283799
8.419999999999865,0.9980366082449125,0.9973774225225758,0.9972126260919916
8.429999999999865,0.9980444896625056,0.997387680156781,0.9972234777803499
8.439999999999864,0.9980523283814631,0.997397882904638,0.9972342715354319
8.449999999999864,0.998060124721094,0.997408031180077,0.9972450077948227
8.459999999999864,0.9980678789976232,0.9974181253929482,0.9972556869917794
8.469999999999864,0.9980755915242272,0.9974281659490652,0.9972663095552747
8.479999999999864,0.9980832626110636,0.9974381532502538,0.9972768759100513
8.489999999999863,0.9980908925653124,0.9974480876943982,0.9972873864766696
8.499999999999863,0.998098481691207,0.9974579696754872,0.9972978416715572
8.509999999999863,0.9981060302900653,0.9974677995836584,0.9973082419070567
8.519999999999863,0.9981135386603309,0.9974775778052467,0.9973185875914756
8.529999999999863,0.9981210070975948,0.9974873047228247,0.9973288791291322
8.539999999999862,0.9981284358946383,0.9974969807152482,0.9973391169204006
8.549999999999862,0.9981358253414572,0.9975066061576987,0.997349301361759
8.559999999999862,0.9981431757252975,0.9975161814217262,0.9973594328458333
8.569999999999862,0.9981504873306871,0.9975257068752913,0.9973695117614423
8.579999999999862,0.9981577604394619,0.9975351828828062,0.9973795384936422
8.589999999999861,0.9981649953308033,0.99754460980518,0.9973895134237742
8.599999999999861,0.99817219228126,0.9975539879998497,0.9973994369294972
8.60999999999986,0.9981793515647837,0.9975633178208285,0.9974093093848397
8.61999999999986,0.9981864734527577,0.9975725996187428,0.997419131160239
8.62999999999986,0.9981935582140219,0.9975818337408682,0.9974289026225797
8.63999999999986,0.9982006061149054,0.9975910205311735,0.9974386241352406
8.64999999999986,0.9982076174192525,0.997600160330352,0.9974482960581268
8.65999999999986,0.9982145923884505,0.9976092534758635,0.9974579187477167
8.66999999999986,0.9982215312814585,0.9976183003019706,0.9974674925570987
8.67999999999986,0.9982284343548328,0.9976273011397737,0.9974770178360091
8.68999999999986,0.9982353018627557,0.9976362563172484,0.9974864949308715
8.699999999999859,0.9982421340570587,0.9976451661592783,0.9974959241848333
8.709999999999859,0.998248931187252,0.9976540309876941,0.9975053059378046
8.719999999999859,0.9982556935005477,0.9976628511213037,0.9975146405264927
8.729999999999858,0.9982624212418871,0.9976716268759326,0.9975239282844439
8.739999999999858,0.998269114653964,0.9976803585644487,0.9975331695420698
8.749999999999858,0.998275773977252,0.9976890464968068,0.9975423646266955
8.759999999999858,0.9982823994500251,0.9976976909800689,0.9975515138625799
8.769999999999857,0.9982889913083858,0.9977062923184481,0.9975606175709637
8.779999999999857,0.9982955497862861,0.997714850813333,0.9975696760700947
8.789999999999857,0.9983020751155536,0.9977233667633213,0.9975786896752632
8.799999999999857,0.9983085675259119,0.9977318404642544,0.9975876586988401
8.809999999999857,0.9983150272450064,0.9977402722092428,0.9975965834503019
8.819999999999856,0.9983214544984251,0.9977486622887018,0.997605464236271
8.829999999999856,0.9983278495097216,0.9977570109903757,0.9976143013605393
8.839999999999856,0.998334212500437,0.9977653185993741,0.9976230951241084
8.849999999999856,0.9983405436901217,0.997773585398195,0.9976318458252134
8.859999999999856,0.9983468432963596,0.997781811666759,0.9976405537593589
8.869999999999855,0.9983531115347841,0.9977899976824348,0.9976492192193475
8.879999999999855,0.998359348619104,0.9977981437200673,0.9976578424953081
8.889999999999855,0.9983655547611223,0.9978062500520066,0.9976664238747277
8.899999999999855,0.9983717301707559,0.9978143169481352,0.99767496364248
8.909999999999854,0.9983778750560584,0.9978223446758956,0.9976834620808549
8.919999999999854,0.9983839896232378,0.9978303335003167,0.9976919194695865
8.929999999999854,0.998390074076678,0.9978382836840392,0.9977003360858794
8.939999999999854,0.9983961286189557,0.9978461954873432,0.9977087122044401
8.949999999999854,0.9984021534508635,0.9978540691681752,0.9977170480975031
8.959999999999853,0.9984081487714282,0.9978619049821711,0.9977253440348568
8.969999999999853,0.9984141147779242,0.9978697031826803,0.9977336002838694
8.979999999999853,0.9984200516659,0.9978774640207949,0.9977418171095187
8.989999999999853,0.9984259596291931,0.9978851877453743,0.9977499947744195
8.999999999999853,0.9984318388599467,0.9978928746030625,0.9977581335388415
9.009999999999852,0.9984376895486283,0.9979005248383178,0.9977662336607401
9.019999999999852,0.9984435118840513,0.9979081386934395,0.9977742953957867
9.029999999999852,0.9984493060533864,0.9979157164085819,0.9977823189973807
9.039999999999852,0.9984550722421831,0.9979232582217868,0.9977903047166878
9.049999999999851,0.9984608106343866,0.9979307643689994,0.9977982528026526
9.059999999999851,0.9984665214123518,0.9979382350840957,0.9978061635020318
9.069999999999851,0.9984722047568644,0.9979456705989026,0.9978140370594122
9.07999999999985,0.9984778608471523,0.9979530711432183,0.9978218737172349
9.08999999999985,0.9984834898609058,0.9979604369448362,0.9978296737158188
9.09999999999985,0.9984890919742921,0.9979677682295693,0.9978374372933886
9.10999999999985,0.9984946673619725,0.9979750652212626,0.9978451646860851
9.11999999999985,0.9985002161971162,0.9979823281418234,0.9978528561280002
9.12999999999985,0.9985057386514165,0.9979895572112363,0.9978605118511913
9.13999999999985,0.9985112348951077,0.997996752647586,0.9978681320857055
9.14999999999985,0.9985167050969779,0.998003914667076,0.9978757170596007
9.15999999999985,0.9985221494243849,0.9980110434840502,0.9978832669989666
9.169999999999849,0.9985275680432707,0.9980181393110107,0.9978907821279457
9.179999999999849,0.9985329611181794,0.9980252023586389,0.9978982626687538
9.189999999999849,0.9985383288122641,0.9980322328358132,0.9979057088417005
9.199999999999848,0.9985436712873106,0.9980392309496305,0.9979131208652104
9.209999999999848,0.9985489887037442,0.9980461969054221,0.9979204989558416
9.219999999999848,0.9985542812206475,0.9980531309067732,0.9979278433283045
9.229999999999848,0.9985595489957708,0.998060033155542,0.9979351541954848
9.239999999999847,0.9985647921855507,0.9980669038518767,0.9979424317684582
9.249999999999847,0.9985700109451173,0.9980737431942327,0.9979496762565115
9.259999999999847,0.9985752054283148,0.9980805513793953,0.9979568878671654
9.269999999999847,0.9985803757877074,0.998087328602488,0.9979640668061831
9.279999999999847,0.9985855221745987,0.9980940750569995,0.9979712132775997
9.289999999999846,0.9985906447390385,0.9981007909347938,0.9979783274837326
9.299999999999846,0.9985957436298399,0.998107476426129,0.9979854096252012
9.309999999999846,0.9986008189945897,0.9981141317196743,0.9979924599009454
9.319999999999846,0.9986058709796627,0.998120757002529,0.9979994785082456
9.329999999999846,0.998610899730231,0.998127352460233,0.9980064656427334
9.339999999999845,0.9986159053902801,0.9981339182767871,0.9980134214984138
9.349999999999845,0.9986208881026158,0.9981404546346687,0.9980203462676819
9.359999999999845,0.9986258480088814,0.9981469617148448,0.9980272401413357
9.369999999999845,0.9986307852495656,0.998153439696792,0.9980341033085987
9.379999999999844,0.9986356999640158,0.998159888758504,0.9980409359571261
9.389999999999844,0.9986405922904467,0.9981663090765154,0.9980477382730325
9.399999999999844,0.9986454623659571,0.9981727008259123,0.9980545104409011
9.409999999999844,0.9986503103265356,0.9981790641803476,0.9980612526438006
9.419999999999844,0.9986551363070746,0.9981853993120535,0.9980679650632983
9.429999999999843,0.9986599404413807,0.998191706391861,0.998074647879481
9.439999999999843,0.9986647228621852,0.9981979855892099,0.9980813012709661
9.449999999999843,0.9986694837011536,0.9982042370721625,0.9980879254149146
9.459999999999843,0.9986742230888985,0.9982104610074211,0.9980945204870517
9.469999999999843,0.9986789411549888,0.9982166575603391,0.9981010866616766
9.479999999999842,0.9986836380279593,0.9982228268949356,0.9981076241116795
9.489999999999842,0.9986883138353223,0.9982289691739074,0.9981141330085536
9.499999999999842,0.9986929687035756,0.9982350845586444,0.9981206135224117
9.509999999999842,0.9986976027582157,0.9982411732092406,0.9981270658219967
9.519999999999841,0.9987022161237442,0.9982472352845092,0.9981334900747005
9.529999999999841,0.9987068089236797,0.9982532709419923,0.9981398864465705
9.539999999999841,0.998711381280566,0.9982592803379773,0.9981462551023301
9.54999999999984,0.9987159333159831,0.9982652636275077,0.9981525962053889
9.55999999999984,0.9987204651505553,0.9982712209643941,0.9981589099178538
9.56999999999984,0.9987249769039621,0.9982771525012302,0.9981651964005472
9.57999999999984,0.9987294686949448,0.9982830583893988,0.9981714558130123
9.58999999999984,0.9987339406413174,0.9982889387790899,0.9981776883135329
9.59999999999984,0.9987383928599749,0.998294793819309,0.9981838940591425
9.60999999999984,0.9987428254669037,0.9983006236578902,0.9981900732056368
9.61999999999984,0.9987472385771881,0.9983064284415067,0.9981962259075863
9.62999999999984,0.9987516323050212,0.9983122083156853,0.9982023523183514
9.639999999999839,0.9987560067637109,0.9983179634248107,0.9982084525900857
9.649999999999839,0.9987603620656902,0.9983236939121453,0.998214526873759
9.659999999999838,0.9987646983225261,0.9983293999198329,0.9982205753191596
9.669999999999838,0.998769015644925,0.9983350815889142,0.9982265980749114
9.679999999999838,0.9987733141427455,0.998340739059337,0.9982325952884847
9.689999999999838,0.9987775939250015,0.9983463724699629,0.9982385671062033
9.699999999999838,0.9987818550998752,0.9983519819585857,0.9982445136732633
9.709999999999837,0.9987860977747195,0.9983575676619314,0.9982504351337342
9.719999999999837,0.998790322056071,0.9983631297156786,0.9982563316305805
9.729999999999837,0.998794528049654,0.9983686682544609,0.9982622033056626
9.739999999999837,0.9987987158603918,0.9983741834118834,0.9982680502997564
9.749999999999837,0.9988028855924093,0.9983796753205264,0.9982738727525557
9.759999999999836,0.9988070373490459,0.9983851441119603,0.9982796708026889
9.769999999999836,0.9988111712328596,0.9983905899167511,0.9982854445877241
9.779999999999836,0.9988152873456346,0.9983960128644758,0.9982911942441861
9.789999999999836,0.9988193857883892,0.9984014130837238,0.9982969199075574
9.799999999999836,0.9988234666613838,0.9984067907021135,0.9983026217122959
9.809999999999835,0.9988275300641263,0.9984121458462996,0.9983082997918429
9.819999999999835,0.9988315760953809,0.9984174786419809,0.998313954278631
9.829999999999835,0.9988356048531724,0.9984227892139076,0.9983195853040914
9.839999999999835,0.9988396164347965,0.9984280776858965,0.9983251929986714
9.849999999999834,0.9988436109368231,0.9984333441808342,0.998330777491837
9.859999999999834,0.9988475884551061,0.998438588820687,0.9983363389120823
9.869999999999834,0.9988515490847885,0.9984438117265131,0.9983418773869444
9.879999999999834,0.9988554929203091,0.9984490130184657,0.9983473930430048
9.889999999999834,0.9988594200554083,0.9984541928158055,0.9983528860059048
9.899999999999833,0.9988633305831355,0.9984593512369083,0.9983583564003515
9.909999999999833,0.998867224595857,0.9984644883992734,0.9983638043501275
9.919999999999833,0.9988711021852585,0.9984696044195286,0.9983692299780961
9.929999999999833,0.9988749634423545,0.9984746994134445,0.998374633406217
9.939999999999833,0.9988788084574935,0.9984797734959372,0.9983800147555482
9.949999999999832,0.9988826373203612,0.9984848267810768,0.9983853741462556
9.959999999999832,0.9988864501199934,0.9984898593820993,0.9983907116976258
9.969999999999832,0.9988902469447757,0.9984948714114102,0.9983960275280689
9.979999999999832,0.9988940278824522,0.9984998629805959,0.9984013217551319
9.989999999999831,0.9988977930201296,0.9985048342004248,0.9984065944954985
9.999999999999831,0.9989015424442856,0.9985097851808641,0.9984118458650088


==> numerics/randomUnitary_100pairs20sv_2-3-4-3-2network_delta0_lda1_ep0i01_plot.csv <==
step times epsilon,SsvTraining,SsvTestingAll,SsvTestingUsv
0.0,0.2541357933524302,0.2524192789723338,0.2519901503773097
0.01,0.2544496647521629,0.25252729257958806,0.2520466995364443
0.02,0.25476439613352186,0.2526356920634194,0.25210351604589376
0.03,0.2550799872327668,0.2527444782268309,0.2521606009753469
0.04,0.2553964377437748,0.2528536518586868,0.2522179553874148
0.05,0.2557137473179118,0.2529632137335786,0.2522755803374953
0.060000000000000005,0.256031915563917,0.25307316461169815,0.25233347687364344
0.07,0.2563509420478002,0.25318350523871613,0.2523916460364451
0.08,0.2566708262927516,0.25329423634566567,0.2524500888588942
0.09,0.2569915677790676,0.253405358648834,0.2525088063662756
0.09999999999999999,0.25731316594408743,0.2535168728496582,0.25256779957605086
0.10999999999999999,0.2576356201821457,0.2536287796346286,0.2526270694977493
0.11999999999999998,0.25795892984453916,0.25374107967519954,0.2526866171328646
0.12999999999999998,0.2582830942395068,0.253853773627705,0.25274644347475456
0.13999999999999999,0.25860811263222594,0.25396686213328307,0.25280654950854736
0.15,0.2589339842448223,0.2540803458178062,0.25286693621105216
0.16,0.2592607082563959,0.2541942252918199,0.25292760455067587
0.17,0.2595882838030626,0.2543085011504894,0.2529885554873461
0.18000000000000002,0.25991670997801,0.2544231739735517,0.2530497899724371
0.19000000000000003,0.26024598583156927,0.25453824432527744,0.2531113089487045
0.20000000000000004,0.2605761103713058,0.2546537127544421,0.2531731133502262
0.21000000000000005,0.2609070825621216,0.25476957979430187,0.25323520410234696
0.22000000000000006,0.26123890132637667,0.2548858459625805,0.2532975821216315
0.23000000000000007,0.26157156554402694,0.2550025117614647,0.25336024831582415
0.24000000000000007,0.2619050740527769,0.25511957767760607,0.2534232035838134
0.25000000000000006,0.2622394256482519,0.25523704418213555,0.25348644881560645
0.26000000000000006,0.2625746190841847,0.25535491173068325,0.2535499848923079
0.2700000000000001,0.2629106530726205,0.2554731807634102,0.2536138126861076
0.2800000000000001,0.263247526284139,0.25559185170504684,0.2536779330602738
0.2900000000000001,0.2635852373480929,0.2557109249649444,0.2537423468691573
0.3000000000000001,0.26392378485286516,0.2558304009371319,0.25380705495819855
0.3100000000000001,0.2642631673461428,0.2559502800003862,0.2538720581639471
0.3200000000000001,0.2646033833352082,0.2560705625183109,0.25393735731408656
0.3300000000000001,0.2649444312872488,0.2561912488394236,0.2540029532274673
0.34000000000000014,0.26528630962968336,0.25631233929725633,0.25406884671414953
0.35000000000000014,0.26562901675050726,0.2564338342104633,0.2541350385754523
0.36000000000000015,0.2659725509986553,0.2565557338829414,0.25420152960401293
0.37000000000000016,0.2663169106843803,0.25667803860395894,0.25426832058385357
0.38000000000000017,0.2666620940796537,0.2568007486482973,0.2543354122904582
0.3900000000000002,0.2670080994185791,0.2569238642764009,0.25440280549085637
0.4000000000000002,0.2673549248978285,0.25704738573454017,0.2544705009437181
0.4100000000000002,0.2677025686770921,0.25717131325498377,0.2545384993994567
0.4200000000000002,0.26805102887954857,0.25729564705618135,0.25460680160033955
0.4300000000000002,0.2684003035923526,0.2574203873429601,0.2546754082806119
0.4400000000000002,0.26875039086713953,0.2575455343067287,0.254744320166626
0.45000000000000023,0.26910128872054895,0.2576710881256956,0.2548135379769823
0.46000000000000024,0.269452995134763,0.2577970489650955,0.2548830624226786
0.47000000000000025,0.26980550805806686,0.2579234169774302,0.254952894207271
0.48000000000000026,0.27015882540542246,0.25805019230271925,0.25502303402704346
0.49000000000000027,0.2705129450590609,0.2581773750687592,0.25509348257118375
0.5000000000000002,0.27086786486909387,0.2583049653914003,0.2551642405219769
0.5100000000000002,0.2712235826541387,0.2584329633748296,0.25523530855500237
0.5200000000000002,0.271580096201964,0.2585613691118671,0.25530668733934286
0.5300000000000002,0.2719374032701495,0.25869018268427374,0.2553783775378048
0.5400000000000003,0.272295501586763,0.258819404163069,0.25545037980714547
0.5500000000000003,0.27265438885105564,0.2589490336088635,0.25552269479831546
0.5600000000000003,0.2730140627341706,0.259079071072199,0.2555953231567061
0.5700000000000003,0.2733745208798703,0.2592095165939032,0.2556682655224114
0.5800000000000003,0.2737357609052784,0.2593403702054521,0.2557415225304955
0.5900000000000003,0.2740977804016368,0.259471631929349,0.25581509481127707
0.6000000000000003,0.27446057693508047,0.2596033017795095,0.2558889829906168
0.6100000000000003,0.27482414804742494,0.259735379761662,0.25596318769022125
0.6200000000000003,0.27518849125697026,0.2598678658737559,0.2560377095279523
0.6300000000000003,0.27555360405931856,0.26000076010638473,0.2561125491181513
0.6400000000000003,0.2759194839282079,0.26013406244321663,0.2561877070719688
0.6500000000000004,0.27628612831635857,0.2602677728614392,0.25626318399770937
0.6600000000000004,0.276653534656334,0.2604018913322142,0.25633898050118425
0.6700000000000004,0.2770217003614152,0.26053641782114145,0.256415097186073
0.6800000000000004,0.2773906228264893,0.26067135228873717,0.25649153465429914
0.6900000000000004,0.27776029942894875,0.2608066946909193,0.25656829350641197
0.7000000000000004,0.27813072752960677,0.26094244497950675,0.25664537434198176
0.7100000000000004,0.2785019044736222,0.2610786031027273,0.2567227777600035
0.7200000000000004,0.27887382759143786,0.26121516900573677,0.25680050435931145
0.7300000000000004,0.2792464941997296,0.2613521426311481,0.25687855473900273
0.7400000000000004,0.27961990160236877,0.2614895239195715,0.25695692949887217
0.7500000000000004,0.27999404709139347,0.2616273128101636,0.2570356292398561
0.7600000000000005,0.28036892794799095,0.2617655092411882,0.2571146545644875
0.7700000000000005,0.2807445414434918,0.2619041131505848,0.25719400607735804
0.7800000000000005,0.2811208848403724,0.2620431244765495,0.2572736843855938
0.7900000000000005,0.2814979553932673,0.2621825431581231,0.25735369009933706
0.8000000000000005,0.2818757503499925,0.26232236913579093,0.25743402383224057
0.8100000000000005,0.2822542669525746,0.2624626023520892,0.2575146862019678
0.8200000000000005,0.28263350243829083,0.26260324275222413,0.25759567783070747
0.8300000000000005,0.28301345404071604,0.2627442902846962,0.25767699934569127
0.8400000000000005,0.2833941189907778,0.2628857449019376,0.2577586513797276
0.8500000000000005,0.28377549451781847,0.2630276065609535,0.2578406345717372
0.8600000000000005,0.28415757785066487,0.2631698752239773,0.2579229495673054
0.8700000000000006,0.28454036621870316,0.26331255085912864,0.258005597019235
0.8800000000000006,0.28492385685296046,0.26345563344108397,0.2580885775881148
0.8900000000000006,0.2853080469871937,0.26359912295175364,0.25817189194289364
0.9000000000000006,0.28569293385898076,0.26374301938096595,0.25825554076146223
0.9100000000000006,0.2860785147108199,0.26388732272716114,0.25833952473124644
0.9200000000000006,0.28646478679123055,0.2640320329980895,0.25842384454980427
0.9300000000000006,0.2868517473558606,0.2641771502115208,0.2585085009254358
0.9400000000000006,0.2872393936685964,0.2643226743959565,0.25859349457779657
0.9500000000000006,0.2876277230026762,0.2644686055913542,0.25867882623852373
0.9600000000000006,0.28801673264180727,0.26461494384985346,0.25876449665186496
0.9700000000000006,0.2884064198812844,0.2647616892365118,0.2588505065753186
0.9800000000000006,0.28879678202911135,0.26490884183004476,0.2589368567802781
0.9900000000000007,0.28918781640712415,0.2650564017235743,0.25902354805268685
1.0000000000000007,0.2895795203521166,0.2652043690253824,0.25911058119369884
1.0100000000000007,0.28997189121696454,0.26535274385966945,0.2591979570203457
1.0200000000000007,0.2903649263717536,0.2655015263673192,0.2592856763662106
1.0300000000000007,0.2907586232049053,0.26565071670666873,0.25937374008210956
1.0400000000000007,0.29115297912430493,0.2658003150542857,0.2594621490367809
1.0500000000000007,0.29154799155842687,0.26595032160574594,0.25955090411757575
1.0600000000000007,0.29194365795746147,0.26610073657642147,0.25964000623116146
1.0700000000000007,0.29233997579443943,0.2662515602022691,0.2597294563042265
1.0800000000000007,0.29273694256635574,0.26640279274062556,0.25981925528419303
1.0900000000000007,0.29313455579529046,0.2665544344710054,0.25990940413993413
1.1000000000000008,0.29353281302953066,0.2667064856959062,0.2599999038625001
1.1100000000000008,0.293931711844686,0.2668589467416133,0.26009075546584515
1.1200000000000008,0.2943312498448052,0.2670118179590118,0.26018195998756344
1.1300000000000008,0.2947314246634869,0.2671650997243995,0.26027351848962765
1.1400000000000008,0.2951322339649899,0.2673187924403071,0.26036543205913637
1.1500000000000008,0.2955336754453372,0.26747289653631634,0.26045770180906114
1.1600000000000008,0.29593574683341883,0.26762741246988564,0.26055032887900237
1.1700000000000008,0.2963384458920901,0.2677823407271779,0.26064331443594985
1.1800000000000008,0.2967417704192636,0.26793768182388794,0.260736659675044
1.1900000000000008,0.29714571824899955,0.2680934363060771,0.2608303658203465
1.2000000000000008,0.2975502872525898,0.2682496047510066,0.26092443412561084
1.2100000000000009,0.2979554753396372,0.2684061877679758,0.2610188658750605
1.2200000000000009,0.29836128045913046,0.26856318599916046,0.261113662384168
1.2300000000000009,0.29876770060051216,0.2687206001204543,0.26120882500043985
1.2400000000000009,0.2991747337947436,0.2688784308423132,0.26130435510420563
1.2500000000000009,0.29958237811536054,0.2690366789105976,0.26140025410940687
1.260000000000001,0.29999063167952744,0.2691953451074224,0.2614965234643961
1.270000000000001,0.3003994926490816,0.26935443025200223,0.2615931646527324
1.280000000000001,0.3008089592315728,0.26951393520150135,0.26169017919398346
1.290000000000001,0.3012190296812971,0.2696738608518848,0.2617875686445317
1.300000000000001,0.30162970230032354,0.26983420813877007,0.2618853345983817
1.310000000000001,0.3020409754395141,0.2699949780382797,0.2619834786879711
1.320000000000001,0.3024528474995369,0.27015617156789434,0.2620820025849837
1.330000000000001,0.30286531693187263,0.2703177897873081,0.26218090800116695
1.340000000000001,0.30327838223981535,0.2704798337992831,0.26228019668915004
1.350000000000001,0.30369204197946287,0.2706423047505051,0.26237987044326566
1.360000000000001,0.30410629476070483,0.2708052038324408,0.26247993110037476
1.370000000000001,0.30452113924819946,0.27096853228219325,0.2625803805406917
1.380000000000001,0.30493657416234465,0.27113229138336054,0.2626812206886145
1.390000000000001,0.3053525982802437,0.2712964824668925,0.26278245351355467
1.400000000000001,0.30576921043665917,0.27146110691194786,0.26288408103077004
1.410000000000001,0.3061864095249647,0.2716261661467534,0.26298610530220057
1.420000000000001,0.3066041944980863,0.27179166164946217,0.2630885284373061
1.430000000000001,0.30702256436943665,0.27195759494901045,0.2631913525939039
1.440000000000001,0.3074415182138426,0.2721239676259774,0.26329457997901107
1.450000000000001,0.3078610551684658,0.2722907813134412,0.26339821284968506
1.460000000000001,0.30828117443371444,0.2724580376978405,0.263502253513872
1.470000000000001,0.30870187527414983,0.2726257385198296,0.2636067043312495
1.480000000000001,0.30912315701938387,0.2727938855751377,0.2637115677140761
1.490000000000001,0.3095450190649706,0.2729624807154272,0.26381684612804135
1.500000000000001,0.3099674608732906,0.27313152584915157,0.26392254209311683
1.5100000000000011,0.3103904819744262,0.2733010229424115,0.2640286581844078
1.5200000000000011,0.31081408196703414,0.2734709740198153,0.2641351970330106
1.5300000000000011,0.3112382605192049,0.2736413811653327,0.2642421613268647
1.5400000000000011,0.311663017369322,0.2738122465231552,0.2643495538116135
1.5500000000000012,0.31208835232691,0.2739835722985519,0.2644573772914624
1.5600000000000012,0.312514265273477,0.2741553607587257,0.2645656346300379
1.5700000000000012,0.31294075616335104,0.2743276142336714,0.2646743287512515
1.5800000000000012,0.3133678250245105,0.274500335117032,0.26478346264016234
1.5900000000000012,0.313795471959406,0.2746735258669546,0.26489303934384173
1.6000000000000012,0.31422369714577875,0.2748471890069481,0.26500306197224044
1.6100000000000012,0.3146525008374716,0.27502132712673916,0.26511353369905605
1.6200000000000012,0.3150818833652328,0.27519594288312826,0.2652244577626022
1.6300000000000012,0.31551184513751707,0.2753710390008468,0.2653358374666792
1.6400000000000012,0.3159423866412778,0.2755466182734138,0.2654476761814478
1.6500000000000012,0.316373508442756,0.27572268356399127,0.2655599773443001
1.6600000000000013,0.3168052111882631,0.2758992378062436,0.2656727444607387
1.6700000000000013,0.3172374956049579,0.2760762840051922,0.26578598110525076
1.6800000000000013,0.31767036250161884,0.2762538252380736,0.2658996909221873
1.6900000000000013,0.3181038127694126,0.2764318646551978,0.26601387762664414
1.7000000000000013,0.31853784738265567,0.27661040548080496,0.2661285450053423
1.7100000000000013,0.3189724673995734,0.27678945101392455,0.2662436969175124
1.7200000000000013,0.3194076739630539,0.27696900462923424,0.2663593372957793
1.7300000000000013,0.3198434683013968,0.2771490697779192,0.2664754701470498
1.7400000000000013,0.32027985172906026,0.2773296499885314,0.26659209955339913
1.7500000000000013,0.32071682564740106,0.27751074886785165,0.2667092296729643
1.7600000000000013,0.32115439154541386,0.27769237010174874,0.26682686474083245
1.7700000000000014,0.3215925510004657,0.2778745174560455,0.26694500906994045
1.7800000000000014,0.32203130567902655,0.2780571947773772,0.2670636670519649
1.7900000000000014,0.32247065733739866,0.2782404059940598,0.2671828431582251
1.8000000000000014,0.32291060782244,0.278424155116952,0.26730254194058
1.8100000000000014,0.32335115907228873,0.2786084462403232,0.26742276803233184
1.8200000000000014,0.3237923131170814,0.27879328354272015,0.26754352614912985
1.8300000000000014,0.324234072079672,0.2789786712878359,0.2676648210898768
1.8400000000000014,0.3246764381763457,0.27916461382537977,0.26778665773763827
1.8500000000000014,0.3251194137175343,0.2793511155919484,0.26790904106055197
1.8600000000000014,0.32556300110852576,0.2795381811118995,0.2680319761127429
1.8700000000000014,0.32600720285017604,0.2797258149982259,0.2681554680352384
1.8800000000000014,0.32645202153961594,0.27991402195343107,0.2682795220568848
1.8900000000000015,0.32689745987096047,0.28010280677040833,0.2684041434952703
1.9000000000000015,0.32734352063601374,0.28029217433331993,0.2685293377576465
1.9100000000000015,0.32779020672497516,0.2804821296184792,0.2686551103418552
1.9200000000000015,0.3282375211271443,0.28067267769523374,0.2687814668372561
1.9300000000000015,0.3286854669316253,0.28086382372685115,0.2689084129256576
1.9400000000000015,0.32913404732803103,0.28105557297140843,0.2690359543822528
1.9500000000000015,0.32958326560718704,0.28124793078267946,0.26916409707655253
1.9600000000000015,0.33003312516183664,0.2814409026110308,0.26929284697332934
1.9700000000000015,0.33048362948734383,0.28163449400431406,0.2694222101335566
1.9800000000000015,0.33093478218240024,0.28182871060876474,0.2695521927153559
1.9900000000000015,0.33138658694972944,0.28202355816990243,0.2696828009749457
2.0000000000000013,0.3318390475967935,0.28221904253343305,0.2698140412675929
2.010000000000001,0.332292168036501,0.28241516964615365,0.2699459200485668
2.020000000000001,0.33274595228791565,0.28261194555686275,0.2700784438740995
2.0300000000000007,0.33320040447696564,0.2828093764172693,0.27021161940234517
2.0400000000000005,0.33365552883715577,0.2830074684829083,0.27034545339434646
2.0500000000000003,0.33411132971028096,0.2832062281140575,0.2704799527150016
2.06,0.3345678115471403,0.2834056617766581,0.27061512433403756
2.07,0.33502497890825544,0.28360577604323767,0.2707509753269832
2.0799999999999996,0.3354828364645897,0.28380657759383904,0.2708875128761513
2.0899999999999994,0.3359413889982684,0.28400807321694715,0.2710247442716168
2.099999999999999,0.3364006414033056,0.28421026981042663,0.27116267691220686
2.109999999999999,0.336860598686328,0.2844131743824554,0.27130131830648724
2.1199999999999988,0.3373212659673064,0.28461679405246715,0.2714406760737573
2.1299999999999986,0.33778264848028905,0.284821136052097,0.27158075794504904
2.1399999999999983,0.33824475157413536,0.285026207726127,0.2717215717641249
2.149999999999998,0.3387075807132568,0.28523201653343994,0.27186312548848574
2.159999999999998,0.3391711414783586,0.2854385700479744,0.27200542719037835
2.1699999999999977,0.33963543956718606,0.2856458759596851,0.27214848505780986
2.1799999999999975,0.34010048079527333,0.285853942075504,0.27229230739556165
2.1899999999999973,0.3405662710966978,0.2860627763203119,0.27243690262621545
2.199999999999997,0.3410328165248385,0.28627238673790767,0.27258227929117496
2.209999999999997,0.34150012325313567,0.28648278149198436,0.27272844605169655
2.2199999999999966,0.34196819757585717,0.28669396886710935,0.2728754116899224
2.2299999999999964,0.3424370459088704,0.28690595726970997,0.27302318510991985
2.239999999999996,0.34290667479041403,0.28711875522906066,0.2731717753387223
2.249999999999996,0.34337709088187995,0.28733237139827755,0.27332119152737694
2.259999999999996,0.3438483009685954,0.2875468145553147,0.27347144295199455
2.2699999999999956,0.34432031196061186,0.2877620936039667,0.2736225390148054
2.2799999999999954,0.3447931308935003,0.28797821757487657,0.27377448924522063
2.289999999999995,0.34526676492914704,0.28819519562654444,0.27392730330089377
2.299999999999995,0.3457412213565602,0.28841303704634536,0.2740809909687916
2.3099999999999947,0.34621650759267764,0.28863175125154933,0.27423556216626727
2.3199999999999945,0.3466926311831812,0.2888513477903467,0.27439102694213807
2.3299999999999943,0.34716959980331774,0.28907183634287864,0.27454739547776885
2.339999999999994,0.3476474212587227,0.2892932267222715,0.2747046780881587
2.349999999999994,0.3481261034862534,0.28951552887567705,0.2748628852230329
2.3599999999999937,0.34860565455482384,0.28973875288531786,0.27502202746794135
2.3699999999999934,0.34908608266624824,0.28996290896953547,0.27518211554535726
2.3799999999999932,0.34956739615609045,0.29018800748384843,0.2753431603157879
2.389999999999993,0.350049603494516,0.2904140589220082,0.27550517277888126
2.399999999999993,0.3505327132871553,0.2906410739170679,0.2756681640745461
2.4099999999999926,0.3510167342759691,0.29086906324245093,0.2758321454840714
2.4199999999999924,0.35150167534012083,0.291098037813026,0.2759971284312523
2.429999999999992,0.3519875454968579,0.2913280086861905,0.27616312448352365
2.439999999999992,0.3524743539023951,0.2915589870629535,0.27633014535309314
2.4499999999999917,0.3529621098528076,0.29179098428902905,0.2764982028980844
2.4599999999999915,0.3534508227849288,0.29202401185593296,0.276667309123684
2.4699999999999913,0.3539405022772566,0.29225808140208526,0.27683747618329246
2.479999999999991,0.3544311580508638,0.29249320471391743,0.27700871637968083
2.489999999999991,0.35492279997031695,0.29272939372698703,0.2771810421661546
2.4999999999999907,0.35541543804460174,0.2929666605270964,0.2773544661477201
2.5099999999999905,0.3559090824280536,0.29320501735141724,0.27752900108225814
2.5199999999999902,0.35640374342129766,0.2934444765896213,0.27770465988170223
2.52999999999999,0.3568994314721932,0.2936850507850166,0.27788145561322247
2.53999999999999,0.3573961571767862,0.2939267526356899,0.27805940150041586
2.5499999999999896,0.3578939312802683,0.294169594995654,0.27823851092450036
2.5599999999999894,0.35839276467794434,0.29441359087600333,0.27841879742551806
2.569999999999989,0.35889266841620376,0.294658753446072,0.27860027470353904
2.579999999999989,0.359393653693502,0.29490509603460097,0.2787829566198757
2.5899999999999888,0.35989573186134743,0.2951526321309105,0.2789668571983012
2.5999999999999885,0.3603989144252951,0.29540137538607725,0.27915199062627283
2.6099999999999883,0.36090321304595,0.2956513396141209,0.2793383712561636
2.619999999999988,0.3614086395399728,0.295902538793193,0.27952601360649804
2.629999999999988,0.36191520588109843,0.29615498706677634,0.27971493236319583
2.6399999999999877,0.3624229242011571,0.29640869874488796,0.27990514238082065
2.6499999999999875,0.3629318067911047,0.2966636883052887,0.2800966586838347
2.6599999999999873,0.3634418661020601,0.29691997039470286,0.28028949646786355
2.669999999999987,0.36395311474634806,0.2971775598300392,0.28048367110096195
2.679999999999987,0.3644655654985528,0.29743647159962305,0.2806791981248906
2.6899999999999866,0.3649792312965753,0.2976967208644349,0.2808760932563998
2.6999999999999864,0.365494125242699,0.2979583229593528,0.28107437238851624
2.709999999999986,0.36601026060466146,0.2982212933944052,0.2812740515918411
2.719999999999986,0.36652765081673655,0.2984856478560302,0.28147514711585364
2.7299999999999858,0.36704630948081884,0.29875140220834095,0.2816776753902215
2.7399999999999856,0.3675662503675198,0.2990185724943999,0.2818816530261199
2.7499999999999853,0.3680874874172672,0.2992871749375002,0.2820870968175584
2.759999999999985,0.368610034741414,0.2995572259424535,0.2822940237427134
2.769999999999985,0.369133906623352,0.29982874209688715,0.28250245096527093
2.7799999999999847,0.36965911751963576,0.30010174017255026,0.2827123958357789
2.7899999999999845,0.37018568206110947,0.3003762371266229,0.2829238758930013
2.7999999999999843,0.3707136150540437,0.3006522501030404,0.2831369088652896
2.809999999999984,0.3712429314812772,0.30092979643382034,0.28335151267195613
2.819999999999984,0.37177364650336653,0.30120889364040127,0.2835677054246599
2.8299999999999836,0.37230577545974064,0.30148955943498745,0.28378550542879916
2.8399999999999834,0.3728393338698665,0.301771811721907,0.2840049311849171
2.849999999999983,0.3733743374344144,0.3020556685989725,0.284226001390112
2.859999999999983,0.37391080203643623,0.3023411483588564,0.28444873493946143
2.869999999999983,0.3744487437425456,0.3026282694904726,0.2846731509274544
2.8799999999999826,0.3749881788041084,0.30291705068036934,0.28489926864943454
2.8899999999999824,0.37552912365843627,0.30320751081413083,0.2851271076030545
2.899999999999982,0.37607159492998726,0.30349966897778813,0.28535668748973836
2.909999999999982,0.37661560943157457,0.3037935444592429,0.28558802821616
2.9199999999999817,0.37716118416557853,0.30408915674969766,0.28582114989572743
2.9299999999999815,0.3777083363251663,0.3043865255451004,0.2860560728500839
2.9399999999999813,0.37825708329551727,0.30468567074759745,0.2862928176106175
2.949999999999981,0.3788074426550547,0.304986612466999,0.2865314049199851
2.959999999999981,0.37935943217668144,0.3052893710222543,0.2867718557336475
2.9699999999999807,0.3799130698290233,0.30559396694294044,0.28701419122141975
2.9799999999999804,0.38046837377767695,0.30590042097076203,0.2872584327690333
2.9899999999999802,0.3810253623864632,0.3062087540610614,0.28750460197971095
2.99999999999998,0.381584054218687,0.3065189873843462,0.28775272067576096
3.00999999999998,0.3821444680384013,0.3068311423278231,0.28800281090017854
3.0199999999999796,0.3827066228116761,0.3071452404969499,0.28825489491826833
3.0299999999999794,0.3832705377078737,0.3074613037169989,0.2885089952192802
3.039999999999979,0.3838362321009281,0.30777935403463347,0.2887651345180598
3.049999999999979,0.38440372557063046,0.3080994137195004,0.28902333575671785
3.0599999999999787,0.3849730379039171,0.3084215052658354,0.289283622106315
3.0699999999999785,0.3855441890961658,0.30874565139408344,0.28954601696856286
3.0799999999999783,0.38611719935249267,0.3090718750525357,0.28981054397754646
3.089999999999978,0.3866920890890576,0.30940019941898,0.2900772270014606
3.099999999999978,0.3872688789343698,0.30973064790236865,0.29034609014436835
3.1099999999999777,0.387847589730603,0.3100632441445033,0.29061715774797836
3.1199999999999775,0.3884282425349098,0.310398012021734,0.2908904543934401
3.1299999999999772,0.38901085862074425,0.3107349756466799,0.2911660049031638
3.139999999999977,0.3895954594791864,0.31107415936996324,0.2914438343426574
3.149999999999977,0.3901820668202711,0.31141558778196454,0.29172396802238787
3.1599999999999766,0.3907707025743215,0.3117592857145955,0.292006431499664
3.1699999999999764,0.39136138889328675,0.31210527824309175,0.292291250580543
3.179999999999976,0.3919541481520822,0.3124535906878242,0.2925784513217597
3.189999999999976,0.39254900294993555,0.31280424861613304,0.2928680600326824
3.1999999999999758,0.39314597611173463,0.31315727784417996,0.2931601032772913
3.2099999999999755,0.39374509068938063,0.3135127044388241,0.293454607876185
3.2199999999999753,0.39434636996314454,0.3138705547195193,0.29375160090861296
3.229999999999975,0.39494983744302625,0.3142308552602326,0.2940511097145342
3.239999999999975,0.39555551687011964,0.3145936328913891,0.29435316189670646
3.2499999999999747,0.3961634322179789,0.3149589147018392,0.2946577853228043
3.2599999999999745,0.3967736076939909,0.31532672804084905,0.29496500812756354
3.2699999999999743,0.3973860677407498,0.31569710052012,0.29527485871496256
3.279999999999974,0.39800083703743505,0.31607006001583055,0.29558736576042943
3.289999999999974,0.39861794050119503,0.31644563467070663,0.29590255821308453
3.2999999999999736,0.39923740328853324,0.3168238528961207,0.2962204652980176
3.3099999999999734,0.3998592507966988,0.3172047433742175,0.29654111651859716
3.319999999999973,0.4004835086650794,0.3175883350600683,0.2968645416588155
3.329999999999973,0.401110202776603,0.31797465718385776,0.2971907707856714
3.3399999999999728,0.40173935925913734,0.31836373925309913,0.29751983425158957
3.3499999999999726,0.4023710044868987,0.3187556110548831,0.2978517626968792
3.3599999999999723,0.40300516508186346,0.31915030265815714,0.29818658705223056
3.369999999999972,0.40364186791518375,0.3195478444160404,0.29852433854125454
3.379999999999972,0.40428114010860916,0.319948266968171,0.2988650486830615
3.3899999999999717,0.40492300903591205,0.3203516012430904,0.299208749294885
3.3999999999999715,0.40556750232432004,0.32075787846066395,0.2995554724947499
3.4099999999999713,0.40621464785595157,0.3211671301345374,0.29990525070418383
3.419999999999971,0.4068644737692592,0.3215793880746326,0.30025811665097596
3.429999999999971,0.4075170084604779,0.3219946843896843,0.3006141033719859
3.4399999999999706,0.40817228058507915,0.3224130514898145,0.3009732442159983
3.4499999999999704,0.4088303190592331,0.3228345220891496,0.3013355728466287
3.45999999999997,0.4094911530612773,0.3232591292084839,0.3017011232452855
3.46999999999997,0.4101548120331895,0.3236869061779784,0.3020699297141756
3.47999999999997,0.41082132568207497,0.3241178866399159,0.30244202687937616
3.4899999999999696,0.41149072398165487,0.32455210455149325,0.30281744969395286
3.4999999999999694,0.4121630371737659,0.3249895941876656,0.30319623344114055
3.509999999999969,0.41283829576987074,0.3254303901440388,0.3035784137375808
3.519999999999969,0.4135165305525746,0.3258745273398121,0.30396402653662147
3.5299999999999687,0.4141977725771541,0.32632204102077106,0.30435310813167527
3.5399999999999685,0.41488205317309435,0.326772966762335,0.3047456951596452
3.5499999999999683,0.4155694039456397,0.32722734047265795,0.30514182460441247
3.559999999999968,0.41625985677735217,0.32768519839578353,0.30554153380039134
3.569999999999968,0.416953443829687,0.3281465771148606,0.305944860436154
3.5799999999999677,0.41765019754457666,0.3286115135554133,0.3063518425581224
3.5899999999999674,0.4183501506460289,0.3290800449886732,0.30676251857433434
3.5999999999999672,0.41905333614174045,0.329552209034973,0.30717692725828116
3.609999999999967,0.41975978732472363,0.3300280436672001,0.3075951077528193
3.619999999999967,0.42046953777494867,0.33050758721431883,0.30801709957416135
3.6299999999999666,0.4211826213610026,0.33099087836495594,0.3084429426159443
3.6399999999999664,0.42189907224176393,0.33147795617105286,0.3088726771533751
3.649999999999966,0.42261892486809505,0.33196886005158954,0.30930634384746314
3.659999999999966,0.4233422139845521,0.33246362979637634,0.3097439837493324
3.6699999999999657,0.42406897463111537,0.33296230556991835,0.3101856383046191
3.6799999999999655,0.4247992421449361,0.33346492791535504,0.3106313493579598
3.6899999999999653,0.4255330521621081,0.33397153775847344,0.31108115915756474
3.699999999999965,0.4262704406194569,0.33448217641179967,0.31153511035988535
3.709999999999965,0.42701144375635025,0.33499688557876633,0.3119932460343704
3.7199999999999647,0.4277560981165351,0.3355157073579629,0.3124556096683198
3.7299999999999645,0.4285044405499943,0.3360386842474666,0.31292224517183465
3.7399999999999642,0.4292565082148271,0.3365658591492543,0.31339319688286116
3.749999999999964,0.4300123385791589,0.3370972753737032,0.31386850957233925
3.759999999999964,0.4307719694230703,0.33763297664417335,0.31434822844944915
3.7699999999999636,0.4315354388405564,0.33817300710168147,0.3148323991669627
3.7799999999999634,0.43230278524151255,0.33871741130966165,0.3153210678266989
3.789999999999963,0.43307404735374383,0.33926623425881675,0.31581428098508496
3.799999999999963,0.4338492642250067,0.3398195213720627,0.31631208565882674
3.8099999999999627,0.43462847522507764,0.34037731850956554,0.31681452933068754
3.8199999999999625,0.4354117200478482,0.3409396719738718,0.3173216599553777
3.8299999999999623,0.43619903871345356,0.34150662851513724,0.3178335259655582
3.839999999999962,0.4369904715704256,0.3420782353364495,0.3183501762779555
3.849999999999962,0.43778605929788067,0.34265454009925106,0.31887166029959363
3.8599999999999617,0.4385858429077327,0.34323559092885875,0.31939802793414024
3.8699999999999615,0.4393898637469388,0.34382143642008406,0.3199293295883704
3.8799999999999613,0.44019816349977325,0.34441212564295315,0.3204656161787481
3.889999999999961,0.44101078419013434,0.34500770814853154,0.32100693913813083
3.899999999999961,0.4418277681838739,0.34560823397484325,0.3215533504225856
3.9099999999999606,0.44264915819116296,0.34621375365289775,0.32210490251833146
3.9199999999999604,0.4434749972688804,0.3468243182128171,0.3226616484488013
3.92999999999996,0.4443053288230304,0.34743997919006403,0.3232236417818224
3.93999999999996,0.4451401966111884,0.348060788631773,0.3237909366369191
3.9499999999999598,0.4459796447449678,0.348686799103183,0.32436358769273677
3.9599999999999596,0.44682371769251594,0.34931806369416984,0.3249416501945833
3.9699999999999593,0.4476724602810265,0.34995463602588045,0.32552517996209396
3.979999999999959,0.4485259176992765,0.3505965702574635,0.32611423339701023
3.989999999999959,0.4493841355001802,0.35124392109290103,0.32670886749108125
3.9999999999999587,0.4502471596033578,0.35189674378793273,0.3273091398340765
4.009999999999959,0.45111503629771815,0.3525550941570769,0.32791510862191664
4.019999999999959,0.45198781224405077,0.3532190285807409,0.32852683266491345
4.0299999999999585,0.4528655344776255,0.35388860401242234,0.3291443713961215
4.039999999999958,0.4537482504107935,0.35456387798599726,0.3297677848797982
4.049999999999958,0.4546360078355887,0.35524490862308744,0.3303971338199621
4.059999999999958,0.45552885492632245,0.35593175464051163,0.3310324795690589
4.069999999999958,0.4564268402421662,0.35662447535780717,0.3316738841367174
4.079999999999957,0.45733001272972107,0.35732313070482336,0.3323214101985989
4.089999999999957,0.4582384217255622,0.358027781229381,0.33297512110533567
4.099999999999957,0.4591521169587563,0.358738488104988,0.33363508089154587
4.109999999999957,0.46007114855334275,0.35945531313860857,0.334301354284925
4.119999999999957,0.4609955670307733,0.360178318778482,0.33497400671540917
4.129999999999956,0.461925423312297,0.36090756812197067,0.33565310432438905
4.139999999999956,0.46286076872129084,0.3616431249234481,0.33633871397398735
4.149999999999956,0.46380165498551573,0.3623850536022031,0.33703090325637497
4.159999999999956,0.4647481342392962,0.3631334192503532,0.33772974050311744
4.1699999999999555,0.46570025902561013,0.36388828764076514,0.3384352947945539
4.179999999999955,0.4666580822980736,0.3646497252349594,0.33914763596918085
4.189999999999955,0.4676216574228178,0.3654177991909983,0.33986683463304346
4.199999999999955,0.4685910381802335,0.3661925773713338,0.3405929621691089
4.209999999999955,0.4695662787665776,0.3669741283506109,0.34132609074661924
4.2199999999999545,0.47054743379542385,0.3677625214234066,0.3420662933304023
4.229999999999954,0.4715345582989392,0.36855782661188724,0.34281364369012424
4.239999999999954,0.47252770772897873,0.36936011467337443,0.3435682164094733
4.249999999999954,0.47352693795796813,0.37016945710779386,0.3443300868952503
4.259999999999954,0.4745323052795687,0.3709859261649953,0.34509933138635196
4.269999999999953,0.4755438664090918,0.37180959485191584,0.3458760269626218
4.279999999999953,0.47656167848365605,0.372640536939573,0.34666025155355223
4.289999999999953,0.47758579906205306,0.3734788269698604,0.34745208394681226
4.299999999999953,0.4786162861243074,0.3743245402621229,0.3482516037965768
4.3099999999999525,0.4796531980709041,0.3751777529194891,0.34905889163163534
4.319999999999952,0.4806965937216571,0.3760385418349311,0.3498740288632496
4.329999999999952,0.48174653231419307,0.37690698469702405,0.3506970977927318
4.339999999999952,0.48280307350202517,0.37778315999538054,0.35152818161871935
4.349999999999952,0.4838662773521838,0.3786671470257222,0.35236736444410677
4.3599999999999515,0.4849362043423812,0.3795590258945657,0.35321473128261177
4.369999999999951,0.4860129153576687,0.3804588775234777,0.3540703680649299
4.379999999999951,0.4870964716865648,0.38136678365287535,0.354934361644453
4.389999999999951,0.4881869350166088,0.38228282684532416,0.355806799802503
4.399999999999951,0.48928436742931725,0.3832070904883068,0.3566877712530542
4.40999999999995,0.49038883139449585,0.3841396587964107,0.3575773656468894
4.41999999999995,0.49150038976387467,0.3850806168129022,0.358475673575159
4.42999999999995,0.49261910576402623,0.3860300504106348,0.35938278657228695
4.43999999999995,0.493745042988525,0.3869880462922577,0.36029879711819085
4.4499999999999496,0.49487826538930946,0.3879546919896649,0.3612237986397538
4.459999999999949,0.4960188372671964,0.38893007586264466,0.36215788551150674
4.469999999999949,0.49716682326151557,0.3899142870966766,0.3631011530554668
4.479999999999949,0.49832228833880554,0.3909074156998235,0.364053697540078
4.489999999999949,0.49948529778052986,0.3919095524986623,0.36501561617819533
4.4999999999999485,0.5006559171697706,0.39292078913320333,0.36598700712406146
4.509999999999948,0.5018342123768404,0.3939412180507355,0.3669679694692093
4.519999999999948,0.5030202495437691,0.3949709324985413,0.3679586032372344
4.529999999999948,0.504214095067611,0.3960100265154173,0.3689590093773688
4.539999999999948,0.5054158155825219,0.39705859492194173,0.36996928975679666
4.549999999999947,0.5066254779405539,0.3981167333094248,0.3709895471516425
4.559999999999947,0.5078431491911085,0.39918453802747167,0.3720198852365625
4.569999999999947,0.5090688965590016,0.40026210617009694,0.3730604085728708
4.579999999999947,0.5103027874210767,0.4013495355603171,0.3741112225951272
4.589999999999947,0.511544889281317,0.402446924733156,0.37517243359611574
4.599999999999946,0.5127952697443968,0.4035543729169889,0.37624414871013695
4.609999999999946,0.514053996487617,0.4046719800131544,0.37732647589453877
4.619999999999946,0.5153211372311662,0.4057998465737608,0.37841952390940947
4.629999999999946,0.5165967597066541,0.4069380737776138,0.37952340229535375
4.6399999999999455,0.517880931623859,0.4080867634041922,0.3806382213492755
4.649999999999945,0.5191737206356306,0.4092460178055897,0.3817640920980795
4.659999999999945,0.5204751943009008,0.4104159398763582,0.38290112627022255
4.669999999999945,0.5217854200457381,0.41159663302116717,0.3840494362650244
4.679999999999945,0.5231044651223963,0.41278820112020725,0.38520913511966004
4.689999999999944,0.524432396566308,0.41399074849226236,0.3863803364737509
4.699999999999944,0.5257692811509665,0.4152043798553763,0.3875631545314787
4.709999999999944,0.5271151853406478,0.4164292002850318,0.38875770402112775
4.719999999999944,0.5284701752409297,0.4176653151697834,0.38996410015199684
4.729999999999944,0.5298343165469517,0.4189128301642511,0.3911824585685759
4.739999999999943,0.5312076744893891,0.42017185113942235,0.3924128953019307
4.749999999999943,0.5325903137780823,0.4214424841301808,0.3936555267182054
4.759999999999943,0.5339822985433021,0.4227248352800004,0.39491046946417496
4.769999999999943,0.5353836922746008,0.4240190107827344,0.3961778404097678
4.7799999999999425,0.5367945577572307,0.42532511682144203,0.3974577565874948
4.789999999999942,0.5382149570061003,0.4266432595041925,0.39875033512871555
4.799999999999942,0.5396449511972422,0.4279735447967849,0.40005569319667056
4.809999999999942,0.5410846005967814,0.4293160784523383,0.40137394791622755
4.819999999999942,0.5425339644873881,0.43067096593769955,0.40270521630027745
4.8299999999999415,0.5439931010922113,0.43203831235662926,0.40404961517273374
4.839999999999941,0.5454620674962849,0.43341822236972083,0.40540726108807984
4.849999999999941,0.5469409195654251,0.4348108001110274,0.40677827024742796
4.859999999999941,0.5484297118626144,0.4362161491013631,0.40816275841105026
4.869999999999941,0.5499284975619025,0.4376343721582597,0.40956084080734895
4.87999999999994,0.5514373283598457,0.43906557130256624,0.4109726320382463
4.88999999999994,0.5529562543845169,0.4405098476616797,0.4123982459809704
4.89999999999994,0.5544853241021271,0.4419673013694128,0.41383779568623424
4.90999999999994,0.5560245842213128,0.44343803146250316,0.41529139327280074
4.9199999999999395,0.5575740795951396,0.44492213577378004,0.4167591498184402
4.929999999999939,0.5591338531208965,0.4464197108220237,0.41824117524730553
4.939999999999939,0.5607039456377506,0.4479308516985373,0.41973757821373403
4.949999999999939,0.5622843958223538,0.44945565195049264,0.4212484659825273
4.959999999999939,0.563875240082491,0.45099420346109054,0.42277394430574045
4.9699999999999385,0.5654765124488825,0.452546596326617,0.4243141172960506
4.979999999999938,0.5670882444652482,0.45411291873045423,0.42586908729675577
4.989999999999938,0.5687104650767678,0.45569325681415257,0.4274389547484987
4.999999999999938,0.5703432005170713,0.45728769454565366,0.4290238180527992
5.009999999999938,0.571986474193902,0.458896313584773,0.43062377343249075
5.019999999999937,0.5736403065736231,0.4605191931460806,0.43223891478919496
5.029999999999937,0.5753047150647228,0.4621564098592977,0.4338693335579414
5.039999999999937,0.5769797139005105,0.46380803762737743,0.43551511855909414
5.049999999999937,0.5786653140211879,0.4654741474824135,0.43717635584771986
5.0599999999999365,0.5803615229555004,0.46715480743956916,0.43885312856058634
5.069999999999936,0.5820683447021814,0.4688500823491992,0.4405455167609537
5.079999999999936,0.5837857796114121,0.4705600337473792,0.442253597281371
5.089999999999936,0.5855138242665302,0.4722847197050434,0.4439774435646716
5.099999999999936,0.5872524713662277,0.4740241946759673,0.44571712550340215
5.1099999999999355,0.589001709607496,0.47577850934382837,0.4474727092779115
5.119999999999935,0.5907615235695801,0.47754771046860145,0.4492442571933568
5.129999999999935,0.5925318935992002,0.479331840732544,0.4510318275158799
5.139999999999935,0.5943127956973357,0.48113093858605543,0.45283547430823534
5.149999999999935,0.5961042014078444,0.4829450380936903,0.45465524726515183
5.159999999999934,0.597906077708213,0.48477416878062585,0.4564911915487291
5.169999999999934,0.5997183869027392,0.4866183554798845,0.45834334762417084
5.179999999999934,0.6015410865184392,0.4884776181806379,0.46021175109618756
5.189999999999934,0.603374129204001,0.49035197187790486,0.46209643254638083
5.199999999999934,0.6052174626320785,0.4922414264239856,0.4639974173719624
5.209999999999933,0.607071029405244,0.4941459863819598,0.46591472562613867
5.219999999999933,0.6089347669659166,0.49606565088160637,0.46784837186052874
5.229999999999933,0.6108086075105715,0.4980004134780859,0.46979836496996447
5.239999999999933,0.6126924779085419,0.4999502620137366,0.4717647080400353
5.2499999999999325,0.6145862996257241,0.5019151784833454,0.4737473981977508
5.259999999999932,0.6164899886534898,0.5038951389032456,0.47574642646568455
5.269999999999932,0.6184034554431006,0.5058901131846014,0.4777617776199766
5.279999999999932,0.6203266048459237,0.5079000650112281,0.47979343005255415
5.289999999999932,0.6222593360597225,0.5099249517223052,0.4818413556379509
5.299999999999931,0.6242015425813077,0.5119647242003218,0.48390551960507533
5.309999999999931,0.6261531121658079,0.5140193267646098,0.48598588041431023
5.319999999999931,0.6281139267928085,0.5160886970707788,0.4880823896402713
5.329999999999931,0.6300838626396017,0.5181727660163958,0.4901949918605944
5.339999999999931,0.6320627900617714,0.5202714576532146,0.49232362455107537
5.34999999999993,0.634050573581317,0.5223846891062601,0.4944682179874959
5.35999999999993,0.6360470718825014,0.5245123705000565,0.49662869515444524
5.36999999999993,0.6380521378156139,0.5266544048922815,0.49880497166144844
5.37999999999993,0.6400656184087665,0.528810688215087,0.5009969556666671
5.3899999999999295,0.6420873548878886,0.5309811092243507,0.5032045478084662
5.399999999999929,0.6441171827050056,0.5331655494570701,0.5054276411450862
5.409999999999929,0.6461549315748893,0.5353638831970937,0.5076661211026448
5.419999999999929,0.6482004255201554,0.5375759774493908,0.5099198654316995
5.429999999999929,0.6502534829248263,0.5398016919229973,0.5121887441725401
5.4399999999999284,0.6523139165963916,0.542040879022799,0.5144726196294008
5.449999999999928,0.6543815338363316,0.544293383850239,0.5167713463537158
5.459999999999928,0.6564561365190875,0.5465590442130606,0.5190847711365538
5.469999999999928,0.6585375211793922,0.5488376906441325,0.5214127330103175
5.479999999999928,0.6606254791078869,0.5511291464294041,0.5237550632597834
5.489999999999927,0.6627197964548953,0.5534332276449987,0.5261115854425246
5.499999999999927,0.6648202543422214,0.5557497432034331,0.5284821154187359
5.509999999999927,0.6669266289827928,0.5580784949089177,0.5308664613904489
5.519999999999927,0.6690386918079642,0.5604192775216772,0.5332644239501054
5.5299999999999265,0.6711562096022597,0.5627718788312037,0.5356757961384396
5.539999999999926,0.6732789446453121,0.5651360797383128,0.538100363511563
5.549999999999926,0.6754066548607354,0.5675116543458718,0.5405379042171559
5.559999999999926,0.6775390939716477,0.5698983700580365,0.5429881890796336
5.569999999999926,0.6796760116625319,0.572295987687796,0.545450981694112
5.5799999999999255,0.681817153747118,0.5747042615726344,0.5479260385290136
5.589999999999925,0.6839622623419365,0.5771229396980576,0.5504131090370878
5.599999999999925,0.6861110760451895,0.5795517638287551,0.5529119357746465
5.609999999999925,0.6882633301205603,0.5819904696471111,0.5554222545287488
5.619999999999925,0.6904187566855828,0.5844387868987903,0.5579437944520921
5.629999999999924,0.6925770849041681,0.586896439545094,0.5604762782053254
5.639999999999924,0.6947380411828769,0.5893631459217711,0.5630194221064946
5.649999999999924,0.6969013493705412,0.5918386189039605,0.5655729362873153
5.659999999999924,0.6990667309607969,0.5943225660769292,0.5681365248559623
5.6699999999999235,0.701233905297112,0.5968146899122532,0.5707098860660385
5.679999999999923,0.7034025897798879,0.5993146879491023,0.5732927124914058
5.689999999999923,0.7055725000752072,0.6018222529802615,0.5758846912065251
5.699999999999923,0.707743350324802,0.6043370732425343,0.5784855039719673
5.709999999999923,0.7099148533568305,0.6068588326111668,0.5810948274247508
5.7199999999999225,0.7120867208970482,0.6093872107979333,0.5837123332731546
5.729999999999922,0.714258663779956,0.6119218835525178,0.5863376884956583
5.739999999999922,0.7164303921595521,0.614462522866846,0.5889705555436695
5.749999999999922,0.7186016157192764,0.6170087971820117,0.5916105925476955
5.759999999999922,0.7207720438807892,0.619560371597452,0.5942574535266177
5.769999999999921,0.7229413860112199,0.6221169080820461,0.5969107885997527
5.779999999999921,0.7251093516285351,0.624678065686796,0.5995702442013612
5.789999999999921,0.7272756506046983,0.6272435007587862,0.6022354632973081
5.799999999999921,0.7294399933663068,0.6298128671561047,0.6049060856035542
5.809999999999921,0.7316020910924078,0.6323858164634436,0.6075817478062026
5.81999999999992,0.7337616559092118,0.6349619982080879,0.6102620837828068
5.82999999999992,0.7359184010814501,0.6375410600760307,0.6129467248246758
5.83999999999992,0.7380720412001215,0.6401226481279556,0.6156352998599142
5.84999999999992,0.7402222923664203,0.642706407014852,0.6183274356769599
5.8599999999999195,0.7423688723716299,0.645291980193027,0.6210227571483763
5.869999999999919,0.7445115008728032,0.6478790101383115,0.6237208874546886
5.879999999999919,0.7466498995640677,0.6504671385592566,0.6264214483080538
5.889999999999919,0.7487837923433962,0.6530560066091319,0.6291240601755657
5.899999999999919,0.7509129054747342,0.6556452550965594,0.6318283425020156
5.909999999999918,0.7530369677453623,0.6582345246946245,0.63453391393194
5.919999999999918,0.7551557106183939,0.6608234561483077,0.6372403925307862
5.929999999999918,0.7572688683803567,0.6634116904801172,0.6399473960050572
5.939999999999918,0.7593761782837795,0.6659988691937846,0.6426545419212859
5.949999999999918,0.7614773806847357,0.6685846344759123,0.6453614479237064
5.959999999999917,0.7635722191753403,0.6711686293954778,0.6480677319505123
5.969999999999917,0.7656604407111541,0.6737504981010843,0.6507730124485669
5.979999999999917,0.767741795733514,0.6763298860158797,0.6534769085864711
5.989999999999917,0.7698160382867832,0.6789064400300543,0.656179040465872
5.9999999999999165,0.7718829261305495,0.6814798086908453,0.6588790293309194
6.009999999999916,0.7739422208467921,0.6840496423899727,0.6615764977757678
6.019999999999916,0.7759936879420634,0.6866155935484448,0.66427106995004
6.029999999999916,0.7780370969447153,0.6891773167986518,0.6669623717621359
6.039999999999916,0.7800722214972409,0.691734469163709,0.669650031080326
6.0499999999999154,0.7820988394437702,0.694286710233964,0.6723336779315126
6.059999999999915,0.7841167329127874,0.6968337023406176,0.6750129446975751
6.069999999999915,0.7861256883951405,0.6993751107263898,0.6776874663092021
6.079999999999915,0.7881254968174047,0.7019106037131845,0.6803568804371294
6.089999999999915,0.7901159536106719,0.7044398528666551,0.683020827680651
6.099999999999914,0.792096858774833,0.7069625331576392,0.6856789517533407
6.109999999999914,0.7940680169384465,0.7094783231203745,0.6883308996658565
6.119999999999914,0.7960292374142302,0.7119869050074193,0.6909763219057166
6.129999999999914,0.7979803342502897,0.7144879649412182,0.6936148726139504
6.1399999999999135,0.7999211262771249,0.7169811930622255,0.6962462097585007
6.149999999999913,0.8018514371504993,0.7194662836734973,0.6988699953042468
6.159999999999913,0.8037710953902456,0.7219429353816885,0.7014858953795493
6.169999999999913,0.8056799344150603,0.7244108512343375,0.7040935804391568
6.179999999999913,0.8075777925733748,0.7268697388533802,0.7066927254233815
6.1899999999999125,0.8094645131703473,0.7293193105647704,0.7092830099133762
6.199999999999912,0.8113399444910495,0.731759283524124,0.7118641182823926
6.209999999999912,0.8132039398199107,0.7341893798382989,0.7144357398428959
6.219999999999912,0.8150563574564611,0.7366093266827817,0.7169975689893617
6.229999999999912,0.8168970607274548,0.7390188564148145,0.7195493053366543
6.239999999999911,0.818725917995405,0.7414177066821332,0.7220906538538153
6.249999999999911,0.8205428026635954,0.7438056205272335,0.7246213249931431
6.259999999999911,0.8223475931776179,0.7461823464870523,0.7271410348144108
6.269999999999911,0.8241401730234841,0.7485476386879735,0.7296495051040958
6.2799999999999105,0.8259204307223642,0.7509012569360618,0.7321464634894861
6.28999999999991,0.8276882598219893,0.7532429668024163,0.7346316435475231
6.29999999999991,0.8294435588847874,0.7555725397035746,0.7371047849082714
6.30999999999991,0.8311862314727737,0.7578897529768618,0.7395656333528838
6.31999999999991,0.8329161861292624,0.760194389950609,0.7420139409059456
6.3299999999999095,0.8346333363574443,0.7624862400091718,0.7444494659221036
6.339999999999909,0.8363376005958683,0.7647650986526652,0.7468719731668644
6.349999999999909,0.8380289021908898,0.7670307675513555,0.7492812338914718
6.359999999999909,0.8397071693661312,0.7692830545946617,0.7516770259017944
6.369999999999909,0.8413723351890064,0.7715217739347036,0.7540591336211278
6.379999999999908,0.8430243375343659,0.7737467460243659,0.7564273481468659
6.389999999999908,0.8446631190453129,0.7759577976498396,0.7587814673009713
6.399999999999908,0.8462886270912564,0.7781547619576195,0.7611212956742103
6.409999999999908,0.8479008137232544,0.7803374784759514,0.7634466446641255
6.419999999999908,0.8494996356267231,0.782505793130716,0.7657573325067142
6.429999999999907,0.8510850540715541,0.7846595582557583,0.7680531843018092
6.439999999999907,0.8526570348597383,0.7867986325976806,0.7703340320321661
6.449999999999907,0.8542155482705379,0.7889228813151284,0.7725997145762762
6.459999999999907,0.8557605690033029,0.7910321759725989,0.7748500777149228
6.4699999999999065,0.8572920761179972,0.7931263945288225,0.7770849741315289
6.479999999999906,0.8588100529735186,0.795205421319784,0.7793042634063503
6.489999999999906,0.8603144871638884,0.797269147036431,0.7815078120045666
6.499999999999906,0.861805370452403,0.7993174686971675,0.7836954932583585
6.509999999999906,0.8632826987038339,0.8013502896152093,0.7858671873430532
6.519999999999905,0.8647464718147615,0.8033675193609048,0.7880227812474405
6.529999999999905,0.8661966936421341,0.8053690737191088,0.7901621687383525
6.539999999999905,0.8676333719301583,0.8073548746417586,0.7922852503196587
6.549999999999905,0.8690565182355992,0.8093248501957391,0.7943919331857741
6.559999999999905,0.8704661478516036,0.8112789345061913,0.7964821311698382
6.569999999999904,0.8718622797301407,0.8132170676954006,0.7985557646867156
6.579999999999904,0.8732449364031527,0.815139195817393,0.8006127606709532
6.589999999999904,0.8746141439025372,0.817045270788421,0.8026530525098919
6.599999999999904,0.8759699316790461,0.8189352503134739,0.804676579972081
6.6099999999999035,0.8773123325202057,0.8208090978089787,0.8066832891311719
6.619999999999903,0.8786413824673825,0.8226667823218805,0.808673132285505
6.629999999999903,0.8799571207320692,0.8245082784452487,0.8106460678735434
6.639999999999903,0.8812595896115187,0.8263335662306013,0.8126020603853719
6.649999999999903,0.8825488344038153,0.8281426310971248,0.8145410802704522
6.659999999999902,0.883824903322498,0.8299354637379746,0.8164631038418436
6.669999999999902,0.8850878474108212,0.831712060023826,0.8183681131770771
6.679999999999902,0.8863377204557741,0.8334724209038868,0.820256096015915
6.689999999999902,0.8875745789019479,0.8352165523045362,0.8221270456551832
6.699999999999902,0.8887984817653398,0.8369444650257827,0.8239809608408933
6.709999999999901,0.8900094905472106,0.8386561746357404,0.8258178456578729
6.719999999999901,0.8912076691480726,0.8403517013632863,0.8276377094170897
6.729999999999901,0.8923930837819135,0.8420310699891078,0.8294405665409064
6.739999999999901,0.8935658028907284,0.8436943097353045,0.8312264364464484
6.7499999999999005,0.8947258970594705,0.8453414541537414,0.8329953434273091
6.7599999999999,0.8958734389314815,0.8469725410133158,0.8347473165337743
6.7699999999999,0.8970085031245032,0.8485876121863261,0.8364823894517817
6.7799999999999,0.898131166147331,0.8501867135341059,0.8382006003807996
6.7899999999999,0.8992415063172002,0.8517698947921011,0.8399019919108263
6.7999999999998995,0.9003396036779721,0.8533372094545448,0.841586610898688
6.809999999999899,0.9014255399191787,0.8548887146588895,0.8432545083438171
6.819999999999899,0.9024993982960179,0.856424471070173,0.8449057392637118
6.829999999999899,0.9035612635503272,0.8579445427654302,0.846540362569206
6.839999999999899,0.904611221832621,0.8594489971183304,0.8481584409397578
6.849999999999898,0.9056493606252433,0.8609379046841716,0.8497600406989037
6.859999999999898,0.9066757686666769,0.8624113390853543,0.8513452316900236
6.869999999999898,0.9076905358770627,0.8638693768974726,0.8529140871525751
6.879999999999898,0.9086937532849809,0.8653120975361576,0.8544666835989517
6.8899999999998975,0.9096855129555286,0.8667395831447675,0.8560031006920772
6.899999999999897,0.910665907919731,0.8681519184830558,0.857523421123887
6.909999999999897,0.9116350321053297,0.8695491908169168,0.8590277304948136
6.919999999999897,0.9125929802689638,0.8709314898093048,0.86051611719439
6.929999999999897,0.913539847929794,0.872298907412435,0.8619886722830952
6.9399999999998965,0.9144757313045735,0.8736515377613369,0.8634454893755277
6.949999999999896,0.9154007272441964,0.8749894770688552,0.8648866645250198
6.959999999999896,0.916314933171748,0.8763128235221772,0.8663122961097846
6.969999999999896,0.9172184470220588,0.8776216771809446,0.867722484720666
6.979999999999896,0.9181113671827935,0.8789161398770391,0.8691173330506006
6.989999999999895,0.9189937924370588,0.880196315116067,0.870496945785819
6.999999999999895,0.9198658219075698,0.8814623079806436,0.871861429498912
7.009999999999895,0.9207275550023459,0.8827142250354821,0.8732108925437663
7.019999999999895,0.9215790913619685,0.8839521742343615,0.8745454449524597
7.0299999999998946,0.9224205308083768,0.8851762648290079,0.8758651983341657
7.039999999999894,0.9232519732952111,0.8863866072799135,0.8771702657760891
7.049999999999894,0.9240735188596995,0.8875833131691339,0.8784607617464925
7.059999999999894,0.9248852675760715,0.8887664951150829,0.8797368019998357
7.069999999999894,0.9256873195104987,0.8899362666893579,0.8809985034840727
7.0799999999998935,0.9264797746775469,0.8910927423355932,0.8822459842501047
7.089999999999893,0.9272627329981342,0.8922360372903765,0.883479363363437
7.099999999999893,0.9280362942589658,0.8933662675062208,0.8846987608180346
7.109999999999893,0.9288005580734457,0.8944835495766033,0.8859042974523925
7.119999999999893,0.9295556238440408,0.8955880006630816,0.8870960948678419
7.129999999999892,0.9303015907260808,0.8966797384244716,0.8882742753490692
7.139999999999892,0.9310385575929614,0.897758880948087,0.8894389617868683
7.149999999999892,0.9317666230027604,0.8988255466830455,0.8905902776031167
7.159999999999892,0.9324858851662107,0.8998798543756145,0.8917283466779655
7.169999999999892,0.9331964419160285,0.9009219230065938,0.8928532932792352
7.179999999999891,0.9338983906775619,0.9019518717307129,0.8939652419940005
7.189999999999891,0.9345918284407473,0.9029698198180368,0.8950643176623592
7.199999999999891,0.9352768517333304,0.9039758865973425,0.8961506453133455
7.209999999999891,0.9359535565953486,0.9049701914014665,0.897224350102996
7.2199999999998905,0.9366220385548262,0.9059528535145788,0.8982855572545169
7.22999999999989,0.9372823926046747,0.906923992121379,0.899334392000555
7.23999999999989,0.9379347131807533,0.9078837262581574,0.9003709795275083
7.24999999999989,0.9385790941410773,0.9088321747657333,0.9013954449218973
7.25999999999989,0.9392156287461368,0.9097694562441986,0.902407913118714
7.269999999999889,0.9398444096403047,0.9106956890094722,0.903408508851764
7.279999999999889,0.9404655288343035,0.9116109910516116,0.9043973566059387
7.289999999999889,0.9410790776886939,0.9125154799948478,0.9053745805713863
7.299999999999889,0.9416851468983772,0.9134092730593286,0.9063403045995665
7.309999999999889,0.9422838264780632,0.9142924870245187,0.9072946521611326
7.319999999999888,0.9428752057486882,0.9151652381942202,0.9082377463056033
7.329999999999888,0.9434593733247475,0.9160276423632,0.9091697096228131
7.339999999999888,0.9440364171025266,0.9168798147853585,0.9100906642060664
7.349999999999888,0.9446064242491861,0.9177218701434271,0.9110007316169875
7.3599999999998875,0.9451694811926894,0.918553922520147,0.9119000328520113
7.369999999999887,0.9457256736125379,0.9193760853708899,0.9127886883104779
7.379999999999887,0.9462750864312908,0.9201884714976982,0.9136668177643001
7.389999999999887,0.9468178038068362,0.9209911930246885,0.9145345403291515
7.399999999999887,0.9473539091253997,0.9217843613747965,0.9153919744371457
7.4099999999998865,0.947883484995257,0.9225680872478266,0.9162392378109689
7.419999999999886,0.9484066132411245,0.9233424805997569,0.917076447439415
7.429999999999886,0.9489233748992069,0.9241076506232732,0.9179037195542896
7.439999999999886,0.9494338502128776,0.924863705729502,0.9187211696086581
7.449999999999886,0.9499381186289633,0.9256107535308877,0.9195289122563688
7.459999999999885,0.9504362587946206,0.926348900825203,0.9203270613328486
7.469999999999885,0.9509283485547673,0.9270782535806354,0.9211157298371025
7.479999999999885,0.9514144649500572,0.9277989169219313,0.9218950299148998
7.489999999999885,0.9518946842153719,0.9285109951175515,0.9226650728430964
7.4999999999998845,0.9523690817788072,0.9292145915678186,0.9234259690150715
7.509999999999884,0.9528377322611371,0.929909808794004,0.9241778279272207
7.519999999999884,0.953300709475738,0.9305967484283503,0.9249207581665033
7.529999999999884,0.9537580864289342,0.9312755112049607,0.9256548673989673
7.539999999999884,0.9542099353207807,0.9319461969515589,0.9263802623592534
7.5499999999998835,0.9546563275462191,0.932608904582064,0.9270970488410252
7.559999999999883,0.9550973336966398,0.9332637320899674,0.9278053316882993
7.569999999999883,0.9555330235617809,0.9339107765424677,0.9285052147876394
7.579999999999883,0.9559634661319864,0.934550134075346,0.929196801061186
7.589999999999883,0.9563887296007904,0.9351818998885477,0.929880192460487
7.599999999999882,0.9568088813678057,0.9358061682424451,0.9305554899611048
7.609999999999882,0.9572239880419143,0.9364230324547479,0.9312227935579563
7.619999999999882,0.9576341154447384,0.9370325848980532,0.9318822022613817
7.629999999999882,0.9580393286143701,0.9376349169979799,0.9325338140938823
7.6399999999998816,0.9584396918093606,0.9382301192318927,0.9331777260875257
7.649999999999881,0.9588352685129428,0.938818281128173,0.9338140342819806
7.659999999999881,0.9592261214374735,0.9393994912660147,0.9344428337231501
7.669999999999881,0.9596123125290985,0.9399738372757342,0.9350642184623932
7.679999999999881,0.9599939029725973,0.9405414058395436,0.9356782815562802
7.6899999999998805,0.960370953196437,0.9411022826928171,0.9362851150669121
7.69999999999988,0.9607435228779806,0.9416565526257585,0.9368848100627031
7.70999999999988,0.9611116709488682,0.9422042994855198,0.9374774566196826
7.71999999999988,0.9614754556005503,0.9427456061786944,0.9380631438232303
7.72999999999988,0.9618349342899609,0.9432805546742087,0.9386419597702705
7.739999999999879,0.9621901637453248,0.943809226006564,0.9392139915718738
7.749999999999879,0.9625411999720844,0.9443317002794221,0.9397793253562565
7.759999999999879,0.9628880982589407,0.9448480566695161,0.94033804627216
7.769999999999879,0.963230913184,0.9453583734308737,0.9408902384925921
7.779999999999879,0.9635696986210126,0.9458627278993261,0.9414359852189045
7.789999999999878,0.9639045077457029,0.9463611964972952,0.9419753686851933
7.799999999999878,0.964235393042171,0.9468538547388379,0.9425084701630047
7.809999999999878,0.9645624063093772,0.9473407772349414,0.9430353699663324
7.819999999999878,0.9648855986676772,0.9478220376990434,0.9435561474568849
7.8299999999998775,0.9652050205654306,0.9482977089527744,0.9440708810496103
7.839999999999877,0.965520721785644,0.9487678629318979,0.9445796482184612
7.849999999999877,0.9658327514526688,0.9492325706924489,0.945082525502394
7.859999999999877,0.9661411580389292,0.9496919024170389,0.9455795885115664
7.869999999999877,0.9664459893716956,0.9501459274213433,0.9460709119337551
7.879999999999876,0.9667472926398682,0.9505947141607324,0.9465565695409484
7.889999999999876,0.9670451144007919,0.9510383302370454,0.9470366341961088
7.899999999999876,0.9673395005870873,0.951476842405504,0.9475111778601082
7.909999999999876,0.9676304965134845,0.9519103165817462,0.9479802715988116
7.919999999999876,0.9679181468836788,0.9523388178489738,0.9484439855902975
7.929999999999875,0.9682024957971731,0.9527624104651994,0.9489023891322059
7.939999999999875,0.9684835867561251,0.9531811578705917,0.9493555506492082
7.949999999999875,0.9687614626721924,0.9535951226949089,0.949803537700588
7.959999999999875,0.9690361658733627,0.9540043667650054,0.9502464169879161
7.9699999999998745,0.9693077381107704,0.9544089511124099,0.9506842543628197
7.979999999999874,0.9695762205654983,0.9548089359809596,0.951117114834825
7.989999999999874,0.9698416538553657,0.9552043808345049,0.9515450625792897
7.999999999999874,0.970104078041677,0.9555953443646372,0.9519681609453773
8.009999999999874,0.9703635326359654,0.9559818844984822,0.9523864724641113
8.019999999999873,0.9706200566066892,0.9563640584065104,0.9528000588564657
8.029999999999873,0.9708736883859117,0.9567419225103828,0.9532089810415006
8.039999999999873,0.9711244658759381,0.957115532490819,0.9536132991445392
8.049999999999873,0.9713724264559194,0.9574849432954777,0.9540130725053674
8.059999999999873,0.9716176069884211,0.957850209146853,0.954408359686461
8.069999999999872,0.9718600438259491,0.9582113835501792,0.9547992184812368
8.079999999999872,0.9720997728174352,0.9585685193013284,0.9551857059223017
8.089999999999872,0.972336829314675,0.958921668494711,0.9555678782897201
8.099999999999872,0.9725712481787288,0.9592708825311717,0.9559457911192824
8.109999999999872,0.9728030637862677,0.9596162121258672,0.9563194992107671
8.119999999999871,0.9730323100358775,0.9599577073161301,0.9566890566361932
8.129999999999871,0.9732590203543069,0.9602954174693167,0.9570545167480692
8.139999999999871,0.973483227702674,0.9606293912906305,0.9574159321876197
8.14999999999987,0.9737049645826081,0.960959676830914,0.9577733548929903
8.15999999999987,0.9739242630423537,0.961286321494422,0.958126836107439
8.16999999999987,0.9741411546828103,0.9616093720465528,0.9584764263874884
8.17999999999987,0.9743556706635197,0.9619288746215477,0.9588221756110548
8.18999999999987,0.9745678417085977,0.9622448747301536,0.9591641329855426
8.19999999999987,0.9747776981126165,0.962557417267244,0.9595023470559008
8.20999999999987,0.9749852697464148,0.9628665465193943,0.959836865712639
8.21999999999987,0.975190586062871,0.9631723061724236,0.9601677361998117
8.229999999999869,0.9753936761025994,0.9634747393188678,0.960495005122935
8.239999999999869,0.9755945684996007,0.963773888465429,0.960818718456886
8.249999999999869,0.9757932914868477,0.9640697955403528,0.961138921553729
8.259999999999868,0.9759898729018157,0.9643625019007687,0.9614556591505069
8.269999999999868,0.9761843401919487,0.9646520483399627,0.9617689753769663
8.279999999999868,0.9763767204200734,0.9649384750946076,0.9620789137632412
8.289999999999868,0.9765670402697456,0.9652218218519225,0.9623855172474667
8.299999999999867,0.9767553260505432,0.9655021277567877,0.9626888281833488
8.309999999999867,0.9769416037032931,0.9657794314187879,0.9629888883476616
8.319999999999867,0.9771258988052477,0.966053770919207,0.9632857389476968
8.329999999999867,0.9773082365751892,0.9663251838179469,0.9635794206286363
8.339999999999867,0.9774886418784833,0.9665937071603972,0.9638699734808756
8.349999999999866,0.977667139232069,0.9668593774842331,0.9641574370472741
8.359999999999866,0.9778437528093932,0.9671222308261553,0.9644418503303459
8.369999999999866,0.9780185064452784,0.9673823027285618,0.9647232517993827
8.379999999999866,0.9781914236407383,0.9676396282461553,0.9650016793975096
8.389999999999866,0.9783625275677252,0.9678942419524771,0.965277170548665
8.399999999999865,0.9785318410738324,0.9681461779463958,0.9655497621645366
8.409999999999865,0.9786993866869234,0.9683954698585076,0.9658194906514037
8.419999999999865,0.9788651866197127,0.9686421508574792,0.9660863919169207
8.429999999999865,0.9790292627742809,0.9688862536563206,0.9663505013768305
8.439999999999864,0.9791916367465412,0.9691278105185991,0.9666118539616135
8.449999999999864,0.9793523298306376,0.969366853264572,0.9668704841230555
8.459999999999864,0.9795113630232942,0.9696034132772624,0.9671264258407544
8.469999999999864,0.9796687570281073,0.9698375215084637,0.9673797126285527
8.479999999999864,0.9798245322597732,0.9700692084846726,0.9676303775408974
8.489999999999863,0.9799787088482681,0.9702985043129608,0.967878453179134
8.499999999999863,0.9801313066429769,0.9705254386867801,0.9681239716977309
8.509999999999863,0.9802823452167493,0.9707500408916898,0.968366964810425
8.519999999999863,0.9804318438699167,0.9709723398110235,0.9686074637963002
8.529999999999863,0.9805798216342524,0.9711923639314926,0.9688454995058026
8.539999999999862,0.9807262972768734,0.9714101413487138,0.969081102366674
8.549999999999862,0.9808712893040937,0.9716256997726789,0.9693143023898252
8.559999999999862,0.981014815965219,0.9718390665331469,0.9695451291751289
8.569999999999862,0.9811568952562958,0.9720502685849819,0.9697736119171534
8.579999999999862,0.9812975449238053,0.9722593325134179,0.969999779410821
8.589999999999861,0.981436782468305,0.9724662845392583,0.9702236600569967
8.599999999999861,0.9815746251480217,0.9726711505240082,0.9704452818680048
8.60999999999986,0.9817110899823955,0.9728739559749546,0.9706646724730944
8.61999999999986,0.9818461937555686,0.973074726050163,0.9708818591238116
8.62999999999986,0.9819799530198283,0.9732734855634196,0.9710968686993173
8.63999999999986,0.9821123840990058,0.9734702589891172,0.971309727711645
8.64999999999986,0.9822435030918161,0.9736650704670589,0.9715204623108695
8.65999999999986,0.9823733258751627,0.9738579438072225,0.9717290982902373
8.66999999999986,0.9825018681073839,0.9740489024944387,0.9719356610912023
8.67999999999986,0.9826291452314596,0.9742379696930269,0.9721401758084187
8.68999999999986,0.9827551724781742,0.9744251682513614,0.9723426671946582
8.699999999999859,0.9828799648692186,0.9746105207063701,0.972543159665658
8.709999999999859,0.983003537220271,0.9747940492879918,0.972741677304922
8.719999999999859,0.9831259041440145,0.9749757759235529,0.9729382438684375
8.729999999999858,0.9832470800531178,0.9751557222420972,0.9731328827893421
8.739999999999858,0.9833670791631723,0.9753339095786573,0.9733256171825286
8.749999999999858,0.9834859154955847,0.9755103589784581,0.9735164698491763
8.759999999999858,0.9836036028804316,0.975685091201077,0.9737054632812383
8.769999999999857,0.9837201549592651,0.975858126724534,0.9738926196658513
8.779999999999857,0.9838355851878833,0.9760294857493329,0.9740779608896953
8.789999999999857,0.9839499068390568,0.9761991882024423,0.9742615085432887
8.799999999999857,0.9840631330052216,0.9763672537412341,0.9744432839252372
8.809999999999857,0.9841752766011194,0.9765337017573446,0.9746233080464008
8.819999999999856,0.9842863503664091,0.9766985513804975,0.9748016016340197
8.829999999999856,0.9843963668682392,0.9768618214822777,0.9749781851357874
8.839999999999856,0.9845053385037768,0.977023530679834,0.9751530787238484
8.849999999999856,0.9846132775027018,0.9771836973395485,0.9753263022987602
8.859999999999856,0.9847201959296665,0.9773423395806404,0.975497875493384
8.869999999999855,0.9848261056867134,0.9774994752787286,0.9756678176767324
8.879999999999855,0.9849310185156614,0.9776551220693365,0.9758361479577551
8.889999999999855,0.985034946000451,0.9778092973513506,0.9760028851890755
8.899999999999855,0.9851378995694665,0.9779620182904322,0.9761680479706736
8.909999999999854,0.9852398904978023,0.9781133018223703,0.9763316546535123
8.919999999999854,0.9853409299095188,0.9782631646564036,0.9764937233431248
8.929999999999854,0.9854410287798464,0.978411623278474,0.9766542719031308
8.939999999999854,0.9855401979373646,0.9785586939544514,0.9768133179587231
8.949999999999854,0.9856384480661523,0.9787043927333025,0.9769708789000899
8.959999999999853,0.98573578970789,0.9788487354502127,0.9771269718857933
8.969999999999853,0.98583223326395,0.9789917377296712,0.9772816138461015
8.979999999999853,0.9859277889974422,0.9791334149885028,0.977434821486268
8.989999999999853,0.9860224670352308,0.9792737824388602,0.9775866112897675
8.999999999999853,0.9861162773699235,0.9794128550911704,0.9777369995214822
9.009999999999852,0.9862092298618318,0.9795506477570411,0.9778860022308434
9.019999999999852,0.9863013342408958,0.979687175052122,0.9780336352549285
9.029999999999852,0.9863926001085833,0.9798224513989262,0.978179914221512
9.039999999999852,0.9864830369397612,0.979956491029607,0.9783248545520684
9.049999999999851,0.9865726540845376,0.9800893079886976,0.9784684714647376
9.059999999999851,0.9866614607700747,0.9802209161358131,0.9786107799772477
9.069999999999851,0.9867494661023747,0.9803513291483031,0.9787517949097853
9.07999999999985,0.9868366790680403,0.9804805605238731,0.9788915308878312
9.08999999999985,0.9869231085360048,0.9806086235831672,0.9790300023449579
9.09999999999985,0.9870087632592421,0.9807355314723112,0.9791672235255784
9.10999999999985,0.987093651876442,0.9808612971654146,0.9793032084876576
9.11999999999985,0.9871777829136678,0.9809859334670396,0.9794379711053824
9.12999999999985,0.9872611647859859,0.9811094530146398,0.9795715250718033
9.13999999999985,0.9873438057990669,0.9812318682809432,0.9797038839014123
9.14999999999985,0.9874257141507709,0.9813531915763258,0.9798350609327146
9.15999999999985,0.987506897932699,0.9814734350511266,0.9799650693307336
9.169999999999849,0.9875873651317283,0.9815926106979461,0.9800939220895005
9.179999999999849,0.9876671236315216,0.9817107303538988,0.9802216320344931
9.189999999999849,0.987746181214008,0.9818278057028365,0.9803482118250435
9.199999999999848,0.9878245455608525,0.9819438482775389,0.9804736739567105
9.209999999999848,0.987902224254894,0.9820588694618719,0.9805980307636164
9.219999999999848,0.9879792247815656,0.982172880492916,0.9807212944207535
9.229999999999848,0.9880555545302911,0.9822858924630523,0.9808434769462426
9.239999999999847,0.9881312207958617,0.9823979163220352,0.9809645902035785
9.249999999999847,0.9882062307797902,0.9825089628790138,0.9810846459038197
9.259999999999847,0.9882805915916464,0.9826190428045405,0.981203655607764
9.269999999999847,0.9883543102503716,0.9827281666325424,0.981321630728085
9.279999999999847,0.9884273936855721,0.9828363447622601,0.9814385825314321
9.289999999999846,0.9884998487387934,0.9829435874601634,0.9815545221405059
9.299999999999846,0.9885716821647759,0.983049904861835,0.9816694605360997
9.309999999999846,0.98864290063269,0.9831553069738268,0.981783408559111
9.319999999999846,0.9887135107273544,0.9832598036754913,0.9818963769125255
9.329999999999846,0.9887835189504344,0.9833634047207791,0.9820083761633652
9.339999999999845,0.9888529317216193,0.9834661197400141,0.9821194167446128
9.349999999999845,0.9889217553797884,0.9835679582416457,0.9822295089571099
9.359999999999845,0.9889899961841552,0.9836689296139629,0.9823386629714148
9.369999999999845,0.9890576603153928,0.9837690431267982,0.9824468888296496
9.379999999999844,0.9891247538767434,0.9838683079331935,0.982554196447306
9.389999999999844,0.9891912828951173,0.9839667330710471,0.9826605956150296
9.399999999999844,0.9892572533221624,0.9840643274647356,0.982766096000379
9.409999999999844,0.9893226710353262,0.9841610999267071,0.9828707071495523
9.419999999999844,0.9893875418389022,0.9842570591590569,0.9829744384890957
9.429999999999843,0.9894518714650584,0.9843522137550785,0.9830772993275836
9.439999999999843,0.9895156655748469,0.9844465722007887,0.9831792988572741
9.449999999999843,0.9895789297592026,0.9845401428764242,0.9832804461557296
9.459999999999843,0.9896416695399273,0.9846329340579341,0.9833807501874358
9.469999999999843,0.989703890370655,0.9847249539184297,0.9834802198053734
9.479999999999842,0.9897655976378067,0.9848162105296264,0.9835788637525813
9.489999999999842,0.989826796661523,0.984906711863254,0.9836766906636867
9.499999999999842,0.9898874926965954,0.9849964657924564,0.9837737090664216
9.509999999999842,0.9899476909333726,0.9850854800931603,0.9838699273831073
9.519999999999841,0.9900073964986577,0.9851737624454315,0.9839653539321249
9.529999999999841,0.9900666144565891,0.9852613204348054,0.9840599969293595
9.539999999999841,0.9901253498095146,0.9853481615536015,0.9841538644896232
9.54999999999984,0.9901836074988426,0.9854342932022149,0.984246964628058
9.55999999999984,0.9902413924058869,0.9855197226903887,0.984339305261514
9.56999999999984,0.990298709352702,0.9856044572384749,0.984430894209918
9.57999999999984,0.9903555631028954,0.985688503978665,0.9845217391976074
9.58999999999984,0.9904119583624347,0.9857718699562068,0.9846118478546497
9.59999999999984,0.9904678997804435,0.9858545621306074,0.9847012277181484
9.60999999999984,0.990523391949983,0.9859365873768152,0.9847898862335234
9.61999999999984,0.9905784394088206,0.9860179524863812,0.9848778307557714
9.62999999999984,0.9906330466401879,0.9860986641686054,0.9849650685507096
9.639999999999839,0.9906872180735317,0.9861787290516701,0.9850516067962047
9.649999999999839,0.9907409580852473,0.9862581536837512,0.9851374525833773
9.659999999999838,0.9907942709994009,0.9863369445341101,0.9852226129177875
9.669999999999838,0.9908471610884488,0.9864151079941803,0.9853070947206132
9.679999999999838,0.9908996325739373,0.986492650378628,0.9853909048298006
9.689999999999838,0.9909516896271988,0.986569577926401,0.9854740500012016
9.699999999999838,0.9910033363700297,0.9866458968017611,0.9855565369096939
9.709999999999837,0.9910545768753662,0.9867216130952973,0.9856383721502799
9.719999999999837,0.9911054151679494,0.9867967328249396,0.9857195622391872
9.729999999999837,0.9911558552249685,0.9868712619369333,0.9858001136149244
9.739999999999837,0.9912059009767147,0.9869452063068196,0.9858800326393458
9.749999999999837,0.9912555563072056,0.9870185717403885,0.9859593255986843
9.759999999999836,0.9913048250548142,0.9870913639746309,0.9860379987045851
9.769999999999836,0.9913537110128843,0.9871635886786626,0.9861160580951072
9.779999999999836,0.9914022179303279,0.9872352514546391,0.9861935098357169
9.789999999999836,0.9914503495122341,0.9873063578386665,0.9862703599202747
9.799999999999836,0.991498109420446,0.9873769133016848,0.9863466142719944
9.809999999999835,0.9915455012741416,0.9874469232503432,0.9864222787443935
9.819999999999835,0.9915925286504121,0.9875163930278711,0.9864973591222358
9.829999999999835,0.9916391950848148,0.9875853279149227,0.9865718611224497
9.839999999999835,0.9916855040719303,0.9876537331304185,0.9866457903950405
9.849999999999834,0.9917314590659079,0.9877216138323683,0.9867191525239836
9.859999999999834,0.9917770634810041,0.9877889751186898,0.9867919530281112
9.869999999999834,0.9918223206921102,0.9878558220280067,0.9868641973619808
9.879999999999834,0.991867234035275,0.9879221595404404,0.9869358909167316
9.889999999999834,0.9919118068082188,0.9879879925783881,0.9870070390209305
9.899999999999833,0.9919560422708418,0.9880533260072927,0.9870776469414054
9.909999999999833,0.9919999436457217,0.9881181646363971,0.987147719884066
9.919999999999833,0.9920435141186035,0.9881825132194852,0.9872172629947057
9.929999999999833,0.9920867568388887,0.9882463764556236,0.9872862813598073
9.939999999999833,0.9921296749201078,0.9883097589898807,0.9873547800073239
9.949999999999832,0.9921722714403962,0.9883726654140385,0.987422763907449
9.959999999999832,0.9922145494429557,0.9884351002673002,0.9874902379733863
9.969999999999832,0.9922565119365091,0.9884970680369756,0.9875572070620922
9.979999999999832,0.992298161895755,0.9885585731591706,0.9876236759750245
9.989999999999831,0.9923395022618096,0.9886196200194546,0.9876896494588658
9.999999999999831,0.9923805359426406,0.98868021295352,0.9877551322062399


==> numerics/randomUnitary_100pairs20sv_3-4-3network_delta0_lda1_ep0i01_plot.csv <==
step times epsilon,SsvTraining,SsvTestingAll,SsvTestingUsv
0.0,0.12769186115537426,0.12754291696145587,0.12750568091297626
0.01,0.1282217543616512,0.1277432300051898,0.12762359891607444
0.02,0.12875620910845204,0.12794591008456913,0.1277433353285984
0.03,0.12929527733324536,0.12815099140285172,0.1278649199202533
0.04,0.12983901149947813,0.12835850864571216,0.12798838293227066
0.05,0.13038746459920506,0.12856849698785658,0.12811375508501946
0.060000000000000005,0.1309406901557432,0.12878099209975802,0.12824106758576173
0.07,0.1314987422263601,0.12899603015451866,0.12837035213655829
0.08,0.13206167540499567,0.1292136478348582,0.12850164094232383
0.09,0.13262954482502565,0.12943388234023442,0.12863496671903663
0.09999999999999999,0.13320240616207019,0.1296567713940983,0.12877036270210535
0.10999999999999999,0.1337803156368522,0.1298823532512872,0.12890786265489593
0.11999999999999998,0.13436333001811093,0.13011066670555946,0.1290475008774216
0.12999999999999998,0.13495150662557537,0.13034175109727278,0.12918931221519714
0.13999999999999999,0.13554490333300295,0.13057564632121235,0.1293333320682647
0.15,0.1361435785712881,0.13081239283456803,0.12947959640038803
0.16,0.1367475913316462,0.13105203166506751,0.12962814174842285
0.17,0.13735700116887858,0.13129460441926707,0.1297790052318642
0.18000000000000002,0.1379718682047218,0.13154015329100235,0.1299322245625725
0.19000000000000003,0.13859225313128903,0.1317887210700041,0.13008783805468288
0.20000000000000004,0.13921821721460642,0.13204035115067972,0.13024588463469805
0.21000000000000005,0.1398498222982502,0.1322950875410662,0.1304064038517702
0.22000000000000006,0.14048713080708988,0.1325529748719546,0.1305694358881708
0.23000000000000007,0.1411302057511415,0.1328140584061908,0.13073502156995312
0.24000000000000007,0.14177911072953578,0.13307838404815361,0.1309032023778081
0.25000000000000006,0.14243390993460664,0.13334599835341457,0.13107402045811656
0.26000000000000006,0.14309466815610208,0.13361694853857917,0.13124751863419842
0.2700000000000001,0.14376145078552435,0.13389128249131493,0.13142374041776259
0.2800000000000001,0.14443432382060095,0.13416904878056543,0.13160273002055656
0.2900000000000001,0.1451133538698908,0.13445029666695324,0.13178453236621884
0.3000000000000001,0.14579860815752851,0.1347350761133737,0.13196919310233501
0.3100000000000001,0.14649015452811023,0.13502343779578005,0.1321567586126975
0.3200000000000001,0.14718806145172225,0.13531543311416191,0.13234727602977184
0.3300000000000001,0.14789239802911633,0.13561111420371771,0.13254079324736806
0.34000000000000014,0.1486032339970307,0.13591053394622057,0.13273735893351804
0.35000000000000014,0.14932063973366044,0.13621374598157948,0.13293702254355924
0.36000000000000015,0.15004468626427542,0.13652080471959507,0.133139834333425
0.37000000000000016,0.15077544526698825,0.13683176535190936,0.13334584537313965
0.38000000000000017,0.15151298907866892,0.1371466838641486,0.13355510756051853
0.3900000000000002,0.15225739070100736,0.13746561704825966,0.13376767363507275
0.4000000000000002,0.1530087238067202,0.13778862251503624,0.13398359719211525
0.4100000000000002,0.15376706274590002,0.13811575870683412,0.13420293269706765
0.4200000000000002,0.15453248255250318,0.13844708491047397,0.13442573549996667
0.4300000000000002,0.15530505895097269,0.13878266127032693,0.13465206185016548
0.4400000000000002,0.15608486836299026,0.1391225488015821,0.13488196891123005
0.45000000000000023,0.15687198791435267,0.1394668094036897,0.13511551477602396
0.46000000000000024,0.15766649544196445,0.13981550587397762,0.13535275848198092
0.47000000000000025,0.15846846950093976,0.14016870192143546,0.1355937600265594
0.48000000000000026,0.1592779893718064,0.14052646218066162,0.1358385803828754
0.49000000000000027,0.16009513506779832,0.14088885222596662,0.1360872815155087
0.5000000000000002,0.16091998734223012,0.14125593858562577,0.1363399263964747
0.5100000000000002,0.16175262769593973,0.14162778875627643,0.1365965790213606
0.5200000000000002,0.16259313838478545,0.14200447121744872,0.13685730442561453
0.5300000000000002,0.16344160242718606,0.1423860554462236,0.13712216870098298
0.5400000000000003,0.16429810361168626,0.14277261193200855,0.1373912390120891
0.5500000000000003,0.1651627265045324,0.14316421219142034,0.13766458361314232
0.5600000000000003,0.1660355564572407,0.14356092878326532,0.13794227186477148
0.5700000000000003,0.16691667961413942,0.14396283532360482,0.13822437425097117
0.5800000000000003,0.1678061829198634,0.14437000650089396,0.1385109623961516
0.5900000000000003,0.1687041541267837,0.1447825180911817,0.1388021090822812
0.6000000000000003,0.16961068180234357,0.14520044697335674,0.13909788826611003
0.6100000000000003,0.17052585533628373,0.14562387114442576,0.13939837509646127
0.6200000000000003,0.17144976494772618,0.1460528697348079,0.13970364593157836
0.6300000000000003,0.17238250169209418,0.14648752302362997,0.1400137783565139
0.6400000000000003,0.1733241574678379,0.14692791245400375,0.1403288512005452
0.6500000000000004,0.17427482502293828,0.14737412064826746,0.14064894455459975
0.6600000000000004,0.17523459796115895,0.14782623142317322,0.1409741397886768
0.6700000000000004,0.17620357074801313,0.14828432980499892,0.14130451956924536
0.6800000000000004,0.17718183871641466,0.1487485020445634,0.1416401678766006
0.6900000000000004,0.1781694980719778,0.14921883563212313,0.14198117002215946
0.7000000000000004,0.1791666458979307,0.1496954193121272,0.14232761266567634
0.7100000000000004,0.18017338015960632,0.15017834309780462,0.14267958383235418
0.7200000000000004,0.18118979970847338,0.1506676982855608,0.14303717292983267
0.7300000000000004,0.18221600428566856,0.151163577469154,0.14340047076502535
0.7400000000000004,0.1832520945249891,0.151666074553626,0.1437695695607852
0.7500000000000004,0.1842981719553068,0.15217528476895642,0.14414456297236883
0.7600000000000005,0.18535433900235937,0.15269130468341147,0.1445255461036745
0.7700000000000005,0.18642069898987929,0.15321423221655592,0.14491261552322507
0.7800000000000005,0.187497356140013,0.15374416665189433,0.14530586927986466
0.7900000000000005,0.1885844155729893,0.15428120864910982,0.14570540691813993
0.8000000000000005,0.18968198330598957,0.15482546025586313,0.14611132949333153
0.8100000000000005,0.1907901662511751,0.1553770249191179,0.1465237395861036
0.8200000000000005,0.19190907221282588,0.15593600749595304,0.14694274131673482
0.8300000000000005,0.19303880988354144,0.15650251426382358,0.14736844035889413
0.8400000000000005,0.19417948883945993,0.15707665293023138,0.14780094395292426
0.8500000000000005,0.19533121953444518,0.1576585326417622,0.14824036091859144
0.8600000000000005,0.19649411329319652,0.158248263992449,0.14868680166726214
0.8700000000000006,0.19766828230323133,0.15884595903141568,0.14914037821346177
0.8800000000000006,0.19885383960569397,0.159451731269757,0.14960120418577277
0.8900000000000006,0.20005089908494447,0.16006569568660925,0.15006939483702544
0.9000000000000006,0.20125957545687706,0.1606879687343628,0.15054506705373424
0.9100000000000006,0.20247998425592462,0.16131866834296824,0.15102833936472912
0.9200000000000006,0.20371224182070052,0.16195791392328804,0.1515193319489349
0.9300000000000006,0.2049564652782339,0.16260582636943965,0.1520181666422411
0.9400000000000006,0.20621277252675219,0.16326252806008168,0.15252496694341405
0.9500000000000006,0.20748128221696657,0.16392814285858534,0.15303985801899003
0.9600000000000006,0.2087621137318199,0.16460279611204406,0.1535629667071001
0.9700000000000006,0.21005538716465103,0.16528661464905714,0.15409442152015868
0.9800000000000006,0.2113612232957393,0.16597972677624115,0.1546343526463666
0.9900000000000007,0.21267974356718633,0.16668226227340388,0.15518289194995827
1.0000000000000007,0.21401107005609923,0.16739435238732894,0.15574017297013637
1.0100000000000007,0.21535532544603858,0.16811612982410973,0.1563063309186275
1.0200000000000007,0.2167126329966962,0.16884772873997522,0.15688150267579498
1.0300000000000007,0.21808311651177087,0.16958928473054677,0.15746582678524074
1.0400000000000007,0.2194669003050091,0.17034093481846793,0.15805944344683265
1.0500000000000007,0.22086410916438476,0.17110281743934463,0.1586624945080846
1.0600000000000007,0.22227486831438723,0.17187507242593628,0.15927512345382352
1.0700000000000007,0.22369930337639574,0.17265784099053771,0.1598974753940732
1.0800000000000007,0.22513754032711505,0.17345126570548872,0.16052969705008213
1.0900000000000007,0.2265897054550511,0.17425549048175235,0.16117193673842764
1.1000000000000008,0.2280559253150111,0.17507066054550122,0.16182434435312376
1.1100000000000008,0.2295363266806052,0.17589692241264954,0.1624870713456606
1.1200000000000008,0.23103103649473952,0.1767344238612716,0.16316027070290465
1.1300000000000008,0.23254018181808575,0.17758331390184934,0.16384409692279023
1.1400000000000008,0.23406388977551637,0.17844374274528638,0.16453870598772888
1.1500000000000008,0.23560228750049278,0.17931586176863223,0.1652442553356671
1.1600000000000008,0.23715550207740468,0.18019982347846075,0.16596090382872478
1.1700000000000008,0.23872366048184662,0.18109578147184294,0.166688811719342
1.1800000000000008,0.24030688951883344,0.18200389039486475,0.16742814061387257
1.1900000000000008,0.24190531575894378,0.18292430589863057,0.16817905343355227
1.2000000000000008,0.24351906547239383,0.18385718459270364,0.1689417143727811
1.2100000000000009,0.24514826456103508,0.1848026839959342,0.16971628885465898
1.2200000000000009,0.24679303848827622,0.18576096248462323,0.17050294348370998
1.2300000000000009,0.24845351220692455,0.1867321792379781,0.1713018459957415
1.2400000000000009,0.25012981008494906,0.18771649418081748,0.1721131652047846
1.2500000000000009,0.2518220558291579,0.18871406792347922,0.17293707094705957
1.260000000000001,0.25353037240679244,0.1897250616988964,0.1737737340219224
1.270000000000001,0.25525488196503043,0.19074963729680408,0.17462332612974749
1.280000000000001,0.2569957057483971,0.1917879569950429,0.17548601980670434
1.290000000000001,0.2587529640140764,0.19284018348793022,0.1763619883563937
1.300000000000001,0.2605267759451154,0.19390647981167397,0.1772514057783136
1.310000000000001,0.2623172595615163,0.1949870092668036,0.1781544466931254
1.320000000000001,0.2641245316292013,0.19608193533760343,0.17907128626470398
1.330000000000001,0.26594870756684064,0.19719142160853004,0.18000210011895237
1.340000000000001,0.2677899013505315,0.19831563167760954,0.18094706425937906
1.350000000000001,0.2696482254163088,0.19945472906680592,0.1819063549794302
1.360000000000001,0.2715237905604726,0.2006088771293627,0.18288014877158526
1.370000000000001,0.2734167058377109,0.2017782389541247,0.18386862223322814
1.380000000000001,0.2753270784570008,0.20296297726685458,0.18487195196931802
1.390000000000001,0.2772550136752602,0.2041632543285564,0.18589031449188043
1.400000000000001,0.27920061468873436,0.2053792318308416,0.18692388611636843
1.410000000000001,0.28116398252208746,0.20661107078836222,0.18797284285493093
1.420000000000001,0.2831452159151803,0.20785893142835732,0.18903736030665155
1.430000000000001,0.2851444112075112,0.2091229730773598,0.19011761354482196
1.440000000000001,0.2871616622202967,0.2104033540451203,0.1912137770013262
1.450000000000001,0.28919706013617663,0.2117002315058188,0.19232602434822932
1.460000000000001,0.29125069337652587,0.2130137613766368,0.19345452837666452
1.470000000000001,0.2933226474763625,0.21434409819377923,0.1945994608731334
1.480000000000001,0.2954130049568474,0.21569139498604312,0.19576099249334206
1.490000000000001,0.2975218451953724,0.21705580314604314,0.1969392926337108
1.500000000000001,0.29964924429325057,0.21843747229921287,0.1981345293007034
1.5100000000000011,0.30179527494102165,0.21983655017071668,0.19934686897814047
1.5200000000000011,0.3039600062814031,0.2212531824504174,0.20057647649267096
1.5300000000000011,0.306143503769928,0.2226875126560601,0.20182351487759315
1.5400000000000011,0.30834582903332086,0.2241396819948429,0.20308814523522342
1.5500000000000012,0.31056703972568184,0.22560982922356343,0.20437052659803384
1.5600000000000012,0.31280718938256685,0.22709809050754257,0.2056708157887865
1.5700000000000012,0.3150663272730654,0.2286045992785396,0.20698916727990815
1.5800000000000012,0.3173444982499999,0.2301294860918926,0.2083257330523658
1.5900000000000012,0.3196417425983938,0.2316728784831268,0.20968066245431002
1.6000000000000012,0.3219580958823739,0.23323490082429335,0.21105410205977324
1.6100000000000012,0.3242935887907032,0.23481567418031746,0.212446195527721
1.6200000000000012,0.32664824698115347,0.23641531616563838,0.21385708346175958
1.6300000000000012,0.3290220909239722,0.23803394080145576,0.2152869032708266
1.6400000000000012,0.33141513574470566,0.2396716583738942,0.21673578903119134
1.6500000000000012,0.3338273910666812,0.24132857529342178,0.21820387135010694
1.6600000000000013,0.3362588608534767,0.24300479395586738,0.21969127723146506
1.6700000000000013,0.3387095432517316,0.2447004126053893,0.22119812994380372
1.6800000000000013,0.3411794304346891,0.24641552519977147,0.22272454889104204
1.6900000000000013,0.34366850844687724,0.24815022127841277,0.22427064948629666
1.7000000000000013,0.3461767570503776,0.24990458583340305,0.22583654302915945
1.7100000000000013,0.3487041495731482,0.2516786991840727,0.22742233658680383
1.7200000000000013,0.3512506527598978,0.2534726368554114,0.22902813287928978
1.7300000000000013,0.35381622662603196,0.2552864694607582,0.2306540301694398
1.7400000000000013,0.3564008243152161,0.257120262589156,0.23230012215764095
1.7500000000000013,0.3590043919611198,0.25897407669777484,0.2339664978819386
1.7600000000000013,0.36162686855392456,0.2608479670097928,0.23565324162375986
1.7700000000000014,0.36426818581219966,0.2627419834181215,0.23736043281960195
1.7800000000000014,0.3669282680607484,0.26465617039535727,0.2390881459790095
1.7900000000000014,0.3696070321150554,0.2665905669103186,0.24083645060913442
1.8000000000000014,0.37230438717295344,0.268545206351526,0.24260541114616918
1.8100000000000014,0.3750202347141408,0.2705201164579493,0.24439508689390144
1.8200000000000014,0.3777544684081727,0.2725153192573437,0.24620553196963643
1.8300000000000014,0.3805069740315406,0.2745308310124505,0.248036795257678
1.8400000000000014,0.38327762939444593,0.2765666621753335,0.24988892037055538
1.8500000000000014,0.3860663042778528,0.2786228173500726,0.25176194561812754
1.8600000000000014,0.38887286038138236,0.2806992952640173,0.2536559039846761
1.8700000000000014,0.391697151282587,0.28279608874775586,0.25557082311404805
1.8800000000000014,0.3945390224081051,0.28491318472392707,0.25750672530288254
1.8900000000000015,0.3973983110171614,0.2870505642049504,0.25946362750189766
1.9000000000000015,0.4002748461978328,0.2892082022997129,0.26144154132518294
1.9100000000000015,0.40316844887645437,0.29138606822920154,0.2634404730673883
1.9200000000000015,0.4060789318404831,0.29358412535102457,0.26546042372865997
1.9300000000000015,0.4090060997750789,0.29580233119271104,0.26750138904711906
1.9400000000000015,0.4119497493136052,0.2980406374936302,0.26956335953863647
1.9500000000000015,0.4149096691021768,0.30029899025531775,0.271646320543603
1.9600000000000015,0.41788563987831795,0.3025773297999429,0.27375025228034916
1.9700000000000015,0.4208774345637217,0.30487559083659976,0.27587512990481927
1.9800000000000015,0.423884818371015,0.30719370253504474,0.2780209235760522
1.9900000000000015,0.42690754892437033,0.3095315886064597,0.280187598526982
2.0000000000000013,0.4299453763937118,0.3118891673907602,0.28237511514002234
2.010000000000001,0.4329980436421893,0.3142663519499209,0.28458342902685385
2.020000000000001,0.43606528638650965,0.31666305016674007,0.28681249111179763
2.0300000000000007,0.43914683336963556,0.31907916484842225,0.28906224771811895
2.0400000000000005,0.4422424065452802,0.3215145938343064,0.291332640656563
2.0500000000000003,0.445351721273547,0.3239692301070382,0.29362360731541104
2.06,0.4484744865269918,0.3264429619064375,0.29593508075129893
2.07,0.45161040510630635,0.3289356728452836,0.29826698978002786
2.0799999999999996,0.45475917386476195,0.3314472420262169,0.30061925906658066
2.0899999999999994,0.45792048394047813,0.3339775441589291,0.30299180921354185
2.099999999999999,0.4610940209955328,0.33652644967678874,0.30538455684710275
2.109999999999999,0.4642794654608731,0.33909382485205675,0.30779741469985267
2.1199999999999988,0.4674764927859398,0.34167953190881595,0.310230291689535
2.1299999999999986,0.4706847736918858,0.34428342913276117,0.31268309299297997
2.1399999999999983,0.4739039744272346,0.3469053709769851,0.3151557201144227
2.149999999999998,0.4771337570248056,0.34954520816291934,0.31764807094744774
2.159999999999998,0.48037377955871935,0.3522027877756052,0.32016003982982666
2.1699999999999977,0.48362369640029346,0.35487795335249667,0.3226915175905475
2.1799999999999975,0.48688315847164165,0.3575705449650245,0.3252423915883702
2.1899999999999973,0.49015181349581416,0.3602803992922033,0.3278125457413006
2.199999999999997,0.4934293062423299,0.36300734968559356,0.3304018605464094
2.209999999999997,0.4967152787669907,0.3657512262249935,0.3330102130894942
2.2199999999999966,0.5000093706449177,0.36851185576428636,0.3356374770441285
2.2299999999999964,0.503311219195793,0.37128906196694283,0.3382835226597303
2.239999999999996,0.5066204597003569,0.3740826653307277,0.34094821673832043
2.249999999999996,0.50993672560728,0.3768924832012592,0.34363142259975393
2.259999999999996,0.5132596487296106,0.37971832977412157,0.3463330000352493
2.2699999999999956,0.5165888594300794,0.3825600160853334,0.34905280524914695
2.2799999999999954,0.5199239867946365,0.38541734999004945,0.3517906907889027
2.289999999999995,0.5232646587936943,0.3882901361294588,0.35454650546339994
2.299999999999995,0.5266105024306571,0.3911781758859416,0.35732009424976274
2.3099999999999947,0.5299611438774114,0.39408126732663107,0.36011129818893595
2.3199999999999945,0.533316208596587,0.39699920513561904,0.36291995427037704
2.3299999999999943,0.5366753214504778,0.39993178053513895,0.3657458953063042
2.339999999999994,0.5400381067966586,0.40287878119614673,0.36858894979601875
2.349999999999994,0.5434041885704222,0.4058399911388177,0.3714489417809166
2.3599999999999937,0.5467731903542934,0.4088151906235551,0.3743256906908705
2.3699999999999934,0.5501447354349722,0.41180415603319553,0.37721901118275136
2.3799999999999932,0.5535184468481835,0.4148066597471882,0.3801287129719394
2.389999999999993,0.5568939474119973,0.41782247000857836,0.38305460065772357
2.399999999999993,0.5602708597493024,0.42085135078472447,0.38599647354358
2.4099999999999926,0.5636488063001983,0.42389306162273244,0.388954125453366
2.4199999999999924,0.5670274093251586,0.4269473575006489,0.39192734454452144
2.429999999999992,0.5704062908999114,0.43001398867552487,0.39491591311942825
2.439999999999992,0.5737850729030365,0.43309270052949356,0.3979196074361079
2.4499999999999917,0.5771633769973674,0.4361832334150628,0.40093819751948667
2.4599999999999915,0.5805408246063143,0.43928532250084634,0.40397144697447934
2.4699999999999913,0.5839170368862934,0.44239869761898953,0.4070191128021636
2.479999999999991,0.5872916346964736,0.4455230831155631,0.4100809452203355
2.489999999999991,0.5906642385670675,0.44865819770520604,0.41315668748974066
2.4999999999999907,0.5940344686674334,0.45180375433130715,0.41624607574727557
2.5099999999999905,0.5974019447752357,0.45495946003300064,0.4193488388474419
2.5199999999999902,0.6007662862479161,0.4581250158202437,0.4224646982133256
2.52999999999999,0.6041271119977154,0.4613001165582181,0.42559336769834377
2.53999999999999,0.6074840404714491,0.46448445086226486,0.4287345534599688
2.5499999999999896,0.6108366896362185,0.46767770100453193,0.4318879538466103
2.5599999999999894,0.6141846769721779,0.4708795428334508,0.43505325929876904
2.569999999999989,0.6175276194734385,0.4740896457071321,0.43823015226555545
2.579999999999989,0.6208651336581179,0.47730767244167605,0.4414183071375656
2.5899999999999888,0.6241968355884795,0.4805332792753568,0.44461739019707613
2.5999999999999885,0.627522340902025,0.4837661158495537,0.44782705958643587
2.6099999999999883,0.6308412648543202,0.48700582520721425,0.4510469652954377
2.619999999999988,0.6341532223742489,0.49025204380957527,0.4542767491684069
2.629999999999988,0.6374578281322881,0.4935044015717549,0.45751604493162157
2.6399999999999877,0.640754696622304,0.49676252191775044,0.46076447824161204
2.6499999999999875,0.6440434422572678,0.5000260218552826,0.4640216667547863
2.6599999999999873,0.647323679479184,0.5032945120708152,0.46728722021872293
2.669999999999987,0.6505950228834136,0.5065675970449992,0.4705607405853956
2.679999999999987,0.6538570873574838,0.5098448751886729,0.4738418221464702
2.6899999999999866,0.6571094882343462,0.5131259389994495,0.4771300516907252
2.6999999999999864,0.6603518414599654,0.5164103752388339,0.48042500868355104
2.709999999999986,0.6635837637749991,0.5196977651296925,0.4837262654683658
2.719999999999986,0.6668048729102345,0.5229876845738093,0.48703338748970304
2.7299999999999858,0.6700147877953565,0.526279704389161,0.49034593353761213
2.7399999999999856,0.6732131287805126,0.5295733905664441,0.49366345601292705
2.7499999999999853,0.676399517870073,0.5328683045443003,0.4969855012128571
2.759999999999985,0.6795735789678807,0.5361640035025953,0.5003116096362739
2.769999999999985,0.6827349381332144,0.5394600406730057,0.5036413163079535
2.7799999999999847,0.6858832238466278,0.5427559656661168,0.5069741511209891
2.7899999999999845,0.6890180672847427,0.5460513248141347,0.5103096391964825
2.7999999999999843,0.6921391026030277,0.5493456615282458,0.5136473012595504
2.809999999999984,0.6952459672255484,0.5526385166696085,0.5169866540306235
2.819999999999984,0.6983383021406102,0.5559294289328868,0.5203272106309559
2.8299999999999836,0.7014157522012054,0.5592179352411892,0.5236684810011851
2.8399999999999834,0.7044779664291252,0.5625035711512316,0.5270099723317583
2.849999999999983,0.7075245983215939,0.5657858712674977,0.5303511895039736
2.859999999999983,0.7105553061592507,0.5690643696641441,0.5336916355403675
2.869999999999983,0.7135697533143185,0.5723386003133638,0.5370308120631251
2.8799999999999826,0.7165676085577872,0.5756080975189181,0.5403682197592008
2.8899999999999824,0.71954854636445,0.578872396353507,0.5437033588507711
2.899999999999982,0.7225122472146508,0.5821310330986771,0.5470357295696836
2.909999999999982,0.7254583978916197,0.5853835456859336,0.5503648326345122
2.9199999999999817,0.7283866917733011,0.5886294741377609,0.5536901697288759
2.9299999999999815,0.7312968291176124,0.5918683610072426,0.5570112439796502
2.9399999999999813,0.7341885173401215,0.5950997518150176,0.5603275604337417
2.949999999999981,0.7370614712831532,0.5983231954823116,0.5636386265321012
2.959999999999981,0.7399154134754087,0.6015382447588277,0.5669439525796824
2.9699999999999807,0.7427500743812153,0.6047444566443178,0.5702430522100933
2.9799999999999804,0.7455651926385976,0.6079413928026878,0.5735354428437103
2.9899999999999802,0.7483605152854024,0.6111286199675411,0.5768206461380758
2.99999999999998,0.7511357979727873,0.6143057103381164,0.5800981884294487
3.00999999999998,0.7538908051654417,0.617472241964625,0.5833676011644208
3.0199999999999796,0.7566253103279685,0.6206277991220461,0.5866284213205655
3.0299999999999794,0.7593390960969371,0.6237719726715176,0.5898801918151628
3.039999999999979,0.7620319544381676,0.6269043604084814,0.5931224619010599
3.049999999999979,0.7647036867888916,0.6300245673968625,0.5963547875488552
3.0599999999999787,0.7673541041844858,0.6331322062885655,0.5995767318145854
3.0699999999999785,0.7699830273695559,0.636226897627692,0.602787865192226
3.0799999999999783,0.772590286893216,0.6393082701389112,0.605987765950335
3.089999999999978,0.7751757231884449,0.6423759609995091,0.6091760204522751
3.099999999999978,0.7777391866355101,0.6454296160946924,0.6123522234594879
3.1099999999999777,0.780280537609473,0.6484688902558042,0.615515978417387
3.1199999999999775,0.7827996465118654,0.6514934474811628,0.6186668977234872
3.1299999999999772,0.7852963937866784,0.6545029611393133,0.621804602977472
3.139999999999977,0.7877706699208704,0.657497114154543,0.6249287252129612
3.149999999999977,0.7902223754296246,0.6604755991745604,0.6280389051107944
3.1599999999999766,0.7926514208266724,0.6634381187203242,0.6311347931937372
3.1699999999999764,0.7950577265800068,0.6663843853180483,0.6342160500025587
3.179999999999976,0.7974412230533824,0.6693141216134795,0.6372823462535038
3.189999999999976,0.7998018504340096,0.6722270604685767,0.6403333629772184
3.1999999999999758,0.8021395586469156,0.6751229450408139,0.6433687916392885
3.2099999999999755,0.8044543072564405,0.6780015288453254,0.6463883342425467
3.2199999999999753,0.8067460653554038,0.6808625758002104,0.6493917034114121
3.229999999999975,0.8090148114424686,0.6837058602553155,0.6523786224585273
3.239999999999975,0.8112605332882697,0.6865311670048854,0.6553488254340392
3.2499999999999747,0.813483227790891,0.689338291284481,0.6583020571578785
3.2599999999999745,0.8156829008212787,0.6921270387526358,0.661238073235475
3.2699999999999743,0.8178595670592077,0.6948972254577039,0.664156640057328
3.279999999999974,0.8200132498204102,0.697648677790432,0.6670575347829375
3.289999999999974,0.8221439808754955,0.700381232422771,0.6699405453095898
3.2999999999999736,0.8242518002612768,0.7030947362334946,0.672805470226549
3.3099999999999734,0.8263367560851455,0.7057890462211802,0.6756521187551889
3.319999999999973,0.8283989043231019,0.7084640294051678,0.6784803106756843
3.329999999999973,0.8304383086120781,0.7111195627150725,0.681289876240821
3.3399999999999728,0.8324550400371497,0.7137555328694769,0.6840806560775586
3.3499999999999726,0.8344491769142592,0.7163718362444217,0.6868525010769623
3.3599999999999723,0.8364208045690316,0.7189683787323135,0.6896052722731338
3.369999999999972,0.838370015112266,0.721545075591874,0.6923388407117759
3.379999999999972,0.840296907212687,0.724101851289771,0.695053087309042
3.3899999999999717,0.8422015858674813,0.7266386393345273,0.6977479027012888
3.3999999999999715,0.8440841621711825,0.7291553821033543,0.7004231870863973
3.4099999999999713,0.8459447530834069,0.7316520306625044,0.7030788500572788
3.419999999999971,0.8477834811959457,0.734128544581743,0.7057148104281924
3.429999999999971,0.8496004744996919,0.7365848917435552,0.708330996054521
3.4399999999999706,0.8513958661518615,0.7390210481476313,0.7109273436465736
3.4499999999999704,0.853169794243952,0.741436997711238,0.7135037985780596
3.45999999999997,0.8549224015708481,0.7438327320659994,0.7160603146897873
3.46999999999997,0.8566538354014737,0.7462082503516326,0.7185968540891724
3.47999999999997,0.8583642472513688,0.7485635590071724,0.7211133869461234
3.4899999999999696,0.8600537926575326,0.7508986715601637,0.7236098912858214
3.4999999999999694,0.8617226309558685,0.7532136084143223,0.7260863527789357
3.509999999999969,0.8633709250615365,0.7555083966361235,0.7285427645297702
3.519999999999969,0.8649988412525005,0.7577830697407691,0.7309791268628363
3.5299999999999687,0.8666065489565262,0.7600376674779435,0.733395447108298
3.5399999999999685,0.8681942205418824,0.762272235617781,0.7357917393867557
3.5499999999999683,0.869762031111956,0.76448682573742,0.738168024393786
3.559999999999968,0.8713101583039913,0.7666814950085025,0.7405243291846303
3.569999999999968,0.8728387820921231,0.7688563059859753,0.7428606869594384
3.5799999999999677,0.874348084594877,0.7710113263984986,0.745177136849404
3.5899999999999674,0.8758382498872654,0.7731466289407735,0.7474737237041504
3.5999999999999672,0.8773094638176133,0.7752622910680712,0.7497504978806857
3.609999999999967,0.8787619138292169,0.7773583947932149,0.7520075150342144
3.619999999999967,0.8801957887869201,0.7794350264862622,0.7542448359110977
3.6299999999999666,0.88161127880869,0.7814922766771152,0.7564625261442215
3.6399999999999664,0.8830085751022395,0.7835302398612485,0.7586606560510006
3.649999999999966,0.8843878698067476,0.7855490143087485,0.7608393004342486
3.659999999999966,0.885749355839702,0.7875487018768338,0.7629985383861166
3.6699999999999657,0.8870932267488829,0.7895294078259993,0.7651384530952785
3.6799999999999655,0.8884196765694817,0.7914912406399179,0.767259131657527
3.6899999999999653,0.8897288996863635,0.7934343118492242,0.7693606648899394
3.699999999999965,0.8910210907014304,0.795358735859272,0.7714431471487324
3.709999999999965,0.8922964443060822,0.7972646297819651,0.7735066761509358
3.7199999999999647,0.8935551551587079,0.7991521132717161,0.7755513527999681
3.7299999999999645,0.8947974177671778,0.801021308365614,0.777577281015223
3.7399999999999642,0.8960234263762821,0.802872339327834,0.7795845675657219
3.749999999999964,0.897233374860028,0.8047053324983234,0.7815733219078973
3.759999999999964,0.8984274566187539,0.8065204161458004,0.783543656027562
3.7699999999999636,0.8996058644809649,0.8083177203250561,0.7854956842860789
3.7799999999999634,0.9007687906098107,0.8100973767385898,0.7874295232707845
3.789999999999963,0.9019164264141242,0.8118595186025485,0.7893452916496545
3.799999999999963,0.9030489624639175,0.8136042805169627,0.791243110030224
3.8099999999999627,0.9041665884102494,0.8153317983402611,0.793123100822764
3.8199999999999625,0.9052694929093603,0.8170422090680209,0.7949853881076862
3.8299999999999623,0.9063578635509699,0.8187356507159257,0.7968300975071646
3.839999999999962,0.9074318867906376,0.82041226220688,0.7986573560609406
3.849999999999962,0.9084917478860722,0.8220721832622343,0.8004672921062749
3.8599999999999617,0.9095376308372888,0.8237155542970577,0.802260035162
3.8699999999999615,0.9105697183304979,0.8253425163194081,0.8040357158166357
3.8799999999999613,0.9115881916856192,0.8269532108335246,0.8057944656205008
3.889999999999961,0.9125932308073044,0.8285477797468762,0.8075364169817691
3.899999999999961,0.9135850141393662,0.8301263652810017,0.8092617030664105
3.9099999999999606,0.9145637186224842,0.8316891098860475,0.8109704577019383
3.9199999999999604,0.9155295196551038,0.8332361561589511,0.8126628152849129
3.92999999999996,0.9164825910573862,0.8347676467651592,0.8143389106921026
3.93999999999996,0.917423105038127,0.8362837243638271,0.8159988791952522
3.9499999999999598,0.9183512321645166,0.8377845315363958,0.8176428563793656
3.9599999999999596,0.9192671413346444,0.8392702107184679,0.8192709780644237
3.9699999999999593,0.920170999752635,0.8407409041348994,0.8208833802304655
3.979999999999959,0.9210629729063158,0.8421967537380156,0.8224801989459406
3.989999999999959,0.9219432245473133,0.8436379011488679,0.8240615702992565
3.9999999999999587,0.9228119166734728,0.8450644876014405,0.8256276303334324
4.009999999999959,0.9236692095135046,0.8464766538897185,0.8271785149837719
4.019999999999959,0.9245152615137702,0.8478745403175424,0.8287143600184854
4.0299999999999585,0.9253502293270849,0.8492582866511432,0.8302353009821578
4.039999999999958,0.9261742678034836,0.8506280320742862,0.8317414731419869
4.049999999999958,0.9269875299828263,0.8519839151459335,0.8332330114367104
4.059999999999958,0.9277901670891694,0.8533260737603413,0.8347100504281344
4.069999999999958,0.9285823285268211,0.8546546451095083,0.83617272425518
4.079999999999957,0.9293641618779848,0.8559697656478937,0.837621166590371
4.089999999999957,0.9301358129019244,0.8572715710593241,0.839055510598674
4.099999999999957,0.9308974255355548,0.8585601962260045,0.8404758888986169
4.109999999999957,0.931649141895404,0.8598357751995672,0.841882433525608
4.119999999999957,0.9323911022808524,0.8610984411740682,0.8432752758973722
4.129999999999956,0.9331234451785863,0.8623483264608655,0.8446545467814353
4.139999999999956,0.9338463072682048,0.8635855624653012,0.8460203762645752
4.149999999999956,0.9345598234288998,0.8648102796651219,0.8473728937241775
4.159999999999956,0.9352641267471473,0.8660226075905516,0.8487122278014027
4.1699999999999555,0.9359593485253598,0.8672226748059718,0.8500385063761249
4.179999999999955,0.936645618291428,0.8684106088931267,0.8513518565435514
4.189999999999955,0.9373230638090962,0.8695865364357819,0.8526524045924533
4.199999999999955,0.9379918110891226,0.8707505830058005,0.85394027598497
4.209999999999955,0.9386519844011637,0.871902873150547,0.8552155953378928
4.2199999999999545,0.9393037062863392,0.8730435303815728,0.8564784864053812
4.229999999999954,0.9399470975704208,0.8741726771645265,0.8577290720630528
4.239999999999954,0.9405822773776068,0.8752904349102277,0.8589674742933829
4.249999999999954,0.9412093631448316,0.8763969239668562,0.8601938141723624
4.259999999999954,0.9418284706365672,0.8774922636131954,0.8614082118573525
4.269999999999953,0.9424397139600795,0.8785765720528903,0.8626107865760929
4.279999999999953,0.9430432055811006,0.8796499664096602,0.8638016566168001
4.289999999999953,0.9436390563398716,0.8807125627234295,0.8649809393193189
4.299999999999953,0.9442273754675334,0.8817644759473157,0.8661487510672612
4.3099999999999525,0.9448082706028187,0.882805819945453,0.8673052072811116
4.319999999999952,0.9453818478090206,0.8838367074915849,0.868450422412226
4.329999999999952,0.9459482115912076,0.8848572502683989,0.8695845099376966
4.339999999999952,0.9465074649136518,0.8858675588675666,0.8707075823560453
4.349999999999952,0.9470597092174404,0.8868677427904366,0.8718197511836856
4.3599999999999515,0.947605044438256,0.88785791044936,0.872921126952136
4.369999999999951,0.9481435690242831,0.8888381691695996,0.8740118192059287
4.379999999999951,0.9486753799542363,0.8898086251918051,0.8750919365011973
4.389999999999951,0.9492005727554707,0.8907693836749996,0.8761615864048817
4.399999999999951,0.9497192415221655,0.8917205487000716,0.8772208754945481
4.40999999999995,0.9502314789335535,0.8926622232737219,0.878269909358764
4.41999999999995,0.9507373762721849,0.8935945093328509,0.8793087925980174
4.42999999999995,0.9512370234421967,0.8945175077493503,0.8803376288261388
4.43999999999995,0.9517305089875832,0.8954313183352763,0.8813565206721996
4.4499999999999496,0.9522179201104436,0.8963360398483821,0.8823655697828667
4.459999999999949,0.9526993426891968,0.8972317699979794,0.8833648768251751
4.469999999999949,0.9531748612967442,0.898118605451112,0.8843545414897038
4.479999999999949,0.9536445592185723,0.8989966418390157,0.8853346624941266
4.489999999999949,0.9541085184707837,0.8998659737638472,0.8863053375871132
4.4999999999999485,0.9545668198180375,0.9007266948056548,0.8872666635525592
4.509999999999948,0.9550195427913998,0.9015788975295864,0.888218736214133
4.519999999999948,0.9554667657060871,0.9024226734932976,0.8891616504401002
4.529999999999948,0.9559085656790941,0.9032581132545608,0.8900955001484276
4.539999999999948,0.9563450186466946,0.9040853063790442,0.8910203783121315
4.549999999999947,0.9567761993818223,0.9049043414482527,0.8919363769648603
4.559999999999947,0.9572021815113013,0.9057153060676195,0.8928435872066991
4.569999999999947,0.9576230375329425,0.9065182868747254,0.893742099210171
4.579999999999947,0.9580388388324801,0.9073133695476328,0.8946320022264209
4.589999999999947,0.9584496557003582,0.9081006388133342,0.8955133845915784
4.599999999999946,0.9588555573483545,0.908880178456285,0.8963863337332676
4.609999999999946,0.9592566119260366,0.9096520713270272,0.8972509361772749
4.619999999999946,0.9596528865370513,0.9104163993508761,0.8981072775543324
4.629999999999946,0.9600444472552357,0.9111732435366716,0.8989554426070306
4.6399999999999455,0.9604313591405533,0.9119226839855813,0.8997955151968383
4.649999999999945,0.9608136862548541,0.9126647998999444,0.900627578311217
4.659999999999945,0.9611914916774434,0.9133996695921484,0.9014517140708246
4.669999999999945,0.9615648375204746,0.9141273704935322,0.9022680037367967
4.679999999999945,0.9619337849441486,0.914847979163305,0.9030765277180941
4.689999999999944,0.9622983941717292,0.9155615712974785,0.9038773655789157
4.699999999999944,0.9626587245043631,0.9162682217377913,0.9046705960461483
4.709999999999944,0.9630148343357195,0.9169680044806499,0.9054562970168823
4.719999999999944,0.9633667811664248,0.9176609926860418,0.9062345455659461
4.729999999999944,0.9637146216183139,0.9183472586864397,0.9070054179534712
4.739999999999943,0.9640584114484871,0.9190268739956885,0.9077689896324888
4.749999999999943,0.9643982055631716,0.9196999093178642,0.9085253352565372
4.759999999999943,0.9647340580313923,0.920366434556096,0.9092745286872719
4.769999999999943,0.9650660220984507,0.9210265188213725,0.9100166430021029
4.7799999999999425,0.9653941501992112,0.921680230441286,0.9107517505018047
4.789999999999942,0.965718493971192,0.9223276369687493,0.9114799227181386
4.799999999999942,0.9660391042674717,0.922968805190662,0.9122012304214597
4.809999999999942,0.9663560311694006,0.923603801136531,0.9129157436283135
4.819999999999942,0.9666693239991224,0.9242326900870294,0.913623531609006
4.8299999999999415,0.9669790313319133,0.9248555365825094,0.9143246628951585
4.839999999999941,0.9672852010083288,0.9254724044314542,0.9150192052872355
4.849999999999941,0.967587880146168,0.9260833567188703,0.9157072258620459
4.859999999999941,0.9678871151522515,0.926688455814616,0.9163887909802071
4.869999999999941,0.9681829517340177,0.9272877633816633,0.9170639662935747
4.87999999999994,0.968475434910936,0.927881340384299,0.9177328167526398
4.88999999999994,0.9687646090257477,0.9284692470962568,0.918395406613884
4.89999999999994,0.9690505177555166,0.9290515431087707,0.9190517994470843
4.90999999999994,0.9693332041225166,0.9296282873385725,0.9197020581425864
4.9199999999999395,0.9696127105049319,0.9301995380358049,0.9203462449185231
4.929999999999939,0.9698890786473973,0.9307653527918653,0.9209844213279823
4.939999999999939,0.9701623496713611,0.93132578854718,0.9216166482661347
4.949999999999939,0.970432564085278,0.931880901598892,0.9222429859772956
4.959999999999939,0.9706997617946402,0.9324307476084894,0.9228634940619518
4.9699999999999385,0.9709639821118413,0.9329753816093376,0.9234782314837116
4.979999999999938,0.9712252637658741,0.9335148580141512,0.9240872565762205
4.989999999999938,0.9714836449118787,0.9340492306223825,0.9246906270500086
4.999999999999938,0.9717391631405172,0.9345785526275282,0.9252883999992809
5.009999999999938,0.9719918554872049,0.9351028766243624,0.9258806319086519
5.019999999999937,0.9722417584411774,0.9356222546160932,0.9264673786598221
5.029999999999937,0.9724889079544168,0.9361367380214375,0.9270486955381927
5.039999999999937,0.9727333394504125,0.9366463776816119,0.9276246372394117
5.049999999999937,0.9729750878327881,0.9371512238672624,0.928195257875881
5.0599999999999365,0.9732141874937785,0.9376513262852976,0.9287606109831772
5.069999999999936,0.9734506723225536,0.9381467340856509,0.9293207495264253
5.079999999999936,0.9736845757134169,0.9386374958679693,0.9298757259066073
5.089999999999936,0.973915930573852,0.9391236596882162,0.9304255919668072
5.099999999999936,0.9741447693324347,0.9396052730652019,0.9309703989983937
5.1099999999999355,0.9743711239466147,0.9400823829870387,0.9315101977471447
5.119999999999935,0.974595025910357,0.9405550359175098,0.932045038419298
5.129999999999935,0.9748165062616554,0.9410232778023735,0.932574970687553
5.139999999999935,0.9750355955899199,0.9414871540755892,0.9331000436970066
5.149999999999935,0.975252324043231,0.9419467096654581,0.9336203060710149
5.159999999999934,0.9754667213354722,0.9424019890007003,0.9341358059170073
5.169999999999934,0.9756788167533413,0.9428530360164551,0.9346465908322334
5.179999999999934,0.9758886391632366,0.943299894160202,0.9351527079094434
5.189999999999934,0.9760962170180282,0.9437426063976179,0.9356542037425153
5.199999999999934,0.9763015783637075,0.9441812152183502,0.9361511244320109
5.209999999999933,0.9765047508459286,0.9446157626417309,0.9366435155906815
5.219999999999933,0.976705761716428,0.9450462902224062,0.9371314223489007
5.229999999999933,0.9769046378393387,0.9454728390559072,0.9376148893600493
5.239999999999933,0.9771014056973952,0.9458954497841404,0.9380939608058267
5.2499999999999325,0.9772960913980263,0.9463141626008205,0.938568680401519
5.259999999999932,0.9774887206793494,0.9467290172568202,0.9390390914011879
5.269999999999932,0.9776793189160491,0.9471400530654641,0.9395052366028178
5.279999999999932,0.9778679111251714,0.9475473089077535,0.9399671583533991
5.289999999999932,0.9780545219717969,0.9479508232375138,0.9404248985539431
5.299999999999931,0.9782391757746352,0.9483506340864974,0.940878498664463
5.309999999999931,0.9784218965115065,0.9487467790693945,0.9413279997088665
5.319999999999931,0.978602707824737,0.9491392953888068,0.9417734422798242
5.329999999999931,0.9787816330264605,0.9495282198401374,0.9422148665435566
5.339999999999931,0.9789586951038206,0.949913588816426,0.9426523122445774
5.34999999999993,0.9791339167240938,0.9502954383131231,0.9430858187103806
5.35999999999993,0.9793073202397148,0.9506738039328018,0.9435154248560734
5.36999999999993,0.97947892769322,0.951048720889804,0.9439411691889499
5.37999999999993,0.9796487608221023,0.9514202240148393,0.9443630898130235
5.3899999999999295,0.9798168410635844,0.9517883477595059,0.9447812244334863
5.399999999999929,0.9799831895593089,0.9521531262007729,0.945195610361139
5.409999999999929,0.9801478271599458,0.9525145930453924,0.9456062845167541
5.419999999999929,0.9803107744297213,0.9528727816342554,0.9460132834353889
5.429999999999929,0.9804720516508709,0.9532277249466984,0.9464166432706553
5.4399999999999284,0.9806316788280132,0.9535794556047502,0.9468163997989344
5.449999999999928,0.9807896756924477,0.953928005877321,0.9472125884235393
5.459999999999928,0.9809460617063804,0.9542734076843438,0.9476052441788346
5.469999999999928,0.9811008560670779,0.9546156926008582,0.9479944017343033
5.479999999999928,0.9812540777109489,0.9549548918610442,0.9483800953985679
5.489999999999927,0.9814057453175515,0.955291036362199,0.9487623591233608
5.499999999999927,0.9815558773135373,0.9556241566686695,0.9491412265074526
5.509999999999927,0.9817044918765315,0.9559542830157308,0.9495167308005306
5.519999999999927,0.9818516069389366,0.9562814453134156,0.9498889049070354
5.5299999999999265,0.9819972401916752,0.9566056731502907,0.9502577813899444
5.539999999999926,0.9821414090878747,0.9569269957971936,0.9506233924745233
5.549999999999926,0.9822841308464806,0.9572454422109107,0.9509857700520181
5.559999999999926,0.9824254224558151,0.9575610410378174,0.9513449456833178
5.569999999999926,0.9825653006770692,0.9578738206174652,0.9517009506025642
5.5799999999999255,0.9827037820477431,0.95818380898613,0.9520538157207268
5.589999999999925,0.9828408828850204,0.958491033880305,0.9524035716291261
5.599999999999925,0.9829766192890907,0.9587955227401597,0.9527502486029269
5.609999999999925,0.9831110071464135,0.959097302712947,0.9530938766045804
5.619999999999925,0.9832440621329257,0.9593964006563701,0.9534344852872312
5.629999999999924,0.9833757997172032,0.9596928431419091,0.9537721039980855
5.639999999999924,0.9835062351635555,0.9599866564581014,0.9541067617817379
5.649999999999924,0.9836353835350822,0.960277866613778,0.9544384873834519
5.659999999999924,0.9837632596966683,0.9605664993412708,0.9547673092524214
5.6699999999999235,0.9838898783179351,0.9608525800995633,0.9550932555449704
5.679999999999923,0.984015253876138,0.9611361340774147,0.9554163541277338
5.689999999999923,0.9841394006590191,0.9614171861964358,0.9557366325807899
5.699999999999923,0.9842623327676115,0.9616957611141346,0.9560541182007654
5.709999999999923,0.9843840641189944,0.9619718832269151,0.9563688380038953
5.7199999999999225,0.9845046084490052,0.9622455766730414,0.9566808187290504
5.729999999999922,0.9846239793149062,0.9625168653355698,0.9569900868407356
5.739999999999922,0.9847421900980053,0.9627857728452354,0.9572966685320429
5.749999999999922,0.9848592540062377,0.9630523225833119,0.9576005897275803
5.759999999999922,0.9849751840766983,0.9633165376844275,0.9579018760863598
5.769999999999921,0.985089993178139,0.9635784410393495,0.9582005530046522
5.779999999999921,0.98520369401342,0.9638380552977349,0.9584966456188136
5.789999999999921,0.9853162991219255,0.964095402870848,0.9587901788080787
5.799999999999921,0.9854278208819356,0.964350505934241,0.9590811771973173
5.809999999999921,0.9855382715129599,0.9646033864303984,0.9593696651597581
5.81999999999992,0.9856476630780373,0.9648540660713608,0.9596556668196916
5.82999999999992,0.9857560074859932,0.9651025663413069,0.9599392060551353
5.83999999999992,0.9858633164936614,0.9653489084990984,0.9602203065004576
5.84999999999992,0.9859696017080719,0.9655931135808108,0.9604989915489954
5.8599999999999195,0.9860748745886013,0.965835202402218,0.9607752843556222
5.869999999999919,0.9861791464490903,0.9660751955612525,0.961049207839293
5.879999999999919,0.9862824284599208,0.9663131134404341,0.9613207846855625
5.889999999999919,0.986384731650071,0.9665489762092707,0.9615900373490706
5.899999999999919,0.986486066909127,0.9667828038266291,0.9618569880560046
5.909999999999918,0.9865864449892655,0.9670146160430753,0.9621216588065276
5.919999999999918,0.9866858765072054,0.967244432403187,0.9623840713771824
5.929999999999918,0.9867843719461314,0.9674722722478424,0.96264424732327
5.939999999999918,0.9868819416575765,0.9676981547164736,0.9629022079811979
5.949999999999918,0.9869785958632884,0.9679220987493002,0.9631579744708032
5.959999999999917,0.9870743446570538,0.9681441230895292,0.963411567697648
5.969999999999917,0.9871691980065022,0.9683642462855354,0.9636630083552937
5.979999999999917,0.987263165754876,0.9685824866930106,0.9639123169275443
5.989999999999917,0.9873562576227766,0.9687988624770866,0.964159513690664
5.9999999999999165,0.9874484832098798,0.9690133916144393,0.9644046187155791
6.009999999999916,0.9875398519966231,0.9692260918953566,0.9646476518700399
6.019999999999916,0.9876303733458727,0.9694369809257941,0.9648886328207745
6.029999999999916,0.9877200565045573,0.9696460761293976,0.9651275810356076
6.039999999999916,0.9878089106052792,0.9698533947495025,0.9653645157855584
6.0499999999999154,0.9878969446679028,0.9700589538511147,0.9655994561469178
6.059999999999915,0.9879841676011129,0.9702627703228616,0.9658324210032987
6.069999999999915,0.9880705882039532,0.9704648608789251,0.9660634290476682
6.079999999999915,0.9881562151673379,0.9706652420609464,0.9662924987843485
6.089999999999915,0.9882410570755431,0.9708639302399146,0.9665196485310074
6.099999999999914,0.9883251224076698,0.971060941618028,0.9667448964206176
6.109999999999914,0.9884084195390919,0.9712562922305348,0.9669682604033956
6.119999999999914,0.9884909567428746,0.9714499979475556,0.9671897582487259
6.129999999999914,0.9885727421911751,0.9716420744758785,0.9674094075470543
6.1399999999999135,0.9886537839566205,0.9718325373607389,0.9676272257117685
6.149999999999913,0.9887340900136634,0.9720214019875729,0.9678432299810502
6.159999999999913,0.98881366823992,0.9722086835837565,0.9680574374197155
6.169999999999913,0.9888925264174852,0.9723943972203182,0.9682698649210264
6.179999999999913,0.9889706722342281,0.9725785578136391,0.9684805292084919
6.1899999999999125,0.9890481132850665,0.9727611801271238,0.9686894468376381
6.199999999999912,0.989124857073225,0.9729422787728594,0.9688966341977681
6.209999999999912,0.9892009110114719,0.973121868213253,0.9691021075136983
6.219999999999912,0.9892762824233383,0.9732999627626521,0.9693058828474804
6.229999999999912,0.9893509785443195,0.9734765765889399,0.9695079761000951
6.239999999999911,0.9894250065230537,0.9736517237151188,0.9697084030131351
6.249999999999911,0.9894983734224881,0.9738254180208752,0.9699071791704719
6.259999999999911,0.9895710862210274,0.9739976732441196,0.9701043199998927
6.269999999999911,0.9896431518136641,0.974168502982523,0.9702998407747376
6.2799999999999105,0.9897145770130866,0.9743379206950153,0.9704937566154975
6.28999999999991,0.9897853685507794,0.9745059397032858,0.9706860824914123
6.29999999999991,0.9898555330781015,0.974672573193257,0.9708768332220458
6.30999999999991,0.9899250771673515,0.9748378342165397,0.9710660234788369
6.31999999999991,0.9899940073128141,0.9750017356918819,0.9712536677866488
6.3299999999999095,0.9900623299317919,0.9751642904065844,0.9714397805252826
6.339999999999909,0.9901300513656262,0.9753255110179205,0.971624375930994
6.349999999999909,0.9901971778806937,0.975485410054521,0.9718074680979778
6.359999999999909,0.990263715669399,0.9756439999177573,0.9719890709798469
6.369999999999909,0.990329670851143,0.975801292883098,0.9721691983910868
6.379999999999908,0.9903950494732865,0.9759573011014614,0.972347864008505
6.389999999999908,0.9904598575120891,0.9761120366005385,0.9725250813726507
6.399999999999908,0.9905241008736443,0.9762655112861196,0.9727008638892385
6.409999999999908,0.9905877853947942,0.9764177369433858,0.9728752248305338
6.419999999999908,0.9906509168440334,0.9765687252381987,0.97304817733674
6.429999999999907,0.990713500922402,0.9767184877183769,0.9732197344173705
6.439999999999907,0.9907755432643579,0.9768670358149457,0.9733899089525927
6.449999999999907,0.9908370494386485,0.9770143808433879,0.9735587136945727
6.459999999999907,0.9908980249491561,0.9771605340048691,0.9737261612687974
6.4699999999999065,0.9909584752357434,0.977305506387454,0.9738922641753816
6.479999999999906,0.9910184056750794,0.9774493089673119,0.97405703479037
6.489999999999906,0.9910778215814556,0.9775919526099037,0.9742204853670157
6.499999999999906,0.9911367282075897,0.9777334480711523,0.9743826280370429
6.509999999999906,0.9911951307454177,0.9778738059986128,0.9745434748119117
6.519999999999905,0.991253034326878,0.9780130369326195,0.9747030375840549
6.529999999999905,0.9913104440246794,0.9781511513074189,0.9748613281281038
6.539999999999905,0.991367364853061,0.9782881594522976,0.9750183581021068
6.549999999999905,0.9914238017685412,0.9784240715926932,0.9751741390487312
6.559999999999905,0.9914797596706526,0.9785588978512915,0.9753286823964512
6.569999999999904,0.9915352434026738,0.9786926482491137,0.9754819994607236
6.579999999999904,0.9915902577523428,0.9788253327065938,0.9756341014451565
6.589999999999904,0.9916448074525656,0.9789569610446394,0.9757849994426577
6.599999999999904,0.9916988971821136,0.9790875429856818,0.9759347044365738
6.6099999999999035,0.9917525315663068,0.9792170881547182,0.9760832273018211
6.619999999999903,0.9918057151776981,0.9793456060803394,0.9762305788059997
6.629999999999903,0.9918584525367333,0.9794731061957426,0.9763767696104948
6.639999999999903,0.9919107481124165,0.9795995978397432,0.9765218102715747
6.649999999999903,0.9919626063229545,0.9797250902577637,0.9766657112414658
6.659999999999902,0.9920140315363982,0.9798495926028187,0.9768084828694237
6.669999999999902,0.9920650280712755,0.9799731139364894,0.976950135402793
6.679999999999902,0.9921156001972129,0.9800956632298846,0.9770906789880525
6.689999999999902,0.992165752135549,0.9802172493645913,0.9772301236718518
6.699999999999902,0.9922154880599393,0.9803378811336146,0.9773684794020334
6.709999999999901,0.9922648120969552,0.9804575672423134,0.9775057560286529
6.719999999999901,0.9923137283266683,0.9805763163093114,0.9776419633049721
6.729999999999901,0.9923622407832362,0.9806941368674176,0.977777110888463
6.739999999999901,0.992410353455471,0.9808110373645202,0.9779112083417825
6.7499999999999005,0.992458070287406,0.9809270261644801,0.9780442651337486
6.7599999999999,0.9925053951788521,0.9810421115480084,0.9781762906402974
6.7699999999999,0.9925523319859473,0.9811563017135437,0.9783072941454428
6.7799999999999,0.9925988845216954,0.9812696047781053,0.9784372848422078
6.7899999999999,0.9926450565565059,0.9813820287781537,0.9785662718335657
6.7999999999998995,0.9926908518187162,0.9814935816704273,0.9786942641333551
6.809999999999899,0.9927362739951133,0.9816042713327789,0.9788212706671953
6.819999999999899,0.9927813267314445,0.9817141055650026,0.9789473002733922
6.829999999999899,0.9928260136329271,0.9818230920896427,0.9790723617038216
6.839999999999899,0.9928703382647435,0.9819312385528094,0.9791964636248258
6.849999999999898,0.9929143041525348,0.9820385525249707,0.9793196146180796
6.859999999999898,0.9929579147828866,0.9821450415017431,0.9794418231814572
6.869999999999898,0.993001173603807,0.9822507129046736,0.9795630977298903
6.879999999999898,0.9930440840251984,0.9823555740820124,0.9796834465962158
6.8899999999998975,0.9930866494193257,0.9824596323094725,0.9798028780320092
6.899999999999897,0.9931288731212735,0.9825628947909938,0.9799214002084239
6.909999999999897,0.9931707584294018,0.982665368659483,0.9800390212170031
6.919999999999897,0.9932123086057926,0.982767060977556,0.9801557490704969
6.929999999999897,0.9932535268766911,0.9828679787382703,0.9802715917036651
6.9399999999998965,0.9932944164329409,0.9829681288658481,0.9803865569740748
6.949999999999896,0.9933349804304159,0.9830675182163897,0.9805006526628832
6.959999999999896,0.9933752219904417,0.9831661535785845,0.9806138864756202
6.969999999999896,0.9934151442002161,0.9832640416744115,0.9807262660429603
6.979999999999896,0.9934547501132197,0.9833611891598298,0.9808377989214824
6.989999999999895,0.993494042749625,0.9834576026254633,0.9809484925944228
6.999999999999895,0.9935330250966992,0.9835532885972867,0.9810583544724336
7.009999999999895,0.9935717001091975,0.9836482535372827,0.981167391894304
7.019999999999895,0.9936100707097577,0.9837425038441178,0.9812756121277078
7.0299999999998946,0.9936481397892848,0.9838360458537937,0.9813830223699209
7.039999999999894,0.9936859102073324,0.9839288858402935,0.9814896297485337
7.049999999999894,0.9937233847924782,0.9840210300162304,0.9815954413221685
7.059999999999894,0.9937605663426974,0.9841124845334783,0.9817004640811735
7.069999999999894,0.9937974576257265,0.9842032554838025,0.9818047049483215
7.0799999999998935,0.9938340613794253,0.9842933488994818,0.9819081707794959
7.089999999999893,0.9938703803121338,0.9843827707539212,0.982010868364368
7.099999999999893,0.9939064171030262,0.9844715269622639,0.9821128044270733
7.109999999999893,0.9939421744024541,0.9845596233819904,0.9822139856268746
7.119999999999893,0.9939776548322927,0.9846470658135158,0.9823144185588216
7.129999999999892,0.9940128609862804,0.9847338600007796,0.9824141097544044
7.139999999999892,0.9940477954303489,0.9848200116318266,0.9825130656821961
7.149999999999892,0.994082460702956,0.9849055263393859,0.9826112927484933
7.159999999999892,0.9941168593154102,0.9849904097014391,0.9827087972979464
7.169999999999892,0.9941509937521913,0.9850746672417857,0.9828055856141843
7.179999999999891,0.9941848664712675,0.9851583044306017,0.9829016639204352
7.189999999999891,0.9942184799044101,0.9852413266849925,0.9829970383801381
7.199999999999891,0.994251836457501,0.9853237393695399,0.9830917150975496
7.209999999999891,0.9942849385108368,0.9854055477968382,0.9831857001183386
7.2199999999998905,0.9943177884194337,0.9854867572280374,0.9832789994301883
7.22999999999989,0.9943503885133177,0.9855673728733645,0.9833716189633762
7.23999999999989,0.9943827410978263,0.9856473998926498,0.9834635645913558
7.24999999999989,0.9944148484538908,0.9857268433958485,0.9835548421313378
7.25999999999989,0.9944467128383272,0.9858057084435464,0.9836454573448512
7.269999999999889,0.9944783364841155,0.9858840000474735,0.9837354159383129
7.279999999999889,0.9945097216006801,0.985961723171002,0.9838247235635824
7.289999999999889,0.9945408703741647,0.9860388827296422,0.9839133858185116
7.299999999999889,0.9945717849677014,0.9861154835915358,0.9840014082474944
7.309999999999889,0.9946024675216817,0.9861915305779392,0.9840887963420035
7.319999999999888,0.9946329201540207,0.9862670284637063,0.9841755555411278
7.329999999999888,0.9946631449604159,0.9863419819777616,0.984261691232098
7.339999999999888,0.9946931440146107,0.9864163958035767,0.9843472087508182
7.349999999999888,0.9947229193686423,0.9864902745796238,0.9844321133823691
7.3599999999998875,0.9947524730530996,0.9865636228998498,0.9845164103615373
7.369999999999887,0.9947818070773661,0.9866364453141249,0.9846001048733145
7.379999999999887,0.9948109234298697,0.9867087463286909,0.9846832020533962
7.389999999999887,0.9948398240783194,0.9867805304066138,0.9847657069886874
7.399999999999887,0.9948685109699509,0.9868518019682198,0.9848476247177871
7.4099999999998865,0.9948969860317589,0.9869225653915349,0.9849289602314788
7.419999999999886,0.9949252511707293,0.9869928250127141,0.9850097184732104
7.429999999999886,0.9949533082740721,0.9870625851264754,0.9850899043395761
7.439999999999886,0.9949811592094466,0.9871318499865107,0.9851695226807767
7.449999999999886,0.9950088058251879,0.9872006238059189,0.9852485783011017
7.459999999999885,0.9950362499505259,0.9872689107576055,0.9853270759593753
7.469999999999885,0.9950634933958058,0.9873367149747027,0.9854050203694269
7.479999999999885,0.9950905379527052,0.987404040550971,0.9854824162005373
7.489999999999885,0.9951173853944455,0.9874708915411999,0.9855592680778885
7.4999999999998845,0.9951440374760043,0.9875372719616032,0.9856355805830029
7.509999999999884,0.9951704959343213,0.987603185790214,0.9857113582541871
7.519999999999884,0.9951967624885063,0.9876686369672733,0.9857866055869648
7.529999999999884,0.995222838840041,0.9877336293956113,0.9858613270345038
7.539999999999884,0.9952487266729811,0.98779816694103,0.9859355270080422
7.5499999999998835,0.9952744276541521,0.9878622534326803,0.9860092098773123
7.559999999999883,0.9952999434333467,0.9879258926634313,0.9860823799709526
7.569999999999883,0.9953252756435147,0.9879890883902419,0.9861550415769237
7.579999999999883,0.9953504259009598,0.9880518443345206,0.9862271989429108
7.589999999999883,0.995375395805522,0.9881141641824928,0.9862988562767354
7.599999999999882,0.9954001869407678,0.988176051585549,0.9863700177467443
7.609999999999882,0.995424800874171,0.9882375101606058,0.9864406874822145
7.619999999999882,0.9954492391572967,0.9882985434904532,0.9865108695737423
7.629999999999882,0.995473503325979,0.9883591551240943,0.986580568073623
7.6399999999998816,0.9954975949005005,0.9884193485770966,0.9866497869962455
7.649999999999881,0.9955215153857635,0.9884791273319238,0.9867185303184639
7.659999999999881,0.9955452662714673,0.9885384948382725,0.9867868019799737
7.669999999999881,0.9955688490322725,0.9885974545134009,0.986854605883683
7.679999999999881,0.995592265127977,0.9886560097424645,0.9869219458960864
7.6899999999998805,0.995615516003679,0.9887141638788303,0.986988825847618
7.69999999999988,0.9956386030899409,0.9887719202444061,0.9870552495330223
7.70999999999988,0.9956615278029529,0.9888292821299522,0.987121220711702
7.71999999999988,0.9956842915446934,0.9888862527953985,0.9871867431080749
7.72999999999988,0.995706895703089,0.9889428354701562,0.9872518204119229
7.739999999999879,0.9957293416521681,0.988999033353424,0.9873164562787379
7.749999999999879,0.9957516307522178,0.9890548496144902,0.9873806543300583
7.759999999999879,0.9957737643499378,0.9891102873930392,0.9874444181538145
7.769999999999879,0.9957957437785883,0.9891653497994456,0.9875077513046598
7.779999999999879,0.9958175703581424,0.989220039915071,0.9875706573043032
7.789999999999878,0.9958392453954303,0.9892743607925533,0.9876331396418339
7.799999999999878,0.9958607701842901,0.9893283154561004,0.987695201774053
7.809999999999878,0.9958821460057065,0.9893819069017704,0.9877568471257864
7.819999999999878,0.9959033741279544,0.9894351380977591,0.9878180790902102
7.8299999999998775,0.9959244558067415,0.9894880119846756,0.9878789010291591
7.839999999999877,0.9959453922853452,0.9895405314758228,0.9879393162734422
7.849999999999877,0.9959661847947494,0.9895926994574696,0.9879993281231497
7.859999999999877,0.9959868345537821,0.98964451878912,0.9880589398479545
7.869999999999877,0.9960073427692466,0.9896959923037875,0.9881181546874227
7.879999999999876,0.9960277106360536,0.9897471228082522,0.9881769758513017
7.889999999999876,0.9960479393373565,0.9897979130833331,0.9882354065198272
7.899999999999876,0.9960680300446759,0.9898483658841367,0.9882934498440019
7.909999999999876,0.9960879839180269,0.9898984839403246,0.9883511089458991
7.919999999999876,0.9961078021060489,0.9899482699563632,0.9884083869189418
7.929999999999875,0.9961274857461271,0.9899977266117759,0.988465286828188
7.939999999999875,0.9961470359645167,0.990046856561391,0.9885218117106096
7.949999999999875,0.9961664538764644,0.9900956624355922,0.9885779645753743
7.959999999999875,0.9961857405863268,0.9901441468405576,0.9886337484041153
7.9699999999998745,0.9962048971876936,0.9901923123585071,0.9886891661512105
7.979999999999874,0.9962239247635004,0.990240161547936,0.988744220744045
7.989999999999874,0.9962428243861454,0.9902876969438542,0.9887989150832814
7.999999999999874,0.9962615971176072,0.9903349210580192,0.9888532520431224
8.009999999999874,0.9962802440095551,0.9903818363791708,0.9889072344715746
8.019999999999873,0.9962987661034598,0.9904284453732539,0.9889608651907024
8.029999999999873,0.9963171644307078,0.990474750483653,0.9890141469968893
8.039999999999873,0.9963354400127065,0.9905207541314077,0.989067082661083
8.049999999999873,0.9963535938609969,0.990566458715444,0.9891196749290558
8.059999999999873,0.9963716269773553,0.9906118666127892,0.9891719265216476
8.069999999999872,0.9963895403539027,0.990656980178788,0.9892238401350093
8.079999999999872,0.9964073349732067,0.9907018017473206,0.9892754184408491
8.089999999999872,0.996425011808385,0.9907463336310163,0.989326664086674
8.099999999999872,0.9964425718232072,0.9907905781214599,0.989377579696023
8.109999999999872,0.9964600159721957,0.9908345374894049,0.9894281678687071
8.119999999999871,0.9964773452007252,0.9908782139849771,0.9894784311810401
8.129999999999871,0.9964945604451202,0.9909216098378802,0.9895283721860703
8.139999999999871,0.9965116626327533,0.9909647272575978,0.9895779934138088
8.14999999999987,0.9965286526821391,0.9910075684335935,0.989627297371457
8.15999999999987,0.9965455315030323,0.991050135535507,0.9896762865436257
8.16999999999987,0.9965622999965171,0.9910924307133526,0.9897249633925614
8.17999999999987,0.9965789590551049,0.9911344560977118,0.9897733303583635
8.18999999999987,0.9965955095628198,0.9911762137999247,0.989821389859201
8.19999999999987,0.9966119523952957,0.99121770591228,0.9898691442915262
8.20999999999987,0.9966282884198611,0.9912589345082052,0.9899165960302913
8.21999999999987,0.9966445184956287,0.9912999016424479,0.9899637474291525
8.229999999999869,0.9966606434735834,0.9913406093512646,0.9900106008206848
8.239999999999869,0.9966766641966676,0.9913810596525997,0.9900571585165827
8.249999999999869,0.9966925814998691,0.991421254546267,0.9901034228078665
8.259999999999868,0.9967083962103025,0.9914611960141281,0.9901493959650844
8.269999999999868,0.9967241091472937,0.9915008860202691,0.9901950802385129
8.279999999999868,0.9967397211224636,0.9915403265111725,0.9902404778583497
8.289999999999868,0.9967552329398064,0.9915795194158935,0.9902855910349152
8.299999999999867,0.9967706453957733,0.9916184666462311,0.9903304219588455
8.309999999999867,0.9967859592793532,0.9916571700968952,0.9903749728012807
8.319999999999867,0.9968011753721446,0.991695631645673,0.990419245714055
8.329999999999867,0.9968162944484428,0.9917338531536001,0.9904632428298894
8.339999999999867,0.996831317275309,0.99177183646512,0.9905069662625727
8.349999999999866,0.9968462446126514,0.9918095834082489,0.9905504181071483
8.359999999999866,0.996861077213298,0.9918470957947342,0.9905936004400933
8.369999999999866,0.9968758158230691,0.9918843754202142,0.9906365153195006
8.379999999999866,0.9968904611808572,0.9919214240643796,0.9906791647852602
8.389999999999866,0.9969050140186922,0.9919582434911206,0.9907215508592276
8.399999999999865,0.9969194750618172,0.9919948354486917,0.9907636755454103
8.409999999999865,0.9969338450287598,0.9920312016698561,0.9908055408301303
8.419999999999865,0.9969481246314006,0.9920673438720413,0.9908471486822015
8.429999999999865,0.9969623145750415,0.9921032637574834,0.9908885010530938
8.439999999999864,0.9969764155584782,0.992138963013383,0.9909295998771093
8.449999999999864,0.9969904282740657,0.9921744433120451,0.9909704470715399
8.459999999999864,0.9970043534077828,0.9922097063110243,0.9910110445368348
8.469999999999864,0.9970181916393035,0.9922447536532732,0.9910513941567657
8.479999999999864,0.9970319436420594,0.9922795869672801,0.9910914977985853
8.489999999999863,0.9970456100833038,0.9923142078672097,0.9911313573131861
8.499999999999863,0.9970591916241774,0.9923486179530424,0.9911709745352587
8.509999999999863,0.9970726889197715,0.9923828188107141,0.9912103512834497
8.519999999999863,0.9970861026191905,0.9924168120122501,0.9912494893605149
8.529999999999863,0.9970994333656128,0.9924505991159001,0.9912883905534718
8.539999999999862,0.9971126817963529,0.9924841816662738,0.991327056633754
8.549999999999862,0.9971258485429226,0.992517561194468,0.9913654893573542
8.559999999999862,0.9971389342310875,0.9925507392182022,0.9914036904649809
8.569999999999862,0.9971519394809303,0.9925837172419469,0.991441661682201
8.579999999999862,0.9971648649069087,0.9926164967570504,0.9914794047195858
8.589999999999861,0.9971777111179103,0.9926490792418664,0.9915169212728554
8.599999999999861,0.9971904787173113,0.9926814661618779,0.9915542130230195
8.60999999999986,0.9972031683030348,0.9927136589698223,0.9915912816365192
8.61999999999986,0.9972157804676028,0.992745659105816,0.9916281287653693
8.62999999999986,0.9972283157981968,0.992777467997474,0.9916647560472933
8.63999999999986,0.997240774876707,0.9928090870600285,0.9917011651058588
8.64999999999986,0.9972531582797901,0.9928405176964534,0.9917373575506193
8.65999999999986,0.9972654665789207,0.9928717612975758,0.9917733349772395
8.66999999999986,0.9972777003404459,0.9929028192421989,0.9918090989676371
8.67999999999986,0.9972898601256363,0.9929336928972124,0.9918446510901064
8.68999999999986,0.9973019464907354,0.9929643836177084,0.9918799928994516
8.699999999999859,0.9973139599870177,0.9929948927470966,0.9919151259371163
8.709999999999859,0.997325901160831,0.9930252216172137,0.9919500517313095
8.719999999999859,0.9973377705536521,0.9930553715484365,0.9919847717971325
8.729999999999858,0.997349568702133,0.9930853438497884,0.9920192876367023
8.739999999999858,0.9973612961381517,0.9931151398190518,0.9920536007392767
8.749999999999858,0.99737295338886,0.9931447607428722,0.9920877125813752
8.759999999999858,0.9973845409767288,0.993174207896866,0.9921216246269002
8.769999999999857,0.9973960594196012,0.9932034825457285,0.9921553383272603
8.779999999999857,0.9974075092307327,0.9932325859433331,0.9921888551214831
8.789999999999857,0.9974188909188415,0.9932615193328372,0.9922221764363361
8.799999999999857,0.9974302049881534,0.993290283946786,0.9922553036864441
8.809999999999857,0.9974414519384457,0.9933188810072104,0.9922882382744016
8.819999999999856,0.9974526322650933,0.9933473117257269,0.9923209815908852
8.829999999999856,0.9974637464591117,0.9933755773036418,0.9923535350147743
8.839999999999856,0.9974747950072025,0.9934036789320408,0.9923858999132504
8.849999999999856,0.9974857783917959,0.9934316177918946,0.9924180776419191
8.859999999999856,0.9974966970910918,0.9934593950541515,0.9924500695449163
8.869999999999855,0.9975075515791035,0.9934870118798274,0.9924818769550082
8.879999999999855,0.9975183423257004,0.9935144694201096,0.9925135011937118
8.889999999999855,0.997529069796648,0.9935417688164435,0.9925449435713923
8.899999999999855,0.9975397344536491,0.9935689112006255,0.9925762053873697
8.909999999999854,0.9975503367543845,0.9935958976948959,0.9926072879300236
8.919999999999854,0.9975608771525535,0.9936227294120284,0.9926381924768972
8.929999999999854,0.9975713560979111,0.9936494074554193,0.9926689202947964
8.939999999999854,0.9975817740363107,0.9936759329191761,0.9926994726398924
8.949999999999854,0.9975921314097406,0.9937023068882062,0.9927298507578225
8.959999999999853,0.9976024286563634,0.9937285304383023,0.992760055883787
8.969999999999853,0.997612666210552,0.9937546046362311,0.9927900892426509
8.979999999999853,0.9976228445029293,0.9937805305398106,0.992819952049031
8.989999999999853,0.997632963960404,0.9938063091980065,0.9928496455074071
8.999999999999853,0.9976430250062064,0.993831941651003,0.9928791708122021
9.009999999999852,0.9976530280599288,0.9938574289302948,0.9929085291478863
9.019999999999852,0.9976629735375558,0.993882772058763,0.9929377216890647
9.029999999999852,0.9976728618515034,0.9939079720507579,0.9929667496005714
9.039999999999852,0.9976826934106532,0.9939330299121797,0.9929956140375613
9.049999999999851,0.9976924686203871,0.9939579466405578,0.9930243161456005
9.059999999999851,0.99770218788262,0.9939827232251246,0.9930528570607509
9.069999999999851,0.997711851595837,0.9940073606469005,0.9930812379096664
9.07999999999985,0.9977214601551261,0.9940318598787656,0.9931094598096756
9.08999999999985,0.9977310139522071,0.9940562218855369,0.9931375238688693
9.09999999999985,0.9977405133754722,0.9940804476240451,0.9931654311861883
9.10999999999985,0.9977499588100123,0.9941045380432055,0.9931931828515038
9.11999999999985,0.9977593506376514,0.9941284940840963,0.9932207799457076
9.12999999999985,0.997768689236978,0.9941523166800299,0.9932482235407929
9.13999999999985,0.9977779749833771,0.9941760067566211,0.9932755146999321
9.14999999999985,0.9977872082490615,0.9941995652318663,0.9933026544775675
9.15999999999985,0.9977963894031031,0.9942229930162091,0.9933296439194855
9.169999999999849,0.9978055188114598,0.9942462910126109,0.9933564840628986
9.179999999999849,0.9978145968370111,0.9942694601166221,0.9933831759365248
9.189999999999849,0.9978236238395841,0.9942925012164501,0.9934097205606665
9.199999999999848,0.9978326001759836,0.994315415193026,0.9934361189472867
9.209999999999848,0.9978415262000226,0.9943382029200742,0.993462372100087
9.219999999999848,0.9978504022625506,0.994360865264179,0.9934884810145861
9.229999999999848,0.997859228711482,0.9943834030848475,0.9935144466781889
9.239999999999847,0.9978680058918231,0.9944058172345781,0.9935402700702668
9.249999999999847,0.9978767341457042,0.994428108558927,0.9935659521622329
9.259999999999847,0.9978854138124003,0.9944502778965636,0.9935914939176044
9.269999999999847,0.9978940452283664,0.9944723260793461,0.993616896292091
9.279999999999847,0.9979026287272598,0.9944942539323754,0.9936421602336544
9.289999999999846,0.9979111646399659,0.9945160622740589,0.9936672866825822
9.299999999999846,0.9979196532946295,0.9945377519161768,0.9936922765715637
9.309999999999846,0.9979280950166773,0.9945593236639358,0.9937171308257504
9.319999999999846,0.9979364901288434,0.9945807783160338,0.9937418503628314
9.329999999999846,0.9979448389511992,0.9946021166647223,0.9937664360931031
9.339999999999845,0.9979531418011737,0.9946233394958568,0.9937908889195275
9.349999999999845,0.9979613989935825,0.9946444475889656,0.9938152097378115
9.359999999999845,0.9979696108406501,0.9946654417173012,0.993839399436464
9.369999999999845,0.997977777652036,0.9946863226478968,0.993863458896862
9.379999999999844,0.9979858997348587,0.9947070911416296,0.9938873889933222
9.389999999999844,0.9979939773937193,0.9947277479532711,0.9939111905931591
9.399999999999844,0.998002010930727,0.9947482938315467,0.9939348645567516
9.409999999999844,0.9980100006455211,0.9947687295191869,0.9939584117376034
9.419999999999844,0.9980179468352945,0.9947890557529869,0.99398183298241
9.429999999999843,0.9980258497948153,0.9948092732638536,0.9940051291311132
9.439999999999843,0.9980337098164538,0.9948293827768669,0.9940283010169703
9.449999999999843,0.9980415271902017,0.9948493850113295,0.9940513494666114
9.459999999999843,0.998049302203697,0.9948692806808167,0.9940742753000966
9.469999999999843,0.9980570351422431,0.9948890704932323,0.9940970793309796
9.479999999999842,0.998064726288832,0.9949087551508581,0.9941197623663646
9.489999999999842,0.9980723759241676,0.994928335350405,0.9941423252069643
9.499999999999842,0.9980799843266853,0.9949478117830642,0.994164768647159
9.509999999999842,0.9980875517725734,0.9949671851345575,0.9941870934750535
9.519999999999841,0.9980950785357955,0.9949864560851845,0.9942093004725318
9.529999999999841,0.9981025648881081,0.9950056253098714,0.9942313904153122
9.539999999999841,0.9981100110990864,0.9950246934782253,0.99425336407301
9.54999999999984,0.9981174174361401,0.9950436612545743,0.9942752222091829
9.55999999999984,0.9981247841645347,0.9950625292980199,0.9942969655813911
9.56999999999984,0.9981321115474137,0.9950812982624845,0.9943185949412523
9.57999999999984,0.9981393998458132,0.9950999687967519,0.9943401110344865
9.58999999999984,0.9981466493186885,0.9951185415445231,0.9943615146009817
9.59999999999984,0.9981538602229282,0.9951370171444535,0.9943828063748348
9.60999999999984,0.9981610328133732,0.9951553962302018,0.9944039870844089
9.61999999999984,0.9981681673428395,0.9951736794304746,0.9944250574523834
9.62999999999984,0.9981752640621334,0.9951918673690701,0.9944460181958042
9.639999999999839,0.9981823232200722,0.9952099606649252,0.9944668700261384
9.649999999999839,0.998189345063501,0.9952279599321521,0.9944876136493148
9.659999999999838,0.9981963298373119,0.9952458657800883,0.9945082497657824
9.669999999999838,0.9982032777844626,0.9952636788133371,0.9945287790705557
9.679999999999838,0.9982101891459919,0.9952813996318052,0.9945492022532585
9.689999999999838,0.9982170641610383,0.9952990288307533,0.994569519998182
9.699999999999838,0.9982239030668598,0.9953165670008297,0.9945897329843222
9.709999999999837,0.998230706098847,0.9953340147281154,0.9946098418854326
9.719999999999837,0.9982374734905445,0.9953513725941651,0.9946298473700701
9.729999999999837,0.9982442054736638,0.9953686411760421,0.9946497501016366
9.739999999999837,0.9982509022781031,0.9953858210463667,0.9946695507384327
9.749999999999837,0.9982575641319615,0.9954029127733464,0.9946892499336926
9.759999999999836,0.9982641912615572,0.9954199169208224,0.9947088483356387
9.769999999999836,0.9982707838914427,0.9954368340483043,0.9947283465875196
9.779999999999836,0.9982773422444223,0.9954536647110102,0.9947477453276571
9.789999999999836,0.9982838665415654,0.995470409459903,0.9947670451894873
9.799999999999836,0.9982903570022241,0.9954870688417281,0.9947862468016042
9.809999999999835,0.9982968138440498,0.995503643399054,0.994805350787805
9.819999999999835,0.9983032372830053,0.9955201336703028,0.9948243577671272
9.829999999999835,0.9983096275333831,0.9955365401897948,0.9948432683538977
9.839999999999835,0.9983159848078189,0.9955528634877737,0.9948620831577625
9.849999999999834,0.9983223093173068,0.9955691040904547,0.9948808027837417
9.859999999999834,0.9983286012712151,0.9955852625200514,0.9948994278322605
9.869999999999834,0.9983348608772991,0.9956013392948126,0.994917958899191
9.879999999999834,0.9983410883417193,0.9956173349290615,0.994936396575897
9.889999999999834,0.9983472838690496,0.9956332499332222,0.9949547414492654
9.899999999999833,0.9983534476622964,0.9956490848138603,0.9949729941017513
9.909999999999833,0.9983595799229124,0.995664840073714,0.9949911551114144
9.919999999999833,0.9983656808508071,0.9956805162117267,0.9950092250519565
9.929999999999833,0.9983717506443659,0.9956961137230844,0.9950272044927642
9.939999999999833,0.9983777895004584,0.9957116330992422,0.995045093998938
9.949999999999832,0.9983837976144552,0.9957270748279623,0.9950628941313391
9.959999999999832,0.9983897751802404,0.995742439393342,0.9950806054466173
9.969999999999832,0.9983957223902241,0.9957577272758478,0.9950982284972537
9.979999999999832,0.9984016394353563,0.9957729389523478,0.9951157638315956
9.989999999999831,0.9984075265051414,0.995788074896139,0.9951332119938883
9.999999999999831,0.9984133837876469,0.9958031355769841,0.9951505735243183


==> numerics/randomUnitary_100pairs_1-1-1network_delta0_lda1_ep0i01_rounds1000_shots10_plotmean.csv <==
numberSupervisedPairsList,SsvTrainingMeanList,SsvTestingAllMeanList,SsvTestingUsvMeanList
1,0.9999998743025713,0.582892152326725,0.5786789430138375
2,0.9903163719659371,0.8064885398249375,0.8027369514138967
3,0.9939938501467707,0.9271798580112875,0.9251134458833861
4,0.9932530153370823,0.9515375801796324,0.949799437048072
5,0.9949350155901661,0.9701470724821423,0.9688424438975094
6,0.9937980231188686,0.9754096271805779,0.9742358997802614
7,0.9958384571176835,0.9803413426111425,0.9791748931321556
8,0.9980988237637962,0.9922622356101705,0.9917547062055071
9,0.999231146932199,0.9970082463862189,0.9967883990794734
10,0.998794258300786,0.9970429592108859,0.996848370423119
11,0.9995192940689563,0.9989282275496784,0.9988551743843745
12,0.9997261070977188,0.999426274413872,0.9993853881388018
13,0.9997184303868366,0.9994489495626009,0.9994086823130024
14,0.9992034855083208,0.9984785545951509,0.9983605425860302
15,0.9997069623115685,0.9994691536439897,0.9994271874085345
16,0.9994031783176661,0.998988722618628,0.998909778675954
17,0.9992670966010279,0.9988750479930291,0.9987947488805474
18,0.9989676818945661,0.9978695764968315,0.9976285289704994
19,0.9997648153377806,0.9996324448012546,0.9996013949223164
20,0.9996068365281369,0.9993377014624238,0.9992704176959954


==> numerics/randomUnitary_100pairs_1-2-1network_delta0_lda1_ep0i01_rounds1000_shots10_plotmean.csv <==
numberSupervisedPairsList,SsvTrainingMeanList,SsvTestingAllMeanList,SsvTestingUsvMeanList
1,0.9999674331978925,0.5713618987190846,0.5670325498859653
2,0.9956440280539723,0.848729764067721,0.8457315137822874
3,0.9967757161921222,0.9678869394520382,0.9669934721301796
4,0.9971616051163886,0.9825541901572817,0.9819455478673189
5,0.9987035156528812,0.9946614026785326,0.9944486598904089
6,0.9982758481135058,0.9941458042590401,0.9938821844385423
7,0.9983054195117924,0.9966180970980758,0.996491094335753
8,0.9966870716533276,0.9938081112208564,0.9935577668354243
9,0.9977293020574507,0.9964262454416739,0.9962973717104433
10,0.9983915869457144,0.9971500602376592,0.9970121128256529
11,0.9977513885724534,0.9963603179104664,0.9961883878286478
12,0.9984363047633913,0.996915120596862,0.9967076863923353
13,0.9989764815083199,0.9984343160693816,0.9983533028428736
14,0.9990833146713538,0.9988354908747749,0.9987951474660294
15,0.9989347330293183,0.9985339355970178,0.9984632066383765
16,0.9993722284088756,0.999040034071815,0.9989767589599937
17,0.9991090204888154,0.9988270395178045,0.9987692843791638
18,0.9988634693747536,0.9984529723275803,0.9983628632196642
19,0.9989826675045738,0.9988510684653658,0.9988201995549343
20,0.9989381613668422,0.9987368384762381,0.9986865077535867


==> numerics/randomUnitary_100pairs_2-3-2network_delta0_lda1_ep0i01_rounds1000_shots10_plotmean.csv <==
numberSupervisedPairsList,SsvTrainingMeanList,SsvTestingAllMeanList,SsvTestingUsvMeanList
1,0.9994788566263804,0.2817742119912761,0.274524670126275
2,0.9985611073168652,0.42283935417753504,0.41108993064407945
3,0.995043147490199,0.5970311572863827,0.5847215081048212
4,0.9947129200311846,0.7944773501795611,0.7861342014357434
5,0.9923891908888505,0.8784293799513938,0.8724314951652117
6,0.9966865928909225,0.9716466527878651,0.9700483587387337
7,0.9956114988323208,0.9693303406207919,0.9673521889274511
8,0.9970213302426565,0.9858830920854246,0.9849145496369698
9,0.9981855163379156,0.9909237921440047,0.9902055996413104
10,0.9969717688787908,0.9883327229940354,0.9873728290068404
11,0.9985528121561632,0.9960127060125739,0.9956987603094337
12,0.9986397008841396,0.9965113925667481,0.9962211687052858
13,0.9986286774047919,0.9963881130965184,0.9960533161309142
14,0.9982333292203011,0.9961007046400054,0.9957535331967016
15,0.9988574797723897,0.9977864926027855,0.997597494866973
16,0.9991571444968959,0.998500688502982,0.9983756492660462
17,0.999182904397877,0.9985595979705713,0.9984319327987136
18,0.9994609807841737,0.9990910346627391,0.9990098269775463
19,0.9990675600586807,0.9986034291336141,0.9984945589166232
20,0.9991453283391311,0.9986836095450627,0.9985681798465459
21,0.9992494198136882,0.9988616712256926,0.9987585988162255
22,0.9991331452500629,0.9987380460010475,0.9986266077513255
23,0.9988297471987183,0.9981923102703899,0.998001907032058
24,0.9995624784300896,0.9993435121055907,0.9992743648452228
25,0.9990500707614511,0.9987015258338461,0.998585344191311
26,0.9995069769643653,0.9993352751810562,0.9992749475274607
27,0.9989624654640391,0.9985616793099966,0.9984134433352135
28,0.9996617932516341,0.9995218716951951,0.99946745775658
29,0.9994417585451203,0.9990981338070801,0.9989577800408386
30,0.9994475233095994,0.9992871585685059,0.999218430822323
31,0.9992153346517195,0.9989938101559461,0.998894284657845
32,0.9995056825780498,0.9993750526018698,0.9993135796719027
33,0.9992012611152464,0.99899399861051,0.9988919140932516
34,0.9994594792510391,0.9993155132991932,0.9992413490209696
35,0.998899274108499,0.9985941395972471,0.9984298363988808
36,0.9992962647360292,0.999050635885299,0.9989124696567634
37,0.9991766735329947,0.9989192052725155,0.9987679937544561
38,0.9995884586454548,0.9995274714734066,0.9994900922389253
39,0.9996823610149954,0.9996221204187645,0.999583605939207
40,0.9994329885484801,0.9993549210416474,0.9993028760370926
41,0.9991388104829593,0.9990063846630687,0.998914359940772
42,0.9996934458044558,0.9996297270974583,0.9995835859648047
43,0.9996049764903245,0.9995764637071979,0.9995549540637864
44,0.9995972240363761,0.999518238025747,0.999456177588824
45,0.999528757619,0.9994850027937938,0.9994492033913518
46,0.9995482489707015,0.9994726535180772,0.999408257391768
47,0.9994740082905527,0.9993719791385495,0.9992815004565848
48,0.999586753578436,0.9995511176824964,0.9995182230093216
49,0.9995390338719519,0.9995064368908745,0.9994751182227803
50,0.9993597429885457,0.9992803553306289,0.999200967672712
51,0.9992556914523636,0.9991592190662397,0.9990588090317024
52,0.9991465676454594,0.999075959814513,0.9989994679976546
53,0.9995946925289096,0.9995234696659991,0.999443154522717
54,0.9995235900794649,0.9994760818867761,0.9994203113997064
55,0.9995551670627177,0.9995187146749922,0.9994741617566614
56,0.999416362419954,0.9993464555127863,0.9992574830854817
57,0.9994684024464219,0.9994275475605343,0.9993733910838924
58,0.9994601830488078,0.9994149561780293,0.9993525000231444
59,0.999232448814001,0.9991833324275723,0.9991126527495403
60,0.9995065182203249,0.9994629745813697,0.9993976591229365
61,0.9996542127026142,0.999617489604212,0.9995600509118399
62,0.9993703139148794,0.9993317871293461,0.9992689276371604
63,0.9992494291050132,0.999216258861851,0.9991597797991687
64,0.999010294594848,0.9989312486414503,0.9987907225020762
65,0.9997451430906643,0.999725826032565,0.999689951496095
66,0.9993165098198155,0.9992833621456334,0.9992190166604564
67,0.9996193246547673,0.999602086255873,0.9995670870823605
68,0.9996408119193736,0.9996220233480673,0.9995820976340415
69,0.9996185303293771,0.9995985337659852,0.9995540252861778
70,0.9990152567011494,0.9989532585166112,0.9988085960860229
71,0.9994665217261989,0.999448263766646,0.9994035632449823
72,0.9995329287096082,0.9995168375864237,0.9994754604125209
73,0.9994755066652043,0.9994501513311167,0.999381598020436
74,0.9992476444709618,0.9991969303126507,0.9990525900159184
75,0.9996113586316067,0.9996039809088988,0.9995818477407743
76,0.9995830709011949,0.9995836783102486,0.9995856017722516
77,0.9994808484501455,0.999459087269743,0.9993862346223079
78,0.9993754666026847,0.9993467711564387,0.9992450327561121
79,0.9993783937849413,0.9993630760727502,0.9993054522983174
80,0.9992105392302542,0.9991880113007324,0.9990978995826459
81,0.9995944349722506,0.9995804517372294,0.9995208389984527
82,0.9995738145315565,0.9995557895755013,0.9994736758868068
83,0.9992110621067679,0.9991977615934499,0.9991328237931321
84,0.9994312937645431,0.9994304872940099,0.9994262533237116
85,0.9996182887070058,0.9996036050775988,0.9995203978442928
86,0.9996786384979875,0.9996769008880644,0.9996662269985368
87,0.9995644546102112,0.9995532461580672,0.9994782357475656
88,0.9996994442945335,0.9996975509492904,0.9996836664175076
89,0.9997655202435325,0.9997603394192571,0.9997184218410291
90,0.9996210587205587,0.999614231532831,0.9995527868432845
91,0.9994035395643508,0.9994035388487523,0.9994035316132578
92,0.9997229491424898,0.9997206081177323,0.9996936863330241
93,0.9996607003113679,0.999659700800367,0.9996464215827814
94,0.9994718684317139,0.9994741251005312,0.9995094795786722
95,0.9996306025589897,0.9996265747792421,0.9995500469640378
96,0.9994277194638898,0.9994251326987731,0.999363050335975
97,0.999575479329482,0.9995755221012083,0.9995769050537022
98,0.999287727822181,0.9992873953944578,0.9992711064360155
99,0.9996020266603642,0.9996024127018044,0.9996406308044048
100,0.9994493861836748,0.9994493861836748,1.0


==> numerics/randomUnitary_100pairs_2-3-4-3-2network_delta0_lda1_ep0i01_rounds1000_shots10_plotmean.csv <==
numberSupervisedPairsList,SsvTrainingMeanList,SsvTestingAllMeanList,SsvTestingUsvMeanList
1,0.9982578509556406,0.2663742048274514,0.25898144072514645
2,0.9942914821354151,0.3782738170086523,0.3657020279244326
3,0.9858588546940019,0.5353289818106257,0.5213950682162944
4,0.9729196361914596,0.658870564604171,0.6457851866213673
5,0.9657853010724079,0.7333963267389254,0.7211653280897947
6,0.9676706679662728,0.8094724849932321,0.7993747286332507
7,0.9746266156041248,0.8879782200177517,0.8814562977693148
8,0.9708384200867363,0.9027012861641392,0.8967763179969568
9,0.9658823164179662,0.895687167910786,0.8887447905859001
10,0.9784574288664988,0.9242107342178674,0.9181833237013525
11,0.9723419706955541,0.9359112281490853,0.9314085521040161
12,0.9724780662732151,0.9369006963792181,0.9320492368482185
13,0.9784248993895888,0.9544491652332547,0.9508665842673656
14,0.9639971255018231,0.9460961176831555,0.9431820001312794
15,0.9796987775555159,0.9602488956760024,0.9568165635796175
16,0.9797807261904886,0.9628445367595461,0.9596185959155571
17,0.9797124973550322,0.9665500842528901,0.9638541683163069
18,0.9884044237089051,0.980060848775388,0.9782293323265673
19,0.9716488175018434,0.9541864359587832,0.9500903217696702
20,0.9843060411474648,0.9733088679628027,0.9705595746666372


==> numerics/randomUnitary_100pairs_20sv_1-1-1network_deltaVar_lda1_ep0i01_rounds1000_shots10_plotmean.csv <==
deltaList,SsvTrainingMeanList,SsvTestingAllMeanList,SsvTestingUsvMeanList
0.0,0.9993489908814885,0.9987675411136336,0.9986221786716699
0.1,0.988213092089247,0.9850945744031302,0.9843149449816011
0.2,0.9435714050582401,0.9359935971853227,0.9340991452170935
0.3,0.8247470369543081,0.8002065401110681,0.794071415900258
0.4,0.7197743699534873,0.634404465453318,0.6130619893282756
0.5,0.6405851905220395,0.5297131958482091,0.5019951971797515
0.6,0.6128721836614854,0.513760867046239,0.4889830378924273
0.7,0.6497393168909387,0.5227146799487256,0.49095852071317214
0.8,0.6516155269676295,0.5428597718434701,0.5156708330624302
0.9,0.6584652413166833,0.5427566177106872,0.5138294618091883
1.0,0.6380118694210415,0.5193040882817322,0.489627142996905


==> numerics/randomUnitary_100pairs_20sv_1-2-1network_deltaVar_lda1_ep0i01_rounds1000_shots10_plotmean.csv <==
deltaList,SsvTrainingMeanList,SsvTestingAllMeanList,SsvTestingUsvMeanList
0.0,0.9980826307284071,0.9973348755458622,0.9971479367502262
0.1,0.9860872694713432,0.984449059659388,0.984039507206399
0.2,0.9435033595425926,0.9376336741427045,0.9361662527927324
0.3,0.8594285763254013,0.8388811217320369,0.8337442580836958
0.4,0.7057085061550465,0.6545634276334191,0.6417771580030124
0.5,0.6784656111698334,0.5401746321517903,0.5056018873972795
0.6,0.6672876539436048,0.53879019200482,0.506665826520124
0.7,0.645573310414585,0.5206273731099019,0.48939088878373116
0.8,0.658396128833859,0.5238754370308067,0.49024526408004354
0.9,0.6346593553353097,0.5162092572496013,0.48659673272817433
1.0,0.6421899630689348,0.530211473538752,0.5022168511562063


==> numerics/randomUnitary_100pairs_20sv_2-3-2network_deltaVar_lda1_ep0i01_rounds1000_shots10_plotmean.csv <==
deltaList,SsvTrainingMeanList,SsvTestingAllMeanList,SsvTestingUsvMeanList
0.0,0.9988423524604423,0.9981828991023523,0.9980180357628298
0.1,0.982857129227258,0.978896114993419,0.9779058614349594
0.2,0.9213713196847266,0.8995944700145733,0.894150257597035
0.3,0.795082666328977,0.7483382313363686,0.7366521225882164
0.4,0.6349280166227079,0.4841909993314338,0.4465067450086152
0.5,0.54225662530031,0.3209437471355207,0.26561552759432344
0.6,0.5307582564067941,0.3036019793971652,0.24681291014475804
0.7,0.5385717359303689,0.30688207514253196,0.24895965994557265
0.8,0.5385478428592607,0.30883165828788145,0.25140261214503656
0.9,0.5347856101646733,0.3021293328991347,0.2439652635827501
1.0,0.5488269336961213,0.3105800395441512,0.25101831600615865


==> numerics/randomUnitary_100pairs_20sv_2-3-4-3-2network_deltaVar_lda1_ep0i01_rounds1000_shots10_plotmean.csv <==
deltaList,SsvTrainingMeanList,SsvTestingAllMeanList,SsvTestingUsvMeanList
0.0,0.9812016498429864,0.9685052472261673,0.9653311465719623
0.1,0.9661582970542921,0.9482352458582867,0.9437544830592854
0.2,0.9025805060083829,0.869886026881675,0.861712407099998
0.3,0.6452883152946679,0.5315602591765272,0.5031282451469917
0.4,0.47716969298244766,0.3364031437805367,0.301211506480059
0.5,0.43745922756010885,0.29826191603637636,0.26346258815544327
0.6,0.4122700590832407,0.2853913509754042,0.2536716739484451
0.7,0.43511769328393407,0.2967460961387812,0.26215319685249294
0.8,0.45723611545719683,0.291104567148203,0.24957168007095437
0.9,0.44737699987535634,0.2945317170365979,0.25632039632690834
1.0,0.41620023326154165,0.2806912611846044,0.2468140181653701


==> numerics/randomUnitary_100pairs_20sv_3-4-3network_deltaVar_lda1_ep0i01_rounds1000_shots10_plotmean.csv <==
deltaList,SsvTrainingMeanList,SsvTestingAllMeanList,SsvTestingUsvMeanList
0.0,0.9979740075111593,0.9946855115950702,0.9938633876160481
0.1,0.9815509925045077,0.9698820908271074,0.9669648654077573
0.2,0.9216313682127246,0.8732925932003243,0.8612078994472242
0.3,0.7958085884976231,0.6609559082096563,0.6272427381376648
0.4,0.6514584715475354,0.3748742918326778,0.3057282469039634
0.5,0.5810384551629497,0.2335356706084025,0.14665997446976572
0.6,0.5678702293544687,0.21194498193526695,0.12296367008046656
0.7,0.5572288197858916,0.21086799555776628,0.12427778950073498
0.8,0.5575863681077784,0.21102351543309888,0.12438280226442892
0.9,0.5474018247785895,0.210589079337892,0.12638589297771757
1.0,0.5458613587050657,0.20769356153908483,0.1231516122475896


==> numerics/randomUnitary_100pairs_3-4-3network_delta0_lda1_ep0i01_rounds1000_shots10_plotmean.csv <==
numberSupervisedPairsList,SsvTrainingMeanList,SsvTestingAllMeanList,SsvTestingUsvMeanList
1,0.9999642798846345,0.1436919173930477,0.13504270161030443
2,0.9992908804790531,0.18900055323129786,0.17246401594052735
3,0.9993639497317183,0.24517817107143883,0.2218528377108116
4,0.9983221703864175,0.34859470213628607,0.3215227242925306
5,0.9971352972603093,0.4752089114819693,0.44773910170416187
6,0.9963242354892143,0.5901663182153721,0.5642413447723609
7,0.9940803698666223,0.6838336008698315,0.660481693525987
8,0.9917079324882996,0.7622828178861125,0.7423328079207049
9,0.9924250618685682,0.8380374052349332,0.8227682963371011
10,0.9924008296604395,0.8724262908321803,0.8590957865179293
11,0.9907101968097759,0.9082745830094288,0.8980859116408466
12,0.9936473414450244,0.940555152315069,0.9333153083428025
13,0.9935022178184892,0.9503526938650401,0.9439050638490073
14,0.9945563973750182,0.9641548601062633,0.959205772643908
15,0.9961477446331364,0.9807107104583176,0.9779865279568792
16,0.9966783351173645,0.9863768251077589,0.9844146327249769
17,0.9972316115926103,0.9892604914361829,0.9876278523679988
18,0.9974204517923695,0.9912851408481643,0.9899383652750462
19,0.9975319962573785,0.9936043935531327,0.9926831040299146
20,0.9979148071584264,0.9943562272822577,0.9934665823132154

